Non-Linear Digital Self-Interference Cancellation for In-Band Full-Duplex Radios Using Neural Networks

Full-duplex systems require very strong self-interference cancellation in order to operate correctly and a significant part of the self-interference signal is due to non-linear effects created by various transceiver impairments. As such, linear cancellation alone is usually not sufficient and sophisticated non-linear cancellation algorithms have been proposed in the literature. In this work, we investigate the use of a neural network as an alternative to the traditional non-linear cancellation method that is based on polynomial basis functions. Measurement results from a full-duplex testbed demonstrate that a small and simple feed-forward neural network canceler works exceptionally well, as it can match the performance of the polynomial non-linear canceler with significantly lower computational complexity.

==> figures/data/NLnoiseFFT.dat <==
-1.000000000000000000e+01 -1.650054265282599317e+02
-9.995115995115995133e+00 -1.650601372445864001e+02
-9.990231990231990267e+00 -1.651155459878890213e+02
-9.985347985347985400e+00 -1.651716708001665950e+02
-9.980463980463980533e+00 -1.652285304320876094e+02
-9.975579975579975667e+00 -1.652861443805973352e+02
-9.970695970695970800e+00 -1.653445329290533437e+02
-9.965811965811965933e+00 -1.654037171900959891e+02
-9.960927960927961067e+00 -1.654637191514806318e+02
-9.956043956043956200e+00 -1.655245617251204635e+02
-9.951159951159951333e+00 -1.655862687996136628e+02
-9.946275946275946467e+00 -1.656488652965568065e+02
-9.941391941391941600e+00 -1.657123772309756191e+02
-9.936507936507936734e+00 -1.657768317762410675e+02
-9.931623931623931867e+00 -1.658422573338751818e+02
-9.926739926739927000e+00 -1.659086836086962080e+02
-9.921855921855922134e+00 -1.659761416898000164e+02
-9.916971916971917267e+00 -1.660446641379311359e+02
-9.912087912087912400e+00 -1.661142850798573249e+02
-9.907203907203907534e+00 -1.661850403104327540e+02
-9.902319902319902667e+00 -1.662569674031141460e+02
-9.897435897435897800e+00 -1.663301058297834061e+02
-9.892551892551892934e+00 -1.664044970908339849e+02
-9.887667887667888067e+00 -1.665151210864834468e+02
-9.882783882783883200e+00 -1.665704870053100990e+02
-9.877899877899878334e+00 -1.665094346396861908e+02
-9.873015873015873467e+00 -1.663096568727998488e+02
-9.868131868131868600e+00 -1.663503412344325909e+02
-9.863247863247863734e+00 -1.666538187128085156e+02
-9.858363858363858867e+00 -1.667178709213021648e+02
-9.853479853479854000e+00 -1.667876817685146591e+02
-9.848595848595849134e+00 -1.669578932915328551e+02
-9.843711843711844267e+00 -1.667999112321204791e+02
-9.838827838827839400e+00 -1.667353986526964320e+02
-9.833943833943834534e+00 -1.668459023762447373e+02
-9.829059829059829667e+00 -1.666417957977218407e+02
-9.824175824175824800e+00 -1.667006684245108659e+02
-9.819291819291819934e+00 -1.665736816550966353e+02
-9.814407814407815067e+00 -1.669037279921645336e+02
-9.809523809523810201e+00 -1.667451473535713262e+02
-9.804639804639805334e+00 -1.668142690867444173e+02
-9.799755799755800467e+00 -1.667711137752959871e+02
-9.794871794871795601e+00 -1.670532922285900668e+02
-9.789987789987790734e+00 -1.669839127518924045e+02
-9.785103785103785867e+00 -1.669991473828195581e+02
-9.780219780219781001e+00 -1.671537426296333138e+02
-9.775335775335776134e+00 -1.670453169413835894e+02
-9.770451770451771267e+00 -1.671544502121659264e+02
-9.765567765567766401e+00 -1.672995305729881466e+02
-9.760683760683761534e+00 -1.674577373424215239e+02
-9.755799755799756667e+00 -1.674072541034776691e+02
-9.750915750915751801e+00 -1.672044384201043385e+02
-9.746031746031746934e+00 -1.670239576542722375e+02
-9.741147741147740291e+00 -1.669462552035680858e+02
-9.736263736263735424e+00 -1.669241557002055174e+02
-9.731379731379730558e+00 -1.670274187874752840e+02
-9.726495726495725691e+00 -1.667549456134375987e+02
-9.721611721611720824e+00 -1.667030788926838625e+02
-9.716727716727715958e+00 -1.667288381106717452e+02
-9.711843711843711091e+00 -1.667843250186600699e+02
-9.706959706959706224e+00 -1.669247843098148394e+02
-9.702075702075701358e+00 -1.669385694136089171e+02
-9.697191697191696491e+00 -1.670830647928175665e+02
-9.692307692307691624e+00 -1.670812341498806290e+02
-9.687423687423686758e+00 -1.670834476129905397e+02
-9.682539682539681891e+00 -1.670957031989220525e+02
-9.677655677655677025e+00 -1.671240443299239757e+02
-9.672771672771672158e+00 -1.666215895620943854e+02
-9.667887667887667291e+00 -1.665826185385481608e+02
-9.663003663003662425e+00 -1.665464924008078640e+02
-9.658119658119657558e+00 -1.664476495615059548e+02
-9.653235653235652691e+00 -1.666981292295611752e+02
-9.648351648351647825e+00 -1.667842015269715148e+02
-9.643467643467642958e+00 -1.668175865015919044e+02
-9.638583638583638091e+00 -1.666199013960506932e+02
-9.633699633699633225e+00 -1.666932884117157698e+02
-9.628815628815628358e+00 -1.664988202685365764e+02
-9.623931623931623491e+00 -1.666129996791810299e+02
-9.619047619047618625e+00 -1.666994650530751301e+02
-9.614163614163613758e+00 -1.666259187378254296e+02
-9.609279609279608891e+00 -1.665488806048524566e+02
-9.604395604395604025e+00 -1.664771982947755760e+02
-9.599511599511599158e+00 -1.665649151858864343e+02
-9.594627594627594291e+00 -1.664486100963031561e+02
-9.589743589743589425e+00 -1.665538492884874131e+02
-9.584859584859584558e+00 -1.662137726646822955e+02
-9.579975579975579691e+00 -1.663506113450125099e+02
-9.575091575091574825e+00 -1.662303356318431611e+02
-9.570207570207569958e+00 -1.662928649370903713e+02
-9.565323565323565091e+00 -1.661759957993557464e+02
-9.560439560439560225e+00 -1.661520989951063427e+02
-9.555555555555555358e+00 -1.662152862991173663e+02
-9.550671550671550492e+00 -1.661774618945558757e+02
-9.545787545787545625e+00 -1.657910432443467244e+02
-9.540903540903540758e+00 -1.656416541863438283e+02
-9.536019536019535892e+00 -1.656718036071170559e+02
-9.531135531135531025e+00 -1.657730264692021649e+02
-9.526251526251526158e+00 -1.656447595635528955e+02
-9.521367521367521292e+00 -1.657199571469065518e+02
-9.516483516483516425e+00 -1.657299169472435381e+02
-9.511599511599511558e+00 -1.657908371618557624e+02
-9.506715506715506692e+00 -1.659951396511463884e+02
-9.501831501831501825e+00 -1.660342086048184740e+02
-9.496947496947496958e+00 -1.658870369452833415e+02
-9.492063492063492092e+00 -1.658863601472675668e+02
-9.487179487179487225e+00 -1.657006323214070562e+02
-9.482295482295482358e+00 -1.656624267169482039e+02
-9.477411477411477492e+00 -1.656512265284995920e+02
-9.472527472527472625e+00 -1.654435609876761077e+02
-9.467643467643467758e+00 -1.654442549193022955e+02
-9.462759462759462892e+00 -1.654010983306368132e+02
-9.457875457875458025e+00 -1.653996023481449242e+02
-9.452991452991453158e+00 -1.657475984657549191e+02
-9.448107448107448292e+00 -1.657656278622399952e+02
-9.443223443223443425e+00 -1.656939564358289090e+02
-9.438339438339438559e+00 -1.658446692947799761e+02
-9.433455433455433692e+00 -1.657829137926549947e+02
-9.428571428571428825e+00 -1.656824447745137263e+02
-9.423687423687423959e+00 -1.656851179256811974e+02
-9.418803418803419092e+00 -1.658712180041151214e+02
-9.413919413919414225e+00 -1.655245791157857411e+02
-9.409035409035409359e+00 -1.655121421868531684e+02
-9.404151404151404492e+00 -1.655045597070878785e+02
-9.399267399267399625e+00 -1.655381640477567373e+02
-9.394383394383394759e+00 -1.655612528999595838e+02
-9.389499389499389892e+00 -1.657744298143295225e+02
-9.384615384615385025e+00 -1.656806592594210485e+02
-9.379731379731380159e+00 -1.657209591440538361e+02
-9.374847374847375292e+00 -1.658323205441298569e+02
-9.369963369963370425e+00 -1.658681956318195603e+02
-9.365079365079365559e+00 -1.660219184826627270e+02
-9.360195360195360692e+00 -1.657557518490167467e+02
-9.355311355311355825e+00 -1.655980311427122160e+02
-9.350427350427350959e+00 -1.655449730912181963e+02
-9.345543345543346092e+00 -1.656244322142928240e+02
-9.340659340659341225e+00 -1.653959938688191755e+02
-9.335775335775336359e+00 -1.653875182898139542e+02
-9.330891330891331492e+00 -1.653205726015818300e+02
-9.326007326007326625e+00 -1.654005709636522283e+02
-9.321123321123321759e+00 -1.655028183504120420e+02
-9.316239316239316892e+00 -1.654882325827936143e+02
-9.311355311355312026e+00 -1.655440608142037036e+02
-9.306471306471307159e+00 -1.658285984046956969e+02
-9.301587301587302292e+00 -1.656560614976983459e+02
-9.296703296703297426e+00 -1.656953497747505253e+02
-9.291819291819292559e+00 -1.654672361053545444e+02
-9.286935286935287692e+00 -1.654432013653687363e+02
-9.282051282051282826e+00 -1.654757926897347602e+02
-9.277167277167277959e+00 -1.655254367221109533e+02
-9.272283272283273092e+00 -1.654423182318710701e+02
-9.267399267399268226e+00 -1.656059643004313386e+02
-9.262515262515261583e+00 -1.655068918733413170e+02
-9.257631257631256716e+00 -1.655239182745785911e+02
-9.252747252747251849e+00 -1.656640263626647709e+02
-9.247863247863246983e+00 -1.656517489090867912e+02
-9.242979242979242116e+00 -1.655369708121850749e+02
-9.238095238095237249e+00 -1.653591132900384082e+02
-9.233211233211232383e+00 -1.653861845012455660e+02
-9.228327228327227516e+00 -1.653824910612929102e+02
-9.223443223443222649e+00 -1.654791419378810531e+02
-9.218559218559217783e+00 -1.654379339997166767e+02
-9.213675213675212916e+00 -1.654853821331721520e+02
-9.208791208791208049e+00 -1.652942206326235635e+02
-9.203907203907203183e+00 -1.652963654661126043e+02
-9.199023199023198316e+00 -1.652783021022100343e+02
-9.194139194139193449e+00 -1.655984568496369036e+02
-9.189255189255188583e+00 -1.657598858660932422e+02
-9.184371184371183716e+00 -1.656275172728842620e+02
-9.179487179487178850e+00 -1.655015457354764408e+02
-9.174603174603173983e+00 -1.655244261114962683e+02
-9.169719169719169116e+00 -1.655161226197071755e+02
-9.164835164835164250e+00 -1.656542877205158959e+02
-9.159951159951159383e+00 -1.650806835464958908e+02
-9.155067155067154516e+00 -1.650728518536990919e+02
-9.150183150183149650e+00 -1.646681402426756051e+02
-9.145299145299144783e+00 -1.647875935631216748e+02
-9.140415140415139916e+00 -1.650336479107619709e+02
-9.135531135531135050e+00 -1.651935602774611596e+02
-9.130647130647130183e+00 -1.652157302114065089e+02
-9.125763125763125316e+00 -1.651814485080869872e+02
-9.120879120879120450e+00 -1.653119196202783598e+02
-9.115995115995115583e+00 -1.652556905853618332e+02
-9.111111111111110716e+00 -1.651475290778849114e+02
-9.106227106227105850e+00 -1.653537108170127397e+02
-9.101343101343100983e+00 -1.652021858670509573e+02
-9.096459096459096116e+00 -1.651730077351433295e+02
-9.091575091575091250e+00 -1.651121244253755265e+02
-9.086691086691086383e+00 -1.650474551046530678e+02
-9.081807081807081516e+00 -1.651130769040804864e+02
-9.076923076923076650e+00 -1.650750281661764518e+02
-9.072039072039071783e+00 -1.651498412159929217e+02
-9.067155067155066916e+00 -1.651679226508751697e+02
-9.062271062271062050e+00 -1.648325294142315443e+02
-9.057387057387057183e+00 -1.648429568034646309e+02
-9.052503052503052317e+00 -1.647107015939258758e+02
-9.047619047619047450e+00 -1.646622795149636147e+02
-9.042735042735042583e+00 -1.645985459769922272e+02
-9.037851037851037717e+00 -1.646181669829814496e+02
-9.032967032967032850e+00 -1.646684937677653693e+02
-9.028083028083027983e+00 -1.647001473089357830e+02
-9.023199023199023117e+00 -1.647441370276084172e+02
-9.018315018315018250e+00 -1.649230094359390648e+02
-9.013431013431013383e+00 -1.648033481770856667e+02
-9.008547008547008517e+00 -1.645943872821459593e+02
-9.003663003663003650e+00 -1.645597089007005707e+02
-8.998778998778998783e+00 -1.645718680632370194e+02
-8.993894993894993917e+00 -1.645516694588870905e+02
-8.989010989010989050e+00 -1.647768487498688046e+02
-8.984126984126984183e+00 -1.645538382695823998e+02
-8.979242979242979317e+00 -1.645458740441139582e+02
-8.974358974358974450e+00 -1.644823449352736304e+02
-8.969474969474969583e+00 -1.644027643006645008e+02
-8.964590964590964717e+00 -1.644232314666856780e+02
-8.959706959706959850e+00 -1.645798095954795031e+02
-8.954822954822954983e+00 -1.644919027053909417e+02
-8.949938949938950117e+00 -1.644920185423305554e+02
-8.945054945054945250e+00 -1.642387840801143284e+02
-8.940170940170940383e+00 -1.645930816045080576e+02
-8.935286935286935517e+00 -1.645487428629500641e+02
-8.930402930402930650e+00 -1.648614458283685167e+02
-8.925518925518925784e+00 -1.647538569929406833e+02
-8.920634920634920917e+00 -1.645890680408152491e+02
-8.915750915750916050e+00 -1.645115955548105262e+02
-8.910866910866911184e+00 -1.644712373231320441e+02
-8.905982905982906317e+00 -1.641552487960358349e+02
-8.901098901098901450e+00 -1.642435302969628879e+02
-8.896214896214896584e+00 -1.639315141856005482e+02
-8.891330891330891717e+00 -1.640675241863701217e+02
-8.886446886446886850e+00 -1.640673859106049974e+02
-8.881562881562881984e+00 -1.642034955035288135e+02
-8.876678876678877117e+00 -1.642079082435196256e+02
-8.871794871794872250e+00 -1.642424607878749612e+02
-8.866910866910867384e+00 -1.643191799486046989e+02
-8.862026862026862517e+00 -1.644015759780282906e+02
-8.857142857142857650e+00 -1.643430014332111284e+02
-8.852258852258852784e+00 -1.644055153750252316e+02
-8.847374847374847917e+00 -1.643030540241468316e+02
-8.842490842490843050e+00 -1.644075020908092029e+02
-8.837606837606838184e+00 -1.644221217998704105e+02
-8.832722832722833317e+00 -1.645958608065797648e+02
-8.827838827838828450e+00 -1.641831463766727097e+02
-8.822954822954823584e+00 -1.642847331601561791e+02
-8.818070818070818717e+00 -1.642867020229540742e+02
-8.813186813186813851e+00 -1.642738258281962658e+02
-8.808302808302808984e+00 -1.640226006851657985e+02
-8.803418803418804117e+00 -1.640534605016989076e+02
-8.798534798534799251e+00 -1.639951793895798744e+02
-8.793650793650794384e+00 -1.639317153003753731e+02
-8.788766788766789517e+00 -1.640321530314247696e+02
-8.783882783882784651e+00 -1.639065652858331816e+02
-8.778998778998779784e+00 -1.639244836494722506e+02
-8.774114774114774917e+00 -1.638148274843736658e+02
-8.769230769230770051e+00 -1.637288836620914196e+02
-8.764346764346765184e+00 -1.638390529921466623e+02
-8.759462759462760317e+00 -1.638074838455697773e+02
-8.754578754578755451e+00 -1.638325684865828293e+02
-8.749694749694750584e+00 -1.638630467487612634e+02
-8.744810744810745717e+00 -1.638381946480032241e+02
-8.739926739926740851e+00 -1.637022654229152181e+02
-8.735042735042735984e+00 -1.636629703229353936e+02
-8.730158730158731117e+00 -1.636463652077842141e+02
-8.725274725274726251e+00 -1.638684842250807492e+02
-8.720390720390721384e+00 -1.639012845783241232e+02
-8.715506715506714741e+00 -1.635999041932010130e+02
-8.710622710622709874e+00 -1.636384782992714690e+02
-8.705738705738705008e+00 -1.636318358530025421e+02
-8.700854700854700141e+00 -1.637465305712053976e+02
-8.695970695970695274e+00 -1.636898292209119461e+02
-8.691086691086690408e+00 -1.635388539901808826e+02
-8.686202686202685541e+00 -1.638136458570573666e+02
-8.681318681318680675e+00 -1.637476823773684487e+02
-8.676434676434675808e+00 -1.640798872561721566e+02
-8.671550671550670941e+00 -1.640923880753750268e+02
-8.666666666666666075e+00 -1.640413317919462770e+02
-8.661782661782661208e+00 -1.640007662639082753e+02
-8.656898656898656341e+00 -1.640027285172685367e+02
-8.652014652014651475e+00 -1.639720259159224156e+02
-8.647130647130646608e+00 -1.639520130517547898e+02
-8.642246642246641741e+00 -1.639130436699842335e+02
-8.637362637362636875e+00 -1.639042909213059716e+02
-8.632478632478632008e+00 -1.639312290228656366e+02
-8.627594627594627141e+00 -1.640103575527957958e+02
-8.622710622710622275e+00 -1.641484230320118343e+02
-8.617826617826617408e+00 -1.640286495976248204e+02
-8.612942612942612541e+00 -1.639695492102916035e+02
-8.608058608058607675e+00 -1.641939266877696468e+02
-8.603174603174602808e+00 -1.640036708191094306e+02
-8.598290598290597941e+00 -1.639439834773992288e+02
-8.593406593406593075e+00 -1.639204207611598179e+02
-8.588522588522588208e+00 -1.640533894587728128e+02
-8.583638583638583341e+00 -1.640191192643526108e+02
-8.578754578754578475e+00 -1.639199308483008792e+02
-8.573870573870573608e+00 -1.639629452809950294e+02
-8.568986568986568741e+00 -1.637283112902439939e+02
-8.564102564102563875e+00 -1.634437440147655138e+02
-8.559218559218559008e+00 -1.634645978761397487e+02
-8.554334554334554142e+00 -1.635517499664743468e+02
-8.549450549450549275e+00 -1.636480807905437587e+02
-8.544566544566544408e+00 -1.635819631005185215e+02
-8.539682539682539542e+00 -1.636186528876554576e+02
-8.534798534798534675e+00 -1.632472744930407202e+02
-8.529914529914529808e+00 -1.632766201403028390e+02
-8.525030525030524942e+00 -1.633759517319399208e+02
-8.520146520146520075e+00 -1.634570676935835820e+02
-8.515262515262515208e+00 -1.635465647371221394e+02
-8.510378510378510342e+00 -1.634944910993087888e+02
-8.505494505494505475e+00 -1.634293948287473199e+02
-8.500610500610500608e+00 -1.634403183087335947e+02
-8.495726495726495742e+00 -1.637231019796979012e+02
-8.490842490842490875e+00 -1.636748888532684987e+02
-8.485958485958486008e+00 -1.636735349326595212e+02
-8.481074481074481142e+00 -1.635545106361150260e+02
-8.476190476190476275e+00 -1.636633350477651447e+02
-8.471306471306471408e+00 -1.638617296045639193e+02
-8.466422466422466542e+00 -1.639084515919445266e+02
-8.461538461538461675e+00 -1.639743509993818122e+02
-8.456654456654456808e+00 -1.639828062340336601e+02
-8.451770451770451942e+00 -1.639890374206244132e+02
-8.446886446886447075e+00 -1.640102180542339738e+02
-8.442002442002442208e+00 -1.638100418317899027e+02
-8.437118437118437342e+00 -1.638131863472120813e+02
-8.432234432234432475e+00 -1.637627633363051132e+02
-8.427350427350427609e+00 -1.634946247017463747e+02
-8.422466422466422742e+00 -1.634385701438179410e+02
-8.417582417582417875e+00 -1.635320728224846789e+02
-8.412698412698413009e+00 -1.634940728426727503e+02
-8.407814407814408142e+00 -1.633990498840137207e+02
-8.402930402930403275e+00 -1.634309587882148662e+02
-8.398046398046398409e+00 -1.635497054346143955e+02
-8.393162393162393542e+00 -1.635907568481226519e+02
-8.388278388278388675e+00 -1.637378557335412665e+02
-8.383394383394383809e+00 -1.638591572656618496e+02
-8.378510378510378942e+00 -1.639139592574380515e+02
-8.373626373626374075e+00 -1.637921192627125606e+02
-8.368742368742369209e+00 -1.638987862257586414e+02
-8.363858363858364342e+00 -1.639092076492646584e+02
-8.358974358974359475e+00 -1.638945166919836538e+02
-8.354090354090354609e+00 -1.639443197922608420e+02
-8.349206349206349742e+00 -1.642109427118198539e+02
-8.344322344322344875e+00 -1.647488063615143972e+02
-8.339438339438340009e+00 -1.646849365481839982e+02
-8.334554334554335142e+00 -1.647387745526256992e+02
-8.329670329670330275e+00 -1.646030012206222750e+02
-8.324786324786325409e+00 -1.644658396603332733e+02
-8.319902319902320542e+00 -1.644569059625962097e+02
-8.315018315018315676e+00 -1.649411407338091635e+02
-8.310134310134310809e+00 -1.649262012879891870e+02
-8.305250305250305942e+00 -1.647274151626962748e+02
-8.300366300366301076e+00 -1.647755498563523986e+02
-8.295482295482296209e+00 -1.647410945369713318e+02
-8.290598290598291342e+00 -1.645589762711240951e+02
-8.285714285714286476e+00 -1.646216086441327775e+02
-8.280830280830279833e+00 -1.646321884667858626e+02
-8.275946275946274966e+00 -1.643873049672740763e+02
-8.271062271062270099e+00 -1.644627322929012507e+02
-8.266178266178265233e+00 -1.644437217393578692e+02
-8.261294261294260366e+00 -1.644844071214244252e+02
-8.256410256410255499e+00 -1.642232804234549803e+02
-8.251526251526250633e+00 -1.641949434721804550e+02
-8.246642246642245766e+00 -1.642096994668857519e+02
-8.241758241758240899e+00 -1.641895750391722117e+02
-8.236874236874236033e+00 -1.642068271980558052e+02
-8.231990231990231166e+00 -1.639738986392029290e+02
-8.227106227106226299e+00 -1.638899347975878982e+02
-8.222222222222221433e+00 -1.640389402345078906e+02
-8.217338217338216566e+00 -1.639956324352154411e+02
-8.212454212454211699e+00 -1.640930411685919807e+02
-8.207570207570206833e+00 -1.643695483911425868e+02
-8.202686202686201966e+00 -1.643798436794935469e+02
-8.197802197802197099e+00 -1.642586456577062393e+02
-8.192918192918192233e+00 -1.642388007368512035e+02
-8.188034188034187366e+00 -1.643187607358983655e+02
-8.183150183150182500e+00 -1.640016598815205100e+02
-8.178266178266177633e+00 -1.640209500568233238e+02
-8.173382173382172766e+00 -1.639273882634532526e+02
-8.168498168498167900e+00 -1.637669660769045947e+02
-8.163614163614163033e+00 -1.637821624027589280e+02
-8.158730158730158166e+00 -1.636731427584728067e+02
-8.153846153846153300e+00 -1.637447158117430490e+02
-8.148962148962148433e+00 -1.636988265910021028e+02
-8.144078144078143566e+00 -1.636947034832185750e+02
-8.139194139194138700e+00 -1.636223785262887702e+02
-8.134310134310133833e+00 -1.636538202394048653e+02
-8.129426129426128966e+00 -1.633584065948411705e+02
-8.124542124542124100e+00 -1.632983504187023698e+02
-8.119658119658119233e+00 -1.631889426866534336e+02
-8.114774114774114366e+00 -1.630775247556249496e+02
-8.109890109890109500e+00 -1.631634215845286633e+02
-8.105006105006104633e+00 -1.633663639777476817e+02
-8.100122100122099766e+00 -1.633833390592163823e+02
-8.095238095238094900e+00 -1.632158676493366443e+02
-8.090354090354090033e+00 -1.631401169624191994e+02
-8.085470085470085166e+00 -1.632639699863020724e+02
-8.080586080586080300e+00 -1.632328967530652903e+02
-8.075702075702075433e+00 -1.632713485332948551e+02
-8.070818070818070566e+00 -1.633192714557948193e+02
-8.065934065934065700e+00 -1.632447475486166866e+02
-8.061050061050060833e+00 -1.633010454032238385e+02
-8.056166056166055967e+00 -1.634532223341521444e+02
-8.051282051282051100e+00 -1.631981220605491103e+02
-8.046398046398046233e+00 -1.632642542191213124e+02
-8.041514041514041367e+00 -1.633548522511469230e+02
-8.036630036630036500e+00 -1.634522445472159973e+02
-8.031746031746031633e+00 -1.633265431010964903e+02
-8.026862026862026767e+00 -1.632114340509047850e+02
-8.021978021978021900e+00 -1.631627913037849567e+02
-8.017094017094017033e+00 -1.631555371351846588e+02
-8.012210012210012167e+00 -1.633429688155596295e+02
-8.007326007326007300e+00 -1.633325044928348575e+02
-8.002442002442002433e+00 -1.632788129470340266e+02
-7.997557997557997567e+00 -1.633194868615937025e+02
-7.992673992673992700e+00 -1.633212274622808877e+02
-7.987789987789987833e+00 -1.633469605940113638e+02
-7.982905982905982967e+00 -1.632346758161296236e+02
-7.978021978021978100e+00 -1.631635357714573047e+02
-7.973137973137973233e+00 -1.631920380334204310e+02
-7.968253968253968367e+00 -1.631503316465991134e+02
-7.963369963369963500e+00 -1.634205037969554724e+02
-7.958485958485958633e+00 -1.634244993700733062e+02
-7.953601953601953767e+00 -1.634905703519601445e+02
-7.948717948717948900e+00 -1.635513400430798470e+02
-7.943833943833944033e+00 -1.634938022382827398e+02
-7.938949938949939167e+00 -1.635303956297788091e+02
-7.934065934065934300e+00 -1.635794432839287822e+02
-7.929181929181929434e+00 -1.635794770534597831e+02
-7.924297924297924567e+00 -1.635446411567023688e+02
-7.919413919413919700e+00 -1.637671205965632453e+02
-7.914529914529914834e+00 -1.636245593380217827e+02
-7.909645909645909967e+00 -1.639877526914989403e+02
-7.904761904761905100e+00 -1.640557623220076380e+02
-7.899877899877900234e+00 -1.642417472640400717e+02
-7.894993894993895367e+00 -1.643511108236002656e+02
-7.890109890109890500e+00 -1.642528601031655739e+02
-7.885225885225885634e+00 -1.642236025595113347e+02
-7.880341880341880767e+00 -1.640735381492336558e+02
-7.875457875457875900e+00 -1.641087150234588705e+02
-7.870573870573871034e+00 -1.641476263258965957e+02
-7.865689865689866167e+00 -1.639984428125901843e+02
-7.860805860805861300e+00 -1.637471182953095479e+02
-7.855921855921856434e+00 -1.636494130162697331e+02
-7.851037851037851567e+00 -1.637517456488141647e+02
-7.846153846153846700e+00 -1.636121015384698296e+02
-7.841269841269841834e+00 -1.636014633264576332e+02
-7.836385836385836967e+00 -1.636089091859763016e+02
-7.831501831501832100e+00 -1.637415724919792410e+02
-7.826617826617827234e+00 -1.636663558864389074e+02
-7.821733821733822367e+00 -1.636561955862032960e+02
-7.816849816849817500e+00 -1.636694719889578380e+02
-7.811965811965811746e+00 -1.636636363147746636e+02
-7.807081807081806879e+00 -1.637608130547838527e+02
-7.802197802197802012e+00 -1.638240608363961144e+02
-7.797313797313797146e+00 -1.637483602966292722e+02
-7.792429792429792279e+00 -1.635834299823752929e+02
-7.787545787545787412e+00 -1.636723791592579005e+02
-7.782661782661782546e+00 -1.635974947595031210e+02
-7.777777777777777679e+00 -1.635308929856311977e+02
-7.772893772893772812e+00 -1.635303387232091836e+02
-7.768009768009767946e+00 -1.633828785077480177e+02
-7.763125763125763079e+00 -1.635076270892598416e+02
-7.758241758241758212e+00 -1.636833468509715033e+02
-7.753357753357753346e+00 -1.636093669227174701e+02
-7.748473748473748479e+00 -1.636611405455581973e+02
-7.743589743589743613e+00 -1.634652645126857919e+02
-7.738705738705738746e+00 -1.633485157062973485e+02
-7.733821733821733879e+00 -1.632855982160683368e+02
-7.728937728937729013e+00 -1.633688864790233026e+02
-7.724053724053724146e+00 -1.635002475560785911e+02
-7.719169719169719279e+00 -1.635234285754162613e+02
-7.714285714285714413e+00 -1.635903852031295003e+02
-7.709401709401709546e+00 -1.636233135506635961e+02
-7.704517704517704679e+00 -1.636405414161356191e+02
-7.699633699633699813e+00 -1.634862981180650365e+02
-7.694749694749694946e+00 -1.636367118391684130e+02
-7.689865689865690079e+00 -1.635958172203181107e+02
-7.684981684981684324e+00 -1.635777823631293018e+02
-7.680097680097679458e+00 -1.635711289142755902e+02
-7.675213675213674591e+00 -1.634233459051632167e+02
-7.670329670329669725e+00 -1.634981418079785840e+02
-7.665445665445664858e+00 -1.634913831870951810e+02
-7.660561660561659991e+00 -1.636000421906499298e+02
-7.655677655677655125e+00 -1.637495479364617381e+02
-7.650793650793650258e+00 -1.637369304086895738e+02
-7.645909645909645391e+00 -1.638773560854107529e+02
-7.641025641025640525e+00 -1.639294103935720273e+02
-7.636141636141635658e+00 -1.638133448876092757e+02
-7.631257631257630791e+00 -1.638791841814939403e+02
-7.626373626373625925e+00 -1.641074047103811608e+02
-7.621489621489621058e+00 -1.640402404933529397e+02
-7.616605616605616191e+00 -1.638555115182971633e+02
-7.611721611721611325e+00 -1.639970525404873456e+02
-7.606837606837606458e+00 -1.641033854530045062e+02
-7.601953601953601591e+00 -1.640694052737039499e+02
-7.597069597069596725e+00 -1.640886131707766538e+02
-7.592185592185591858e+00 -1.642204829985763297e+02
-7.587301587301586991e+00 -1.642601875952871922e+02
-7.582417582417582125e+00 -1.641206783363718387e+02
-7.577533577533577258e+00 -1.640774591283978623e+02
-7.572649572649572391e+00 -1.639579459258984002e+02
-7.567765567765567525e+00 -1.640070190129436583e+02
-7.562881562881562658e+00 -1.642523264097563924e+02
-7.557997557997557792e+00 -1.643308957825294101e+02
-7.553113553113552925e+00 -1.642973515850807757e+02
-7.548229548229548058e+00 -1.641546848771775444e+02
-7.543345543345543192e+00 -1.641492234394103775e+02
-7.538461538461538325e+00 -1.640639814060809840e+02
-7.533577533577533458e+00 -1.640537429317378724e+02
-7.528693528693528592e+00 -1.638349194069348300e+02
-7.523809523809523725e+00 -1.637736443318928821e+02
-7.518925518925518858e+00 -1.638625545048077754e+02
-7.514041514041513992e+00 -1.638422853111302970e+02
-7.509157509157509125e+00 -1.638236999239188094e+02
-7.504273504273504258e+00 -1.637739404908632537e+02
-7.499389499389499392e+00 -1.638193469838854810e+02
-7.494505494505494525e+00 -1.636365532885844516e+02
-7.489621489621489658e+00 -1.634843912232823868e+02
-7.484737484737484792e+00 -1.635041365361133785e+02
-7.479853479853479925e+00 -1.635490457724315547e+02
-7.474969474969475058e+00 -1.635520319871458241e+02
-7.470085470085470192e+00 -1.635994199044976085e+02
-7.465201465201465325e+00 -1.635945357411939654e+02
-7.460317460317460458e+00 -1.634680792703637167e+02
-7.455433455433455592e+00 -1.636662502775473911e+02
-7.450549450549450725e+00 -1.636781316326797082e+02
-7.445665445665445858e+00 -1.635166330656489038e+02
-7.440781440781440992e+00 -1.635312342473154104e+02
-7.435897435897436125e+00 -1.635565700201582331e+02
-7.431013431013431259e+00 -1.635915891918603222e+02
-7.426129426129426392e+00 -1.636075667249565413e+02
-7.421245421245421525e+00 -1.638276737005158168e+02
-7.416361416361416659e+00 -1.638684796668985655e+02
-7.411477411477411792e+00 -1.638371126466244618e+02
-7.406593406593406925e+00 -1.637556992916610454e+02
-7.401709401709402059e+00 -1.637981242513206439e+02
-7.396825396825397192e+00 -1.637286993537047408e+02
-7.391941391941392325e+00 -1.636173329914952888e+02
-7.387057387057387459e+00 -1.634177749245002076e+02
-7.382173382173382592e+00 -1.634142498653759503e+02
-7.377289377289377725e+00 -1.635391009156532789e+02
-7.372405372405372859e+00 -1.635639109826889808e+02
-7.367521367521367992e+00 -1.633747256382339970e+02
-7.362637362637363125e+00 -1.634044103066238449e+02
-7.357753357753358259e+00 -1.635007237136512970e+02
-7.352869352869353392e+00 -1.635598436962976621e+02
-7.347985347985348525e+00 -1.635052681892807129e+02
-7.343101343101343659e+00 -1.634735818011688764e+02
-7.338217338217338792e+00 -1.634356680398789479e+02
-7.333333333333333925e+00 -1.634653183918858588e+02
-7.328449328449329059e+00 -1.635005508990155647e+02
-7.323565323565324192e+00 -1.635724825886471478e+02
-7.318681318681319325e+00 -1.635981033439673809e+02
-7.313797313797314459e+00 -1.634938998787522735e+02
-7.308913308913308704e+00 -1.636670096601542639e+02
-7.304029304029303837e+00 -1.638774986678822074e+02
-7.299145299145298971e+00 -1.638181408009927225e+02
-7.294261294261294104e+00 -1.636726630829452063e+02
-7.289377289377289237e+00 -1.635367873104354430e+02
-7.284493284493284371e+00 -1.635794003269381278e+02
-7.279609279609279504e+00 -1.635268499382033838e+02
-7.274725274725274637e+00 -1.636977976212954218e+02
-7.269841269841269771e+00 -1.637713107797604550e+02
-7.264957264957264904e+00 -1.638350429586176915e+02
-7.260073260073260037e+00 -1.639622121959510253e+02
-7.255189255189255171e+00 -1.636879618998679575e+02
-7.250305250305250304e+00 -1.635434850748327733e+02
-7.245421245421245438e+00 -1.634093593013912198e+02
-7.240537240537240571e+00 -1.634503643004702838e+02
-7.235653235653235704e+00 -1.634168553692012438e+02
-7.230769230769230838e+00 -1.633221503345643555e+02
-7.225885225885225971e+00 -1.633197561824515560e+02
-7.221001221001221104e+00 -1.632488871990844359e+02
-7.216117216117216238e+00 -1.632454640609777812e+02
-7.211233211233211371e+00 -1.631615823316078036e+02
-7.206349206349206504e+00 -1.631519298487284857e+02
-7.201465201465201638e+00 -1.631412168397745006e+02
-7.196581196581196771e+00 -1.631906588314799649e+02
-7.191697191697191904e+00 -1.631930447050924897e+02
-7.186813186813187038e+00 -1.632841582089758958e+02
-7.181929181929181283e+00 -1.631681179838263347e+02
-7.177045177045176416e+00 -1.634481166935900660e+02
-7.172161172161171550e+00 -1.634529406145991857e+02
-7.167277167277166683e+00 -1.636321548845671714e+02
-7.162393162393161816e+00 -1.634950807141936480e+02
-7.157509157509156950e+00 -1.633707417839095797e+02
-7.152625152625152083e+00 -1.633021094641482591e+02
-7.147741147741147216e+00 -1.634554357012289643e+02
-7.142857142857142350e+00 -1.635606505548616667e+02
-7.137973137973137483e+00 -1.634653213968912837e+02
-7.133089133089132616e+00 -1.636282283298834273e+02
-7.128205128205127750e+00 -1.636528361807368981e+02
-7.123321123321122883e+00 -1.634735471248153544e+02
-7.118437118437118016e+00 -1.634716121620719491e+02
-7.113553113553113150e+00 -1.634399517038422118e+02
-7.108669108669108283e+00 -1.635524256537411532e+02
-7.103785103785103416e+00 -1.635610771975092064e+02
-7.098901098901098550e+00 -1.633966350047799949e+02
-7.094017094017093683e+00 -1.636093707251464480e+02
-7.089133089133088816e+00 -1.636861034790709652e+02
-7.084249084249083950e+00 -1.637094142917908641e+02
-7.079365079365079083e+00 -1.637628880825284057e+02
-7.074481074481074216e+00 -1.640430734618348652e+02
-7.069597069597069350e+00 -1.642139592175883536e+02
-7.064713064713064483e+00 -1.641849033810436822e+02
-7.059829059829059617e+00 -1.641489962900233479e+02
-7.054945054945054750e+00 -1.641691868850661535e+02
-7.050061050061049883e+00 -1.642504009414293193e+02
-7.045177045177045017e+00 -1.642411987169253393e+02
-7.040293040293040150e+00 -1.639347985328437289e+02
-7.035409035409035283e+00 -1.642174749261237992e+02
-7.030525030525030417e+00 -1.643896305625904404e+02
-7.025641025641025550e+00 -1.645031286660708076e+02
-7.020757020757020683e+00 -1.645815371461353038e+02
-7.015873015873015817e+00 -1.645666787781672440e+02
-7.010989010989010950e+00 -1.646014327089056906e+02
-7.006105006105006083e+00 -1.645969905111660410e+02
-7.001221001221001217e+00 -1.646749854694887745e+02
-6.996336996336996350e+00 -1.645734033276692969e+02
-6.991452991452991483e+00 -1.646706561547304659e+02
-6.986568986568986617e+00 -1.646156116234392357e+02
-6.981684981684981750e+00 -1.645816327713554870e+02
-6.976800976800976883e+00 -1.647103450772296185e+02
-6.971916971916972017e+00 -1.646923413343888853e+02
-6.967032967032967150e+00 -1.645820756580013722e+02
-6.962148962148962283e+00 -1.646572610004504611e+02
-6.957264957264957417e+00 -1.646451957575408755e+02
-6.952380952380952550e+00 -1.646708253643955686e+02
-6.947496947496947683e+00 -1.647070800099342875e+02
-6.942612942612942817e+00 -1.648370737394556329e+02
-6.937728937728937950e+00 -1.649406771480448697e+02
-6.932844932844933084e+00 -1.648877303502956124e+02
-6.927960927960928217e+00 -1.648364858799791932e+02
-6.923076923076923350e+00 -1.646791139911641153e+02
-6.918192918192918484e+00 -1.647298150430452779e+02
-6.913308913308913617e+00 -1.646963813481671650e+02
-6.908424908424908750e+00 -1.647033725551248722e+02
-6.903540903540903884e+00 -1.648445530412109292e+02
-6.898656898656899017e+00 -1.649075171024082351e+02
-6.893772893772894150e+00 -1.649036527659453384e+02
-6.888888888888889284e+00 -1.650596097499306438e+02
-6.884004884004884417e+00 -1.648244719109282528e+02
-6.879120879120879550e+00 -1.650144701931550912e+02
-6.874236874236874684e+00 -1.650318968232576538e+02
-6.869352869352869817e+00 -1.648876310632888362e+02
-6.864468864468864950e+00 -1.648967193663048363e+02
-6.859584859584860084e+00 -1.648160234181901274e+02
-6.854700854700855217e+00 -1.647526687554600358e+02
-6.849816849816850350e+00 -1.644355881293550681e+02
-6.844932844932845484e+00 -1.642445141352681048e+02
-6.840048840048840617e+00 -1.642323471279148350e+02
-6.835164835164835750e+00 -1.641603793405003557e+02
-6.830280830280830884e+00 -1.640144702058449298e+02
-6.825396825396826017e+00 -1.638811461958800635e+02
-6.820512820512821150e+00 -1.640894713442187651e+02
-6.815628815628816284e+00 -1.639899369150820974e+02
-6.810744810744810529e+00 -1.639373018865236986e+02
-6.805860805860805662e+00 -1.638261003406718714e+02
-6.800976800976800796e+00 -1.637443907991940932e+02
-6.796092796092795929e+00 -1.636487730279679624e+02
-6.791208791208791062e+00 -1.637228466043894741e+02
-6.786324786324786196e+00 -1.639586720797946100e+02
-6.781440781440781329e+00 -1.639483193106097474e+02
-6.776556776556776462e+00 -1.640286137150578156e+02
-6.771672771672771596e+00 -1.640828223261655694e+02
-6.766788766788766729e+00 -1.640983659291947845e+02
-6.761904761904761862e+00 -1.640325105578423859e+02
-6.757020757020756996e+00 -1.638784834042927514e+02
-6.752136752136752129e+00 -1.639230811446064706e+02
-6.747252747252747263e+00 -1.639372488028689645e+02
-6.742368742368742396e+00 -1.638463884099413690e+02
-6.737484737484737529e+00 -1.638737638145580604e+02
-6.732600732600732663e+00 -1.639742605950979168e+02
-6.727716727716727796e+00 -1.639647765785644538e+02
-6.722832722832722929e+00 -1.640395880274109857e+02
-6.717948717948718063e+00 -1.641077176870159633e+02
-6.713064713064713196e+00 -1.642121692967639888e+02
-6.708180708180708329e+00 -1.641618078211550653e+02
-6.703296703296703463e+00 -1.640436362375617136e+02
-6.698412698412698596e+00 -1.641660816161987668e+02
-6.693528693528693729e+00 -1.642385172327843748e+02
-6.688644688644688863e+00 -1.642733216446481777e+02
-6.683760683760683108e+00 -1.640809132275646220e+02
-6.678876678876678241e+00 -1.640141567278090520e+02
-6.673992673992673375e+00 -1.639645741961135457e+02
-6.669108669108668508e+00 -1.639896950443750256e+02
-6.664224664224663641e+00 -1.641815265278185905e+02
-6.659340659340658775e+00 -1.640865371159047470e+02
-6.654456654456653908e+00 -1.640830747669439802e+02
-6.649572649572649041e+00 -1.642208257566082068e+02
-6.644688644688644175e+00 -1.642093708165729140e+02
-6.639804639804639308e+00 -1.642469072527248386e+02
-6.634920634920634441e+00 -1.641685913969780302e+02
-6.630036630036629575e+00 -1.645282873657581320e+02
-6.625152625152624708e+00 -1.647085362609138883e+02
-6.620268620268619841e+00 -1.645478726813806247e+02
-6.615384615384614975e+00 -1.641133009439110424e+02
-6.610500610500610108e+00 -1.642556372127526743e+02
-6.605616605616605241e+00 -1.644123607770031867e+02
-6.600732600732600375e+00 -1.645170323099802374e+02
-6.595848595848595508e+00 -1.646450342323555276e+02
-6.590964590964590641e+00 -1.643835986275131518e+02
-6.586080586080585775e+00 -1.644885201841404410e+02
-6.581196581196580908e+00 -1.645750457524601416e+02
-6.576312576312576041e+00 -1.645058302481726855e+02
-6.571428571428571175e+00 -1.643898744898612847e+02
-6.566544566544566308e+00 -1.641667140112836023e+02
-6.561660561660561441e+00 -1.640829769085667351e+02
-6.556776556776556575e+00 -1.641060932645394246e+02
-6.551892551892551708e+00 -1.640393741245743513e+02
-6.547008547008546842e+00 -1.638043327972401926e+02
-6.542124542124541975e+00 -1.636789094981754715e+02
-6.537240537240537108e+00 -1.638314458370331295e+02
-6.532356532356532242e+00 -1.638483717697978364e+02
-6.527472527472527375e+00 -1.638712970278287457e+02
-6.522588522588522508e+00 -1.640570927356545212e+02
-6.517704517704517642e+00 -1.640272552164685749e+02
-6.512820512820512775e+00 -1.639130291093448193e+02
-6.507936507936507908e+00 -1.638190709288918185e+02
-6.503052503052503042e+00 -1.638410953967128876e+02
-6.498168498168498175e+00 -1.638446844923541335e+02
-6.493284493284493308e+00 -1.638340246261613231e+02
-6.488400488400488442e+00 -1.639205559109059891e+02
-6.483516483516483575e+00 -1.641156070250586367e+02
-6.478632478632478708e+00 -1.640965263141083312e+02
-6.473748473748473842e+00 -1.640973167882482642e+02
-6.468864468864468975e+00 -1.640441505906842679e+02
-6.463980463980464108e+00 -1.643072146565842786e+02
-6.459096459096459242e+00 -1.643604605850849509e+02
-6.454212454212454375e+00 -1.644352920697147340e+02
-6.449328449328449508e+00 -1.644376620864103415e+02
-6.444444444444444642e+00 -1.644057009991394693e+02
-6.439560439560439775e+00 -1.643604891023137498e+02
-6.434676434676434909e+00 -1.640800453054646084e+02
-6.429792429792430042e+00 -1.640281452491727805e+02
-6.424908424908425175e+00 -1.638663780254437938e+02
-6.420024420024420309e+00 -1.637800995462609990e+02
-6.415140415140415442e+00 -1.639029693019397769e+02
-6.410256410256410575e+00 -1.638987158672672706e+02
-6.405372405372405709e+00 -1.639566929970433762e+02
-6.400488400488400842e+00 -1.641780434996124995e+02
-6.395604395604395975e+00 -1.646368152688162638e+02
-6.390720390720391109e+00 -1.646467114795577800e+02
-6.385836385836386242e+00 -1.645875532039721350e+02
-6.380952380952381375e+00 -1.645799897057363808e+02
-6.376068376068376509e+00 -1.645470909813415687e+02
-6.371184371184371642e+00 -1.648629310556241023e+02
-6.366300366300366775e+00 -1.649640731626459740e+02
-6.361416361416361909e+00 -1.649560750724714353e+02
-6.356532356532357042e+00 -1.651299006491426553e+02
-6.351648351648352175e+00 -1.649681554322646093e+02
-6.346764346764347309e+00 -1.651282738691797931e+02
-6.341880341880342442e+00 -1.652619961655459520e+02
-6.336996336996337575e+00 -1.652323761754962277e+02
-6.332112332112332709e+00 -1.653061727371020879e+02
-6.327228327228327842e+00 -1.656112086080788970e+02
-6.322344322344322975e+00 -1.659278076706157776e+02
-6.317460317460318109e+00 -1.658976611651348492e+02
-6.312576312576313242e+00 -1.657479615300910041e+02
-6.307692307692307487e+00 -1.657591319393032450e+02
-6.302808302808302621e+00 -1.657562836664324379e+02
-6.297924297924297754e+00 -1.656606322029566343e+02
-6.293040293040292887e+00 -1.657738952703284951e+02
-6.288156288156288021e+00 -1.657621814461077463e+02
-6.283272283272283154e+00 -1.656906254468428585e+02
-6.278388278388278287e+00 -1.656484545831191326e+02
-6.273504273504273421e+00 -1.657638134380887891e+02
-6.268620268620268554e+00 -1.658243417832778732e+02
-6.263736263736263687e+00 -1.657843476948428361e+02
-6.258852258852258821e+00 -1.656925009683299663e+02
-6.253968253968253954e+00 -1.657056200306447522e+02
-6.249084249084249088e+00 -1.657740655542157526e+02
-6.244200244200244221e+00 -1.656793963595166304e+02
-6.239316239316239354e+00 -1.656316733742093845e+02
-6.234432234432234488e+00 -1.654510956996998345e+02
-6.229548229548229621e+00 -1.654334133504059707e+02
-6.224664224664224754e+00 -1.654407115649489413e+02
-6.219780219780219888e+00 -1.657265687992226333e+02
-6.214896214896215021e+00 -1.658937124986824188e+02
-6.210012210012210154e+00 -1.659288851198668908e+02
-6.205128205128205288e+00 -1.662424378386024273e+02
-6.200244200244200421e+00 -1.664658397739969473e+02
-6.195360195360195554e+00 -1.664657973408183125e+02
-6.190476190476190688e+00 -1.663500335208858871e+02
-6.185592185592184933e+00 -1.663363561199089418e+02
-6.180708180708180066e+00 -1.663798734517592379e+02
-6.175824175824175200e+00 -1.664608031021274996e+02
-6.170940170940170333e+00 -1.662948739824617519e+02
-6.166056166056165466e+00 -1.662781162456690254e+02
-6.161172161172160600e+00 -1.662696851703515506e+02
-6.156288156288155733e+00 -1.661366878136159357e+02
-6.151404151404150866e+00 -1.660999728824804151e+02
-6.146520146520146000e+00 -1.660103431246286902e+02
-6.141636141636141133e+00 -1.658867369107887839e+02
-6.136752136752136266e+00 -1.657073360733481877e+02
-6.131868131868131400e+00 -1.659557880409696224e+02
-6.126984126984126533e+00 -1.659924177190036403e+02
-6.122100122100121666e+00 -1.657472011184371752e+02
-6.117216117216116800e+00 -1.650534060649690105e+02
-6.112332112332111933e+00 -1.649310550318389801e+02
-6.107448107448107066e+00 -1.642343144865450881e+02
-6.102564102564102200e+00 -1.642422129777402517e+02
-6.097680097680097333e+00 -1.642739077527245399e+02
-6.092796092796092466e+00 -1.643510424113019894e+02
-6.087912087912087600e+00 -1.643211448311379002e+02
-6.083028083028082733e+00 -1.642618028075099801e+02
-6.078144078144077866e+00 -1.639666159535807424e+02
-6.073260073260073000e+00 -1.639905065878382402e+02
-6.068376068376068133e+00 -1.640905668864187419e+02
-6.063492063492063266e+00 -1.641375686645224619e+02
-6.058608058608058400e+00 -1.641088436414175931e+02
-6.053724053724053533e+00 -1.640263383595390394e+02
-6.048840048840048667e+00 -1.638308105183101304e+02
-6.043956043956043800e+00 -1.637482614508698759e+02
-6.039072039072038933e+00 -1.638132818989484747e+02
-6.034188034188034067e+00 -1.637562871135350520e+02
-6.029304029304029200e+00 -1.636100087942951973e+02
-6.024420024420024333e+00 -1.636877563701021927e+02
-6.019536019536019467e+00 -1.635801459126365103e+02
-6.014652014652014600e+00 -1.636320234138823082e+02
-6.009768009768009733e+00 -1.635701438268442587e+02
-6.004884004884004867e+00 -1.635808711283890204e+02
-6.000000000000000000e+00 -1.635315697635808192e+02
-5.995115995115995133e+00 -1.635743019239595242e+02
-5.990231990231990267e+00 -1.635617403909652126e+02
-5.985347985347985400e+00 -1.633543862380269900e+02
-5.980463980463980533e+00 -1.633665279675860802e+02
-5.975579975579975667e+00 -1.633256768935695504e+02
-5.970695970695970800e+00 -1.632259195205572837e+02
-5.965811965811965933e+00 -1.631914684498848089e+02
-5.960927960927961067e+00 -1.630311894509065951e+02
-5.956043956043956200e+00 -1.629983413938153376e+02
-5.951159951159951333e+00 -1.629109816198803458e+02
-5.946275946275946467e+00 -1.628930292911014135e+02
-5.941391941391941600e+00 -1.628627766059228179e+02
-5.936507936507936734e+00 -1.629382121471731182e+02
-5.931623931623931867e+00 -1.628779602438129359e+02
-5.926739926739927000e+00 -1.628949011467578885e+02
-5.921855921855922134e+00 -1.629990032238324034e+02
-5.916971916971917267e+00 -1.629855255362766968e+02
-5.912087912087912400e+00 -1.629725861755723315e+02
-5.907203907203907534e+00 -1.630172065257254133e+02
-5.902319902319902667e+00 -1.630722523296848010e+02
-5.897435897435897800e+00 -1.634312555152105233e+02
-5.892551892551892934e+00 -1.634823631380625670e+02
-5.887667887667888067e+00 -1.640605125347748583e+02
-5.882783882783883200e+00 -1.640548152231653773e+02
-5.877899877899878334e+00 -1.640644546054195700e+02
-5.873015873015872579e+00 -1.639645024854680173e+02
-5.868131868131867712e+00 -1.639262541023466611e+02
-5.863247863247862846e+00 -1.638673309381303795e+02
-5.858363858363857979e+00 -1.638800537680266416e+02
-5.853479853479853112e+00 -1.638490633572366733e+02
-5.848595848595848246e+00 -1.638493144249481475e+02
-5.843711843711843379e+00 -1.638388977414095962e+02
-5.838827838827838512e+00 -1.638278000122425055e+02
-5.833943833943833646e+00 -1.638303436345104274e+02
-5.829059829059828779e+00 -1.639868721673732921e+02
-5.824175824175823912e+00 -1.638890827246395361e+02
-5.819291819291819046e+00 -1.637299280388302236e+02
-5.814407814407814179e+00 -1.637150414499531621e+02
-5.809523809523809312e+00 -1.638027207743495239e+02
-5.804639804639804446e+00 -1.634092466659071192e+02
-5.799755799755799579e+00 -1.635221081644318701e+02
-5.794871794871794712e+00 -1.635557456131071490e+02
-5.789987789987789846e+00 -1.635245125188797317e+02
-5.785103785103784979e+00 -1.634967651083654232e+02
-5.780219780219780112e+00 -1.635266315370181189e+02
-5.775335775335775246e+00 -1.635998338375907224e+02
-5.770451770451770379e+00 -1.636327400308774713e+02
-5.765567765567765512e+00 -1.637900497607073191e+02
-5.760683760683760646e+00 -1.638164850935169738e+02
-5.755799755799755779e+00 -1.636472408639038463e+02
-5.750915750915750912e+00 -1.637965107382014196e+02
-5.746031746031746046e+00 -1.637955750458735906e+02
-5.741147741147741179e+00 -1.638903912050626843e+02
-5.736263736263736313e+00 -1.638814223650504687e+02
-5.731379731379731446e+00 -1.641001406419361786e+02
-5.726495726495726579e+00 -1.641152926471238800e+02
-5.721611721611721713e+00 -1.639969144281473064e+02
-5.716727716727716846e+00 -1.640185488736501611e+02
-5.711843711843711979e+00 -1.640718208776996789e+02
-5.706959706959707113e+00 -1.639833609992180072e+02
-5.702075702075702246e+00 -1.639120026826571461e+02
-5.697191697191697379e+00 -1.640199693601142599e+02
-5.692307692307692513e+00 -1.641116955729788458e+02
-5.687423687423687646e+00 -1.640841185917738017e+02
-5.682539682539682779e+00 -1.639731932573830022e+02
-5.677655677655677913e+00 -1.640178046299291736e+02
-5.672771672771673046e+00 -1.640767265018454282e+02
-5.667887667887668179e+00 -1.639282745461425179e+02
-5.663003663003663313e+00 -1.639504345013266402e+02
-5.658119658119658446e+00 -1.639384245489610521e+02
-5.653235653235653579e+00 -1.639617771579863756e+02
-5.648351648351648713e+00 -1.640320937516120807e+02
-5.643467643467643846e+00 -1.641508848364512119e+02
-5.638583638583638979e+00 -1.643954566980363552e+02
-5.633699633699634113e+00 -1.644240050251838170e+02
-5.628815628815629246e+00 -1.644105306766235230e+02
-5.623931623931623491e+00 -1.643732579191248817e+02
-5.619047619047618625e+00 -1.643876880659635162e+02
-5.614163614163613758e+00 -1.639003747278119931e+02
-5.609279609279608891e+00 -1.638091577217143708e+02
-5.604395604395604025e+00 -1.639654816319517181e+02
-5.599511599511599158e+00 -1.641196535382489401e+02
-5.594627594627594291e+00 -1.641748629507372641e+02
-5.589743589743589425e+00 -1.642238524471815424e+02
-5.584859584859584558e+00 -1.647450588506808629e+02
-5.579975579975579691e+00 -1.647727607086141859e+02
-5.575091575091574825e+00 -1.647780391623984428e+02
-5.570207570207569958e+00 -1.647621016194190133e+02
-5.565323565323565091e+00 -1.647989456763210683e+02
-5.560439560439560225e+00 -1.647062520580633418e+02
-5.555555555555555358e+00 -1.646699544852797885e+02
-5.550671550671550492e+00 -1.646617595983748856e+02
-5.545787545787545625e+00 -1.646472744058596049e+02
-5.540903540903540758e+00 -1.644564955747575823e+02
-5.536019536019535892e+00 -1.645997532329599835e+02
-5.531135531135531025e+00 -1.644288822135930559e+02
-5.526251526251526158e+00 -1.644990723499515184e+02
-5.521367521367521292e+00 -1.646056344706233006e+02
-5.516483516483516425e+00 -1.645641724851867878e+02
-5.511599511599511558e+00 -1.644670403890540911e+02
-5.506715506715506692e+00 -1.643169693870818548e+02
-5.501831501831501825e+00 -1.642933023732263678e+02
-5.496947496947496958e+00 -1.642910342502619301e+02
-5.492063492063492092e+00 -1.643415587409548380e+02
-5.487179487179487225e+00 -1.642806251078336288e+02
-5.482295482295482358e+00 -1.641827037324750620e+02
-5.477411477411477492e+00 -1.641234512076808301e+02
-5.472527472527472625e+00 -1.640781328757910842e+02
-5.467643467643467758e+00 -1.640943930850149002e+02
-5.462759462759462892e+00 -1.642601107129808042e+02
-5.457875457875458025e+00 -1.643215410294304206e+02
-5.452991452991453158e+00 -1.643276740964370788e+02
-5.448107448107448292e+00 -1.644629979457328659e+02
-5.443223443223443425e+00 -1.644931221265754857e+02
-5.438339438339438559e+00 -1.645044354942182281e+02
-5.433455433455433692e+00 -1.645636403931074199e+02
-5.428571428571428825e+00 -1.643966062712897553e+02
-5.423687423687423959e+00 -1.642199096398817915e+02
-5.418803418803419092e+00 -1.643147444935002568e+02
-5.413919413919414225e+00 -1.641782609455654551e+02
-5.409035409035409359e+00 -1.640666500026447352e+02
-5.404151404151404492e+00 -1.640752525808922258e+02
-5.399267399267399625e+00 -1.640774896665108429e+02
-5.394383394383394759e+00 -1.645768272856045655e+02
-5.389499389499389892e+00 -1.646141715638885046e+02
-5.384615384615385025e+00 -1.645822290540901918e+02
-5.379731379731380159e+00 -1.645762996509606069e+02
-5.374847374847375292e+00 -1.645710252284649187e+02
-5.369963369963369537e+00 -1.645031641627393242e+02
-5.365079365079364671e+00 -1.644799735283474718e+02
-5.360195360195359804e+00 -1.643342308786599801e+02
-5.355311355311354937e+00 -1.642869884160658103e+02
-5.350427350427350071e+00 -1.644285479506228853e+02
-5.345543345543345204e+00 -1.644501782181727663e+02
-5.340659340659340337e+00 -1.645414476873886827e+02
-5.335775335775335471e+00 -1.645593589952438265e+02
-5.330891330891330604e+00 -1.644409840750361127e+02
-5.326007326007325737e+00 -1.645309309076290276e+02
-5.321123321123320871e+00 -1.645147446576149548e+02
-5.316239316239316004e+00 -1.643862813123600404e+02
-5.311355311355311137e+00 -1.645834504343230549e+02
-5.306471306471306271e+00 -1.645591740749351573e+02
-5.301587301587301404e+00 -1.645761014732574097e+02
-5.296703296703296537e+00 -1.645755667124732042e+02
-5.291819291819291671e+00 -1.646510097042734628e+02
-5.286935286935286804e+00 -1.646805942077450027e+02
-5.282051282051281937e+00 -1.649108408449718013e+02
-5.277167277167277071e+00 -1.647692047862714162e+02
-5.272283272283272204e+00 -1.647854939621079779e+02
-5.267399267399267337e+00 -1.649961467498088155e+02
-5.262515262515262471e+00 -1.649692736995081646e+02
-5.257631257631257604e+00 -1.646874236726990262e+02
-5.252747252747252737e+00 -1.646519711462218822e+02
-5.247863247863247871e+00 -1.645038237028927597e+02
-5.242979242979243004e+00 -1.645274186695858134e+02
-5.238095238095238138e+00 -1.645038412391270981e+02
-5.233211233211233271e+00 -1.644284570813115920e+02
-5.228327228327228404e+00 -1.645370073219320943e+02
-5.223443223443223538e+00 -1.644788046391085459e+02
-5.218559218559218671e+00 -1.642258687452382446e+02
-5.213675213675213804e+00 -1.642555004699799497e+02
-5.208791208791208938e+00 -1.643087135090673030e+02
-5.203907203907204071e+00 -1.644899638614363369e+02
-5.199023199023199204e+00 -1.644852928771123857e+02
-5.194139194139194338e+00 -1.646262915448286321e+02
-5.189255189255189471e+00 -1.645479638455458655e+02
-5.184371184371184604e+00 -1.645051345650863936e+02
-5.179487179487179738e+00 -1.644051523716108818e+02
-5.174603174603174871e+00 -1.643864758306273188e+02
-5.169719169719170004e+00 -1.644966783410219477e+02
-5.164835164835165138e+00 -1.645979376263288430e+02
-5.159951159951160271e+00 -1.642979241164181587e+02
-5.155067155067155404e+00 -1.643324116863762185e+02
-5.150183150183150538e+00 -1.642945891885214564e+02
-5.145299145299145671e+00 -1.642303647400844113e+02
-5.140415140415140804e+00 -1.640547799649480112e+02
-5.135531135531135938e+00 -1.641497935394594094e+02
-5.130647130647131071e+00 -1.640200194426799385e+02
-5.125763125763126205e+00 -1.633080118329749837e+02
-5.120879120879120450e+00 -1.632511751310437660e+02
-5.115995115995115583e+00 -1.632645555502966772e+02
-5.111111111111110716e+00 -1.633259029185682039e+02
-5.106227106227105850e+00 -1.632735950941018643e+02
-5.101343101343100983e+00 -1.631945598917313589e+02
-5.096459096459096116e+00 -1.633912375986769803e+02
-5.091575091575091250e+00 -1.632297460238858093e+02
-5.086691086691086383e+00 -1.631918574055354725e+02
-5.081807081807081516e+00 -1.631352084682304735e+02
-5.076923076923076650e+00 -1.631814546587110044e+02
-5.072039072039071783e+00 -1.630374264378095859e+02
-5.067155067155066916e+00 -1.631867236721035397e+02
-5.062271062271062050e+00 -1.631395595738704287e+02
-5.057387057387057183e+00 -1.632418053172111456e+02
-5.052503052503052317e+00 -1.632098459562045605e+02
-5.047619047619047450e+00 -1.632257962699891323e+02
-5.042735042735042583e+00 -1.633837467827172247e+02
-5.037851037851037717e+00 -1.636662413529051605e+02
-5.032967032967032850e+00 -1.635206963070833979e+02
-5.028083028083027983e+00 -1.632730156267086556e+02
-5.023199023199023117e+00 -1.633046080308281205e+02
-5.018315018315018250e+00 -1.632982619346902311e+02
-5.013431013431013383e+00 -1.633277434942638990e+02
-5.008547008547008517e+00 -1.633130274146499801e+02
-5.003663003663003650e+00 -1.633478777936262816e+02
-4.998778998778998783e+00 -1.635411367910966760e+02
-4.993894993894993917e+00 -1.635534526457298909e+02
-4.989010989010989050e+00 -1.636944401939507543e+02
-4.984126984126984183e+00 -1.636802396475700050e+02
-4.979242979242979317e+00 -1.635467148899279266e+02
-4.974358974358974450e+00 -1.634902538688742766e+02
-4.969474969474969583e+00 -1.636610814509347449e+02
-4.964590964590964717e+00 -1.636117493523415192e+02
-4.959706959706959850e+00 -1.636363206518864217e+02
-4.954822954822954983e+00 -1.637053313191358654e+02
-4.949938949938950117e+00 -1.636865825902877987e+02
-4.945054945054945250e+00 -1.637042568639164983e+02
-4.940170940170940383e+00 -1.639577940528641875e+02
-4.935286935286935517e+00 -1.639580643515531051e+02
-4.930402930402930650e+00 -1.640798310775474533e+02
-4.925518925518925784e+00 -1.641170508662402767e+02
-4.920634920634920917e+00 -1.644685909368460557e+02
-4.915750915750916050e+00 -1.644139829419675038e+02
-4.910866910866911184e+00 -1.645021183951491253e+02
-4.905982905982906317e+00 -1.654552279416271858e+02
-4.901098901098901450e+00 -1.655121083604544481e+02
-4.896214896214896584e+00 -1.652892823368769655e+02
-4.891330891330891717e+00 -1.652144338659633434e+02
-4.886446886446886850e+00 -1.652005011733427580e+02
-4.881562881562881984e+00 -1.655350624906253927e+02
-4.876678876678877117e+00 -1.654147998534908481e+02
-4.871794871794871362e+00 -1.656847444492537988e+02
-4.866910866910866496e+00 -1.657777968967715196e+02
-4.862026862026861629e+00 -1.658022395656980734e+02
-4.857142857142856762e+00 -1.656578005532704196e+02
-4.852258852258851896e+00 -1.658861440556033244e+02
-4.847374847374847029e+00 -1.658083186374328477e+02
-4.842490842490842162e+00 -1.652042768839608016e+02
-4.837606837606837296e+00 -1.651879074398455032e+02
-4.832722832722832429e+00 -1.651889861528259473e+02
-4.827838827838827562e+00 -1.650562807980174114e+02
-4.822954822954822696e+00 -1.649763629531890956e+02
-4.818070818070817829e+00 -1.649035637488297823e+02
-4.813186813186812962e+00 -1.651801332039055978e+02
-4.808302808302808096e+00 -1.657693758737599126e+02
-4.803418803418803229e+00 -1.657328757952990372e+02
-4.798534798534798362e+00 -1.657682167977250742e+02
-4.793650793650793496e+00 -1.657233469071772447e+02
-4.788766788766788629e+00 -1.655303087432911298e+02
-4.783882783882783762e+00 -1.655059310930264189e+02
-4.778998778998778896e+00 -1.654604254976440529e+02
-4.774114774114774029e+00 -1.654503716100569193e+02
-4.769230769230769162e+00 -1.654144110715220108e+02
-4.764346764346764296e+00 -1.653694451989042875e+02
-4.759462759462759429e+00 -1.656588049990029958e+02
-4.754578754578754562e+00 -1.657751211981687902e+02
-4.749694749694749696e+00 -1.657245278440333607e+02
-4.744810744810744829e+00 -1.657855164403547974e+02
-4.739926739926739963e+00 -1.658590916161808195e+02
-4.735042735042735096e+00 -1.654807709238368147e+02
-4.730158730158730229e+00 -1.654421895972309642e+02
-4.725274725274725363e+00 -1.654778983155471792e+02
-4.720390720390720496e+00 -1.655125980693686927e+02
-4.715506715506715629e+00 -1.654304362441102398e+02
-4.710622710622710763e+00 -1.654321850088963402e+02
-4.705738705738705896e+00 -1.654376057438506677e+02
-4.700854700854701029e+00 -1.651636466109547996e+02
-4.695970695970696163e+00 -1.651133054734597181e+02
-4.691086691086691296e+00 -1.651072799746525561e+02
-4.686202686202686429e+00 -1.648951371603113216e+02
-4.681318681318681563e+00 -1.649555575418334286e+02
-4.676434676434676696e+00 -1.649700878622048208e+02
-4.671550671550671829e+00 -1.650373502888257633e+02
-4.666666666666666963e+00 -1.648396889301586725e+02
-4.661782661782662096e+00 -1.646864661360847037e+02
-4.656898656898657229e+00 -1.647649486505068523e+02
-4.652014652014652363e+00 -1.646929899676303251e+02
-4.647130647130647496e+00 -1.646289670224433621e+02
-4.642246642246642629e+00 -1.646525456286672693e+02
-4.637362637362637763e+00 -1.647539225953860296e+02
-4.632478632478632896e+00 -1.648221488522135303e+02
-4.627594627594628029e+00 -1.648272785363769231e+02
-4.622710622710622275e+00 -1.652754349787032879e+02
-4.617826617826617408e+00 -1.652721459690067718e+02
-4.612942612942612541e+00 -1.652828236551023906e+02
-4.608058608058607675e+00 -1.648747227642941198e+02
-4.603174603174602808e+00 -1.649563805255177726e+02
-4.598290598290597941e+00 -1.650191614060595668e+02
-4.593406593406593075e+00 -1.649302180514684153e+02
-4.588522588522588208e+00 -1.649244067889055998e+02
-4.583638583638583341e+00 -1.648429204407952113e+02
-4.578754578754578475e+00 -1.645228993755437727e+02
-4.573870573870573608e+00 -1.645011444753570231e+02
-4.568986568986568741e+00 -1.646149157957103455e+02
-4.564102564102563875e+00 -1.646176775464694515e+02
-4.559218559218559008e+00 -1.645510455906039624e+02
-4.554334554334554142e+00 -1.645444038348162223e+02
-4.549450549450549275e+00 -1.645141432257227052e+02
-4.544566544566544408e+00 -1.644891668684509796e+02
-4.539682539682539542e+00 -1.643072805304089741e+02
-4.534798534798534675e+00 -1.642743500912999934e+02
-4.529914529914529808e+00 -1.642788428753598566e+02
-4.525030525030524942e+00 -1.643447513821821815e+02
-4.520146520146520075e+00 -1.640615743152612254e+02
-4.515262515262515208e+00 -1.642528702194195205e+02
-4.510378510378510342e+00 -1.643006232546596266e+02
-4.505494505494505475e+00 -1.642758089864391025e+02
-4.500610500610500608e+00 -1.642765474333704674e+02
-4.495726495726495742e+00 -1.641168430458109810e+02
-4.490842490842490875e+00 -1.638239140262726039e+02
-4.485958485958486008e+00 -1.637243005640739568e+02
-4.481074481074481142e+00 -1.639011973583693020e+02
-4.476190476190476275e+00 -1.639233445777869917e+02
-4.471306471306471408e+00 -1.639673469964609467e+02
-4.466422466422466542e+00 -1.640575736086194070e+02
-4.461538461538461675e+00 -1.640556125799875815e+02
-4.456654456654456808e+00 -1.640266525003201821e+02
-4.451770451770451942e+00 -1.639041766515152005e+02
-4.446886446886447075e+00 -1.640374446880665573e+02
-4.442002442002442208e+00 -1.641550600151827553e+02
-4.437118437118437342e+00 -1.641278951996627029e+02
-4.432234432234432475e+00 -1.640918742230240923e+02
-4.427350427350427609e+00 -1.641026629479835037e+02
-4.422466422466422742e+00 -1.639433644883763463e+02
-4.417582417582417875e+00 -1.638538902997619857e+02
-4.412698412698413009e+00 -1.636184858035085483e+02
-4.407814407814408142e+00 -1.636148565133625539e+02
-4.402930402930403275e+00 -1.637059384021797541e+02
-4.398046398046398409e+00 -1.636274164608236106e+02
-4.393162393162393542e+00 -1.636022878107696670e+02
-4.388278388278388675e+00 -1.639347915537144900e+02
-4.383394383394383809e+00 -1.638851807136235550e+02
-4.378510378510378942e+00 -1.639038647218437177e+02
-4.373626373626374075e+00 -1.638898330439582480e+02
-4.368742368742368321e+00 -1.638001919543134193e+02
-4.363858363858363454e+00 -1.637508940969047444e+02
-4.358974358974358587e+00 -1.640212827509906788e+02
-4.354090354090353721e+00 -1.639772778396084050e+02
-4.349206349206348854e+00 -1.639982193504111478e+02
-4.344322344322343987e+00 -1.638647819439691489e+02
-4.339438339438339121e+00 -1.639594230327012099e+02
-4.334554334554334254e+00 -1.639409829709166218e+02
-4.329670329670329387e+00 -1.639546832374487053e+02
-4.324786324786324521e+00 -1.640163015188746272e+02
-4.319902319902319654e+00 -1.641786806825942335e+02
-4.315018315018314787e+00 -1.642301280653732647e+02
-4.310134310134309921e+00 -1.638581196897445125e+02
-4.305250305250305054e+00 -1.638417630018791726e+02
-4.300366300366300187e+00 -1.639500719986903619e+02
-4.295482295482295321e+00 -1.639945255217855333e+02
-4.290598290598290454e+00 -1.639547484144411555e+02
-4.285714285714285587e+00 -1.639183983563397646e+02
-4.280830280830280721e+00 -1.638932631533780011e+02
-4.275946275946275854e+00 -1.639346828865284920e+02
-4.271062271062270987e+00 -1.641957184666026706e+02
-4.266178266178266121e+00 -1.641121116332656982e+02
-4.261294261294261254e+00 -1.640393891357223595e+02
-4.256410256410256387e+00 -1.640843194737064721e+02
-4.251526251526251521e+00 -1.639261266587485295e+02
-4.246642246642246654e+00 -1.639434929142497026e+02
-4.241758241758241788e+00 -1.639108660719991803e+02
-4.236874236874236921e+00 -1.639377013367501945e+02
-4.231990231990232054e+00 -1.640983951918872776e+02
-4.227106227106227188e+00 -1.641852251396387032e+02
-4.222222222222222321e+00 -1.641742066032345804e+02
-4.217338217338217454e+00 -1.642035585193448810e+02
-4.212454212454212588e+00 -1.641261987147819355e+02
-4.207570207570207721e+00 -1.641589492055604751e+02
-4.202686202686202854e+00 -1.641071558023284354e+02
-4.197802197802197988e+00 -1.640879646063687858e+02
-4.192918192918193121e+00 -1.643501959155043153e+02
-4.188034188034188254e+00 -1.642868954826306549e+02
-4.183150183150183388e+00 -1.642922302782753832e+02
-4.178266178266178521e+00 -1.642703796772184717e+02
-4.173382173382173654e+00 -1.643245303209980364e+02
-4.168498168498168788e+00 -1.643204218032426240e+02
-4.163614163614163921e+00 -1.641832584697270363e+02
-4.158730158730159054e+00 -1.639169418633048849e+02
-4.153846153846154188e+00 -1.637686652043048525e+02
-4.148962148962149321e+00 -1.638429600628229537e+02
-4.144078144078144454e+00 -1.639536453087481789e+02
-4.139194139194139588e+00 -1.637376686715544167e+02
-4.134310134310134721e+00 -1.636693984993040374e+02
-4.129426129426129854e+00 -1.635712852138864264e+02
-4.124542124542124988e+00 -1.636021472737700151e+02
-4.119658119658119233e+00 -1.635698056846644306e+02
-4.114774114774114366e+00 -1.634575517329195122e+02
-4.109890109890109500e+00 -1.634896126927893647e+02
-4.105006105006104633e+00 -1.634593484607740379e+02
-4.100122100122099766e+00 -1.633584645141951057e+02
-4.095238095238094900e+00 -1.633256604940873729e+02
-4.090354090354090033e+00 -1.636140510980487477e+02
-4.085470085470085166e+00 -1.636395555800605734e+02
-4.080586080586080300e+00 -1.638447406619250728e+02
-4.075702075702075433e+00 -1.638241300101049660e+02
-4.070818070818070566e+00 -1.638321009900214449e+02
-4.065934065934065700e+00 -1.638266140705678993e+02
-4.061050061050060833e+00 -1.637415862847518611e+02
-4.056166056166055967e+00 -1.638332500297705963e+02
-4.051282051282051100e+00 -1.634498401372000558e+02
-4.046398046398046233e+00 -1.635009292102910194e+02
-4.041514041514041367e+00 -1.634807167134256360e+02
-4.036630036630036500e+00 -1.634926312824647709e+02
-4.031746031746031633e+00 -1.632733766837660028e+02
-4.026862026862026767e+00 -1.633382582063342454e+02
-4.021978021978021900e+00 -1.632237408454899992e+02
-4.017094017094017033e+00 -1.633419464089612632e+02
-4.012210012210012167e+00 -1.633323135080008797e+02
-4.007326007326007300e+00 -1.632696957360636816e+02
-4.002442002442002433e+00 -1.630135280642664952e+02
-3.997557997557997567e+00 -1.628140029270500406e+02
-3.992673992673992700e+00 -1.628981091025964929e+02
-3.987789987789987833e+00 -1.628797126517777372e+02
-3.982905982905982967e+00 -1.629306460596553165e+02
-3.978021978021978100e+00 -1.630493773630732335e+02
-3.973137973137973233e+00 -1.630295933810458280e+02
-3.968253968253968367e+00 -1.631067857848896665e+02
-3.963369963369963500e+00 -1.630880245925774830e+02
-3.958485958485958633e+00 -1.631514750169261845e+02
-3.953601953601953767e+00 -1.631529009929320750e+02
-3.948717948717948900e+00 -1.630315058945685678e+02
-3.943833943833944033e+00 -1.631325861315390284e+02
-3.938949938949939167e+00 -1.633078125029417720e+02
-3.934065934065934300e+00 -1.634609368984240518e+02
-3.929181929181929434e+00 -1.634872039441187326e+02
-3.924297924297924567e+00 -1.635107261272576693e+02
-3.919413919413919700e+00 -1.636151544456618012e+02
-3.914529914529914834e+00 -1.637451443200310734e+02
-3.909645909645909967e+00 -1.637239983496130264e+02
-3.904761904761905100e+00 -1.638229367913530723e+02
-3.899877899877900234e+00 -1.637942972209604875e+02
-3.894993894993895367e+00 -1.639279471477147183e+02
-3.890109890109890500e+00 -1.639160961009337711e+02
-3.885225885225885634e+00 -1.637260876442050801e+02
-3.880341880341880767e+00 -1.637853810348930210e+02
-3.875457875457875900e+00 -1.636860403788521978e+02
-3.870573870573870146e+00 -1.637346032490200400e+02
-3.865689865689865279e+00 -1.637504673440255942e+02
-3.860805860805860412e+00 -1.637332294697571911e+02
-3.855921855921855546e+00 -1.637968911209645455e+02
-3.851037851037850679e+00 -1.636630923135801936e+02
-3.846153846153845812e+00 -1.634575606995458941e+02
-3.841269841269840946e+00 -1.634809871131577381e+02
-3.836385836385836079e+00 -1.634239817454135846e+02
-3.831501831501831212e+00 -1.637371439108197535e+02
-3.826617826617826346e+00 -1.638400793553291805e+02
-3.821733821733821479e+00 -1.638973912849756687e+02
-3.816849816849816612e+00 -1.638298022911212399e+02
-3.811965811965811746e+00 -1.641853897159500661e+02
-3.807081807081806879e+00 -1.641307422130042255e+02
-3.802197802197802012e+00 -1.641812164224367052e+02
-3.797313797313797146e+00 -1.642062731381909089e+02
-3.792429792429792279e+00 -1.642076459547562877e+02
-3.787545787545787412e+00 -1.637538351213675298e+02
-3.782661782661782546e+00 -1.640280530080826225e+02
-3.777777777777777679e+00 -1.642413207169536804e+02
-3.772893772893772812e+00 -1.641858610096655866e+02
-3.768009768009767946e+00 -1.641408117079819533e+02
-3.763125763125763079e+00 -1.641498624318671773e+02
-3.758241758241758212e+00 -1.641169931878486636e+02
-3.753357753357753346e+00 -1.640239364813876648e+02
-3.748473748473748479e+00 -1.639638878560902242e+02
-3.743589743589743613e+00 -1.639187451190488503e+02
-3.738705738705738746e+00 -1.638088509929725944e+02
-3.733821733821733879e+00 -1.636494521110737139e+02
-3.728937728937729013e+00 -1.638436690997493201e+02
-3.724053724053724146e+00 -1.636868429281959436e+02
-3.719169719169719279e+00 -1.636963750121527994e+02
-3.714285714285714413e+00 -1.637230162513534992e+02
-3.709401709401709546e+00 -1.636590413373724289e+02
-3.704517704517704679e+00 -1.634686074506470277e+02
-3.699633699633699813e+00 -1.635578558601567352e+02
-3.694749694749694946e+00 -1.636054731396658326e+02
-3.689865689865690079e+00 -1.637436682653180071e+02
-3.684981684981685213e+00 -1.637190269973962131e+02
-3.680097680097680346e+00 -1.637775388373620729e+02
-3.675213675213675479e+00 -1.637828538686529214e+02
-3.670329670329670613e+00 -1.637051763093407146e+02
-3.665445665445665746e+00 -1.639141082275988310e+02
-3.660561660561660879e+00 -1.638941830714471166e+02
-3.655677655677656013e+00 -1.639028483307246233e+02
-3.650793650793651146e+00 -1.638602699237913498e+02
-3.645909645909646279e+00 -1.636585622333219874e+02
-3.641025641025641413e+00 -1.636873776479682761e+02
-3.636141636141636546e+00 -1.636499487616070780e+02
-3.631257631257631679e+00 -1.638008915952112829e+02
-3.626373626373626813e+00 -1.640356776562058485e+02
-3.621489621489621058e+00 -1.641154438802269624e+02
-3.616605616605616191e+00 -1.642320815188472523e+02
-3.611721611721611325e+00 -1.642831971748907165e+02
-3.606837606837606458e+00 -1.643071795659185454e+02
-3.601953601953601591e+00 -1.643289323335982317e+02
-3.597069597069596725e+00 -1.641018349296049337e+02
-3.592185592185591858e+00 -1.641013891678656762e+02
-3.587301587301586991e+00 -1.640054802868934871e+02
-3.582417582417582125e+00 -1.641407227121769665e+02
-3.577533577533577258e+00 -1.641113590826963673e+02
-3.572649572649572391e+00 -1.641246776328160024e+02
-3.567765567765567525e+00 -1.645357239977619201e+02
-3.562881562881562658e+00 -1.646186053942363401e+02
-3.557997557997557792e+00 -1.643033803465665414e+02
-3.553113553113552925e+00 -1.642495085660658845e+02
-3.548229548229548058e+00 -1.643107729007820410e+02
-3.543345543345543192e+00 -1.642896827776306168e+02
-3.538461538461538325e+00 -1.642396728863562885e+02
-3.533577533577533458e+00 -1.643456307033082453e+02
-3.528693528693528592e+00 -1.640350198266950201e+02
-3.523809523809523725e+00 -1.641055075519810202e+02
-3.518925518925518858e+00 -1.642046265825366902e+02
-3.514041514041513992e+00 -1.642734697534790484e+02
-3.509157509157509125e+00 -1.642063272762917450e+02
-3.504273504273504258e+00 -1.644264281562522001e+02
-3.499389499389499392e+00 -1.644088558229023533e+02
-3.494505494505494525e+00 -1.644108869176931194e+02
-3.489621489621489658e+00 -1.643716850715126157e+02
-3.484737484737484792e+00 -1.645181837352315313e+02
-3.479853479853479925e+00 -1.644906636463955181e+02
-3.474969474969475058e+00 -1.644858841723137175e+02
-3.470085470085470192e+00 -1.643387381976341715e+02
-3.465201465201465325e+00 -1.642581010463536018e+02
-3.460317460317460458e+00 -1.641277306247997103e+02
-3.455433455433455592e+00 -1.640963663699787105e+02
-3.450549450549450725e+00 -1.641382240335272797e+02
-3.445665445665445858e+00 -1.640305346633225270e+02
-3.440781440781440992e+00 -1.639102566447104437e+02
-3.435897435897436125e+00 -1.640316145062163287e+02
-3.431013431013431259e+00 -1.639310020450308514e+02
-3.426129426129426392e+00 -1.639943566540112556e+02
-3.421245421245421525e+00 -1.639659409533096550e+02
-3.416361416361416659e+00 -1.638423590515414503e+02
-3.411477411477411792e+00 -1.637536453166987940e+02
-3.406593406593406925e+00 -1.637842575776872422e+02
-3.401709401709402059e+00 -1.637662215917001731e+02
-3.396825396825397192e+00 -1.637380052512206134e+02
-3.391941391941392325e+00 -1.637623954824665589e+02
-3.387057387057387459e+00 -1.636867931844644204e+02
-3.382173382173382592e+00 -1.637115837270856673e+02
-3.377289377289377725e+00 -1.638742231771752529e+02
-3.372405372405371971e+00 -1.639325937354652751e+02
-3.367521367521367104e+00 -1.639809110410700441e+02
-3.362637362637362237e+00 -1.639230761940609966e+02
-3.357753357753357371e+00 -1.638280896984796868e+02
-3.352869352869352504e+00 -1.632055857351404029e+02
-3.347985347985347637e+00 -1.632990235172121345e+02
-3.343101343101342771e+00 -1.632238226248051376e+02
-3.338217338217337904e+00 -1.634860119914337133e+02
-3.333333333333333037e+00 -1.634449409548009839e+02
-3.328449328449328171e+00 -1.633045745348906053e+02
-3.323565323565323304e+00 -1.634560826324794789e+02
-3.318681318681318437e+00 -1.634581390353909569e+02
-3.313797313797313571e+00 -1.633419044519628471e+02
-3.308913308913308704e+00 -1.636447103849344842e+02
-3.304029304029303837e+00 -1.636180129833712442e+02
-3.299145299145298971e+00 -1.636428987974948939e+02
-3.294261294261294104e+00 -1.637218894624285497e+02
-3.289377289377289237e+00 -1.635126546383360733e+02
-3.284493284493284371e+00 -1.635225278766371844e+02
-3.279609279609279504e+00 -1.633432469344231777e+02
-3.274725274725274637e+00 -1.633577305294121800e+02
-3.269841269841269771e+00 -1.632984541858403418e+02
-3.264957264957264904e+00 -1.632410185891411629e+02
-3.260073260073260037e+00 -1.631532108919012103e+02
-3.255189255189255171e+00 -1.631534004921408325e+02
-3.250305250305250304e+00 -1.632234248336600331e+02
-3.245421245421245438e+00 -1.630785667355269766e+02
-3.240537240537240571e+00 -1.631917390676684647e+02
-3.235653235653235704e+00 -1.632339945184311318e+02
-3.230769230769230838e+00 -1.632702388028807263e+02
-3.225885225885225971e+00 -1.633906075815727661e+02
-3.221001221001221104e+00 -1.634986612909612802e+02
-3.216117216117216238e+00 -1.634151147110894726e+02
-3.211233211233211371e+00 -1.635230942163916552e+02
-3.206349206349206504e+00 -1.636203543294120095e+02
-3.201465201465201638e+00 -1.635020800919807300e+02
-3.196581196581196771e+00 -1.635483191250837649e+02
-3.191697191697191904e+00 -1.635497893491389902e+02
-3.186813186813187038e+00 -1.635113770124431198e+02
-3.181929181929182171e+00 -1.634541347724741058e+02
-3.177045177045177304e+00 -1.634249507094738760e+02
-3.172161172161172438e+00 -1.633547181794430969e+02
-3.167277167277167571e+00 -1.633584625689642280e+02
-3.162393162393162704e+00 -1.633540430096843465e+02
-3.157509157509157838e+00 -1.633875188500896058e+02
-3.152625152625152971e+00 -1.633664355154578800e+02
-3.147741147741148104e+00 -1.632834283644310176e+02
-3.142857142857143238e+00 -1.631715447972939330e+02
-3.137973137973138371e+00 -1.630143504792593774e+02
-3.133089133089133504e+00 -1.635294737795027231e+02
-3.128205128205128638e+00 -1.635411135930141029e+02
-3.123321123321122883e+00 -1.635933133424160815e+02
-3.118437118437118016e+00 -1.634670521575962994e+02
-3.113553113553113150e+00 -1.633101423557225758e+02
-3.108669108669108283e+00 -1.634724699384995006e+02
-3.103785103785103416e+00 -1.632809437767241434e+02
-3.098901098901098550e+00 -1.633504683469301710e+02
-3.094017094017093683e+00 -1.634504789826284821e+02
-3.089133089133088816e+00 -1.634695185635672772e+02
-3.084249084249083950e+00 -1.635110512181196611e+02
-3.079365079365079083e+00 -1.635034269712231776e+02
-3.074481074481074216e+00 -1.634999912906878308e+02
-3.069597069597069350e+00 -1.635957495502857455e+02
-3.064713064713064483e+00 -1.636021059951024768e+02
-3.059829059829059617e+00 -1.637716639223553443e+02
-3.054945054945054750e+00 -1.637068453359912894e+02
-3.050061050061049883e+00 -1.638477078941974412e+02
-3.045177045177045017e+00 -1.639684486419510279e+02
-3.040293040293040150e+00 -1.640317619902721731e+02
-3.035409035409035283e+00 -1.639709598836805355e+02
-3.030525030525030417e+00 -1.640179963152224332e+02
-3.025641025641025550e+00 -1.643088900267223949e+02
-3.020757020757020683e+00 -1.639858657819232235e+02
-3.015873015873015817e+00 -1.638867586813487378e+02
-3.010989010989010950e+00 -1.638272034668710830e+02
-3.006105006105006083e+00 -1.636843262265260250e+02
-3.001221001221001217e+00 -1.637057840869988752e+02
-2.996336996336996350e+00 -1.638037977007120105e+02
-2.991452991452991483e+00 -1.638623905099412355e+02
-2.986568986568986617e+00 -1.638846144980938107e+02
-2.981684981684981750e+00 -1.639371280423605981e+02
-2.976800976800976883e+00 -1.639577713279871318e+02
-2.971916971916972017e+00 -1.640671204402158310e+02
-2.967032967032967150e+00 -1.641211995405593882e+02
-2.962148962148962283e+00 -1.641358893504964556e+02
-2.957264957264957417e+00 -1.640432738573077245e+02
-2.952380952380952550e+00 -1.639140337154281895e+02
-2.947496947496947683e+00 -1.640000823700661385e+02
-2.942612942612942817e+00 -1.639139739214881502e+02
-2.937728937728937950e+00 -1.639904776155586603e+02
-2.932844932844933084e+00 -1.636806758581090548e+02
-2.927960927960928217e+00 -1.638392530818224202e+02
-2.923076923076923350e+00 -1.639727839273288623e+02
-2.918192918192918484e+00 -1.642159479130536397e+02
-2.913308913308913617e+00 -1.642782474935052619e+02
-2.908424908424908750e+00 -1.642772422378064903e+02
-2.903540903540903884e+00 -1.642790650068293985e+02
-2.898656898656899017e+00 -1.644425809728712125e+02
-2.893772893772894150e+00 -1.648448039398595881e+02
-2.888888888888889284e+00 -1.648538270118153832e+02
-2.884004884004884417e+00 -1.651163032401573219e+02
-2.879120879120879550e+00 -1.651184956114466900e+02
-2.874236874236874684e+00 -1.648916346371191821e+02
-2.869352869352868929e+00 -1.648374503796087254e+02
-2.864468864468864062e+00 -1.646614041376439559e+02
-2.859584859584859196e+00 -1.645958045018035136e+02
-2.854700854700854329e+00 -1.645881980999962195e+02
-2.849816849816849462e+00 -1.647297625221534076e+02
-2.844932844932844596e+00 -1.645248588330093469e+02
-2.840048840048839729e+00 -1.645924887864313177e+02
-2.835164835164834862e+00 -1.646067794776678568e+02
-2.830280830280829996e+00 -1.645954175953600895e+02
-2.825396825396825129e+00 -1.646061458274391214e+02
-2.820512820512820262e+00 -1.646439488367242632e+02
-2.815628815628815396e+00 -1.647065372261732534e+02
-2.810744810744810529e+00 -1.644359778771746790e+02
-2.805860805860805662e+00 -1.644356221130854863e+02
-2.800976800976800796e+00 -1.645795345286171596e+02
-2.796092796092795929e+00 -1.645384613773205444e+02
-2.791208791208791062e+00 -1.645714369977346223e+02
-2.786324786324786196e+00 -1.646067045280697698e+02
-2.781440781440781329e+00 -1.646123844218196268e+02
-2.776556776556776462e+00 -1.644853088766857923e+02
-2.771672771672771596e+00 -1.644615267754041099e+02
-2.766788766788766729e+00 -1.643236014321304594e+02
-2.761904761904761862e+00 -1.644314132441115532e+02
-2.757020757020756996e+00 -1.644603932286356667e+02
-2.752136752136752129e+00 -1.644594815016149596e+02
-2.747252747252747263e+00 -1.644618361415865877e+02
-2.742368742368742396e+00 -1.645539856981619096e+02
-2.737484737484737529e+00 -1.646899910315510738e+02
-2.732600732600732663e+00 -1.647852431800106672e+02
-2.727716727716727796e+00 -1.647493626707968417e+02
-2.722832722832722929e+00 -1.648691766545044857e+02
-2.717948717948718063e+00 -1.647986355486264642e+02
-2.713064713064713196e+00 -1.652378564060475128e+02
-2.708180708180708329e+00 -1.652751561918883567e+02
-2.703296703296703463e+00 -1.652802247585582904e+02
-2.698412698412698596e+00 -1.653443580008479614e+02
-2.693528693528693729e+00 -1.650962683027826472e+02
-2.688644688644688863e+00 -1.651374465312161703e+02
-2.683760683760683996e+00 -1.651213575194936993e+02
-2.678876678876679129e+00 -1.649791539410557561e+02
-2.673992673992674263e+00 -1.647747270477063921e+02
-2.669108669108669396e+00 -1.643077309194329132e+02
-2.664224664224664529e+00 -1.643050396441179828e+02
-2.659340659340659663e+00 -1.643063370184992777e+02
-2.654456654456654796e+00 -1.643987178042862922e+02
-2.649572649572649929e+00 -1.644350778722903783e+02
-2.644688644688645063e+00 -1.645322650182505981e+02
-2.639804639804640196e+00 -1.646098645975521606e+02
-2.634920634920635329e+00 -1.646481680396200602e+02
-2.630036630036630463e+00 -1.645179105849542793e+02
-2.625152625152625596e+00 -1.647137049949365917e+02
-2.620268620268619841e+00 -1.643950258793141188e+02
-2.615384615384614975e+00 -1.644515595547558178e+02
-2.610500610500610108e+00 -1.644426703097550728e+02
-2.605616605616605241e+00 -1.644248808712008270e+02
-2.600732600732600375e+00 -1.642183367430751559e+02
-2.595848595848595508e+00 -1.641922677919430953e+02
-2.590964590964590641e+00 -1.644189471211294631e+02
-2.586080586080585775e+00 -1.644082923877847691e+02
-2.581196581196580908e+00 -1.645409495046119730e+02
-2.576312576312576041e+00 -1.643346813939872675e+02
-2.571428571428571175e+00 -1.643773212414623686e+02
-2.566544566544566308e+00 -1.643875086422020217e+02
-2.561660561660561441e+00 -1.644134092502534941e+02
-2.556776556776556575e+00 -1.645444621669398373e+02
-2.551892551892551708e+00 -1.645536130498179546e+02
-2.547008547008546842e+00 -1.643895550204836979e+02
-2.542124542124541975e+00 -1.643825636701736812e+02
-2.537240537240537108e+00 -1.643604215372217254e+02
-2.532356532356532242e+00 -1.642556040579206069e+02
-2.527472527472527375e+00 -1.641832626638372403e+02
-2.522588522588522508e+00 -1.640848827375929773e+02
-2.517704517704517642e+00 -1.641343311027790435e+02
-2.512820512820512775e+00 -1.641839193162997219e+02
-2.507936507936507908e+00 -1.639912638484537695e+02
-2.503052503052503042e+00 -1.638541007449694291e+02
-2.498168498168498175e+00 -1.637686742348503515e+02
-2.493284493284493308e+00 -1.637016794048957706e+02
-2.488400488400488442e+00 -1.636079371482263412e+02
-2.483516483516483575e+00 -1.634381064961050072e+02
-2.478632478632478708e+00 -1.634250574946917709e+02
-2.473748473748473842e+00 -1.635887639272504828e+02
-2.468864468864468975e+00 -1.632295863340044377e+02
-2.463980463980464108e+00 -1.631868015797083444e+02
-2.459096459096459242e+00 -1.632802125096378631e+02
-2.454212454212454375e+00 -1.633394955608427779e+02
-2.449328449328449508e+00 -1.636491102966859046e+02
-2.444444444444444642e+00 -1.635913105608544811e+02
-2.439560439560439775e+00 -1.634537339716200393e+02
-2.434676434676434909e+00 -1.634518826156031253e+02
-2.429792429792430042e+00 -1.633532555349627842e+02
-2.424908424908425175e+00 -1.632403155907405221e+02
-2.420024420024420309e+00 -1.632550340022761475e+02
-2.415140415140415442e+00 -1.630455987574862036e+02
-2.410256410256410575e+00 -1.632050400751711834e+02
-2.405372405372405709e+00 -1.630707653842470108e+02
-2.400488400488400842e+00 -1.633264455852232118e+02
-2.395604395604395975e+00 -1.633149133729415325e+02
-2.390720390720391109e+00 -1.633252736444967752e+02
-2.385836385836386242e+00 -1.632767422502261070e+02
-2.380952380952381375e+00 -1.633442325897116234e+02
-2.376068376068376509e+00 -1.632443215260410341e+02
-2.371184371184370754e+00 -1.632510152866052238e+02
-2.366300366300365887e+00 -1.631164371863521296e+02
-2.361416361416361021e+00 -1.631458363984865230e+02
-2.356532356532356154e+00 -1.633152961719833343e+02
-2.351648351648351287e+00 -1.631508566242368943e+02
-2.346764346764346421e+00 -1.631502267063905549e+02
-2.341880341880341554e+00 -1.630621265405119686e+02
-2.336996336996336687e+00 -1.630306737457190991e+02
-2.332112332112331821e+00 -1.629931305448223497e+02
-2.327228327228326954e+00 -1.632273470393781167e+02
-2.322344322344322087e+00 -1.631697245460116790e+02
-2.317460317460317221e+00 -1.632425221658854468e+02
-2.312576312576312354e+00 -1.632131210092620677e+02
-2.307692307692307487e+00 -1.632469480662886099e+02
-2.302808302808302621e+00 -1.631428765362107356e+02
-2.297924297924297754e+00 -1.631106381261286060e+02
-2.293040293040292887e+00 -1.631654808038258011e+02
-2.288156288156288021e+00 -1.631395787564167676e+02
-2.283272283272283154e+00 -1.632203405352307755e+02
-2.278388278388278287e+00 -1.632687455646450871e+02
-2.273504273504273421e+00 -1.632976271482521895e+02
-2.268620268620268554e+00 -1.633803123024314345e+02
-2.263736263736263687e+00 -1.633364925793057978e+02
-2.258852258852258821e+00 -1.633793302803022414e+02
-2.253968253968253954e+00 -1.634054144920560816e+02
-2.249084249084249088e+00 -1.636667315986780125e+02
-2.244200244200244221e+00 -1.636844437004024257e+02
-2.239316239316239354e+00 -1.637185859261326470e+02
-2.234432234432234488e+00 -1.637443449969814253e+02
-2.229548229548229621e+00 -1.636652971134704160e+02
-2.224664224664224754e+00 -1.636970647330388147e+02
-2.219780219780219888e+00 -1.638199822525973559e+02
-2.214896214896215021e+00 -1.638956084845158045e+02
-2.210012210012210154e+00 -1.637549322469252218e+02
-2.205128205128205288e+00 -1.639525180370754356e+02
-2.200244200244200421e+00 -1.638641921065330109e+02
-2.195360195360195554e+00 -1.638767704791513324e+02
-2.190476190476190688e+00 -1.638831802455856064e+02
-2.185592185592185821e+00 -1.640518858062740151e+02
-2.180708180708180954e+00 -1.641013387177542597e+02
-2.175824175824176088e+00 -1.639013309406182373e+02
-2.170940170940171221e+00 -1.638061810388830395e+02
-2.166056166056166354e+00 -1.638602758463157443e+02
-2.161172161172161488e+00 -1.638961602412598779e+02
-2.156288156288156621e+00 -1.640136555920716432e+02
-2.151404151404151754e+00 -1.640237556277658371e+02
-2.146520146520146888e+00 -1.641830740915651461e+02
-2.141636141636142021e+00 -1.641361574176289650e+02
-2.136752136752137154e+00 -1.642396281105420996e+02
-2.131868131868132288e+00 -1.644199844012966594e+02
-2.126984126984127421e+00 -1.644247854118060843e+02
-2.122100122100121666e+00 -1.641412295320445196e+02
-2.117216117216116800e+00 -1.641760308232499028e+02
-2.112332112332111933e+00 -1.641903768342668855e+02
-2.107448107448107066e+00 -1.640878727264590964e+02
-2.102564102564102200e+00 -1.639593568493970679e+02
-2.097680097680097333e+00 -1.639561438179938477e+02
-2.092796092796092466e+00 -1.639450894353913100e+02
-2.087912087912087600e+00 -1.638652893575322764e+02
-2.083028083028082733e+00 -1.640092623422330576e+02
-2.078144078144077866e+00 -1.640340572220841580e+02
-2.073260073260073000e+00 -1.638173775416052251e+02
-2.068376068376068133e+00 -1.640963333899722159e+02
-2.063492063492063266e+00 -1.640904708979840905e+02
-2.058608058608058400e+00 -1.641367542625404781e+02
-2.053724053724053533e+00 -1.641014555376583246e+02
-2.048840048840048667e+00 -1.640925508432809181e+02
-2.043956043956043800e+00 -1.643038118846451425e+02
-2.039072039072038933e+00 -1.643035715237646741e+02
-2.034188034188034067e+00 -1.642837621546344451e+02
-2.029304029304029200e+00 -1.644034259191132037e+02
-2.024420024420024333e+00 -1.644713712256242957e+02
-2.019536019536019467e+00 -1.642540465033243322e+02
-2.014652014652014600e+00 -1.642264138650455720e+02
-2.009768009768009733e+00 -1.642126907476230144e+02
-2.004884004884004867e+00 -1.642495142789747433e+02
-2.000000000000000000e+00 -1.642451832303620449e+02
-1.995115995115995133e+00 -1.640356217308193436e+02
-1.990231990231990267e+00 -1.642020501999034821e+02
-1.985347985347985400e+00 -1.642011015728951406e+02
-1.980463980463980533e+00 -1.643043089058803616e+02
-1.975579975579975667e+00 -1.645725298626385324e+02
-1.970695970695970800e+00 -1.644276759988912886e+02
-1.965811965811965933e+00 -1.641905139641322364e+02
-1.960927960927961067e+00 -1.640043743711379420e+02
-1.956043956043956200e+00 -1.642589791315493812e+02
-1.951159951159951333e+00 -1.641048728957293008e+02
-1.946275946275946467e+00 -1.641404938913666740e+02
-1.941391941391941600e+00 -1.641926228357783373e+02
-1.936507936507936734e+00 -1.640714412630804873e+02
-1.931623931623931867e+00 -1.640210089022069155e+02
-1.926739926739927000e+00 -1.640505459918167901e+02
-1.921855921855922134e+00 -1.639689818566466784e+02
-1.916971916971917267e+00 -1.639704861899725756e+02
-1.912087912087912400e+00 -1.639254343203000417e+02
-1.907203907203907534e+00 -1.640155925394665815e+02
-1.902319902319902667e+00 -1.644061744728241479e+02
-1.897435897435897800e+00 -1.643729940124336792e+02
-1.892551892551892934e+00 -1.643226489466644864e+02
-1.887667887667888067e+00 -1.642930597072120520e+02
-1.882783882783883200e+00 -1.643258548260478165e+02
-1.877899877899878334e+00 -1.642502508094878806e+02
-1.873015873015873467e+00 -1.642358889549100240e+02
-1.868131868131868600e+00 -1.643166727464850680e+02
-1.863247863247863734e+00 -1.644010994783428430e+02
-1.858363858363858867e+00 -1.643650398234129568e+02
-1.853479853479854000e+00 -1.646352020774455696e+02
-1.848595848595849134e+00 -1.645771664220606567e+02
-1.843711843711844267e+00 -1.645619095096997171e+02
-1.838827838827839400e+00 -1.645815188776547018e+02
-1.833943833943834534e+00 -1.644654222259131586e+02
-1.829059829059829667e+00 -1.642304966543334785e+02
-1.824175824175824800e+00 -1.643149186327721623e+02
-1.819291819291819934e+00 -1.641826380651751833e+02
-1.814407814407815067e+00 -1.642054746287008982e+02
-1.809523809523810201e+00 -1.640323937873284876e+02
-1.804639804639805334e+00 -1.637752059557706161e+02
-1.799755799755800467e+00 -1.636912090841134670e+02
-1.794871794871795601e+00 -1.638071011899297673e+02
-1.789987789987790734e+00 -1.638202808211124761e+02
-1.785103785103785867e+00 -1.637868524087609501e+02
-1.780219780219781001e+00 -1.637723514412337522e+02
-1.775335775335776134e+00 -1.637351392061409854e+02
-1.770451770451771267e+00 -1.636908310842227650e+02
-1.765567765567766401e+00 -1.636434702453229590e+02
-1.760683760683761534e+00 -1.635853687823716314e+02
-1.755799755799756667e+00 -1.634969498793566345e+02
-1.750915750915751801e+00 -1.635658035533111843e+02
-1.746031746031745158e+00 -1.636811313693880834e+02
-1.741147741147740291e+00 -1.636766833683269624e+02
-1.736263736263735424e+00 -1.635068244149730390e+02
-1.731379731379730558e+00 -1.636426589272836907e+02
-1.726495726495725691e+00 -1.635657650849104243e+02
-1.721611721611720824e+00 -1.634015085506908633e+02
-1.716727716727715958e+00 -1.634154210309791324e+02
-1.711843711843711091e+00 -1.634682188233537659e+02
-1.706959706959706224e+00 -1.634766453468222664e+02
-1.702075702075701358e+00 -1.636170073220605445e+02
-1.697191697191696491e+00 -1.635581330109940552e+02
-1.692307692307691624e+00 -1.635930206160088574e+02
-1.687423687423686758e+00 -1.634442962826000780e+02
-1.682539682539681891e+00 -1.634362458524571764e+02
-1.677655677655677025e+00 -1.632664224600190437e+02
-1.672771672771672158e+00 -1.632678714141415810e+02
-1.667887667887667291e+00 -1.629741603806576506e+02
-1.663003663003662425e+00 -1.630858052164148262e+02
-1.658119658119657558e+00 -1.629230033843984415e+02
-1.653235653235652691e+00 -1.629666433771405423e+02
-1.648351648351647825e+00 -1.629842286843516774e+02
-1.643467643467642958e+00 -1.629422858063197737e+02
-1.638583638583638091e+00 -1.629753397764676777e+02
-1.633699633699633225e+00 -1.629978521471320789e+02
-1.628815628815628358e+00 -1.630060408752223111e+02
-1.623931623931623491e+00 -1.629860682796529545e+02
-1.619047619047618625e+00 -1.629981589556782922e+02
-1.614163614163613758e+00 -1.630939755500446324e+02
-1.609279609279608891e+00 -1.631992148956503002e+02
-1.604395604395604025e+00 -1.631765633118713765e+02
-1.599511599511599158e+00 -1.632429826062801794e+02
-1.594627594627594291e+00 -1.629940532691452688e+02
-1.589743589743589425e+00 -1.631418465097080173e+02
-1.584859584859584558e+00 -1.632272654013174815e+02
-1.579975579975579691e+00 -1.634319280174012192e+02
-1.575091575091574825e+00 -1.633968723665570622e+02
-1.570207570207569958e+00 -1.635178584955737051e+02
-1.565323565323565091e+00 -1.635461935474338020e+02
-1.560439560439560225e+00 -1.635361993145885435e+02
-1.555555555555555358e+00 -1.636973413733081202e+02
-1.550671550671550492e+00 -1.636287914500982481e+02
-1.545787545787545625e+00 -1.635301812397632375e+02
-1.540903540903540758e+00 -1.635618622288906181e+02
-1.536019536019535892e+00 -1.635613005578475168e+02
-1.531135531135531025e+00 -1.635969677988418596e+02
-1.526251526251526158e+00 -1.636493049406258820e+02
-1.521367521367521292e+00 -1.637513024575827671e+02
-1.516483516483516425e+00 -1.638641820358837720e+02
-1.511599511599511558e+00 -1.639727403374361643e+02
-1.506715506715506692e+00 -1.639801535868445796e+02
-1.501831501831501825e+00 -1.642285524077740604e+02
-1.496947496947496958e+00 -1.642714050747090369e+02
-1.492063492063492092e+00 -1.642236992642507687e+02
-1.487179487179487225e+00 -1.641491949582983523e+02
-1.482295482295482358e+00 -1.641412660274169184e+02
-1.477411477411477492e+00 -1.640786050682643236e+02
-1.472527472527472625e+00 -1.641078538656117018e+02
-1.467643467643467758e+00 -1.639555875770097373e+02
-1.462759462759462892e+00 -1.639822881660128360e+02
-1.457875457875458025e+00 -1.642159968235606016e+02
-1.452991452991453158e+00 -1.642742793764867599e+02
-1.448107448107448292e+00 -1.643665191649913027e+02
-1.443223443223443425e+00 -1.644047730696157998e+02
-1.438339438339438559e+00 -1.646162512439644843e+02
-1.433455433455433692e+00 -1.646151243872596979e+02
-1.428571428571428825e+00 -1.645739048331040522e+02
-1.423687423687423959e+00 -1.645913688718517847e+02
-1.418803418803419092e+00 -1.645448919025823784e+02
-1.413919413919414225e+00 -1.644831520421434163e+02
-1.409035409035409359e+00 -1.644489998091502230e+02
-1.404151404151404492e+00 -1.641708782033047953e+02
-1.399267399267399625e+00 -1.641409799942410359e+02
-1.394383394383394759e+00 -1.641413431744752245e+02
-1.389499389499389892e+00 -1.636617763531930621e+02
-1.384615384615385025e+00 -1.636727454250436722e+02
-1.379731379731380159e+00 -1.635984548822156057e+02
-1.374847374847375292e+00 -1.636685725508226312e+02
-1.369963369963370425e+00 -1.636618379624237036e+02
-1.365079365079365559e+00 -1.638188107827456008e+02
-1.360195360195360692e+00 -1.637856158403336053e+02
-1.355311355311355825e+00 -1.638428196621341897e+02
-1.350427350427350959e+00 -1.637509536662715277e+02
-1.345543345543346092e+00 -1.637447167929016132e+02
-1.340659340659341225e+00 -1.637364687814565514e+02
-1.335775335775336359e+00 -1.636518061587787258e+02
-1.330891330891331492e+00 -1.632530467285937164e+02
-1.326007326007326625e+00 -1.630578771285124731e+02
-1.321123321123321759e+00 -1.630051050887322504e+02
-1.316239316239316892e+00 -1.630168233019253137e+02
-1.311355311355312026e+00 -1.629311896036010694e+02
-1.306471306471307159e+00 -1.629435323112648177e+02
-1.301587301587302292e+00 -1.629818790287450554e+02
-1.296703296703297426e+00 -1.630283414101398591e+02
-1.291819291819292559e+00 -1.630139050226090376e+02
-1.286935286935287692e+00 -1.630283191819282251e+02
-1.282051282051282826e+00 -1.630300270952191113e+02
-1.277167277167277959e+00 -1.629316108442721145e+02
-1.272283272283273092e+00 -1.627066096402780317e+02
-1.267399267399268226e+00 -1.627157350640025015e+02
-1.262515262515263359e+00 -1.626249148379760356e+02
-1.257631257631258492e+00 -1.625892026172448936e+02
-1.252747252747253626e+00 -1.626073249985383029e+02
-1.247863247863246983e+00 -1.628131731782683289e+02
-1.242979242979242116e+00 -1.626830183019134779e+02
-1.238095238095237249e+00 -1.626739375247966279e+02
-1.233211233211232383e+00 -1.626042397547885230e+02
-1.228327228327227516e+00 -1.628400855886447971e+02
-1.223443223443222649e+00 -1.627193588711656957e+02
-1.218559218559217783e+00 -1.627293240085936645e+02
-1.213675213675212916e+00 -1.626479620500709871e+02
-1.208791208791208049e+00 -1.625692069262235577e+02
-1.203907203907203183e+00 -1.624058156607847252e+02
-1.199023199023198316e+00 -1.624366068840058119e+02
-1.194139194139193449e+00 -1.624473909814622914e+02
-1.189255189255188583e+00 -1.623418409579369097e+02
-1.184371184371183716e+00 -1.625068693647837677e+02
-1.179487179487178850e+00 -1.625051883096179495e+02
-1.174603174603173983e+00 -1.625423910639141809e+02
-1.169719169719169116e+00 -1.628750901830300108e+02
-1.164835164835164250e+00 -1.626477162413664246e+02
-1.159951159951159383e+00 -1.627487127574899262e+02
-1.155067155067154516e+00 -1.626661527266472262e+02
-1.150183150183149650e+00 -1.626516215957687734e+02
-1.145299145299144783e+00 -1.626171653435023359e+02
-1.140415140415139916e+00 -1.626787566847028472e+02
-1.135531135531135050e+00 -1.625376246950767438e+02
-1.130647130647130183e+00 -1.626123052742456707e+02
-1.125763125763125316e+00 -1.626252217950798240e+02
-1.120879120879120450e+00 -1.626168411910996099e+02
-1.115995115995115583e+00 -1.627348842674323350e+02
-1.111111111111110716e+00 -1.630254213670094146e+02
-1.106227106227105850e+00 -1.626422562903198070e+02
-1.101343101343100983e+00 -1.626164998610481405e+02
-1.096459096459096116e+00 -1.626633998872051450e+02
-1.091575091575091250e+00 -1.626818579142812098e+02
-1.086691086691086383e+00 -1.625023829655624752e+02
-1.081807081807081516e+00 -1.624831887712406626e+02
-1.076923076923076650e+00 -1.624235564295480287e+02
-1.072039072039071783e+00 -1.624255365019959356e+02
-1.067155067155066916e+00 -1.624183581090699136e+02
-1.062271062271062050e+00 -1.624275279410528299e+02
-1.057387057387057183e+00 -1.624479875360704568e+02
-1.052503052503052317e+00 -1.626986041092563937e+02
-1.047619047619047450e+00 -1.626510943106459024e+02
-1.042735042735042583e+00 -1.627045583148451442e+02
-1.037851037851037717e+00 -1.627815584007166763e+02
-1.032967032967032850e+00 -1.627063616255363172e+02
-1.028083028083027983e+00 -1.627158148238231661e+02
-1.023199023199023117e+00 -1.628537335153151560e+02
-1.018315018315018250e+00 -1.628013217831326358e+02
-1.013431013431013383e+00 -1.628615192145396406e+02
-1.008547008547008517e+00 -1.628924966023041634e+02
-1.003663003663003650e+00 -1.629225698152436053e+02
-9.987789987789987833e-01 -1.628829171242908558e+02
-9.938949938949939167e-01 -1.628482121377753060e+02
-9.890109890109890500e-01 -1.629267809455387237e+02
-9.841269841269841834e-01 -1.631225542508986450e+02
-9.792429792429793167e-01 -1.631287189964387494e+02
-9.743589743589744501e-01 -1.630587315230622210e+02
-9.694749694749695834e-01 -1.632347604319297147e+02
-9.645909645909647168e-01 -1.633195385100339081e+02
-9.597069597069598501e-01 -1.631743029470533202e+02
-9.548229548229549835e-01 -1.629619848678468941e+02
-9.499389499389501168e-01 -1.630754353075130609e+02
-9.450549450549452501e-01 -1.632843207061581836e+02
-9.401709401709403835e-01 -1.632814410886795997e+02
-9.352869352869355168e-01 -1.635586171609456301e+02
-9.304029304029306502e-01 -1.635733632031059699e+02
-9.255189255189257835e-01 -1.636020606219961167e+02
-9.206349206349209169e-01 -1.635655620604225078e+02
-9.157509157509160502e-01 -1.635968285939839575e+02
-9.108669108669111836e-01 -1.635408551121900018e+02
-9.059829059829063169e-01 -1.635434178647913939e+02
-9.010989010989014503e-01 -1.633144929971724935e+02
-8.962148962148965836e-01 -1.632986756331232527e+02
-8.913308913308917170e-01 -1.634048902450426226e+02
-8.864468864468868503e-01 -1.638742199886784761e+02
-8.815628815628819837e-01 -1.639700226377605077e+02
-8.766788766788771170e-01 -1.636546579419564864e+02
-8.717948717948722503e-01 -1.636516489775692662e+02
-8.669108669108673837e-01 -1.638504174424470250e+02
-8.620268620268625170e-01 -1.637964820659525174e+02
-8.571428571428576504e-01 -1.636376982836890193e+02
-8.522588522588527837e-01 -1.636251567403398610e+02
-8.473748473748479171e-01 -1.635826648246531363e+02
-8.424908424908430504e-01 -1.635217248310779325e+02
-8.376068376068381838e-01 -1.634393163236225348e+02
-8.327228327228333171e-01 -1.634179363726294980e+02
-8.278388278388284505e-01 -1.634746776396882240e+02
-8.229548229548235838e-01 -1.634622369251127338e+02
-8.180708180708187172e-01 -1.634580348235695055e+02
-8.131868131868138505e-01 -1.635308756647501696e+02
-8.083028083028089839e-01 -1.635639523889540499e+02
-8.034188034188041172e-01 -1.635526915361729721e+02
-7.985347985347992505e-01 -1.635907729054217725e+02
-7.936507936507943839e-01 -1.636390837851034235e+02
-7.887667887667895172e-01 -1.636347233437705881e+02
-7.838827838827846506e-01 -1.636079763449714335e+02
-7.789987789987797839e-01 -1.637075586747446891e+02
-7.741147741147749173e-01 -1.638879531672869803e+02
-7.692307692307700506e-01 -1.638862553452952397e+02
-7.643467643467651840e-01 -1.635402816813366371e+02
-7.594627594627603173e-01 -1.635245473749398855e+02
-7.545787545787554507e-01 -1.636068750847592241e+02
-7.496947496947505840e-01 -1.599522988223287996e+02
-7.448107448107439410e-01 -1.598552842990667671e+02
-7.399267399267390743e-01 -1.599270752653870602e+02
-7.350427350427342077e-01 -1.600293475054812404e+02
-7.301587301587293410e-01 -1.599309430039427866e+02
-7.252747252747244744e-01 -1.599524713484508993e+02
-7.203907203907196077e-01 -1.599323717056015539e+02
-7.155067155067147411e-01 -1.577953047573981564e+02
-7.106227106227098744e-01 -1.577520108421925045e+02
-7.057387057387050078e-01 -1.577483611695828358e+02
-7.008547008547001411e-01 -1.577428005058522444e+02
-6.959706959706952745e-01 -1.577741868865751371e+02
-6.910866910866904078e-01 -1.577897091284255566e+02
-6.862026862026855412e-01 -1.577882486966944384e+02
-6.813186813186806745e-01 -1.578459838269353384e+02
-6.764346764346758079e-01 -1.578475991224777033e+02
-6.715506715506709412e-01 -1.578773305551205226e+02
-6.666666666666660745e-01 -1.579198607616323784e+02
-6.617826617826612079e-01 -1.579154072813322500e+02
-6.568986568986563412e-01 -1.579412845131268739e+02
-6.520146520146514746e-01 -1.579372200179938375e+02
-6.471306471306466079e-01 -1.579238198153750545e+02
-6.422466422466417413e-01 -1.579452846640418784e+02
-6.373626373626368746e-01 -1.580090736009435375e+02
-6.324786324786320080e-01 -1.579998667940722896e+02
-6.275946275946271413e-01 -1.580222605040441124e+02
-6.227106227106222747e-01 -1.580232557116765406e+02
-6.178266178266174080e-01 -1.580325538400207677e+02
-6.129426129426125414e-01 -1.580381629109190271e+02
-6.080586080586076747e-01 -1.580416937381164360e+02
-6.031746031746028081e-01 -1.579705698768561319e+02
-5.982905982905979414e-01 -1.579164829667118397e+02
-5.934065934065930747e-01 -1.578810074338321670e+02
-5.885225885225882081e-01 -1.578838677212812343e+02
-5.836385836385833414e-01 -1.578535636946442082e+02
-5.787545787545784748e-01 -1.578436265614215586e+02
-5.738705738705736081e-01 -1.578114724155618092e+02
-5.689865689865687415e-01 -1.578230977226708660e+02
-5.641025641025638748e-01 -1.578597210752767808e+02
-5.592185592185590082e-01 -1.578629354553750090e+02
-5.543345543345541415e-01 -1.578608360403838162e+02
-5.494505494505492749e-01 -1.578504930622133315e+02
-5.445665445665444082e-01 -1.579452085541360020e+02
-5.396825396825395416e-01 -1.578685444048337558e+02
-5.347985347985346749e-01 -1.578241236962949472e+02
-5.299145299145298083e-01 -1.596794211548881322e+02
-5.250305250305249416e-01 -1.597622193280770659e+02
-5.201465201465200749e-01 -1.597517332989087606e+02
-5.152625152625152083e-01 -1.596986923704437515e+02
-5.103785103785103416e-01 -1.597876880998588547e+02
-5.054945054945054750e-01 -1.597774214575516396e+02
-5.006105006105006083e-01 -1.597807350915860241e+02
-4.957264957264957417e-01 -1.639048770281323470e+02
-4.908424908424908750e-01 -1.640012101214688300e+02
-4.859584859584860084e-01 -1.639906193406671377e+02
-4.810744810744811417e-01 -1.639882072471826007e+02
-4.761904761904762751e-01 -1.639367752094359787e+02
-4.713064713064714084e-01 -1.637665732330206083e+02
-4.664224664224665418e-01 -1.637772802907780374e+02
-4.615384615384616751e-01 -1.636891556705346034e+02
-4.566544566544568085e-01 -1.636645737328274208e+02
-4.517704517704519418e-01 -1.636511728203761606e+02
-4.468864468864470751e-01 -1.637870903758820305e+02
-4.420024420024422085e-01 -1.637759571762369148e+02
-4.371184371184373418e-01 -1.640141910609764579e+02
-4.322344322344324752e-01 -1.639907249880055247e+02
-4.273504273504276085e-01 -1.640374488323539026e+02
-4.224664224664227419e-01 -1.639509858158069449e+02
-4.175824175824178752e-01 -1.639657634046401142e+02
-4.126984126984130086e-01 -1.638649288335663528e+02
-4.078144078144081419e-01 -1.638418929798171746e+02
-4.029304029304032753e-01 -1.638054038717389744e+02
-3.980463980463984086e-01 -1.639710302385216210e+02
-3.931623931623935420e-01 -1.639638775825471839e+02
-3.882783882783886753e-01 -1.639506889777742344e+02
-3.833943833943838086e-01 -1.642628944919332241e+02
-3.785103785103789420e-01 -1.641967528890009760e+02
-3.736263736263740753e-01 -1.641904431636714605e+02
-3.687423687423692087e-01 -1.639657557202759222e+02
-3.638583638583643420e-01 -1.639915601581331828e+02
-3.589743589743594754e-01 -1.640140525293483620e+02
-3.540903540903546087e-01 -1.641015705397896340e+02
-3.492063492063497421e-01 -1.640663543260549488e+02
-3.443223443223448754e-01 -1.640428307872759888e+02
-3.394383394383400088e-01 -1.640485938708619358e+02
-3.345543345543351421e-01 -1.640970926452119727e+02
-3.296703296703302755e-01 -1.641872498501654718e+02
-3.247863247863254088e-01 -1.642009727738634695e+02
-3.199023199023205422e-01 -1.644832075095052346e+02
-3.150183150183156755e-01 -1.647319126415950734e+02
-3.101343101343108088e-01 -1.647580272539972270e+02
-3.052503052503059422e-01 -1.646862803750215960e+02
-3.003663003663010755e-01 -1.645544594273094958e+02
-2.954822954822962089e-01 -1.646578755170959596e+02
-2.905982905982913422e-01 -1.646706719878773129e+02
-2.857142857142864756e-01 -1.646698476691973667e+02
-2.808302808302816089e-01 -1.645134948840525624e+02
-2.759462759462767423e-01 -1.645135702116866128e+02
-2.710622710622718756e-01 -1.644190844699973013e+02
-2.661782661782670090e-01 -1.643933325686059277e+02
-2.612942612942621423e-01 -1.643074841990934942e+02
-2.564102564102572757e-01 -1.643211148797630301e+02
-2.515262515262524090e-01 -1.645080402424122212e+02
-2.466422466422457660e-01 -1.645067789059976917e+02
-2.417582417582408993e-01 -1.646728039138977806e+02
-2.368742368742360327e-01 -1.647188132125299944e+02
-2.319902319902311660e-01 -1.646418490756844335e+02
-2.271062271062262994e-01 -1.644754537252522368e+02
-2.222222222222214327e-01 -1.645438522530289731e+02
-2.173382173382165661e-01 -1.644667103282658616e+02
-2.124542124542116994e-01 -1.643957122782506701e+02
-2.075702075702068328e-01 -1.644282770636398254e+02
-2.026862026862019661e-01 -1.645368088543147564e+02
-1.978021978021970995e-01 -1.642376849051568684e+02
-1.929181929181922328e-01 -1.643607816916374986e+02
-1.880341880341873662e-01 -1.638615143089384105e+02
-1.831501831501824995e-01 -1.638176168173160079e+02
-1.782661782661776328e-01 -1.638190110838900466e+02
-1.733821733821727662e-01 -1.634268887773467043e+02
-1.684981684981678995e-01 -1.632210156271270876e+02
-1.636141636141630329e-01 -1.631354494451913979e+02
-1.587301587301581662e-01 -1.634277326468699982e+02
-1.538461538461532996e-01 -1.633984327129313670e+02
-1.489621489621484329e-01 -1.635720102136900778e+02
-1.440781440781435663e-01 -1.635853345807532833e+02
-1.391941391941386996e-01 -1.636344648062042495e+02
-1.343101343101338330e-01 -1.636730975627512521e+02
-1.294261294261289663e-01 -1.634946822698258870e+02
-1.245421245421240997e-01 -1.631848484097637311e+02
-1.196581196581192330e-01 -1.631109066673895995e+02
-1.147741147741143664e-01 -1.630428338871901701e+02
-1.098901098901094997e-01 -1.628709667972230761e+02
-1.050061050061046330e-01 -1.584557715293151432e+02
-1.001221001220997664e-01 -1.582787057730415654e+02
-9.523809523809489974e-02 -1.582008440440273773e+02
-9.035409035409003309e-02 -1.580225389996160459e+02
-8.547008547008516643e-02 -1.580431431278428818e+02
-8.058608058608029978e-02 -1.580483542310307712e+02
-7.570207570207543313e-02 -1.580331707130081327e+02
-7.081807081807056647e-02 -1.580213368836458869e+02
-6.593406593406569982e-02 -1.580344603278732336e+02
-6.105006105006083317e-02 -1.580793554114954986e+02
-5.616605616605596651e-02 -1.579788572137524056e+02
-5.128205128205109986e-02 -1.579736032354873032e+02
-4.639804639804623321e-02 -1.579608314816250072e+02
-4.151404151404136655e-02 -1.579491599849741874e+02
-3.663003663003649990e-02 -1.579490786442101751e+02
-3.174603174603163325e-02 -1.579234194158697164e+02
-2.686202686202676659e-02 -1.579213344050651813e+02
-2.197802197802189994e-02 -1.579026365361373792e+02
-1.709401709401703329e-02 -1.578655765984624111e+02
-1.221001221001216663e-02 -1.578738931055143553e+02
-7.326007326007299980e-03 -1.578334983401193483e+02
-2.442002442002433327e-03 -1.578077275090713272e+02
2.442002442002433327e-03 -1.577295886252730668e+02
7.326007326007299980e-03 -1.577245338859988237e+02
1.221001221001216663e-02 -1.576686013546056984e+02
1.709401709401703329e-02 -1.576758252440081662e+02
2.197802197802189994e-02 -1.577315626475639760e+02
2.686202686202676659e-02 -1.577066733144253874e+02
3.174603174603163325e-02 -1.578182262509622262e+02
3.663003663003649990e-02 -1.578314894508565089e+02
4.151404151404136655e-02 -1.578484852592605421e+02
4.639804639804623321e-02 -1.579012680656756515e+02
5.128205128205109986e-02 -1.579716559845836628e+02
5.616605616605596651e-02 -1.580085220042544734e+02
6.105006105006083317e-02 -1.580163039919019070e+02
6.593406593406569982e-02 -1.580254009084577831e+02
7.081807081807056647e-02 -1.579947298073899447e+02
7.570207570207543313e-02 -1.580093308514989303e+02
8.058608058608029978e-02 -1.578723438848508636e+02
8.547008547008516643e-02 -1.578426016336350131e+02
9.035409035409003309e-02 -1.578900506751188004e+02
9.523809523809489974e-02 -1.579847495189378321e+02
1.001221001220997664e-01 -1.579688063500842645e+02
1.050061050061046330e-01 -1.579672501351475375e+02
1.098901098901094997e-01 -1.579621472675831910e+02
1.147741147741143664e-01 -1.615860344200619920e+02
1.196581196581192330e-01 -1.619747619710500146e+02
1.245421245421240997e-01 -1.620073107854304908e+02
1.294261294261289663e-01 -1.623190684577047023e+02
1.343101343101338330e-01 -1.622071928377260690e+02
1.391941391941386996e-01 -1.621912597693697933e+02
1.440781440781435663e-01 -1.622061620285948891e+02
1.489621489621484329e-01 -1.622220283899207800e+02
1.538461538461532996e-01 -1.621938883618551017e+02
1.587301587301581662e-01 -1.621745922099316033e+02
1.636141636141630329e-01 -1.624348910513083410e+02
1.684981684981678995e-01 -1.624124473904803097e+02
1.733821733821727662e-01 -1.624089602799420788e+02
1.782661782661776328e-01 -1.624835434458839529e+02
1.831501831501824995e-01 -1.624626485001894025e+02
1.880341880341873662e-01 -1.624116745139169211e+02
1.929181929181922328e-01 -1.622648553161994300e+02
1.978021978021970995e-01 -1.623413904551053406e+02
2.026862026862019661e-01 -1.624608405423502973e+02
2.075702075702068328e-01 -1.625393337494890602e+02
2.124542124542116994e-01 -1.627897607791919370e+02
2.173382173382165661e-01 -1.628460091173539581e+02
2.222222222222214327e-01 -1.631720437449770600e+02
2.271062271062262994e-01 -1.632756564235332064e+02
2.319902319902311660e-01 -1.634948437311959992e+02
2.368742368742360327e-01 -1.634872348000577347e+02
2.417582417582408993e-01 -1.634746744732939021e+02
2.466422466422457660e-01 -1.635942326507587836e+02
2.515262515262506327e-01 -1.636029416572339414e+02
2.564102564102572757e-01 -1.636646766665752750e+02
2.612942612942621423e-01 -1.636440077327495146e+02
2.661782661782670090e-01 -1.637451640497450001e+02
2.710622710622718756e-01 -1.636984670035663214e+02
2.759462759462767423e-01 -1.635329705724279847e+02
2.808302808302816089e-01 -1.635288166049220422e+02
2.857142857142864756e-01 -1.636167166199340386e+02
2.905982905982913422e-01 -1.635842031256460416e+02
2.954822954822962089e-01 -1.633993203382596562e+02
3.003663003663010755e-01 -1.638238015375294765e+02
3.052503052503059422e-01 -1.638613363128791320e+02
3.101343101343108088e-01 -1.635932861806491871e+02
3.150183150183156755e-01 -1.633573810994994062e+02
3.199023199023205422e-01 -1.634735607901001231e+02
3.247863247863254088e-01 -1.633691789298010235e+02
3.296703296703302755e-01 -1.635190382416183184e+02
3.345543345543351421e-01 -1.635794987491506731e+02
3.394383394383400088e-01 -1.635073361136286678e+02
3.443223443223448754e-01 -1.636357830167810619e+02
3.492063492063497421e-01 -1.634030488787313971e+02
3.540903540903546087e-01 -1.635296214108228980e+02
3.589743589743594754e-01 -1.633912817504790951e+02
3.638583638583643420e-01 -1.634756953436870504e+02
3.687423687423692087e-01 -1.633084473191610755e+02
3.736263736263740753e-01 -1.632960881628645780e+02
3.785103785103789420e-01 -1.629907556013750423e+02
3.833943833943838086e-01 -1.630295991446567143e+02
3.882783882783886753e-01 -1.624849393519927787e+02
3.931623931623935420e-01 -1.623373445858643720e+02
3.980463980463984086e-01 -1.623867543124069641e+02
4.029304029304032753e-01 -1.624337913587582705e+02
4.078144078144081419e-01 -1.624677860667233062e+02
4.126984126984130086e-01 -1.626026820303741829e+02
4.175824175824178752e-01 -1.626081991476287385e+02
4.224664224664227419e-01 -1.623106838521763677e+02
4.273504273504276085e-01 -1.622439464471588053e+02
4.322344322344324752e-01 -1.621968082808689928e+02
4.371184371184373418e-01 -1.621241382625123322e+02
4.420024420024422085e-01 -1.620370936187136408e+02
4.468864468864470751e-01 -1.620684893736936374e+02
4.517704517704519418e-01 -1.620634567235254622e+02
4.566544566544568085e-01 -1.620282790194294762e+02
4.615384615384616751e-01 -1.619502116919317132e+02
4.664224664224665418e-01 -1.618379679365656614e+02
4.713064713064714084e-01 -1.618404992851605755e+02
4.761904761904762751e-01 -1.616565392119073579e+02
4.810744810744811417e-01 -1.616272365081524640e+02
4.859584859584860084e-01 -1.616241607292716935e+02
4.908424908424908750e-01 -1.616535882377514781e+02
4.957264957264957417e-01 -1.617044630461674330e+02
5.006105006105006083e-01 -1.615895916756653605e+02
5.054945054945054750e-01 -1.584522233833310452e+02
5.103785103785103416e-01 -1.584439726491261240e+02
5.152625152625152083e-01 -1.584664608586907093e+02
5.201465201465200749e-01 -1.584616970848948938e+02
5.250305250305249416e-01 -1.584842636299060530e+02
5.299145299145298083e-01 -1.585593028559385402e+02
5.347985347985346749e-01 -1.586242798723848750e+02
5.396825396825395416e-01 -1.576800272589468079e+02
5.445665445665444082e-01 -1.576951856383561221e+02
5.494505494505492749e-01 -1.577050104469679184e+02
5.543345543345541415e-01 -1.576954066791533364e+02
5.592185592185590082e-01 -1.577264179948833487e+02
5.641025641025638748e-01 -1.577255523620314079e+02
5.689865689865687415e-01 -1.578318807804274400e+02
5.738705738705736081e-01 -1.578358852551291989e+02
5.787545787545784748e-01 -1.579180099216021347e+02
5.836385836385833414e-01 -1.578799318311381228e+02
5.885225885225882081e-01 -1.578883843717357820e+02
5.934065934065930747e-01 -1.578990397120925877e+02
5.982905982905979414e-01 -1.579634800659433154e+02
6.031746031746028081e-01 -1.579586068590530772e+02
6.080586080586076747e-01 -1.581921462894418369e+02
6.129426129426125414e-01 -1.582342457675521530e+02
6.178266178266174080e-01 -1.582137233327007664e+02
6.227106227106222747e-01 -1.581622948785162919e+02
6.275946275946271413e-01 -1.581236787575889764e+02
6.324786324786320080e-01 -1.581299060286676195e+02
6.373626373626368746e-01 -1.580771109160467915e+02
6.422466422466417413e-01 -1.581464595391309729e+02
6.471306471306466079e-01 -1.581578567833204545e+02
6.520146520146514746e-01 -1.581291778432204751e+02
6.568986568986563412e-01 -1.581481926837476237e+02
6.617826617826612079e-01 -1.581506953915474867e+02
6.666666666666660745e-01 -1.581319909334000329e+02
6.715506715506709412e-01 -1.580330562001547037e+02
6.764346764346758079e-01 -1.580483076454844422e+02
6.813186813186806745e-01 -1.580858793666403415e+02
6.862026862026855412e-01 -1.581347801391468693e+02
6.910866910866904078e-01 -1.581426302498354062e+02
6.959706959706952745e-01 -1.582302458667271026e+02
7.008547008547001411e-01 -1.581225282243359800e+02
7.057387057387050078e-01 -1.581434990367740170e+02
7.106227106227098744e-01 -1.581393897462940004e+02
7.155067155067147411e-01 -1.581126075901328818e+02
7.203907203907196077e-01 -1.581392409784774884e+02
7.252747252747244744e-01 -1.609365610121609507e+02
7.301587301587293410e-01 -1.607816610609035592e+02
7.350427350427342077e-01 -1.606532723573417059e+02
7.399267399267390743e-01 -1.606861653575227820e+02
7.448107448107439410e-01 -1.604115335829177695e+02
7.496947496947488077e-01 -1.604365809993750531e+02
7.545787545787554507e-01 -1.604580239399201105e+02
7.594627594627603173e-01 -1.624649347509981396e+02
7.643467643467651840e-01 -1.625413083483124694e+02
7.692307692307700506e-01 -1.624445983588578315e+02
7.741147741147749173e-01 -1.624656385660857438e+02
7.789987789987797839e-01 -1.623118393861881543e+02
7.838827838827846506e-01 -1.623616120448903359e+02
7.887667887667895172e-01 -1.622880877216126123e+02
7.936507936507943839e-01 -1.622975458879079440e+02
7.985347985347992505e-01 -1.622351139666234872e+02
8.034188034188041172e-01 -1.622588628191656994e+02
8.083028083028089839e-01 -1.623777517549223717e+02
8.131868131868138505e-01 -1.623742524474981224e+02
8.180708180708187172e-01 -1.624302108850702666e+02
8.229548229548235838e-01 -1.624235803169466976e+02
8.278388278388284505e-01 -1.624554863607474147e+02
8.327228327228333171e-01 -1.625352356906374780e+02
8.376068376068381838e-01 -1.625810366675966065e+02
8.424908424908430504e-01 -1.626831167597236458e+02
8.473748473748479171e-01 -1.628497795710897549e+02
8.522588522588527837e-01 -1.627134741357129997e+02
8.571428571428576504e-01 -1.628695229217587155e+02
8.620268620268625170e-01 -1.625867475861684568e+02
8.669108669108673837e-01 -1.625306965492356994e+02
8.717948717948722503e-01 -1.626528064425480409e+02
8.766788766788771170e-01 -1.626654815288353007e+02
8.815628815628819837e-01 -1.627459296381225045e+02
8.864468864468868503e-01 -1.628323628895491026e+02
8.913308913308917170e-01 -1.631386903003053135e+02
8.962148962148965836e-01 -1.631329979105131827e+02
9.010989010989014503e-01 -1.630661501233304875e+02
9.059829059829063169e-01 -1.630894431929956738e+02
9.108669108669111836e-01 -1.629557465354133114e+02
9.157509157509160502e-01 -1.629317776392937844e+02
9.206349206349209169e-01 -1.631136658749461787e+02
9.255189255189257835e-01 -1.629780185559408494e+02
9.304029304029306502e-01 -1.629872245984049357e+02
9.352869352869355168e-01 -1.630930938745307230e+02
9.401709401709403835e-01 -1.630818425665810878e+02
9.450549450549452501e-01 -1.631552429858798519e+02
9.499389499389501168e-01 -1.636035412526742334e+02
9.548229548229549835e-01 -1.638300334971934547e+02
9.597069597069598501e-01 -1.638517125813494602e+02
9.645909645909647168e-01 -1.644320316544955745e+02
9.694749694749695834e-01 -1.644230491335962370e+02
9.743589743589744501e-01 -1.643564238196999838e+02
9.792429792429793167e-01 -1.642841274269785004e+02
9.841269841269841834e-01 -1.643033003870776554e+02
9.890109890109890500e-01 -1.645064801102583090e+02
9.938949938949939167e-01 -1.645078364026309714e+02
9.987789987789987833e-01 -1.646325983032037072e+02
1.003663003663003650e+00 -1.644301937212186715e+02
1.008547008547008517e+00 -1.645591022952110052e+02
1.013431013431013383e+00 -1.641399801716924571e+02
1.018315018315018250e+00 -1.642322283007112560e+02
1.023199023199023117e+00 -1.643435252356377418e+02
1.028083028083027983e+00 -1.643202325362050260e+02
1.032967032967032850e+00 -1.642951417909656016e+02
1.037851037851037717e+00 -1.643506853672002421e+02
1.042735042735042583e+00 -1.643155875049996268e+02
1.047619047619047450e+00 -1.640781014962545328e+02
1.052503052503052317e+00 -1.641625521582049885e+02
1.057387057387057183e+00 -1.640116157002439650e+02
1.062271062271062050e+00 -1.640265641521168618e+02
1.067155067155066916e+00 -1.640072064049615506e+02
1.072039072039071783e+00 -1.641544178756512338e+02
1.076923076923076650e+00 -1.640950831370237211e+02
1.081807081807081516e+00 -1.647083676978060112e+02
1.086691086691086383e+00 -1.646812039991904157e+02
1.091575091575091250e+00 -1.646403383836853322e+02
1.096459096459096116e+00 -1.646726693695204347e+02
1.101343101343100983e+00 -1.646903674217310254e+02
1.106227106227105850e+00 -1.646018215419268813e+02
1.111111111111110716e+00 -1.643302392260181932e+02
1.115995115995115583e+00 -1.635823153694792040e+02
1.120879120879120450e+00 -1.631177296418238711e+02
1.125763125763125316e+00 -1.630979227969415319e+02
1.130647130647130183e+00 -1.632411310298084004e+02
1.135531135531135050e+00 -1.632105630365922480e+02
1.140415140415139916e+00 -1.631870848197619068e+02
1.145299145299144783e+00 -1.630565794882845410e+02
1.150183150183149650e+00 -1.629890831103369919e+02
1.155067155067154516e+00 -1.629670611071547626e+02
1.159951159951159383e+00 -1.629111945863300264e+02
1.164835164835164250e+00 -1.628969120095040921e+02
1.169719169719169116e+00 -1.629098980697681327e+02
1.174603174603173983e+00 -1.630097030086152472e+02
1.179487179487178850e+00 -1.629531056418994126e+02
1.184371184371183716e+00 -1.628601768771821696e+02
1.189255189255188583e+00 -1.628524507425160266e+02
1.194139194139193449e+00 -1.628835358582472281e+02
1.199023199023198316e+00 -1.629125645959641702e+02
1.203907203907203183e+00 -1.629237580436007988e+02
1.208791208791208049e+00 -1.629036123944219128e+02
1.213675213675212916e+00 -1.628103056587192725e+02
1.218559218559217783e+00 -1.628366128406222231e+02
1.223443223443222649e+00 -1.629577269849442587e+02
1.228327228327227516e+00 -1.629183508926532795e+02
1.233211233211232383e+00 -1.631516696309204235e+02
1.238095238095237249e+00 -1.631477784834906970e+02
1.242979242979242116e+00 -1.631083639243797165e+02
1.247863247863246983e+00 -1.630115752207770470e+02
1.252747252747251849e+00 -1.629681424077567726e+02
1.257631257631258492e+00 -1.628153765315861961e+02
1.262515262515263359e+00 -1.628287913674053584e+02
1.267399267399268226e+00 -1.629201333716698059e+02
1.272283272283273092e+00 -1.628616628421112296e+02
1.277167277167277959e+00 -1.629653249708377984e+02
1.282051282051282826e+00 -1.629845726781847759e+02
1.286935286935287692e+00 -1.630154406586221967e+02
1.291819291819292559e+00 -1.628996285527701104e+02
1.296703296703297426e+00 -1.627029206620180446e+02
1.301587301587302292e+00 -1.626304834046581504e+02
1.306471306471307159e+00 -1.627430770918337828e+02
1.311355311355312026e+00 -1.627950728866611030e+02
1.316239316239316892e+00 -1.627699967209886154e+02
1.321123321123321759e+00 -1.625596297149637621e+02
1.326007326007326625e+00 -1.626013272691724580e+02
1.330891330891331492e+00 -1.627732182537536971e+02
1.335775335775336359e+00 -1.632414790103711937e+02
1.340659340659341225e+00 -1.637836416244434190e+02
1.345543345543346092e+00 -1.637423484638750608e+02
1.350427350427350959e+00 -1.635830605037536998e+02
1.355311355311355825e+00 -1.636374804019622502e+02
1.360195360195360692e+00 -1.639210208292813604e+02
1.365079365079365559e+00 -1.642476420682376101e+02
1.369963369963370425e+00 -1.642875574055665879e+02
1.374847374847375292e+00 -1.643478782078104246e+02
1.379731379731380159e+00 -1.645121682093335380e+02
1.384615384615385025e+00 -1.645761850566298676e+02
1.389499389499389892e+00 -1.645760641894358969e+02
1.394383394383394759e+00 -1.640836218506523210e+02
1.399267399267399625e+00 -1.641347296558332403e+02
1.404151404151404492e+00 -1.643123091377407263e+02
1.409035409035409359e+00 -1.643295397370481510e+02
1.413919413919414225e+00 -1.643095765152881427e+02
1.418803418803419092e+00 -1.643758334465525195e+02
1.423687423687423959e+00 -1.642053312521132113e+02
1.428571428571428825e+00 -1.640756749085937827e+02
1.433455433455433692e+00 -1.639855798275957568e+02
1.438339438339438559e+00 -1.638402643347188246e+02
1.443223443223443425e+00 -1.638854552669573650e+02
1.448107448107448292e+00 -1.637412200419771580e+02
1.452991452991453158e+00 -1.638440373909741652e+02
1.457875457875458025e+00 -1.638357422310741072e+02
1.462759462759462892e+00 -1.635782781611689529e+02
1.467643467643467758e+00 -1.634614051459350321e+02
1.472527472527472625e+00 -1.628998474838630557e+02
1.477411477411477492e+00 -1.630560742450664407e+02
1.482295482295482358e+00 -1.630525001334893318e+02
1.487179487179487225e+00 -1.630962546790368037e+02
1.492063492063492092e+00 -1.630891133667644795e+02
1.496947496947496958e+00 -1.629832531051391697e+02
1.501831501831501825e+00 -1.629930070592493507e+02
1.506715506715506692e+00 -1.628692408034631285e+02
1.511599511599511558e+00 -1.630267819047940066e+02
1.516483516483516425e+00 -1.632318810974842620e+02
1.521367521367521292e+00 -1.632763684124901715e+02
1.526251526251526158e+00 -1.631861454460905634e+02
1.531135531135531025e+00 -1.631691570101676803e+02
1.536019536019535892e+00 -1.631633743823662996e+02
1.540903540903540758e+00 -1.633842294507278154e+02
1.545787545787545625e+00 -1.633950465599340305e+02
1.550671550671550492e+00 -1.634365801372385647e+02
1.555555555555555358e+00 -1.635959387641535159e+02
1.560439560439560225e+00 -1.636336864613131752e+02
1.565323565323565091e+00 -1.637022277884681216e+02
1.570207570207569958e+00 -1.635865412072437266e+02
1.575091575091574825e+00 -1.635873285301479996e+02
1.579975579975579691e+00 -1.635372453658939946e+02
1.584859584859584558e+00 -1.635778081297828521e+02
1.589743589743589425e+00 -1.635620705043990313e+02
1.594627594627594291e+00 -1.635774939918933057e+02
1.599511599511599158e+00 -1.635136392075743288e+02
1.604395604395604025e+00 -1.634806385060122693e+02
1.609279609279608891e+00 -1.633946607664324517e+02
1.614163614163613758e+00 -1.638524478793945320e+02
1.619047619047618625e+00 -1.638047509814079490e+02
1.623931623931623491e+00 -1.636804881757515489e+02
1.628815628815628358e+00 -1.634534985559398024e+02
1.633699633699633225e+00 -1.634683932015398113e+02
1.638583638583638091e+00 -1.634489439843797243e+02
1.643467643467642958e+00 -1.634918807842444153e+02
1.648351648351647825e+00 -1.634577328098063731e+02
1.653235653235652691e+00 -1.635299827014864036e+02
1.658119658119657558e+00 -1.637155506479571443e+02
1.663003663003662425e+00 -1.636308191146129332e+02
1.667887667887667291e+00 -1.636878666196915049e+02
1.672771672771672158e+00 -1.636149805142141531e+02
1.677655677655677025e+00 -1.634942736550175368e+02
1.682539682539681891e+00 -1.638033756050054990e+02
1.687423687423686758e+00 -1.638691817080638771e+02
1.692307692307691624e+00 -1.641744983164234100e+02
1.697191697191696491e+00 -1.640991907221024064e+02
1.702075702075701358e+00 -1.641085543821060924e+02
1.706959706959706224e+00 -1.641494631228662797e+02
1.711843711843711091e+00 -1.639194907018995764e+02
1.716727716727715958e+00 -1.640440211100689964e+02
1.721611721611720824e+00 -1.639433909038888544e+02
1.726495726495725691e+00 -1.639088247708930908e+02
1.731379731379730558e+00 -1.635809335602534986e+02
1.736263736263735424e+00 -1.636329674348290553e+02
1.741147741147740291e+00 -1.635698457043181406e+02
1.746031746031745158e+00 -1.634685002099529356e+02
1.750915750915750024e+00 -1.633326247114685259e+02
1.755799755799756667e+00 -1.633014464431464603e+02
1.760683760683761534e+00 -1.632187272446464021e+02
1.765567765567766401e+00 -1.632100508427034242e+02
1.770451770451771267e+00 -1.632051977640047085e+02
1.775335775335776134e+00 -1.631011621799106877e+02
1.780219780219781001e+00 -1.630994797762178621e+02
1.785103785103785867e+00 -1.630630397760872938e+02
1.789987789987790734e+00 -1.633083633297238464e+02
1.794871794871795601e+00 -1.632605765397689197e+02
1.799755799755800467e+00 -1.632990411417057715e+02
1.804639804639805334e+00 -1.631467185208394994e+02
1.809523809523810201e+00 -1.632061937606906099e+02
1.814407814407815067e+00 -1.631276062304344521e+02
1.819291819291819934e+00 -1.631931159527710236e+02
1.824175824175824800e+00 -1.631728958731033003e+02
1.829059829059829667e+00 -1.628488835621814985e+02
1.833943833943834534e+00 -1.628327104807026160e+02
1.838827838827839400e+00 -1.628892850139694701e+02
1.843711843711844267e+00 -1.629730841334156537e+02
1.848595848595849134e+00 -1.631447909536575480e+02
1.853479853479854000e+00 -1.631571505414652563e+02
1.858363858363858867e+00 -1.630906684883217963e+02
1.863247863247863734e+00 -1.631710312108282608e+02
1.868131868131868600e+00 -1.632857719558226108e+02
1.873015873015873467e+00 -1.633937820949739148e+02
1.877899877899878334e+00 -1.632465807895891601e+02
1.882783882783883200e+00 -1.631680217936330735e+02
1.887667887667888067e+00 -1.631668085200363123e+02
1.892551892551892934e+00 -1.629187369723551626e+02
1.897435897435897800e+00 -1.630322223872883569e+02
1.902319902319902667e+00 -1.629588700602763538e+02
1.907203907203907534e+00 -1.630331562086589088e+02
1.912087912087912400e+00 -1.633866482190542229e+02
1.916971916971917267e+00 -1.634043551408224459e+02
1.921855921855922134e+00 -1.633448995061647224e+02
1.926739926739927000e+00 -1.633145637480130574e+02
1.931623931623931867e+00 -1.635009629119704755e+02
1.936507936507936734e+00 -1.634103748399508618e+02
1.941391941391941600e+00 -1.632609693639548141e+02
1.946275946275946467e+00 -1.634418579283405677e+02
1.951159951159951333e+00 -1.635376959818071612e+02
1.956043956043956200e+00 -1.634564485849932112e+02
1.960927960927961067e+00 -1.635485196919391910e+02
1.965811965811965933e+00 -1.636256984735330775e+02
1.970695970695970800e+00 -1.637961158835423134e+02
1.975579975579975667e+00 -1.637677143667581845e+02
1.980463980463980533e+00 -1.638897483365607570e+02
1.985347985347985400e+00 -1.639037707595147708e+02
1.990231990231990267e+00 -1.637039453146416577e+02
1.995115995115995133e+00 -1.636829830405987707e+02
2.000000000000000000e+00 -1.636706041829226876e+02
2.004884004884004867e+00 -1.635971875718136062e+02
2.009768009768009733e+00 -1.635989307348106365e+02
2.014652014652014600e+00 -1.635173979894018714e+02
2.019536019536019467e+00 -1.633604564471409049e+02
2.024420024420024333e+00 -1.634832066731647160e+02
2.029304029304029200e+00 -1.634682351822023634e+02
2.034188034188034067e+00 -1.635576172322819559e+02
2.039072039072038933e+00 -1.635561547474258077e+02
2.043956043956043800e+00 -1.634519672238979808e+02
2.048840048840048667e+00 -1.638817364365257561e+02
2.053724053724053533e+00 -1.639153805565899518e+02
2.058608058608058400e+00 -1.638442401860358189e+02
2.063492063492063266e+00 -1.638052277975499749e+02
2.068376068376068133e+00 -1.637225960270644691e+02
2.073260073260073000e+00 -1.637049313471046048e+02
2.078144078144077866e+00 -1.637676397506834007e+02
2.083028083028082733e+00 -1.638021246590494400e+02
2.087912087912087600e+00 -1.638196797992159190e+02
2.092796092796092466e+00 -1.636747170459099152e+02
2.097680097680097333e+00 -1.637997146905780710e+02
2.102564102564102200e+00 -1.637680485864929665e+02
2.107448107448107066e+00 -1.638626994358060074e+02
2.112332112332111933e+00 -1.641225729809254119e+02
2.117216117216116800e+00 -1.641347389862014552e+02
2.122100122100121666e+00 -1.641734681154377995e+02
2.126984126984126533e+00 -1.642180614102908862e+02
2.131868131868131400e+00 -1.642410888454370479e+02
2.136752136752136266e+00 -1.643155891798839434e+02
2.141636141636141133e+00 -1.644233227849889545e+02
2.146520146520146000e+00 -1.644362054965339155e+02
2.151404151404150866e+00 -1.645455743417819008e+02
2.156288156288155733e+00 -1.646542709057509057e+02
2.161172161172160600e+00 -1.648980602804789726e+02
2.166056166056165466e+00 -1.647237698145297884e+02
2.170940170940170333e+00 -1.649015613268688298e+02
2.175824175824175200e+00 -1.649763228822570511e+02
2.180708180708180066e+00 -1.649702525164292695e+02
2.185592185592184933e+00 -1.649444175576486487e+02
2.190476190476189799e+00 -1.649092680054034190e+02
2.195360195360194666e+00 -1.649297082264033634e+02
2.200244200244199533e+00 -1.648895846484364824e+02
2.205128205128204399e+00 -1.645533750444964767e+02
2.210012210012209266e+00 -1.647810733719692280e+02
2.214896214896214133e+00 -1.648621903060956697e+02
2.219780219780218999e+00 -1.648414703752341381e+02
2.224664224664223866e+00 -1.648849980119981922e+02
2.229548229548228733e+00 -1.648382143462994804e+02
2.234432234432233599e+00 -1.645883026233819635e+02
2.239316239316238466e+00 -1.648075070271123650e+02
2.244200244200243333e+00 -1.646598160562338364e+02
2.249084249084248199e+00 -1.644847081148962786e+02
2.253968253968254842e+00 -1.643892337197688676e+02
2.258852258852259709e+00 -1.644037249206222384e+02
2.263736263736264576e+00 -1.645992129123472409e+02
2.268620268620269442e+00 -1.645342789421874841e+02
2.273504273504274309e+00 -1.642248969335162485e+02
2.278388278388279176e+00 -1.642966122369670927e+02
2.283272283272284042e+00 -1.643550390439307876e+02
2.288156288156288909e+00 -1.644881047448228912e+02
2.293040293040293776e+00 -1.643415973421271019e+02
2.297924297924298642e+00 -1.643799416982382695e+02
2.302808302808303509e+00 -1.641752535823205505e+02
2.307692307692308376e+00 -1.640913250616848984e+02
2.312576312576313242e+00 -1.642206235536194754e+02
2.317460317460318109e+00 -1.641936807483951384e+02
2.322344322344322975e+00 -1.641547771714833175e+02
2.327228327228327842e+00 -1.638125302241166992e+02
2.332112332112332709e+00 -1.638263189289942545e+02
2.336996336996337575e+00 -1.633941616898382563e+02
2.341880341880342442e+00 -1.634132837299397352e+02
2.346764346764347309e+00 -1.632982716459737844e+02
2.351648351648352175e+00 -1.633128791732292200e+02
2.356532356532357042e+00 -1.632567952529313686e+02
2.361416361416361909e+00 -1.632132627681096437e+02
2.366300366300366775e+00 -1.630105798378760369e+02
2.371184371184371642e+00 -1.629676653817282101e+02
2.376068376068376509e+00 -1.629379294928921240e+02
2.380952380952381375e+00 -1.629047731359063960e+02
2.385836385836386242e+00 -1.630077518966801335e+02
2.390720390720391109e+00 -1.629924994364363897e+02
2.395604395604395975e+00 -1.630280251133012825e+02
2.400488400488400842e+00 -1.629830713844402794e+02
2.405372405372405709e+00 -1.630927392668207005e+02
2.410256410256410575e+00 -1.628962408409340412e+02
2.415140415140415442e+00 -1.629150658646885574e+02
2.420024420024420309e+00 -1.629211690322723882e+02
2.424908424908425175e+00 -1.631521309808262572e+02
2.429792429792430042e+00 -1.628288252144807871e+02
2.434676434676434909e+00 -1.628077421204833115e+02
2.439560439560439775e+00 -1.628226903658429592e+02
2.444444444444444642e+00 -1.628914010751062733e+02
2.449328449328449508e+00 -1.628320894264854815e+02
2.454212454212454375e+00 -1.629661844751969397e+02
2.459096459096459242e+00 -1.629335873905656058e+02
2.463980463980464108e+00 -1.630311878179938105e+02
2.468864468864468975e+00 -1.631768553745242230e+02
2.473748473748473842e+00 -1.631713691853902048e+02
2.478632478632478708e+00 -1.631822567867008047e+02
2.483516483516483575e+00 -1.630773538769400659e+02
2.488400488400488442e+00 -1.631483471508226444e+02
2.493284493284493308e+00 -1.632297763956482868e+02
2.498168498168498175e+00 -1.632050744764305250e+02
2.503052503052503042e+00 -1.632078960982648255e+02
2.507936507936507908e+00 -1.632042965620096311e+02
2.512820512820512775e+00 -1.633055578575315963e+02
2.517704517704517642e+00 -1.632044445520469651e+02
2.522588522588522508e+00 -1.633234704266797053e+02
2.527472527472527375e+00 -1.633427960581504976e+02
2.532356532356532242e+00 -1.633344170757670213e+02
2.537240537240537108e+00 -1.632226992514289918e+02
2.542124542124541975e+00 -1.633559187400400958e+02
2.547008547008546842e+00 -1.637239977100429940e+02
2.551892551892551708e+00 -1.637855358193161521e+02
2.556776556776556575e+00 -1.640648495295691589e+02
2.561660561660561441e+00 -1.640952461321849682e+02
2.566544566544566308e+00 -1.641099757301094257e+02
2.571428571428571175e+00 -1.641207240354464432e+02
2.576312576312576041e+00 -1.641043263325090038e+02
2.581196581196580908e+00 -1.639898431866900523e+02
2.586080586080585775e+00 -1.642866520568432520e+02
2.590964590964590641e+00 -1.643283413649481304e+02
2.595848595848595508e+00 -1.643537661170832109e+02
2.600732600732600375e+00 -1.644267260533763135e+02
2.605616605616605241e+00 -1.643312390652093882e+02
2.610500610500610108e+00 -1.642981272256856187e+02
2.615384615384614975e+00 -1.642518449242118379e+02
2.620268620268619841e+00 -1.642017963363824435e+02
2.625152625152624708e+00 -1.642224289462333786e+02
2.630036630036629575e+00 -1.643253902566348756e+02
2.634920634920634441e+00 -1.643712533660067265e+02
2.639804639804639308e+00 -1.643438325795606829e+02
2.644688644688644175e+00 -1.643016229767009406e+02
2.649572649572649041e+00 -1.646605026324996857e+02
2.654456654456653908e+00 -1.647576155865767760e+02
2.659340659340658775e+00 -1.643206104625076307e+02
2.664224664224663641e+00 -1.642580327557967905e+02
2.669108669108668508e+00 -1.643948933782118331e+02
2.673992673992673375e+00 -1.644165062610759378e+02
2.678876678876678241e+00 -1.641722479010037432e+02
2.683760683760683108e+00 -1.642127923969903520e+02
2.688644688644687974e+00 -1.642135796823324085e+02
2.693528693528692841e+00 -1.643158282720391981e+02
2.698412698412697708e+00 -1.642874344340661992e+02
2.703296703296702574e+00 -1.643589556128213474e+02
2.708180708180707441e+00 -1.642799377609651117e+02
2.713064713064712308e+00 -1.644187671174983620e+02
2.717948717948717174e+00 -1.644466582503382313e+02
2.722832722832722041e+00 -1.643602846852801349e+02
2.727716727716726908e+00 -1.643421345613304823e+02
2.732600732600731774e+00 -1.642375083033797978e+02
2.737484737484736641e+00 -1.641862774494592827e+02
2.742368742368741508e+00 -1.640507857863119625e+02
2.747252747252746374e+00 -1.641481506889463731e+02
2.752136752136751241e+00 -1.640486938437568654e+02
2.757020757020757884e+00 -1.642756404539785819e+02
2.761904761904762751e+00 -1.643778502846186029e+02
2.766788766788767617e+00 -1.641842496627940307e+02
2.771672771672772484e+00 -1.642173817456700249e+02
2.776556776556777351e+00 -1.640775740729987149e+02
2.781440781440782217e+00 -1.639716172838353998e+02
2.786324786324787084e+00 -1.640294647767271101e+02
2.791208791208791951e+00 -1.640069876849392472e+02
2.796092796092796817e+00 -1.640970552256185897e+02
2.800976800976801684e+00 -1.642774641282645405e+02
2.805860805860806551e+00 -1.642636501699263079e+02
2.810744810744811417e+00 -1.642125549740447354e+02
2.815628815628816284e+00 -1.642380782722967751e+02
2.820512820512821150e+00 -1.640380567276787929e+02
2.825396825396826017e+00 -1.638641686450161501e+02
2.830280830280830884e+00 -1.639989352075089357e+02
2.835164835164835750e+00 -1.639960123931530518e+02
2.840048840048840617e+00 -1.639681475055713236e+02
2.844932844932845484e+00 -1.639134519752838344e+02
2.849816849816850350e+00 -1.640241439673822015e+02
2.854700854700855217e+00 -1.639470136383049237e+02
2.859584859584860084e+00 -1.639259340181819198e+02
2.864468864468864950e+00 -1.637375980794096222e+02
2.869352869352869817e+00 -1.637512909423762153e+02
2.874236874236874684e+00 -1.637673249814096152e+02
2.879120879120879550e+00 -1.641039349430880065e+02
2.884004884004884417e+00 -1.641101115395422312e+02
2.888888888888889284e+00 -1.640202638159543369e+02
2.893772893772894150e+00 -1.641630941913774393e+02
2.898656898656899017e+00 -1.642146033029564194e+02
2.903540903540903884e+00 -1.639955589642856353e+02
2.908424908424908750e+00 -1.639060887134504583e+02
2.913308913308913617e+00 -1.637977396794488527e+02
2.918192918192918484e+00 -1.637245453843081862e+02
2.923076923076923350e+00 -1.635310319737317855e+02
2.927960927960928217e+00 -1.635941643537113350e+02
2.932844932844933084e+00 -1.635118302631831853e+02
2.937728937728937950e+00 -1.634698137032262082e+02
2.942612942612942817e+00 -1.635378375334116754e+02
2.947496947496947683e+00 -1.634043949352171694e+02
2.952380952380952550e+00 -1.634727681428386177e+02
2.957264957264957417e+00 -1.634852717265795832e+02
2.962148962148962283e+00 -1.634633274125410480e+02
2.967032967032967150e+00 -1.634205639572415407e+02
2.971916971916972017e+00 -1.635242188825771450e+02
2.976800976800976883e+00 -1.633902426617162007e+02
2.981684981684981750e+00 -1.633781535364738886e+02
2.986568986568986617e+00 -1.634493065274646142e+02
2.991452991452991483e+00 -1.633261654980786659e+02
2.996336996336996350e+00 -1.636115847889023200e+02
3.001221001221001217e+00 -1.637236173940105743e+02
3.006105006105006083e+00 -1.638364524958764150e+02
3.010989010989010950e+00 -1.638623756296567535e+02
3.015873015873015817e+00 -1.636855862630783349e+02
3.020757020757020683e+00 -1.635887405473841341e+02
3.025641025641025550e+00 -1.635609819889945129e+02
3.030525030525030417e+00 -1.635805970069904447e+02
3.035409035409035283e+00 -1.635881271207980490e+02
3.040293040293040150e+00 -1.635307152615291386e+02
3.045177045177045017e+00 -1.636249088631307984e+02
3.050061050061049883e+00 -1.635354835941993485e+02
3.054945054945054750e+00 -1.633935277084281665e+02
3.059829059829059617e+00 -1.635072697176384793e+02
3.064713064713064483e+00 -1.634908868491123712e+02
3.069597069597069350e+00 -1.635572046534657034e+02
3.074481074481074216e+00 -1.636278080836206072e+02
3.079365079365079083e+00 -1.636742077370551840e+02
3.084249084249083950e+00 -1.637047200127831275e+02
3.089133089133088816e+00 -1.636932345703201577e+02
3.094017094017093683e+00 -1.634369526930703671e+02
3.098901098901098550e+00 -1.634583729554894376e+02
3.103785103785103416e+00 -1.634917126740038213e+02
3.108669108669108283e+00 -1.635060625294385090e+02
3.113553113553113150e+00 -1.635156864590057921e+02
3.118437118437118016e+00 -1.636979003193105768e+02
3.123321123321122883e+00 -1.638666453916698060e+02
3.128205128205127750e+00 -1.637673887760311686e+02
3.133089133089132616e+00 -1.637401082466255957e+02
3.137973137973137483e+00 -1.636165499184798477e+02
3.142857142857142350e+00 -1.638412229740281987e+02
3.147741147741147216e+00 -1.638399063798041766e+02
3.152625152625152083e+00 -1.637742720798926825e+02
3.157509157509156950e+00 -1.637251022141353474e+02
3.162393162393161816e+00 -1.637246967386046776e+02
3.167277167277166683e+00 -1.638574868092378551e+02
3.172161172161171550e+00 -1.639075026995854785e+02
3.177045177045176416e+00 -1.639692665103887634e+02
3.181929181929181283e+00 -1.641824451030577166e+02
3.186813186813186149e+00 -1.642013611261913297e+02
3.191697191697191016e+00 -1.642199595829771113e+02
3.196581196581195883e+00 -1.644092109936962061e+02
3.201465201465200749e+00 -1.643426592415729601e+02
3.206349206349205616e+00 -1.644215930110209456e+02
3.211233211233210483e+00 -1.645541573987584627e+02
3.216117216117215349e+00 -1.645489271413888162e+02
3.221001221001220216e+00 -1.642856947617594869e+02
3.225885225885225083e+00 -1.642239613450311708e+02
3.230769230769229949e+00 -1.641936887107793837e+02
3.235653235653234816e+00 -1.643497908642991092e+02
3.240537240537239683e+00 -1.644459727009065659e+02
3.245421245421244549e+00 -1.644649888021447737e+02
3.250305250305249416e+00 -1.645134004213889796e+02
3.255189255189256059e+00 -1.643350481388818878e+02
3.260073260073260926e+00 -1.646252583887536503e+02
3.264957264957265792e+00 -1.646121822399638290e+02
3.269841269841270659e+00 -1.646824059856359099e+02
3.274725274725275526e+00 -1.648216133167408941e+02
3.279609279609280392e+00 -1.647702619947027074e+02
3.284493284493285259e+00 -1.647223210883288687e+02
3.289377289377290126e+00 -1.647078918546089881e+02
3.294261294261294992e+00 -1.647184902893183960e+02
3.299145299145299859e+00 -1.646230156040027737e+02
3.304029304029304726e+00 -1.647956920024220722e+02
3.308913308913309592e+00 -1.647402120232841298e+02
3.313797313797314459e+00 -1.650730820811766364e+02
3.318681318681319325e+00 -1.650025500024812857e+02
3.323565323565324192e+00 -1.649017188335453739e+02
3.328449328449329059e+00 -1.649372446678363247e+02
3.333333333333333925e+00 -1.648939284270962276e+02
3.338217338217338792e+00 -1.648828788925145261e+02
3.343101343101343659e+00 -1.648814772940139619e+02
3.347985347985348525e+00 -1.651040535903683804e+02
3.352869352869353392e+00 -1.653113467521143036e+02
3.357753357753358259e+00 -1.655246879645116849e+02
3.362637362637363125e+00 -1.653652221003267755e+02
3.367521367521367992e+00 -1.653754167430720941e+02
3.372405372405372859e+00 -1.654560355086790651e+02
3.377289377289377725e+00 -1.654431933261790846e+02
3.382173382173382592e+00 -1.652325829342324255e+02
3.387057387057387459e+00 -1.652152059175469958e+02
3.391941391941392325e+00 -1.652129716674633926e+02
3.396825396825397192e+00 -1.650695191333326193e+02
3.401709401709402059e+00 -1.649263155005467638e+02
3.406593406593406925e+00 -1.648199281888665553e+02
3.411477411477411792e+00 -1.646886195502230521e+02
3.416361416361416659e+00 -1.646444697645735289e+02
3.421245421245421525e+00 -1.646972481936606982e+02
3.426129426129426392e+00 -1.646089659379532009e+02
3.431013431013431259e+00 -1.643110206016079928e+02
3.435897435897436125e+00 -1.642834881950636543e+02
3.440781440781440992e+00 -1.644993894730735917e+02
3.445665445665445858e+00 -1.644875590429574572e+02
3.450549450549450725e+00 -1.641349152421652207e+02
3.455433455433455592e+00 -1.640452741721946381e+02
3.460317460317460458e+00 -1.640326356827522432e+02
3.465201465201465325e+00 -1.640445285615003286e+02
3.470085470085470192e+00 -1.640337394237636204e+02
3.474969474969475058e+00 -1.640429486990455530e+02
3.479853479853479925e+00 -1.641115532466605771e+02
3.484737484737484792e+00 -1.643313168569011680e+02
3.489621489621489658e+00 -1.643093790482182897e+02
3.494505494505494525e+00 -1.643942167740962077e+02
3.499389499389499392e+00 -1.641722798318618857e+02
3.504273504273504258e+00 -1.641362720987612533e+02
3.509157509157509125e+00 -1.640178348723025010e+02
3.514041514041513992e+00 -1.638478515548343353e+02
3.518925518925518858e+00 -1.638581385372786769e+02
3.523809523809523725e+00 -1.639186273218952579e+02
3.528693528693528592e+00 -1.639131806540186460e+02
3.533577533577533458e+00 -1.639171797058662889e+02
3.538461538461538325e+00 -1.640076799132569363e+02
3.543345543345543192e+00 -1.640558094875599409e+02
3.548229548229548058e+00 -1.639757108025398509e+02
3.553113553113552925e+00 -1.640110659325969493e+02
3.557997557997557792e+00 -1.639571892699978548e+02
3.562881562881562658e+00 -1.637328398027220828e+02
3.567765567765567525e+00 -1.636782413878216857e+02
3.572649572649572391e+00 -1.636772440057649192e+02
3.577533577533577258e+00 -1.635385883325312477e+02
3.582417582417582125e+00 -1.636811057521414909e+02
3.587301587301586991e+00 -1.636786822605747034e+02
3.592185592185591858e+00 -1.638397318889245469e+02
3.597069597069596725e+00 -1.639194032504756251e+02
3.601953601953601591e+00 -1.640774626891757180e+02
3.606837606837606458e+00 -1.640641861007837861e+02
3.611721611721611325e+00 -1.640508867144141902e+02
3.616605616605616191e+00 -1.642675730177681999e+02
3.621489621489621058e+00 -1.643259720937238910e+02
3.626373626373625925e+00 -1.643693602479186779e+02
3.631257631257630791e+00 -1.643304171814598647e+02
3.636141636141635658e+00 -1.642580389537087910e+02
3.641025641025640525e+00 -1.642540522110157326e+02
3.645909645909645391e+00 -1.643301224967419216e+02
3.650793650793650258e+00 -1.646119216275137376e+02
3.655677655677655125e+00 -1.645743344282574867e+02
3.660561660561659991e+00 -1.645096825360558910e+02
3.665445665445664858e+00 -1.645331702299323240e+02
3.670329670329669725e+00 -1.648240766692065051e+02
3.675213675213674591e+00 -1.649374403453361424e+02
3.680097680097679458e+00 -1.649334639708932571e+02
3.684981684981684324e+00 -1.648570017532977658e+02
3.689865689865689191e+00 -1.646813604240025768e+02
3.694749694749694058e+00 -1.648239188635582764e+02
3.699633699633698924e+00 -1.645267836961741068e+02
3.704517704517703791e+00 -1.643460055524920165e+02
3.709401709401708658e+00 -1.643057308832375440e+02
3.714285714285713524e+00 -1.641774682439086632e+02
3.719169719169718391e+00 -1.644574772490016983e+02
3.724053724053723258e+00 -1.645583915223019176e+02
3.728937728937728124e+00 -1.646967308484072987e+02
3.733821733821732991e+00 -1.649403401185385576e+02
3.738705738705737858e+00 -1.650388770223218557e+02
3.743589743589742724e+00 -1.647710841002419215e+02
3.748473748473747591e+00 -1.649394233727229846e+02
3.753357753357754234e+00 -1.648538479886383072e+02
3.758241758241759101e+00 -1.648181306211046717e+02
3.763125763125763967e+00 -1.648801112963541300e+02
3.768009768009768834e+00 -1.650016918189147646e+02
3.772893772893773701e+00 -1.649745016986740609e+02
3.777777777777778567e+00 -1.647819394646866726e+02
3.782661782661783434e+00 -1.651063380405449266e+02
3.787545787545788301e+00 -1.650677505048450655e+02
3.792429792429793167e+00 -1.647713776279618969e+02
3.797313797313798034e+00 -1.650370325303551908e+02
3.802197802197802901e+00 -1.648877424537638774e+02
3.807081807081807767e+00 -1.645338551415842971e+02
3.811965811965812634e+00 -1.644908500672581226e+02
3.816849816849817500e+00 -1.645091457141395495e+02
3.821733821733822367e+00 -1.644975569437950753e+02
3.826617826617827234e+00 -1.644863652205915798e+02
3.831501831501832100e+00 -1.644431192356408928e+02
3.836385836385836967e+00 -1.641001353070349182e+02
3.841269841269841834e+00 -1.641043133774822422e+02
3.846153846153846700e+00 -1.640417775940314300e+02
3.851037851037851567e+00 -1.640572391995804935e+02
3.855921855921856434e+00 -1.640340613745063933e+02
3.860805860805861300e+00 -1.639170130241978427e+02
3.865689865689866167e+00 -1.639228168898790443e+02
3.870573870573871034e+00 -1.638548093642760080e+02
3.875457875457875900e+00 -1.639008531794675605e+02
3.880341880341880767e+00 -1.638512076588320383e+02
3.885225885225885634e+00 -1.636793561037378595e+02
3.890109890109890500e+00 -1.636679515273302741e+02
3.894993894993895367e+00 -1.635790154041254141e+02
3.899877899877900234e+00 -1.635578248939646357e+02
3.904761904761905100e+00 -1.634719478070366563e+02
3.909645909645909967e+00 -1.634206824288098119e+02
3.914529914529914834e+00 -1.634402068619436648e+02
3.919413919413919700e+00 -1.635472873012172954e+02
3.924297924297924567e+00 -1.636702516798123668e+02
3.929181929181929434e+00 -1.636521939189396448e+02
3.934065934065934300e+00 -1.637045925340133579e+02
3.938949938949939167e+00 -1.636359590503022048e+02
3.943833943833944033e+00 -1.636070398587205261e+02
3.948717948717948900e+00 -1.636179292283114819e+02
3.953601953601953767e+00 -1.635072181565358846e+02
3.958485958485958633e+00 -1.634923877902421054e+02
3.963369963369963500e+00 -1.636735576831976573e+02
3.968253968253968367e+00 -1.636875956099947302e+02
3.973137973137973233e+00 -1.632233503144200881e+02
3.978021978021978100e+00 -1.631301321227536505e+02
3.982905982905982967e+00 -1.629909730490594484e+02
3.987789987789987833e+00 -1.629358825207522443e+02
3.992673992673992700e+00 -1.629578774756122925e+02
3.997557997557997567e+00 -1.630931940833901876e+02
4.002442002442002433e+00 -1.629500342887342299e+02
4.007326007326007300e+00 -1.629610816840731786e+02
4.012210012210012167e+00 -1.631036358115463543e+02
4.017094017094017033e+00 -1.631216881071916873e+02
4.021978021978021900e+00 -1.631732907330684839e+02
4.026862026862026767e+00 -1.634036790469736502e+02
4.031746031746031633e+00 -1.634056005209433806e+02
4.036630036630036500e+00 -1.633915236108111344e+02
4.041514041514041367e+00 -1.632467010614702758e+02
4.046398046398046233e+00 -1.632928579484171223e+02
4.051282051282051100e+00 -1.633275744488267662e+02
4.056166056166055967e+00 -1.634534012359915209e+02
4.061050061050060833e+00 -1.634878770681465312e+02
4.065934065934065700e+00 -1.635919841343937833e+02
4.070818070818070566e+00 -1.637051792646866204e+02
4.075702075702075433e+00 -1.638132414349014994e+02
4.080586080586080300e+00 -1.639784755133852912e+02
4.085470085470085166e+00 -1.638021392717521962e+02
4.090354090354090033e+00 -1.637459317396817369e+02
4.095238095238094900e+00 -1.637153634926722816e+02
4.100122100122099766e+00 -1.637852553657438079e+02
4.105006105006104633e+00 -1.639626124943282548e+02
4.109890109890109500e+00 -1.639273294712990321e+02
4.114774114774114366e+00 -1.639509960090425693e+02
4.119658119658119233e+00 -1.637798041086561796e+02
4.124542124542124100e+00 -1.637789094240647785e+02
4.129426129426128966e+00 -1.638416246837106769e+02
4.134310134310133833e+00 -1.638348528009431959e+02
4.139194139194138700e+00 -1.639323133466114086e+02
4.144078144078143566e+00 -1.639207005110215505e+02
4.148962148962148433e+00 -1.638431201089952367e+02
4.153846153846153300e+00 -1.638223645184357338e+02
4.158730158730158166e+00 -1.638077627019843874e+02
4.163614163614163033e+00 -1.638983134864079148e+02
4.168498168498167900e+00 -1.636493633552434801e+02
4.173382173382172766e+00 -1.637270045641751608e+02
4.178266178266177633e+00 -1.637344544742731216e+02
4.183150183150182500e+00 -1.637487318806878989e+02
4.188034188034187366e+00 -1.635733131883017109e+02
4.192918192918192233e+00 -1.640410181975202875e+02
4.197802197802197099e+00 -1.641635582724878191e+02
4.202686202686201966e+00 -1.640589168344602626e+02
4.207570207570206833e+00 -1.641254547091068048e+02
4.212454212454211699e+00 -1.640661895711600664e+02
4.217338217338216566e+00 -1.640086411593578646e+02
4.222222222222221433e+00 -1.640954827440488657e+02
4.227106227106226299e+00 -1.640620940989198289e+02
4.231990231990231166e+00 -1.640633893776291643e+02
4.236874236874236033e+00 -1.640017878488221470e+02
4.241758241758240899e+00 -1.639833216303699430e+02
4.246642246642245766e+00 -1.639748351052767532e+02
4.251526251526250633e+00 -1.640060000480532665e+02
4.256410256410257276e+00 -1.638521391973968377e+02
4.261294261294262142e+00 -1.640156599959661037e+02
4.266178266178267009e+00 -1.639304097373252773e+02
4.271062271062271876e+00 -1.638804664570629654e+02
4.275946275946276742e+00 -1.639534033679046559e+02
4.280830280830281609e+00 -1.639384298973729699e+02
4.285714285714286476e+00 -1.639299335174868588e+02
4.290598290598291342e+00 -1.638920482298475179e+02
4.295482295482296209e+00 -1.638556457254304632e+02
4.300366300366301076e+00 -1.637669238934474265e+02
4.305250305250305942e+00 -1.638122503279517161e+02
4.310134310134310809e+00 -1.639689433595489447e+02
4.315018315018315676e+00 -1.639063761750265371e+02
4.319902319902320542e+00 -1.639054087332430640e+02
4.324786324786325409e+00 -1.638665428916200995e+02
4.329670329670330275e+00 -1.639377596481963337e+02
4.334554334554335142e+00 -1.637145973328541118e+02
4.339438339438340009e+00 -1.638409913469020580e+02
4.344322344322344875e+00 -1.639698799277788908e+02
4.349206349206349742e+00 -1.638387032608769687e+02
4.354090354090354609e+00 -1.638872716035828603e+02
4.358974358974359475e+00 -1.639338543044548260e+02
4.363858363858364342e+00 -1.638711744512737312e+02
4.368742368742369209e+00 -1.639930509782148249e+02
4.373626373626374075e+00 -1.638146161463711508e+02
4.378510378510378942e+00 -1.638937731971517451e+02
4.383394383394383809e+00 -1.637790655016258938e+02
4.388278388278388675e+00 -1.639764743187637919e+02
4.393162393162393542e+00 -1.639718613154173568e+02
4.398046398046398409e+00 -1.639324295268236256e+02
4.402930402930403275e+00 -1.638855206225044867e+02
4.407814407814408142e+00 -1.640662220597406531e+02
4.412698412698413009e+00 -1.641385608830215688e+02
4.417582417582417875e+00 -1.641574278677370557e+02
4.422466422466422742e+00 -1.644303089219477272e+02
4.427350427350427609e+00 -1.644441453061686502e+02
4.432234432234432475e+00 -1.644616405633177578e+02
4.437118437118437342e+00 -1.646054404271876876e+02
4.442002442002442208e+00 -1.647111407506982061e+02
4.446886446886447075e+00 -1.648227088572982098e+02
4.451770451770451942e+00 -1.649063831754356215e+02
4.456654456654456808e+00 -1.649604099558920893e+02
4.461538461538461675e+00 -1.649538302995583194e+02
4.466422466422466542e+00 -1.649744360180519891e+02
4.471306471306471408e+00 -1.648316972460406760e+02
4.476190476190476275e+00 -1.650778088105383574e+02
4.481074481074481142e+00 -1.651119771898748922e+02
4.485958485958486008e+00 -1.652041372496933320e+02
4.490842490842490875e+00 -1.649012341493146891e+02
4.495726495726495742e+00 -1.649802068244967757e+02
4.500610500610500608e+00 -1.649131595593361226e+02
4.505494505494505475e+00 -1.649109995458927642e+02
4.510378510378510342e+00 -1.649335342745183368e+02
4.515262515262515208e+00 -1.649142598188675493e+02
4.520146520146520075e+00 -1.650297919704932781e+02
4.525030525030524942e+00 -1.652071261763829568e+02
4.529914529914529808e+00 -1.650464798774646340e+02
4.534798534798534675e+00 -1.651666385461920186e+02
4.539682539682539542e+00 -1.652571232714068117e+02
4.544566544566544408e+00 -1.651978766084970971e+02
4.549450549450549275e+00 -1.652083318366510127e+02
4.554334554334554142e+00 -1.654829062108441917e+02
4.559218559218559008e+00 -1.656185701133525754e+02
4.564102564102563875e+00 -1.655680492410580200e+02
4.568986568986568741e+00 -1.657412028735012370e+02
4.573870573870573608e+00 -1.656528334792231760e+02
4.578754578754578475e+00 -1.655969888530205480e+02
4.583638583638583341e+00 -1.656428437505880424e+02
4.588522588522588208e+00 -1.654659892801765864e+02
4.593406593406593075e+00 -1.658174586486865110e+02
4.598290598290597941e+00 -1.658363302171860028e+02
4.603174603174602808e+00 -1.660083519365246616e+02
4.608058608058607675e+00 -1.660118792297083701e+02
4.612942612942612541e+00 -1.659363043954366503e+02
4.617826617826617408e+00 -1.659678568448994156e+02
4.622710622710622275e+00 -1.652985856371648765e+02
4.627594627594627141e+00 -1.652869079894873323e+02
4.632478632478632008e+00 -1.651761089495232113e+02
4.637362637362636875e+00 -1.651654762829958258e+02
4.642246642246641741e+00 -1.650247462118215935e+02
4.647130647130646608e+00 -1.649178332523968606e+02
4.652014652014651475e+00 -1.649200725007152357e+02
4.656898656898656341e+00 -1.649213888058778537e+02
4.661782661782661208e+00 -1.649368601870893087e+02
4.666666666666666075e+00 -1.648740018780951004e+02
4.671550671550670941e+00 -1.647833102514354664e+02
4.676434676434675808e+00 -1.647812005212614395e+02
4.681318681318680675e+00 -1.648571962616607607e+02
4.686202686202685541e+00 -1.641997990425834928e+02
4.691086691086690408e+00 -1.643057668241698082e+02
4.695970695970695274e+00 -1.642232767807950609e+02
4.700854700854700141e+00 -1.641816414885975064e+02
4.705738705738705008e+00 -1.638984113517824994e+02
4.710622710622709874e+00 -1.641162250483802154e+02
4.715506715506714741e+00 -1.640758599605254346e+02
4.720390720390719608e+00 -1.640325243089131675e+02
4.725274725274724474e+00 -1.640309885387092663e+02
4.730158730158729341e+00 -1.640688198133444757e+02
4.735042735042734208e+00 -1.640123956842457176e+02
4.739926739926739074e+00 -1.638194081914088542e+02
4.744810744810743941e+00 -1.637645217019824599e+02
4.749694749694748808e+00 -1.639004268332579386e+02
4.754578754578755451e+00 -1.639065700219941846e+02
4.759462759462760317e+00 -1.638196422405975454e+02
4.764346764346765184e+00 -1.636995196159665227e+02
4.769230769230770051e+00 -1.637438176227176427e+02
4.774114774114774917e+00 -1.638450612431825277e+02
4.778998778998779784e+00 -1.638393457304557614e+02
4.783882783882784651e+00 -1.638156642411563269e+02
4.788766788766789517e+00 -1.639417013587002714e+02
4.793650793650794384e+00 -1.639725248327239910e+02
4.798534798534799251e+00 -1.639680985779286004e+02
4.803418803418804117e+00 -1.640405817197175793e+02
4.808302808302808984e+00 -1.641577575774593640e+02
4.813186813186813851e+00 -1.640720142075555543e+02
4.818070818070818717e+00 -1.640164733217877142e+02
4.822954822954823584e+00 -1.637327273411711985e+02
4.827838827838828450e+00 -1.637071852842812518e+02
4.832722832722833317e+00 -1.636255115146954608e+02
4.837606837606838184e+00 -1.635385855230509833e+02
4.842490842490843050e+00 -1.638682963644109805e+02
4.847374847374847917e+00 -1.634780847377065243e+02
4.852258852258852784e+00 -1.636013641360329700e+02
4.857142857142857650e+00 -1.635888963126197666e+02
4.862026862026862517e+00 -1.636597280679590085e+02
4.866910866910867384e+00 -1.637166942390937834e+02
4.871794871794872250e+00 -1.637440624119710435e+02
4.876678876678877117e+00 -1.637224898675390818e+02
4.881562881562881984e+00 -1.637029410593618479e+02
4.886446886446886850e+00 -1.635953279280006711e+02
4.891330891330891717e+00 -1.634526562848115532e+02
4.896214896214896584e+00 -1.634178695542408661e+02
4.901098901098901450e+00 -1.634099836280465183e+02
4.905982905982906317e+00 -1.637138395782519638e+02
4.910866910866911184e+00 -1.634822649866300139e+02
4.915750915750916050e+00 -1.634812802619852334e+02
4.920634920634920917e+00 -1.635130182154703959e+02
4.925518925518925784e+00 -1.638031626129324252e+02
4.930402930402930650e+00 -1.637927881819708773e+02
4.935286935286935517e+00 -1.635270313306915284e+02
4.940170940170940383e+00 -1.636207883419822622e+02
4.945054945054945250e+00 -1.635881225437677244e+02
4.949938949938950117e+00 -1.635763051553496723e+02
4.954822954822954983e+00 -1.636220747847293637e+02
4.959706959706959850e+00 -1.637787366925990966e+02
4.964590964590964717e+00 -1.635486134389686015e+02
4.969474969474969583e+00 -1.635233593958440679e+02
4.974358974358974450e+00 -1.634852697365151641e+02
4.979242979242979317e+00 -1.633895999635741418e+02
4.984126984126984183e+00 -1.635853211191085279e+02
4.989010989010989050e+00 -1.633884044220167766e+02
4.993894993894993917e+00 -1.634145188650816181e+02
4.998778998778998783e+00 -1.634062674465687053e+02
5.003663003663003650e+00 -1.634845468058954054e+02
5.008547008547008517e+00 -1.635175887750555148e+02
5.013431013431013383e+00 -1.635508247565867350e+02
5.018315018315018250e+00 -1.634992499546878548e+02
5.023199023199023117e+00 -1.634163652438064105e+02
5.028083028083027983e+00 -1.634870135228853769e+02
5.032967032967032850e+00 -1.635692770998547871e+02
5.037851037851037717e+00 -1.634921581146234075e+02
5.042735042735042583e+00 -1.637260621372670073e+02
5.047619047619047450e+00 -1.637647156083738196e+02
5.052503052503052317e+00 -1.639412058916788624e+02
5.057387057387057183e+00 -1.640391429910149839e+02
5.062271062271062050e+00 -1.641466655198049125e+02
5.067155067155066916e+00 -1.646146937750887957e+02
5.072039072039071783e+00 -1.645435525447586826e+02
5.076923076923076650e+00 -1.645263737436084170e+02
5.081807081807081516e+00 -1.644267286490939455e+02
5.086691086691086383e+00 -1.644163026239021406e+02
5.091575091575091250e+00 -1.643949813654808452e+02
5.096459096459096116e+00 -1.642730333465594867e+02
5.101343101343100983e+00 -1.641435659462131866e+02
5.106227106227105850e+00 -1.643040710932162369e+02
5.111111111111110716e+00 -1.645491925638398243e+02
5.115995115995115583e+00 -1.645179317406339408e+02
5.120879120879120450e+00 -1.645169213640828048e+02
5.125763125763125316e+00 -1.648365296598933298e+02
5.130647130647130183e+00 -1.651446592908264392e+02
5.135531135531135050e+00 -1.652385996951792322e+02
5.140415140415139916e+00 -1.650775542252709442e+02
5.145299145299144783e+00 -1.650091727160333903e+02
5.150183150183149650e+00 -1.651381260513010147e+02
5.155067155067154516e+00 -1.655216608441008646e+02
5.159951159951159383e+00 -1.654335447258569616e+02
5.164835164835164250e+00 -1.654856687866983123e+02
5.169719169719169116e+00 -1.654275445010536032e+02
5.174603174603173983e+00 -1.653613593105910411e+02
5.179487179487178850e+00 -1.652804929279484440e+02
5.184371184371183716e+00 -1.655259469366591816e+02
5.189255189255188583e+00 -1.654662434735747070e+02
5.194139194139193449e+00 -1.655028305862726938e+02
5.199023199023198316e+00 -1.658098396637970779e+02
5.203907203907203183e+00 -1.658934859209695389e+02
5.208791208791208049e+00 -1.662171042815690214e+02
5.213675213675212916e+00 -1.658858019157713386e+02
5.218559218559217783e+00 -1.657502182392901204e+02
5.223443223443222649e+00 -1.656819645612046656e+02
5.228327228327227516e+00 -1.653286102225983427e+02
5.233211233211232383e+00 -1.652587532521568505e+02
5.238095238095237249e+00 -1.653746484029562680e+02
5.242979242979242116e+00 -1.654226372998783461e+02
5.247863247863246983e+00 -1.653107315062467819e+02
5.252747252747251849e+00 -1.652883254593757272e+02
5.257631257631258492e+00 -1.651898409851247607e+02
5.262515262515263359e+00 -1.648446789680660345e+02
5.267399267399268226e+00 -1.648946131088443963e+02
5.272283272283273092e+00 -1.648960323458479422e+02
5.277167277167277959e+00 -1.645840799503957896e+02
5.282051282051282826e+00 -1.644711405658040633e+02
5.286935286935287692e+00 -1.643989228343494915e+02
5.291819291819292559e+00 -1.643825946403310923e+02
5.296703296703297426e+00 -1.643391307842074411e+02
5.301587301587302292e+00 -1.644907568488580978e+02
5.306471306471307159e+00 -1.644535619079998412e+02
5.311355311355312026e+00 -1.644915189088168006e+02
5.316239316239316892e+00 -1.643464530142175022e+02
5.321123321123321759e+00 -1.644365769479673531e+02
5.326007326007326625e+00 -1.643927247058786634e+02
5.330891330891331492e+00 -1.643008481817939526e+02
5.335775335775336359e+00 -1.639950519950544106e+02
5.340659340659341225e+00 -1.640236949658590504e+02
5.345543345543346092e+00 -1.640219676908505164e+02
5.350427350427350959e+00 -1.640517161360737646e+02
5.355311355311355825e+00 -1.640353543199578326e+02
5.360195360195360692e+00 -1.641630203919193036e+02
5.365079365079365559e+00 -1.641417785158160427e+02
5.369963369963370425e+00 -1.639566456938424608e+02
5.374847374847375292e+00 -1.640139416671552794e+02
5.379731379731380159e+00 -1.639827230462003911e+02
5.384615384615385025e+00 -1.638426784749210867e+02
5.389499389499389892e+00 -1.637664869251196933e+02
5.394383394383394759e+00 -1.638827436271504041e+02
5.399267399267399625e+00 -1.639261902709297942e+02
5.404151404151404492e+00 -1.638380770825415595e+02
5.409035409035409359e+00 -1.637965483774171105e+02
5.413919413919414225e+00 -1.638137642355344497e+02
5.418803418803419092e+00 -1.637124239364337086e+02
5.423687423687423959e+00 -1.636822934055481937e+02
5.428571428571428825e+00 -1.637214551975127961e+02
5.433455433455433692e+00 -1.637837438758451754e+02
5.438339438339438559e+00 -1.638659526488965525e+02
5.443223443223443425e+00 -1.638017748726609284e+02
5.448107448107448292e+00 -1.639846574957796292e+02
5.452991452991453158e+00 -1.640232975107755635e+02
5.457875457875458025e+00 -1.639988243420018534e+02
5.462759462759462892e+00 -1.639742446367955324e+02
5.467643467643467758e+00 -1.639449548022099350e+02
5.472527472527472625e+00 -1.638695867627393454e+02
5.477411477411477492e+00 -1.640173299293039122e+02
5.482295482295482358e+00 -1.643048346713627268e+02
5.487179487179487225e+00 -1.643102751261029084e+02
5.492063492063492092e+00 -1.641343471300661179e+02
5.496947496947496958e+00 -1.644362664176150588e+02
5.501831501831501825e+00 -1.644290584417441607e+02
5.506715506715506692e+00 -1.642846295490204795e+02
5.511599511599511558e+00 -1.642486968204610776e+02
5.516483516483516425e+00 -1.640765008082936731e+02
5.521367521367521292e+00 -1.639876604579254149e+02
5.526251526251526158e+00 -1.639196020161009528e+02
5.531135531135531025e+00 -1.638923516917950565e+02
5.536019536019535892e+00 -1.639017486150238483e+02
5.540903540903540758e+00 -1.639633101543541898e+02
5.545787545787545625e+00 -1.638881821861971275e+02
5.550671550671550492e+00 -1.638839007742641343e+02
5.555555555555555358e+00 -1.640274906698876975e+02
5.560439560439560225e+00 -1.639159176898411374e+02
5.565323565323565091e+00 -1.638389046839449747e+02
5.570207570207569958e+00 -1.638268724745510099e+02
5.575091575091574825e+00 -1.634698233375041809e+02
5.579975579975579691e+00 -1.634129340399154557e+02
5.584859584859584558e+00 -1.634540356991899444e+02
5.589743589743589425e+00 -1.636046040056518791e+02
5.594627594627594291e+00 -1.635522764096174058e+02
5.599511599511599158e+00 -1.635984615569274752e+02
5.604395604395604025e+00 -1.637381672763277436e+02
5.609279609279608891e+00 -1.637198661320775557e+02
5.614163614163613758e+00 -1.637102076920693605e+02
5.619047619047618625e+00 -1.636466249246521727e+02
5.623931623931623491e+00 -1.637578811006059425e+02
5.628815628815628358e+00 -1.638271705012220423e+02
5.633699633699633225e+00 -1.637805920140893932e+02
5.638583638583638091e+00 -1.637541637419099061e+02
5.643467643467642958e+00 -1.637780081021939509e+02
5.648351648351647825e+00 -1.637156904590902684e+02
5.653235653235652691e+00 -1.636223014409203529e+02
5.658119658119657558e+00 -1.633936703432875959e+02
5.663003663003662425e+00 -1.634514798411717607e+02
5.667887667887667291e+00 -1.633971922055441723e+02
5.672771672771672158e+00 -1.633132411838795974e+02
5.677655677655677025e+00 -1.632847645687539284e+02
5.682539682539681891e+00 -1.633621933663534946e+02
5.687423687423686758e+00 -1.633616663408466536e+02
5.692307692307691624e+00 -1.633833686330554542e+02
5.697191697191696491e+00 -1.634200748058993042e+02
5.702075702075701358e+00 -1.633554600689240601e+02
5.706959706959706224e+00 -1.633144437280133729e+02
5.711843711843711091e+00 -1.633299614075127408e+02
5.716727716727715958e+00 -1.632999316076588059e+02
5.721611721611720824e+00 -1.633986463121572683e+02
5.726495726495725691e+00 -1.633530211089585009e+02
5.731379731379730558e+00 -1.633969514922717110e+02
5.736263736263735424e+00 -1.635464764558852835e+02
5.741147741147740291e+00 -1.635986096484564314e+02
5.746031746031745158e+00 -1.637345378629475761e+02
5.750915750915750024e+00 -1.634161516899459627e+02
5.755799755799756667e+00 -1.636342928507057763e+02
5.760683760683761534e+00 -1.636219690794335690e+02
5.765567765567766401e+00 -1.637275770953397114e+02
5.770451770451771267e+00 -1.637458774388566951e+02
5.775335775335776134e+00 -1.639190352352664490e+02
5.780219780219781001e+00 -1.639263782556875526e+02
5.785103785103785867e+00 -1.639360747120487360e+02
5.789987789987790734e+00 -1.637521392222479903e+02
5.794871794871795601e+00 -1.641310094297409705e+02
5.799755799755800467e+00 -1.641968814458469694e+02
5.804639804639805334e+00 -1.642085837550622784e+02
5.809523809523810201e+00 -1.641938303452847947e+02
5.814407814407815067e+00 -1.642145860892410951e+02
5.819291819291819934e+00 -1.641600266930915382e+02
5.824175824175824800e+00 -1.637560791258324855e+02
5.829059829059829667e+00 -1.638184131535417976e+02
5.833943833943834534e+00 -1.637976463764637458e+02
5.838827838827839400e+00 -1.638819926175916919e+02
5.843711843711844267e+00 -1.639537615467836247e+02
5.848595848595849134e+00 -1.639265594195136089e+02
5.853479853479854000e+00 -1.637595146618942294e+02
5.858363858363858867e+00 -1.638129754004957590e+02
5.863247863247863734e+00 -1.637423808694630623e+02
5.868131868131868600e+00 -1.635133440615636857e+02
5.873015873015873467e+00 -1.636951527919711395e+02
5.877899877899878334e+00 -1.639509863053876586e+02
5.882783882783883200e+00 -1.639136049132845585e+02
5.887667887667888067e+00 -1.639647584196883372e+02
5.892551892551892934e+00 -1.638932587657987199e+02
5.897435897435897800e+00 -1.639198568508179505e+02
5.902319902319902667e+00 -1.638998504781640975e+02
5.907203907203907534e+00 -1.638174228463776956e+02
5.912087912087912400e+00 -1.639005350251844391e+02
5.916971916971917267e+00 -1.638533360162118413e+02
5.921855921855922134e+00 -1.639681232431781268e+02
5.926739926739927000e+00 -1.639576631971520726e+02
5.931623931623931867e+00 -1.640639711727487509e+02
5.936507936507936734e+00 -1.641203061202531615e+02
5.941391941391941600e+00 -1.639654559385034815e+02
5.946275946275946467e+00 -1.641323620930964751e+02
5.951159951159951333e+00 -1.641611950931979891e+02
5.956043956043956200e+00 -1.641570273436737182e+02
5.960927960927961067e+00 -1.641009879191790901e+02
5.965811965811965933e+00 -1.640951186704257907e+02
5.970695970695970800e+00 -1.643054431661494732e+02
5.975579975579975667e+00 -1.641663748107804963e+02
5.980463980463980533e+00 -1.640910585213255217e+02
5.985347985347985400e+00 -1.638755867674100273e+02
5.990231990231990267e+00 -1.637799219634233339e+02
5.995115995115995133e+00 -1.636186245941267430e+02
6.000000000000000000e+00 -1.636472110151694608e+02
6.004884004884004867e+00 -1.637144595977231347e+02
6.009768009768009733e+00 -1.639141231139035142e+02
6.014652014652014600e+00 -1.637981511242088288e+02
6.019536019536019467e+00 -1.635424958791009260e+02
6.024420024420024333e+00 -1.634264035825086410e+02
6.029304029304029200e+00 -1.631872459035554357e+02
6.034188034188034067e+00 -1.629731032193750195e+02
6.039072039072038933e+00 -1.630669806461571625e+02
6.043956043956043800e+00 -1.633777971661919821e+02
6.048840048840048667e+00 -1.633560124204418855e+02
6.053724053724053533e+00 -1.633006077484783987e+02
6.058608058608058400e+00 -1.633017807167454407e+02
6.063492063492063266e+00 -1.632953133186774721e+02
6.068376068376068133e+00 -1.631658394464916455e+02
6.073260073260073000e+00 -1.633531393925840689e+02
6.078144078144077866e+00 -1.633895527932174332e+02
6.083028083028082733e+00 -1.632930663410157877e+02
6.087912087912087600e+00 -1.635592091047089696e+02
6.092796092796092466e+00 -1.635701091007911430e+02
6.097680097680097333e+00 -1.635470056824679830e+02
6.102564102564102200e+00 -1.636027920913432183e+02
6.107448107448107066e+00 -1.636726246479900624e+02
6.112332112332111933e+00 -1.637230757690855967e+02
6.117216117216116800e+00 -1.637229340162650999e+02
6.122100122100121666e+00 -1.637228533918213884e+02
6.126984126984126533e+00 -1.638749472837562564e+02
6.131868131868131400e+00 -1.638423119547427973e+02
6.136752136752136266e+00 -1.638741704414807145e+02
6.141636141636141133e+00 -1.638795559479458745e+02
6.146520146520146000e+00 -1.638937612584487056e+02
6.151404151404150866e+00 -1.638606942733239293e+02
6.156288156288155733e+00 -1.638465163072103223e+02
6.161172161172160600e+00 -1.639818469568433272e+02
6.166056166056165466e+00 -1.640651784929059716e+02
6.170940170940170333e+00 -1.641003397892319526e+02
6.175824175824175200e+00 -1.641798424909021605e+02
6.180708180708180066e+00 -1.642210722537831771e+02
6.185592185592184933e+00 -1.641351369935641742e+02
6.190476190476189799e+00 -1.641741909463593458e+02
6.195360195360194666e+00 -1.642333771424356428e+02
6.200244200244199533e+00 -1.642724274076620361e+02
6.205128205128204399e+00 -1.645469605167866689e+02
6.210012210012209266e+00 -1.646981981805160729e+02
6.214896214896214133e+00 -1.648842095771678657e+02
6.219780219780218999e+00 -1.649326025516051004e+02
6.224664224664223866e+00 -1.648332376069888312e+02
6.229548229548228733e+00 -1.648155394027066905e+02
6.234432234432233599e+00 -1.649800903063793385e+02
6.239316239316238466e+00 -1.652728371193565238e+02
6.244200244200243333e+00 -1.653693433882820329e+02
6.249084249084248199e+00 -1.657843090953962246e+02
6.253968253968253066e+00 -1.662945093938840557e+02
6.258852258852257933e+00 -1.661454463586883605e+02
6.263736263736262799e+00 -1.662395673513283327e+02
6.268620268620267666e+00 -1.663817647680889422e+02
6.273504273504272533e+00 -1.661536539133378199e+02
6.278388278388277399e+00 -1.661490096561945506e+02
6.283272283272282266e+00 -1.658660070085015263e+02
6.288156288156287133e+00 -1.662094525144887314e+02
6.293040293040291999e+00 -1.662001317489818746e+02
6.297924297924296866e+00 -1.662199890674311575e+02
6.302808302808301733e+00 -1.664339546923852424e+02
6.307692307692306599e+00 -1.662136718792425256e+02
6.312576312576311466e+00 -1.662675791910610315e+02
6.317460317460316332e+00 -1.661460643527918819e+02
6.322344322344321199e+00 -1.661496471591175066e+02
6.327228327228326066e+00 -1.656985788288923800e+02
6.332112332112330932e+00 -1.658433158496542887e+02
6.336996336996335799e+00 -1.657103480143407523e+02
6.341880341880340666e+00 -1.656718311404810322e+02
6.346764346764345532e+00 -1.657167745722233292e+02
6.351648351648350399e+00 -1.657916392149905960e+02
6.356532356532355266e+00 -1.656653010816789617e+02
6.361416361416360132e+00 -1.656639009873177883e+02
6.366300366300364999e+00 -1.657253421020955670e+02
6.371184371184369866e+00 -1.656426148081693555e+02
6.376068376068374732e+00 -1.655758431423406307e+02
6.380952380952379599e+00 -1.654418453772089492e+02
6.385836385836384466e+00 -1.654585150469672499e+02
6.390720390720389332e+00 -1.653962283939395661e+02
6.395604395604394199e+00 -1.653020227643919782e+02
6.400488400488399066e+00 -1.653211891384181058e+02
6.405372405372403932e+00 -1.653777491586158703e+02
6.410256410256408799e+00 -1.653371394651759658e+02
6.415140415140413666e+00 -1.652488047263308886e+02
6.420024420024418532e+00 -1.652010236086135535e+02
6.424908424908423399e+00 -1.650986197174535164e+02
6.429792429792428266e+00 -1.650496044090200769e+02
6.434676434676433132e+00 -1.651508909981018007e+02
6.439560439560437999e+00 -1.650416389657100922e+02
6.444444444444442865e+00 -1.650298845002875510e+02
6.449328449328447732e+00 -1.648097380980467506e+02
6.454212454212452599e+00 -1.647622428636907159e+02
6.459096459096457465e+00 -1.647664044934193726e+02
6.463980463980462332e+00 -1.648225160643125093e+02
6.468864468864467199e+00 -1.648449933669616030e+02
6.473748473748472065e+00 -1.648584265075166684e+02
6.478632478632476932e+00 -1.649606724008580727e+02
6.483516483516481799e+00 -1.649109132994401534e+02
6.488400488400486665e+00 -1.649422255461887517e+02
6.493284493284491532e+00 -1.652262021042278377e+02
6.498168498168496399e+00 -1.649968355512946232e+02
6.503052503052501265e+00 -1.653012013463327889e+02
6.507936507936509685e+00 -1.652621257388652225e+02
6.512820512820514551e+00 -1.651663637856580351e+02
6.517704517704519418e+00 -1.651299353680515765e+02
6.522588522588524285e+00 -1.652230448793387154e+02
6.527472527472529151e+00 -1.652147573604414674e+02
6.532356532356534018e+00 -1.651955544964523597e+02
6.537240537240538885e+00 -1.652021219075582792e+02
6.542124542124543751e+00 -1.650851815428656550e+02
6.547008547008548618e+00 -1.650498657318067330e+02
6.551892551892553485e+00 -1.650438978232810143e+02
6.556776556776558351e+00 -1.651694866549119638e+02
6.561660561660563218e+00 -1.651828124434603637e+02
6.566544566544568085e+00 -1.650332405380067939e+02
6.571428571428572951e+00 -1.650159349864205467e+02
6.576312576312577818e+00 -1.649943093704790158e+02
6.581196581196582684e+00 -1.648459076566017245e+02
6.586080586080587551e+00 -1.648043807325641978e+02
6.590964590964592418e+00 -1.649313860552521476e+02
6.595848595848597284e+00 -1.648578629447587502e+02
6.600732600732602151e+00 -1.650117792785174515e+02
6.605616605616607018e+00 -1.649682492307083521e+02
6.610500610500611884e+00 -1.650018145951740678e+02
6.615384615384616751e+00 -1.649856554337054888e+02
6.620268620268621618e+00 -1.650133839563213769e+02
6.625152625152626484e+00 -1.649937080225414547e+02
6.630036630036631351e+00 -1.650252094322542291e+02
6.634920634920636218e+00 -1.652165166021754032e+02
6.639804639804641084e+00 -1.653007793145228277e+02
6.644688644688645951e+00 -1.653652514841561754e+02
6.649572649572650818e+00 -1.653604311277448176e+02
6.654456654456655684e+00 -1.653056964108093041e+02
6.659340659340660551e+00 -1.654436275303992829e+02
6.664224664224665418e+00 -1.649815441234199227e+02
6.669108669108670284e+00 -1.649392383885345907e+02
6.673992673992675151e+00 -1.649726932259812884e+02
6.678876678876680018e+00 -1.648182189466136549e+02
6.683760683760684884e+00 -1.648550730533716546e+02
6.688644688644689751e+00 -1.648394746050035451e+02
6.693528693528694617e+00 -1.646788698089914931e+02
6.698412698412699484e+00 -1.646714529701335721e+02
6.703296703296704351e+00 -1.646725193742895499e+02
6.708180708180709217e+00 -1.646621874460630863e+02
6.713064713064714084e+00 -1.644395777304539479e+02
6.717948717948718951e+00 -1.646741186573015909e+02
6.722832722832723817e+00 -1.644388343398159691e+02
6.727716727716728684e+00 -1.643987875406197645e+02
6.732600732600733551e+00 -1.642909099405162294e+02
6.737484737484738417e+00 -1.643089259836653468e+02
6.742368742368743284e+00 -1.642415112237817709e+02
6.747252747252748151e+00 -1.643497744315446312e+02
6.752136752136753017e+00 -1.643117213328662274e+02
6.757020757020757884e+00 -1.643860897777421428e+02
6.761904761904762751e+00 -1.642256198740936952e+02
6.766788766788767617e+00 -1.645230216234048726e+02
6.771672771672772484e+00 -1.644727309201635990e+02
6.776556776556777351e+00 -1.643410901245930518e+02
6.781440781440782217e+00 -1.643442534455666646e+02
6.786324786324787084e+00 -1.643784572498353782e+02
6.791208791208791951e+00 -1.643809993894509489e+02
6.796092796092796817e+00 -1.645108908518517694e+02
6.800976800976801684e+00 -1.645882041329087997e+02
6.805860805860806551e+00 -1.645603922789093758e+02
6.810744810744811417e+00 -1.645240244170182109e+02
6.815628815628816284e+00 -1.645722347447901939e+02
6.820512820512821150e+00 -1.644761408718824782e+02
6.825396825396826017e+00 -1.644532504727987430e+02
6.830280830280830884e+00 -1.643882068983701572e+02
6.835164835164835750e+00 -1.642732368064714024e+02
6.840048840048840617e+00 -1.641590676110201343e+02
6.844932844932845484e+00 -1.641631518202893574e+02
6.849816849816850350e+00 -1.642517068559081395e+02
6.854700854700855217e+00 -1.642641971447028766e+02
6.859584859584860084e+00 -1.641561566891758446e+02
6.864468864468864950e+00 -1.641897908381658340e+02
6.869352869352869817e+00 -1.641041355833758075e+02
6.874236874236874684e+00 -1.640611726673350859e+02
6.879120879120879550e+00 -1.640337395416036657e+02
6.884004884004884417e+00 -1.644785875761492377e+02
6.888888888888889284e+00 -1.646423289148390836e+02
6.893772893772894150e+00 -1.646463852268732921e+02
6.898656898656899017e+00 -1.647947834767290374e+02
6.903540903540903884e+00 -1.646127065073507367e+02
6.908424908424908750e+00 -1.641586616555534306e+02
6.913308913308913617e+00 -1.642936489308245029e+02
6.918192918192918484e+00 -1.640453285386483628e+02
6.923076923076923350e+00 -1.638961574493857256e+02
6.927960927960928217e+00 -1.636811499430512811e+02
6.932844932844933084e+00 -1.638467314217369903e+02
6.937728937728937950e+00 -1.638251898794433714e+02
6.942612942612942817e+00 -1.640042280644584309e+02
6.947496947496947683e+00 -1.636889193818672084e+02
6.952380952380952550e+00 -1.638505660302534750e+02
6.957264957264957417e+00 -1.638076216713436679e+02
6.962148962148962283e+00 -1.638474737862856614e+02
6.967032967032967150e+00 -1.637251867991473659e+02
6.971916971916972017e+00 -1.637053154117653548e+02
6.976800976800976883e+00 -1.637093300034418917e+02
6.981684981684981750e+00 -1.637584399332174883e+02
6.986568986568986617e+00 -1.637420171785177843e+02
6.991452991452991483e+00 -1.638206245162705841e+02
6.996336996336996350e+00 -1.639618838193918293e+02
7.001221001221001217e+00 -1.638732932508066824e+02
7.006105006105006083e+00 -1.638733976662652196e+02
7.010989010989010950e+00 -1.638858302730636751e+02
7.015873015873015817e+00 -1.638861598234574330e+02
7.020757020757020683e+00 -1.639335346669250271e+02
7.025641025641025550e+00 -1.639365437960798886e+02
7.030525030525030417e+00 -1.640025323123345231e+02
7.035409035409035283e+00 -1.640634503634848613e+02
7.040293040293040150e+00 -1.641650745653771253e+02
7.045177045177045017e+00 -1.642042385439516750e+02
7.050061050061049883e+00 -1.641282229944931714e+02
7.054945054945054750e+00 -1.642416635306711896e+02
7.059829059829059617e+00 -1.641465207433738271e+02
7.064713064713064483e+00 -1.642156196449380161e+02
7.069597069597069350e+00 -1.641798506499267774e+02
7.074481074481074216e+00 -1.641084517274311168e+02
7.079365079365079083e+00 -1.640919670111626090e+02
7.084249084249083950e+00 -1.639479522520497881e+02
7.089133089133088816e+00 -1.640596065535262653e+02
7.094017094017093683e+00 -1.641149445764334303e+02
7.098901098901098550e+00 -1.641314842136032155e+02
7.103785103785103416e+00 -1.641570516281985874e+02
7.108669108669108283e+00 -1.640357322200665067e+02
7.113553113553113150e+00 -1.638770315242521463e+02
7.118437118437118016e+00 -1.639168588406450340e+02
7.123321123321122883e+00 -1.639798181031409854e+02
7.128205128205127750e+00 -1.644246111504613737e+02
7.133089133089132616e+00 -1.644116337829841257e+02
7.137973137973137483e+00 -1.644571214070186045e+02
7.142857142857142350e+00 -1.645731431057028260e+02
7.147741147741147216e+00 -1.648373318890168093e+02
7.152625152625152083e+00 -1.647128711254646589e+02
7.157509157509156950e+00 -1.647049729886797422e+02
7.162393162393161816e+00 -1.645306458718944782e+02
7.167277167277166683e+00 -1.649852637292094073e+02
7.172161172161171550e+00 -1.649961446738361701e+02
7.177045177045176416e+00 -1.648769952886676720e+02
7.181929181929181283e+00 -1.647928440765594189e+02
7.186813186813186149e+00 -1.648739788135412994e+02
7.191697191697191016e+00 -1.649188563426214671e+02
7.196581196581195883e+00 -1.648821806191088228e+02
7.201465201465200749e+00 -1.651442065289024868e+02
7.206349206349205616e+00 -1.649053655289760627e+02
7.211233211233210483e+00 -1.647810736444658346e+02
7.216117216117215349e+00 -1.645605247131212252e+02
7.221001221001220216e+00 -1.645506437014653898e+02
7.225885225885225083e+00 -1.643085196934504779e+02
7.230769230769229949e+00 -1.642760663702982527e+02
7.235653235653234816e+00 -1.642890507460861897e+02
7.240537240537239683e+00 -1.642625352892247577e+02
7.245421245421244549e+00 -1.643062344319476438e+02
7.250305250305249416e+00 -1.642570825939910435e+02
7.255189255189254283e+00 -1.640833231602117053e+02
7.260073260073259149e+00 -1.640166883678105307e+02
7.264957264957264016e+00 -1.640152142434375833e+02
7.269841269841268883e+00 -1.641536944809198246e+02
7.274725274725273749e+00 -1.642342817273861328e+02
7.279609279609278616e+00 -1.641907040569344645e+02
7.284493284493283483e+00 -1.640603504566195738e+02
7.289377289377288349e+00 -1.639914180173313412e+02
7.294261294261293216e+00 -1.640083079702812938e+02
7.299145299145298083e+00 -1.641579243516807765e+02
7.304029304029302949e+00 -1.643015581061511625e+02
7.308913308913307816e+00 -1.641940868992660114e+02
7.313797313797312682e+00 -1.641851269367777491e+02
7.318681318681317549e+00 -1.641800649229440694e+02
7.323565323565322416e+00 -1.640691645392050191e+02
7.328449328449327282e+00 -1.642238393273911186e+02
7.333333333333332149e+00 -1.641115405223987977e+02
7.338217338217337016e+00 -1.640234873693859754e+02
7.343101343101341882e+00 -1.640105850177991442e+02
7.347985347985346749e+00 -1.639973756137586918e+02
7.352869352869351616e+00 -1.638818441348343526e+02
7.357753357753356482e+00 -1.641003431796314658e+02
7.362637362637361349e+00 -1.641846694825068766e+02
7.367521367521366216e+00 -1.641383756249801422e+02
7.372405372405371082e+00 -1.642466270322253763e+02
7.377289377289375949e+00 -1.641690078294958255e+02
7.382173382173380816e+00 -1.643309127925859059e+02
7.387057387057385682e+00 -1.641910749312425821e+02
7.391941391941390549e+00 -1.641110846723247789e+02
7.396825396825395416e+00 -1.640284118426104669e+02
7.401709401709400282e+00 -1.641043124398904069e+02
7.406593406593405149e+00 -1.642210720600705258e+02
7.411477411477410016e+00 -1.641759775240605563e+02
7.416361416361414882e+00 -1.642214786350417057e+02
7.421245421245419749e+00 -1.641789391222307870e+02
7.426129426129424616e+00 -1.643269227741390921e+02
7.431013431013429482e+00 -1.643814439763704911e+02
7.435897435897434349e+00 -1.643546309904532450e+02
7.440781440781439215e+00 -1.644565686515877019e+02
7.445665445665444082e+00 -1.648090329282076141e+02
7.450549450549448949e+00 -1.648262590816019895e+02
7.455433455433453815e+00 -1.648444850879413082e+02
7.460317460317458682e+00 -1.647906418662821011e+02
7.465201465201463549e+00 -1.647602168721549276e+02
7.470085470085468415e+00 -1.647225089948771029e+02
7.474969474969473282e+00 -1.646093282336954360e+02
7.479853479853478149e+00 -1.646086399257475534e+02
7.484737484737483015e+00 -1.645828533386921038e+02
7.489621489621487882e+00 -1.645230741900352314e+02
7.494505494505492749e+00 -1.645201143384804823e+02
7.499389499389497615e+00 -1.647606421498556415e+02
7.504273504273506035e+00 -1.648896521919161557e+02
7.509157509157510901e+00 -1.649953638348764855e+02
7.514041514041515768e+00 -1.650439124600424918e+02
7.518925518925520635e+00 -1.648494936829054325e+02
7.523809523809525501e+00 -1.647293570086861507e+02
7.528693528693530368e+00 -1.648041030833641969e+02
7.533577533577535235e+00 -1.645717986947190354e+02
7.538461538461540101e+00 -1.645680254715519482e+02
7.543345543345544968e+00 -1.645155267895674172e+02
7.548229548229549835e+00 -1.645344910597106605e+02
7.553113553113554701e+00 -1.648777058457140470e+02
7.557997557997559568e+00 -1.649870394291033335e+02
7.562881562881564435e+00 -1.650634126836456232e+02
7.567765567765569301e+00 -1.650162399503553843e+02
7.572649572649574168e+00 -1.650752605311554078e+02
7.577533577533579034e+00 -1.650049227162345460e+02
7.582417582417583901e+00 -1.650046959229734398e+02
7.587301587301588768e+00 -1.650739555702043617e+02
7.592185592185593634e+00 -1.649982973826436705e+02
7.597069597069598501e+00 -1.650202564475448241e+02
7.601953601953603368e+00 -1.650232599919603160e+02
7.606837606837608234e+00 -1.650722035753115620e+02
7.611721611721613101e+00 -1.651663133733310929e+02
7.616605616605617968e+00 -1.650749883252413213e+02
7.621489621489622834e+00 -1.650842403333368793e+02
7.626373626373627701e+00 -1.648712682096314097e+02
7.631257631257632568e+00 -1.648269955235995212e+02
7.636141636141637434e+00 -1.648178121663282809e+02
7.641025641025642301e+00 -1.648543777756674160e+02
7.645909645909647168e+00 -1.649652825458573773e+02
7.650793650793652034e+00 -1.648638003381372812e+02
7.655677655677656901e+00 -1.645582870949886569e+02
7.660561660561661768e+00 -1.645356874835197800e+02
7.665445665445666634e+00 -1.644078504170794872e+02
7.670329670329671501e+00 -1.642768251825642949e+02
7.675213675213676368e+00 -1.640018906078681482e+02
7.680097680097681234e+00 -1.640655212236508476e+02
7.684981684981686101e+00 -1.641038988910382272e+02
7.689865689865690968e+00 -1.641658310356940831e+02
7.694749694749695834e+00 -1.644440772205487065e+02
7.699633699633700701e+00 -1.645334651747180601e+02
7.704517704517705567e+00 -1.643596845672916800e+02
7.709401709401710434e+00 -1.643830192126852978e+02
7.714285714285715301e+00 -1.642100651455641298e+02
7.719169719169720167e+00 -1.641578260075777678e+02
7.724053724053725034e+00 -1.640384719267760829e+02
7.728937728937729901e+00 -1.640888477107203016e+02
7.733821733821734767e+00 -1.640450784142558405e+02
7.738705738705739634e+00 -1.640197205428392522e+02
7.743589743589744501e+00 -1.641154659700684704e+02
7.748473748473749367e+00 -1.640236614762136185e+02
7.753357753357754234e+00 -1.642652087135386409e+02
7.758241758241759101e+00 -1.643048824650753090e+02
7.763125763125763967e+00 -1.643501545376288959e+02
7.768009768009768834e+00 -1.641549967178586940e+02
7.772893772893773701e+00 -1.639894028907312986e+02
7.777777777777778567e+00 -1.639582742147388217e+02
7.782661782661783434e+00 -1.639779406310670993e+02
7.787545787545788301e+00 -1.637440882493398249e+02
7.792429792429793167e+00 -1.637492567520781108e+02
7.797313797313798034e+00 -1.633732105199444788e+02
7.802197802197802901e+00 -1.633497903261757642e+02
7.807081807081807767e+00 -1.632163816237375897e+02
7.811965811965812634e+00 -1.632136482462112497e+02
7.816849816849817500e+00 -1.632862141530243889e+02
7.821733821733822367e+00 -1.632821322649871831e+02
7.826617826617827234e+00 -1.633264014524811500e+02
7.831501831501832100e+00 -1.632603153574744965e+02
7.836385836385836967e+00 -1.633790123614553522e+02
7.841269841269841834e+00 -1.633215212480535001e+02
7.846153846153846700e+00 -1.634625327430788957e+02
7.851037851037851567e+00 -1.632892495300623068e+02
7.855921855921856434e+00 -1.632310322751030469e+02
7.860805860805861300e+00 -1.631760508945841082e+02
7.865689865689866167e+00 -1.629463374317268460e+02
7.870573870573871034e+00 -1.630348621305909944e+02
7.875457875457875900e+00 -1.634051623530286292e+02
7.880341880341880767e+00 -1.634157397928314595e+02
7.885225885225885634e+00 -1.634523317827214441e+02
7.890109890109890500e+00 -1.635669467868919753e+02
7.894993894993895367e+00 -1.637022581986701653e+02
7.899877899877900234e+00 -1.636774989887575202e+02
7.904761904761905100e+00 -1.635760931497698607e+02
7.909645909645909967e+00 -1.635367330918440416e+02
7.914529914529914834e+00 -1.634867994433041076e+02
7.919413919413919700e+00 -1.634923768462210774e+02
7.924297924297924567e+00 -1.636260260334876193e+02
7.929181929181929434e+00 -1.636523048638918283e+02
7.934065934065934300e+00 -1.637849642804015957e+02
7.938949938949939167e+00 -1.638493951577289636e+02
7.943833943833944033e+00 -1.639695740644081923e+02
7.948717948717948900e+00 -1.639994263471864997e+02
7.953601953601953767e+00 -1.640406476243357474e+02
7.958485958485958633e+00 -1.642220954203692713e+02
7.963369963369963500e+00 -1.641810745417344890e+02
7.968253968253968367e+00 -1.643104542639265730e+02
7.973137973137973233e+00 -1.642594055941751492e+02
7.978021978021978100e+00 -1.641250884616588053e+02
7.982905982905982967e+00 -1.642392994219533193e+02
7.987789987789987833e+00 -1.643200377805614210e+02
7.992673992673992700e+00 -1.643430020888298770e+02
7.997557997557997567e+00 -1.642069091790864661e+02
8.002442002442002433e+00 -1.642226931862062997e+02
8.007326007326007300e+00 -1.645386305901871822e+02
8.012210012210012167e+00 -1.640636250962710108e+02
8.017094017094017033e+00 -1.645557707132771839e+02
8.021978021978021900e+00 -1.645146681639495796e+02
8.026862026862026767e+00 -1.647056227199399814e+02
8.031746031746031633e+00 -1.646448382428071113e+02
8.036630036630036500e+00 -1.646323675173914864e+02
8.041514041514041367e+00 -1.646506865043219818e+02
8.046398046398046233e+00 -1.646893407556819398e+02
8.051282051282051100e+00 -1.647815346877470972e+02
8.056166056166055967e+00 -1.649306443850767607e+02
8.061050061050060833e+00 -1.650046936527706691e+02
8.065934065934065700e+00 -1.649631262897611919e+02
8.070818070818070566e+00 -1.652823371636667389e+02
8.075702075702075433e+00 -1.651162440552015198e+02
8.080586080586080300e+00 -1.651304200949722940e+02
8.085470085470085166e+00 -1.655351428386305770e+02
8.090354090354090033e+00 -1.654753248613685628e+02
8.095238095238094900e+00 -1.652051123696575985e+02
8.100122100122099766e+00 -1.650888335915684593e+02
8.105006105006104633e+00 -1.651578975471761623e+02
8.109890109890109500e+00 -1.647515803029612584e+02
8.114774114774114366e+00 -1.648582019860498349e+02
8.119658119658119233e+00 -1.648778042778667725e+02
8.124542124542124100e+00 -1.648366516940133408e+02
8.129426129426128966e+00 -1.647890920354536775e+02
8.134310134310133833e+00 -1.648171002330261672e+02
8.139194139194138700e+00 -1.646411181100313854e+02
8.144078144078143566e+00 -1.646879579611223789e+02
8.148962148962148433e+00 -1.645520552260612419e+02
8.153846153846153300e+00 -1.645277870340748620e+02
8.158730158730158166e+00 -1.644756115619166792e+02
8.163614163614163033e+00 -1.643710965625033111e+02
8.168498168498167900e+00 -1.642235137442354471e+02
8.173382173382172766e+00 -1.642030778810666902e+02
8.178266178266177633e+00 -1.641939153654456618e+02
8.183150183150182500e+00 -1.640930625109307357e+02
8.188034188034187366e+00 -1.638309652271192931e+02
8.192918192918192233e+00 -1.636814426435380199e+02
8.197802197802197099e+00 -1.637602306447576268e+02
8.202686202686201966e+00 -1.637177816379333990e+02
8.207570207570206833e+00 -1.638067307122155114e+02
8.212454212454211699e+00 -1.637775884841146308e+02
8.217338217338216566e+00 -1.639384697159869688e+02
8.222222222222221433e+00 -1.638719047735951904e+02
8.227106227106226299e+00 -1.638143265378846820e+02
8.231990231990231166e+00 -1.642810887183404134e+02
8.236874236874236033e+00 -1.642653287182190240e+02
8.241758241758240899e+00 -1.642453923286495581e+02
8.246642246642245766e+00 -1.642113767256508368e+02
8.251526251526250633e+00 -1.640456030598718371e+02
8.256410256410255499e+00 -1.640363689763280490e+02
8.261294261294260366e+00 -1.640474327277722750e+02
8.266178266178265233e+00 -1.640800755628162904e+02
8.271062271062270099e+00 -1.638505250576014589e+02
8.275946275946274966e+00 -1.638850761484801524e+02
8.280830280830279833e+00 -1.636225787412658121e+02
8.285714285714284699e+00 -1.635009161722796875e+02
8.290598290598289566e+00 -1.635490309408646112e+02
8.295482295482294433e+00 -1.636316413021583855e+02
8.300366300366299299e+00 -1.636496040390896667e+02
8.305250305250304166e+00 -1.636171377143411405e+02
8.310134310134309032e+00 -1.636674799618971292e+02
8.315018315018313899e+00 -1.638756756174628890e+02
8.319902319902318766e+00 -1.638470551975114518e+02
8.324786324786323632e+00 -1.637894374521457053e+02
8.329670329670328499e+00 -1.640959126852590373e+02
8.334554334554333366e+00 -1.640574447531227520e+02
8.339438339438338232e+00 -1.639749672242476208e+02
8.344322344322343099e+00 -1.639961063524174278e+02
8.349206349206347966e+00 -1.640849202845922434e+02
8.354090354090352832e+00 -1.641037830801212181e+02
8.358974358974357699e+00 -1.642521239407692235e+02
8.363858363858362566e+00 -1.642411758985042809e+02
8.368742368742367432e+00 -1.643273405328601484e+02
8.373626373626372299e+00 -1.643710093530729637e+02
8.378510378510377166e+00 -1.644072282855002243e+02
8.383394383394382032e+00 -1.643945522467876970e+02
8.388278388278386899e+00 -1.645515996330793769e+02
8.393162393162391766e+00 -1.644989144524617473e+02
8.398046398046396632e+00 -1.644714146574102642e+02
8.402930402930401499e+00 -1.646471919209320163e+02
8.407814407814406366e+00 -1.650204561154210410e+02
8.412698412698411232e+00 -1.652669486392115061e+02
8.417582417582416099e+00 -1.653282466904752823e+02
8.422466422466420966e+00 -1.649980700517471348e+02
8.427350427350425832e+00 -1.648793938747462278e+02
8.432234432234430699e+00 -1.651113198136586391e+02
8.437118437118435565e+00 -1.649947557421424733e+02
8.442002442002440432e+00 -1.649353066070105740e+02
8.446886446886445299e+00 -1.649407983082237479e+02
8.451770451770450165e+00 -1.650204657691764965e+02
8.456654456654455032e+00 -1.649157023355442959e+02
8.461538461538459899e+00 -1.650281016003825130e+02
8.466422466422464765e+00 -1.650614498426718910e+02
8.471306471306469632e+00 -1.654103649906620603e+02
8.476190476190474499e+00 -1.654124452271487939e+02
8.481074481074479365e+00 -1.653942009725836044e+02
8.485958485958484232e+00 -1.653337328486520335e+02
8.490842490842489099e+00 -1.656160800585964807e+02
8.495726495726493965e+00 -1.656188756793773109e+02
8.500610500610498832e+00 -1.659184704016421392e+02
8.505494505494507251e+00 -1.661991688072574220e+02
8.510378510378512118e+00 -1.660046898280074288e+02
8.515262515262516985e+00 -1.659514876059188566e+02
8.520146520146521851e+00 -1.658992021145351998e+02
8.525030525030526718e+00 -1.658974340103287659e+02
8.529914529914531585e+00 -1.656120234602059895e+02
8.534798534798536451e+00 -1.655816917306940184e+02
8.539682539682541318e+00 -1.657468610398967144e+02
8.544566544566546185e+00 -1.658258729509090585e+02
8.549450549450551051e+00 -1.658062821801166535e+02
8.554334554334555918e+00 -1.658983336362977639e+02
8.559218559218560785e+00 -1.660556684643363496e+02
8.564102564102565651e+00 -1.660555740234372593e+02
8.568986568986570518e+00 -1.660291917827931343e+02
8.573870573870575384e+00 -1.660483475834287503e+02
8.578754578754580251e+00 -1.658751869211499184e+02
8.583638583638585118e+00 -1.657890002947058576e+02
8.588522588522589984e+00 -1.658103673597756824e+02
8.593406593406594851e+00 -1.656590591240927210e+02
8.598290598290599718e+00 -1.656977314263260155e+02
8.603174603174604584e+00 -1.654374484516864925e+02
8.608058608058609451e+00 -1.653516893366777367e+02
8.612942612942614318e+00 -1.653996009997842975e+02
8.617826617826619184e+00 -1.653853984888309299e+02
8.622710622710624051e+00 -1.653605300995724861e+02
8.627594627594628918e+00 -1.651774814515080436e+02
8.632478632478633784e+00 -1.650182680974973266e+02
8.637362637362638651e+00 -1.648667192694202868e+02
8.642246642246643518e+00 -1.652383993685947132e+02
8.647130647130648384e+00 -1.653621879534377399e+02
8.652014652014653251e+00 -1.653133670224455614e+02
8.656898656898658118e+00 -1.653359115685837537e+02
8.661782661782662984e+00 -1.654641178919545155e+02
8.666666666666667851e+00 -1.654769147069595192e+02
8.671550671550672718e+00 -1.653309032203606250e+02
8.676434676434677584e+00 -1.653841558712882716e+02
8.681318681318682451e+00 -1.650174204471986741e+02
8.686202686202687318e+00 -1.649556767233377741e+02
8.691086691086692184e+00 -1.649029786743295745e+02
8.695970695970697051e+00 -1.647565895682579935e+02
8.700854700854701917e+00 -1.646722035168344860e+02
8.705738705738706784e+00 -1.645745466134906394e+02
8.710622710622711651e+00 -1.645184869066904412e+02
8.715506715506716517e+00 -1.642844833184841207e+02
8.720390720390721384e+00 -1.643428770431154362e+02
8.725274725274726251e+00 -1.642170097584078121e+02
8.730158730158731117e+00 -1.643565774385001248e+02
8.735042735042735984e+00 -1.644814286074639540e+02
8.739926739926740851e+00 -1.645285998405023804e+02
8.744810744810745717e+00 -1.641773466290337353e+02
8.749694749694750584e+00 -1.643454450236517346e+02
8.754578754578755451e+00 -1.643704217626005288e+02
8.759462759462760317e+00 -1.642879620975068633e+02
8.764346764346765184e+00 -1.641871151393965249e+02
8.769230769230770051e+00 -1.639553834957601737e+02
8.774114774114774917e+00 -1.639550628418909639e+02
8.778998778998779784e+00 -1.639445765968939384e+02
8.783882783882784651e+00 -1.640708990837594001e+02
8.788766788766789517e+00 -1.640166635897706726e+02
8.793650793650794384e+00 -1.638387794902548649e+02
8.798534798534799251e+00 -1.639344121858155177e+02
8.803418803418804117e+00 -1.639934187943214283e+02
8.808302808302808984e+00 -1.640055675129329131e+02
8.813186813186813851e+00 -1.640747074554019207e+02
8.818070818070818717e+00 -1.640700322138604577e+02
8.822954822954823584e+00 -1.643883870764760218e+02
8.827838827838828450e+00 -1.644189068483968015e+02
8.832722832722833317e+00 -1.643786201750279190e+02
8.837606837606838184e+00 -1.642512780494000140e+02
8.842490842490843050e+00 -1.642496654439169390e+02
8.847374847374847917e+00 -1.643510590674457887e+02
8.852258852258852784e+00 -1.644316439896603583e+02
8.857142857142857650e+00 -1.645062942745895214e+02
8.862026862026862517e+00 -1.644657216993157931e+02
8.866910866910867384e+00 -1.642660732931173300e+02
8.871794871794872250e+00 -1.640139994102113974e+02
8.876678876678877117e+00 -1.640711170239328567e+02
8.881562881562881984e+00 -1.639582222160240121e+02
8.886446886446886850e+00 -1.640183728344192104e+02
8.891330891330891717e+00 -1.640855949282038182e+02
8.896214896214896584e+00 -1.641418724208854485e+02
8.901098901098901450e+00 -1.644086384969611743e+02
8.905982905982906317e+00 -1.643908493229828593e+02
8.910866910866911184e+00 -1.644900213765744468e+02
8.915750915750916050e+00 -1.643391545224255879e+02
8.920634920634920917e+00 -1.643566882206717423e+02
8.925518925518925784e+00 -1.643987011272046743e+02
8.930402930402930650e+00 -1.643998699861833188e+02
8.935286935286935517e+00 -1.644839135100285432e+02
8.940170940170940383e+00 -1.644967381631352055e+02
8.945054945054945250e+00 -1.646213478349682475e+02
8.949938949938950117e+00 -1.644081842400948972e+02
8.954822954822954983e+00 -1.644393603626378990e+02
8.959706959706959850e+00 -1.643874971582713442e+02
8.964590964590964717e+00 -1.647291529594348845e+02
8.969474969474969583e+00 -1.647549974592777176e+02
8.974358974358974450e+00 -1.646503253174580834e+02
8.979242979242979317e+00 -1.646129703664897477e+02
8.984126984126984183e+00 -1.646998741686784058e+02
8.989010989010989050e+00 -1.650099566685005925e+02
8.993894993894993917e+00 -1.649856807063552822e+02
8.998778998778998783e+00 -1.648586507206570957e+02
9.003663003663003650e+00 -1.647926415200830661e+02
9.008547008547008517e+00 -1.648600083287836924e+02
9.013431013431013383e+00 -1.650738308214156973e+02
9.018315018315018250e+00 -1.650309582920679929e+02
9.023199023199023117e+00 -1.648968915662958921e+02
9.028083028083027983e+00 -1.646728428849721411e+02
9.032967032967032850e+00 -1.646108058129512131e+02
9.037851037851037717e+00 -1.646067110305057781e+02
9.042735042735042583e+00 -1.645145269610712830e+02
9.047619047619047450e+00 -1.645608342717698633e+02
9.052503052503052317e+00 -1.645910958988823722e+02
9.057387057387057183e+00 -1.646683132649882282e+02
9.062271062271062050e+00 -1.646763786121847488e+02
9.067155067155066916e+00 -1.647183230042296316e+02
9.072039072039071783e+00 -1.647268331192601067e+02
9.076923076923076650e+00 -1.645664133061228824e+02
9.081807081807081516e+00 -1.645410015227617464e+02
9.086691086691086383e+00 -1.648042038491385313e+02
9.091575091575091250e+00 -1.650618734772330924e+02
9.096459096459096116e+00 -1.650518490360103385e+02
9.101343101343100983e+00 -1.652472299504736668e+02
9.106227106227105850e+00 -1.651358076386618734e+02
9.111111111111110716e+00 -1.651890546329656502e+02
9.115995115995115583e+00 -1.651961287672987169e+02
9.120879120879120450e+00 -1.651583026893093233e+02
9.125763125763125316e+00 -1.652383784316270408e+02
9.130647130647130183e+00 -1.652314811609201683e+02
9.135531135531135050e+00 -1.654616739637609726e+02
9.140415140415139916e+00 -1.654431362330953448e+02
9.145299145299144783e+00 -1.655215358175857148e+02
9.150183150183149650e+00 -1.656519740235884228e+02
9.155067155067154516e+00 -1.657734724366059993e+02
9.159951159951159383e+00 -1.657058825674911589e+02
9.164835164835164250e+00 -1.657008699032152208e+02
9.169719169719169116e+00 -1.659378611016315404e+02
9.174603174603173983e+00 -1.659477454090043409e+02
9.179487179487178850e+00 -1.660179841560866407e+02
9.184371184371183716e+00 -1.660810839759954831e+02
9.189255189255188583e+00 -1.657769957154529266e+02
9.194139194139193449e+00 -1.658096842946051197e+02
9.199023199023198316e+00 -1.660204799178682151e+02
9.203907203907203183e+00 -1.660956445695547927e+02
9.208791208791208049e+00 -1.660949834966045557e+02
9.213675213675212916e+00 -1.661143260858218866e+02
9.218559218559217783e+00 -1.660625934722098407e+02
9.223443223443222649e+00 -1.661405704775074810e+02
9.228327228327227516e+00 -1.661944603067570085e+02
9.233211233211232383e+00 -1.662472298023936332e+02
9.238095238095237249e+00 -1.663117284468190178e+02
9.242979242979242116e+00 -1.664351496877475540e+02
9.247863247863246983e+00 -1.668267916457631372e+02
9.252747252747251849e+00 -1.670006821038073497e+02
9.257631257631256716e+00 -1.669531841827786138e+02
9.262515262515261583e+00 -1.669786008712168268e+02
9.267399267399266449e+00 -1.669279256825320203e+02
9.272283272283271316e+00 -1.670151032679625587e+02
9.277167277167276183e+00 -1.671695120584064966e+02
9.282051282051281049e+00 -1.670612828146968241e+02
9.286935286935285916e+00 -1.668789615442132117e+02
9.291819291819290783e+00 -1.668506616724512810e+02
9.296703296703295649e+00 -1.672264404019851725e+02
9.301587301587300516e+00 -1.673359760502175959e+02
9.306471306471305383e+00 -1.673140858068765340e+02
9.311355311355310249e+00 -1.674585732728955634e+02
9.316239316239315116e+00 -1.673461765341944556e+02
9.321123321123319982e+00 -1.672476920426681204e+02
9.326007326007324849e+00 -1.673053821251394879e+02
9.330891330891329716e+00 -1.672308885737976709e+02
9.335775335775334582e+00 -1.671365504999730547e+02
9.340659340659339449e+00 -1.669874356095210999e+02
9.345543345543344316e+00 -1.669083164565262507e+02
9.350427350427349182e+00 -1.667975635663856622e+02
9.355311355311354049e+00 -1.669148557144869756e+02
9.360195360195358916e+00 -1.670114199763365548e+02
9.365079365079363782e+00 -1.670057232244149645e+02
9.369963369963368649e+00 -1.670093694972578646e+02
9.374847374847373516e+00 -1.671759315380619171e+02
9.379731379731378382e+00 -1.672309889608105493e+02
9.384615384615383249e+00 -1.671420769722086561e+02
9.389499389499388116e+00 -1.670287979426515221e+02
9.394383394383392982e+00 -1.669324286190314695e+02
9.399267399267397849e+00 -1.669397505632003913e+02
9.404151404151402716e+00 -1.669018652581918900e+02
9.409035409035407582e+00 -1.671667714346287426e+02
9.413919413919412449e+00 -1.671042321372819401e+02
9.418803418803417316e+00 -1.670276733571184025e+02
9.423687423687422182e+00 -1.669419852142878824e+02
9.428571428571427049e+00 -1.668597563125769057e+02
9.433455433455431915e+00 -1.667388130769685688e+02
9.438339438339436782e+00 -1.670193032016506152e+02
9.443223443223441649e+00 -1.670308167616959167e+02
9.448107448107446515e+00 -1.669686662121958989e+02
9.452991452991451382e+00 -1.669477503197894634e+02
9.457875457875456249e+00 -1.668722408602013161e+02
9.462759462759461115e+00 -1.667863782174956668e+02
9.467643467643465982e+00 -1.667472122694858285e+02
9.472527472527470849e+00 -1.667504471574372360e+02
9.477411477411475715e+00 -1.667608347999090768e+02
9.482295482295480582e+00 -1.668990573347462885e+02
9.487179487179485449e+00 -1.667391874842746233e+02
9.492063492063490315e+00 -1.663544981416148971e+02
9.496947496947495182e+00 -1.662270393282524878e+02
9.501831501831500049e+00 -1.662745612803036011e+02
9.506715506715508468e+00 -1.664741516816333728e+02
9.511599511599513335e+00 -1.665682752238005833e+02
9.516483516483518201e+00 -1.665760203829852344e+02
9.521367521367523068e+00 -1.665133926532421071e+02
9.526251526251527935e+00 -1.665239966812913792e+02
9.531135531135532801e+00 -1.664548146659108170e+02
9.536019536019537668e+00 -1.665745142406337322e+02
9.540903540903542535e+00 -1.666603893954838327e+02
9.545787545787547401e+00 -1.667096981878876534e+02
9.550671550671552268e+00 -1.667714359463639653e+02
9.555555555555557135e+00 -1.667333882366939974e+02
9.560439560439562001e+00 -1.669558452898701546e+02
9.565323565323566868e+00 -1.670527656555202611e+02
9.570207570207571734e+00 -1.668940692653495432e+02
9.575091575091576601e+00 -1.668453325633495297e+02
9.579975579975581468e+00 -1.666138990105207824e+02
9.584859584859586334e+00 -1.665922867055280108e+02
9.589743589743591201e+00 -1.665148438540654467e+02
9.594627594627596068e+00 -1.664429698909676745e+02
9.599511599511600934e+00 -1.665269951816271998e+02
9.604395604395605801e+00 -1.666317266017755401e+02
9.609279609279610668e+00 -1.668030941769038122e+02
9.614163614163615534e+00 -1.668872629464865440e+02
9.619047619047620401e+00 -1.669950428681914332e+02
9.623931623931625268e+00 -1.668008515090205037e+02
9.628815628815630134e+00 -1.668285344155405880e+02
9.633699633699635001e+00 -1.670199599858758575e+02
9.638583638583639868e+00 -1.669270172508671521e+02
9.643467643467644734e+00 -1.670045296548608462e+02
9.648351648351649601e+00 -1.669325941352625193e+02
9.653235653235654468e+00 -1.670017377935994318e+02
9.658119658119659334e+00 -1.670027489669924137e+02
9.663003663003664201e+00 -1.668369086126273544e+02
9.667887667887669068e+00 -1.663270369641740842e+02
9.672771672771673934e+00 -1.662329948958089005e+02
9.677655677655678801e+00 -1.661964237365691304e+02
9.682539682539683668e+00 -1.662812078436443812e+02
9.687423687423688534e+00 -1.662680568965418502e+02
9.692307692307693401e+00 -1.660673871546615032e+02
9.697191697191698267e+00 -1.661057478276536017e+02
9.702075702075703134e+00 -1.660227645534416467e+02
9.706959706959708001e+00 -1.660438801180121118e+02
9.711843711843712867e+00 -1.664165178500257696e+02
9.716727716727717734e+00 -1.665565938366450496e+02
9.721611721611722601e+00 -1.664370445476398004e+02
9.726495726495727467e+00 -1.664206003762874957e+02
9.731379731379732334e+00 -1.664196501913890529e+02
9.736263736263737201e+00 -1.663988585849227206e+02
9.741147741147742067e+00 -1.664602032984443269e+02
9.746031746031746934e+00 -1.664439307390370573e+02
9.750915750915751801e+00 -1.665120076810653416e+02
9.755799755799756667e+00 -1.664916172271419441e+02
9.760683760683761534e+00 -1.664481684054169079e+02
9.765567765567766401e+00 -1.664517048022908057e+02
9.770451770451771267e+00 -1.663890853504577763e+02
9.775335775335776134e+00 -1.664608767098003739e+02
9.780219780219781001e+00 -1.664453710983211749e+02
9.785103785103785867e+00 -1.663318656076538673e+02
9.789987789987790734e+00 -1.665526895585663851e+02
9.794871794871795601e+00 -1.666476874626059157e+02
9.799755799755800467e+00 -1.668833754789719137e+02
9.804639804639805334e+00 -1.668849234264475854e+02
9.809523809523810201e+00 -1.668681573468758472e+02
9.814407814407815067e+00 -1.668466869021459047e+02
9.819291819291819934e+00 -1.668104534898002385e+02
9.824175824175824800e+00 -1.668085958138520652e+02
9.829059829059829667e+00 -1.668049685912522762e+02
9.833943833943834534e+00 -1.666614930481818817e+02
9.838827838827839400e+00 -1.664767583934237791e+02
9.843711843711844267e+00 -1.667165739092896501e+02
9.848595848595849134e+00 -1.668022041619676656e+02
9.853479853479854000e+00 -1.667439959334864739e+02
9.858363858363858867e+00 -1.668231746702393252e+02
9.863247863247863734e+00 -1.668378939702913044e+02
9.868131868131868600e+00 -1.670074351688555794e+02
9.873015873015873467e+00 -1.671019054750800876e+02
9.877899877899878334e+00 -1.670866651856621559e+02
9.882783882783883200e+00 -1.671833520389537853e+02
9.887667887667888067e+00 -1.678816251498296310e+02
9.892551892551892934e+00 -1.680459980610822868e+02
9.897435897435897800e+00 -1.681191625857774739e+02
9.902319902319902667e+00 -1.681935808467981133e+02
9.907203907203907534e+00 -1.682692965620514656e+02
9.912087912087912400e+00 -1.683463557767529721e+02
9.916971916971917267e+00 -1.684248070316064059e+02
9.921855921855922134e+00 -1.685047015464556353e+02
9.926739926739927000e+00 -1.685860934211480640e+02
9.931623931623931867e+00 -1.686690398555822128e+02
9.936507936507936734e+00 -1.687536013911813484e+02
9.941391941391941600e+00 -1.688398421763465080e+02
9.946275946275946467e+00 -1.689278302588040788e+02
9.951159951159951333e+00 -1.690176379081856624e+02
9.956043956043956200e+00 -1.691093419726715581e+02
9.960927960927961067e+00 -1.692030242741070083e+02
9.965811965811965933e+00 -1.692987720466818473e+02
9.970695970695970800e+00 -1.693966784250678188e+02
9.975579975579975667e+00 -1.694968429888585604e+02
9.980463980463980533e+00 -1.695993723712900305e+02
9.985347985347985400e+00 -1.697043809415694398e+02
9.990231990231990267e+00 -1.698119915717586537e+02
9.995115995115995133e+00 -1.699223365011067699e+02
1.000000000000000000e+01 -1.700355583130786954e+02


==> figures/data/NLyTestFFT.dat <==
-1.000000000000000000e+01 -1.516426754420018597e+02
-9.995115995115995133e+00 -1.516266708651318709e+02
-9.990231990231990267e+00 -1.516107250516806175e+02
-9.985347985347985400e+00 -1.515948375717072167e+02
-9.980463980463980533e+00 -1.515790079999720490e+02
-9.975579975579975667e+00 -1.515632359158686029e+02
-9.970695970695970800e+00 -1.515475209033561441e+02
-9.965811965811965933e+00 -1.515318625508940897e+02
-9.960927960927961067e+00 -1.515162604513772635e+02
-9.956043956043956200e+00 -1.515007142020724302e+02
-9.951159951159951333e+00 -1.514852234045558248e+02
-9.946275946275946467e+00 -1.514697876646519319e+02
-9.941391941391941600e+00 -1.514544065923733740e+02
-9.936507936507936734e+00 -1.514390798018616806e+02
-9.931623931623931867e+00 -1.514238069113292795e+02
-9.926739926739927000e+00 -1.514085875430023975e+02
-9.921855921855922134e+00 -1.513934213230650130e+02
-9.916971916971917267e+00 -1.513783078816037175e+02
-9.912087912087912400e+00 -1.513632468525536581e+02
-9.907203907203907534e+00 -1.513482378736452745e+02
-9.902319902319902667e+00 -1.513332805863520321e+02
-9.897435897435897800e+00 -1.513183746358390351e+02
-9.892551892551892934e+00 -1.513035196709125216e+02
-9.887667887667888067e+00 -1.511043035340263714e+02
-9.882783882783883200e+00 -1.511675830535770331e+02
-9.877899877899878334e+00 -1.511198804601552013e+02
-9.873015873015873467e+00 -1.512594559798401406e+02
-9.868131868131868600e+00 -1.510479095171832853e+02
-9.863247863247863734e+00 -1.512238241544430082e+02
-9.858363858363858867e+00 -1.510932642324459323e+02
-9.853479853479854000e+00 -1.512544881824442484e+02
-9.848595848595849134e+00 -1.510340302918039015e+02
-9.843711843711844267e+00 -1.511340341058379693e+02
-9.838827838827839400e+00 -1.510504473884556660e+02
-9.833943833943834534e+00 -1.511538505924695812e+02
-9.829059829059829667e+00 -1.509863920577236058e+02
-9.824175824175824800e+00 -1.510656339524377643e+02
-9.819291819291819934e+00 -1.509008845295817025e+02
-9.814407814407815067e+00 -1.510064908326765476e+02
-9.809523809523810201e+00 -1.508323912520071701e+02
-9.804639804639805334e+00 -1.509805085252056074e+02
-9.799755799755800467e+00 -1.508409548696553486e+02
-9.794871794871795601e+00 -1.509209912260645865e+02
-9.789987789987790734e+00 -1.508205924080156706e+02
-9.785103785103785867e+00 -1.509971401225930663e+02
-9.780219780219781001e+00 -1.508806608968406806e+02
-9.775335775335776134e+00 -1.510586535476692234e+02
-9.770451770451771267e+00 -1.508826018632779835e+02
-9.765567765567766401e+00 -1.509304569741978810e+02
-9.760683760683761534e+00 -1.508960850838628289e+02
-9.755799755799756667e+00 -1.510317823543344389e+02
-9.750915750915751801e+00 -1.508625033527529808e+02
-9.746031746031746934e+00 -1.509647922088477117e+02
-9.741147741147740291e+00 -1.508752195037630202e+02
-9.736263736263735424e+00 -1.509191201147409345e+02
-9.731379731379730558e+00 -1.507743145038016905e+02
-9.726495726495725691e+00 -1.508599513003749166e+02
-9.721611721611720824e+00 -1.507887075176168707e+02
-9.716727716727715958e+00 -1.508544836480469939e+02
-9.711843711843711091e+00 -1.507922474974810427e+02
-9.706959706959706224e+00 -1.508111402118166495e+02
-9.702075702075701358e+00 -1.507871578098371970e+02
-9.697191697191696491e+00 -1.508870827308064406e+02
-9.692307692307691624e+00 -1.507911501366916696e+02
-9.687423687423686758e+00 -1.508276798417589930e+02
-9.682539682539681891e+00 -1.508188046303070280e+02
-9.677655677655677025e+00 -1.508604199086772155e+02
-9.672771672771672158e+00 -1.507912711433654067e+02
-9.667887667887667291e+00 -1.508810382460701192e+02
-9.663003663003662425e+00 -1.508805473709393539e+02
-9.658119658119657558e+00 -1.508029441643282098e+02
-9.653235653235652691e+00 -1.507576778648822255e+02
-9.648351648351647825e+00 -1.508442596188813809e+02
-9.643467643467642958e+00 -1.508354867629961120e+02
-9.638583638583638091e+00 -1.508858342435329973e+02
-9.633699633699633225e+00 -1.508113814558305990e+02
-9.628815628815628358e+00 -1.508450116264916403e+02
-9.623931623931623491e+00 -1.508910237230304290e+02
-9.619047619047618625e+00 -1.509287260926645331e+02
-9.614163614163613758e+00 -1.508284160890345049e+02
-9.609279609279608891e+00 -1.508261290927300138e+02
-9.604395604395604025e+00 -1.508214729513464647e+02
-9.599511599511599158e+00 -1.509077689706736578e+02
-9.594627594627594291e+00 -1.508351773803638309e+02
-9.589743589743589425e+00 -1.507432360473493986e+02
-9.584859584859584558e+00 -1.507899355579765484e+02
-9.579975579975579691e+00 -1.508357064191509949e+02
-9.575091575091574825e+00 -1.508586807329114379e+02
-9.570207570207569958e+00 -1.507874562761350035e+02
-9.565323565323565091e+00 -1.508418294664804762e+02
-9.560439560439560225e+00 -1.508805101390186394e+02
-9.555555555555555358e+00 -1.508507187177233106e+02
-9.550671550671550492e+00 -1.507807147779508057e+02
-9.545787545787545625e+00 -1.508387127986427458e+02
-9.540903540903540758e+00 -1.506832353635758466e+02
-9.536019536019535892e+00 -1.506646798602620265e+02
-9.531135531135531025e+00 -1.505764541021939920e+02
-9.526251526251526158e+00 -1.506580926775738192e+02
-9.521367521367521292e+00 -1.506895830987786553e+02
-9.516483516483516425e+00 -1.507284310032950714e+02
-9.511599511599511558e+00 -1.507169751459131533e+02
-9.506715506715506692e+00 -1.508332713647202752e+02
-9.501831501831501825e+00 -1.508303675383914140e+02
-9.496947496947496958e+00 -1.508894489704002240e+02
-9.492063492063492092e+00 -1.507698234178365055e+02
-9.487179487179487225e+00 -1.509144010564024825e+02
-9.482295482295482358e+00 -1.508093157665816193e+02
-9.477411477411477492e+00 -1.508656019539884028e+02
-9.472527472527472625e+00 -1.508387760772133390e+02
-9.467643467643467758e+00 -1.509806533084601483e+02
-9.462759462759462892e+00 -1.509360324820954702e+02
-9.457875457875458025e+00 -1.509746903324375467e+02
-9.452991452991453158e+00 -1.508343526023462573e+02
-9.448107448107448292e+00 -1.509101948864515919e+02
-9.443223443223443425e+00 -1.508622895279242186e+02
-9.438339438339438559e+00 -1.509725068661872456e+02
-9.433455433455433692e+00 -1.507916853473102776e+02
-9.428571428571428825e+00 -1.508508101239384587e+02
-9.423687423687423959e+00 -1.507044237623260301e+02
-9.418803418803419092e+00 -1.507727175274746116e+02
-9.413919413919414225e+00 -1.506716366607418820e+02
-9.409035409035409359e+00 -1.508347132225082419e+02
-9.404151404151404492e+00 -1.507023759399783955e+02
-9.399267399267399625e+00 -1.507311358353693436e+02
-9.394383394383394759e+00 -1.506132818292333013e+02
-9.389499389499389892e+00 -1.507714098730712635e+02
-9.384615384615385025e+00 -1.506031263859145213e+02
-9.379731379731380159e+00 -1.506679638612193628e+02
-9.374847374847375292e+00 -1.505681595643260096e+02
-9.369963369963370425e+00 -1.508361445846275330e+02
-9.365079365079365559e+00 -1.506242753299342212e+02
-9.360195360195360692e+00 -1.507209387443532194e+02
-9.355311355311355825e+00 -1.505514116693208564e+02
-9.350427350427350959e+00 -1.507022204048004426e+02
-9.345543345543346092e+00 -1.505403878968504614e+02
-9.340659340659341225e+00 -1.505901135106688855e+02
-9.335775335775336359e+00 -1.505286837194190639e+02
-9.330891330891331492e+00 -1.507505645207365887e+02
-9.326007326007326625e+00 -1.506649544731131982e+02
-9.321123321123321759e+00 -1.508416002224794852e+02
-9.316239316239316892e+00 -1.506695564494182520e+02
-9.311355311355312026e+00 -1.508852953440873250e+02
-9.306471306471307159e+00 -1.507261879858201041e+02
-9.301587301587302292e+00 -1.507728177041023230e+02
-9.296703296703297426e+00 -1.506187962110839180e+02
-9.291819291819292559e+00 -1.506790233952676772e+02
-9.286935286935287692e+00 -1.505689948389320421e+02
-9.282051282051282826e+00 -1.506385349568737979e+02
-9.277167277167277959e+00 -1.505241828240443169e+02
-9.272283272283273092e+00 -1.506338056682667741e+02
-9.267399267399268226e+00 -1.505341356062480713e+02
-9.262515262515261583e+00 -1.506636790315664882e+02
-9.257631257631256716e+00 -1.504140565694163456e+02
-9.252747252747251849e+00 -1.504122972314445974e+02
-9.247863247863246983e+00 -1.503234982708341363e+02
-9.242979242979242116e+00 -1.503809431792539613e+02
-9.238095238095237249e+00 -1.501803693763640979e+02
-9.233211233211232383e+00 -1.502679021178051357e+02
-9.228327228327227516e+00 -1.502005829662903977e+02
-9.223443223443222649e+00 -1.502724598384803585e+02
-9.218559218559217783e+00 -1.501706742069019356e+02
-9.213675213675212916e+00 -1.502355678858989734e+02
-9.208791208791208049e+00 -1.501899415172622412e+02
-9.203907203907203183e+00 -1.503338873462391234e+02
-9.199023199023198316e+00 -1.501971230122676957e+02
-9.194139194139193449e+00 -1.502660064973804879e+02
-9.189255189255188583e+00 -1.502169129176468800e+02
-9.184371184371183716e+00 -1.503105727135127268e+02
-9.179487179487178850e+00 -1.502460409905871188e+02
-9.174603174603173983e+00 -1.503818431434648346e+02
-9.169719169719169116e+00 -1.502385754148940009e+02
-9.164835164835164250e+00 -1.503771733740481125e+02
-9.159951159951159383e+00 -1.502203840761024480e+02
-9.155067155067154516e+00 -1.502888977664640890e+02
-9.150183150183149650e+00 -1.502106074036309451e+02
-9.145299145299144783e+00 -1.503636235278614492e+02
-9.140415140415139916e+00 -1.502739108160408534e+02
-9.135531135531135050e+00 -1.503901448050144722e+02
-9.130647130647130183e+00 -1.503193077678452880e+02
-9.125763125763125316e+00 -1.503975959625137193e+02
-9.120879120879120450e+00 -1.503265488122002864e+02
-9.115995115995115583e+00 -1.502965681554801733e+02
-9.111111111111110716e+00 -1.502080533065492034e+02
-9.106227106227105850e+00 -1.502502473181935727e+02
-9.101343101343100983e+00 -1.502414914954870255e+02
-9.096459096459096116e+00 -1.503877906241681899e+02
-9.091575091575091250e+00 -1.503795106467980816e+02
-9.086691086691086383e+00 -1.504985744033143646e+02
-9.081807081807081516e+00 -1.504457736667799281e+02
-9.076923076923076650e+00 -1.505110360361882158e+02
-9.072039072039071783e+00 -1.505171973022702616e+02
-9.067155067155066916e+00 -1.505696116611169089e+02
-9.062271062271062050e+00 -1.505213773324806539e+02
-9.057387057387057183e+00 -1.506029090633765577e+02
-9.052503052503052317e+00 -1.505477967543980924e+02
-9.047619047619047450e+00 -1.505638170504081472e+02
-9.042735042735042583e+00 -1.504855343229612004e+02
-9.037851037851037717e+00 -1.506675994252736928e+02
-9.032967032967032850e+00 -1.506870977445194910e+02
-9.028083028083027983e+00 -1.506708850933201234e+02
-9.023199023199023117e+00 -1.505809295582400580e+02
-9.018315018315018250e+00 -1.506702187361575227e+02
-9.013431013431013383e+00 -1.507406775324351145e+02
-9.008547008547008517e+00 -1.507477973792383352e+02
-9.003663003663003650e+00 -1.507158821710478378e+02
-8.998778998778998783e+00 -1.507164979200400978e+02
-8.993894993894993917e+00 -1.507734784498833562e+02
-8.989010989010989050e+00 -1.507704806631503800e+02
-8.984126984126984183e+00 -1.506953192705412619e+02
-8.979242979242979317e+00 -1.506600407980452019e+02
-8.974358974358974450e+00 -1.506648420759133273e+02
-8.969474969474969583e+00 -1.504442452233136578e+02
-8.964590964590964717e+00 -1.505013460217554950e+02
-8.959706959706959850e+00 -1.504849324648135678e+02
-8.954822954822954983e+00 -1.504959036293959969e+02
-8.949938949938950117e+00 -1.505100387660923502e+02
-8.945054945054945250e+00 -1.505063383908222079e+02
-8.940170940170940383e+00 -1.504778347142007249e+02
-8.935286935286935517e+00 -1.505812557083183947e+02
-8.930402930402930650e+00 -1.505813971251809562e+02
-8.925518925518925784e+00 -1.506074798194037214e+02
-8.920634920634920917e+00 -1.505339740727873163e+02
-8.915750915750916050e+00 -1.505372523273978516e+02
-8.910866910866911184e+00 -1.504169441213946641e+02
-8.905982905982906317e+00 -1.504781160080475786e+02
-8.901098901098901450e+00 -1.504786717101861768e+02
-8.896214896214896584e+00 -1.505593837156116876e+02
-8.891330891330891717e+00 -1.503940171595199615e+02
-8.886446886446886850e+00 -1.504662710726111357e+02
-8.881562881562881984e+00 -1.503550583630405981e+02
-8.876678876678877117e+00 -1.503958418047771488e+02
-8.871794871794872250e+00 -1.503130253824391787e+02
-8.866910866910867384e+00 -1.503337748083861811e+02
-8.862026862026862517e+00 -1.503037998290343467e+02
-8.857142857142857650e+00 -1.503684716361621554e+02
-8.852258852258852784e+00 -1.503077516375545315e+02
-8.847374847374847917e+00 -1.503731594674765688e+02
-8.842490842490843050e+00 -1.503307140284991590e+02
-8.837606837606838184e+00 -1.503633689670569424e+02
-8.832722832722833317e+00 -1.502251026714658053e+02
-8.827838827838828450e+00 -1.502776192171851335e+02
-8.822954822954823584e+00 -1.501775140115438205e+02
-8.818070818070818717e+00 -1.502067644928566494e+02
-8.813186813186813851e+00 -1.501048228749726263e+02
-8.808302808302808984e+00 -1.501804937037235277e+02
-8.803418803418804117e+00 -1.501684933196224279e+02
-8.798534798534799251e+00 -1.503025878240080715e+02
-8.793650793650794384e+00 -1.501765155198290529e+02
-8.788766788766789517e+00 -1.502264525759998719e+02
-8.783882783882784651e+00 -1.501723408637536465e+02
-8.778998778998779784e+00 -1.501547292841649153e+02
-8.774114774114774917e+00 -1.500043529682040173e+02
-8.769230769230770051e+00 -1.500992342230563850e+02
-8.764346764346765184e+00 -1.500737086708439278e+02
-8.759462759462760317e+00 -1.501604933922405962e+02
-8.754578754578755451e+00 -1.499753835057423146e+02
-8.749694749694750584e+00 -1.501840428345323915e+02
-8.744810744810745717e+00 -1.501446804920609850e+02
-8.739926739926740851e+00 -1.501883285856363557e+02
-8.735042735042735984e+00 -1.500437332128985588e+02
-8.730158730158731117e+00 -1.501580481688864097e+02
-8.725274725274726251e+00 -1.501295445577981127e+02
-8.720390720390721384e+00 -1.503066198926015318e+02
-8.715506715506714741e+00 -1.501294449313610073e+02
-8.710622710622709874e+00 -1.502037344331350823e+02
-8.705738705738705008e+00 -1.501093529988719979e+02
-8.700854700854700141e+00 -1.502286305291311805e+02
-8.695970695970695274e+00 -1.499952180711392771e+02
-8.691086691086690408e+00 -1.501378461509082456e+02
-8.686202686202685541e+00 -1.500401818102625668e+02
-8.681318681318680675e+00 -1.500789397656203050e+02
-8.676434676434675808e+00 -1.500070977400401375e+02
-8.671550671550670941e+00 -1.501971243448897440e+02
-8.666666666666666075e+00 -1.501794368114611302e+02
-8.661782661782661208e+00 -1.502985822319906219e+02
-8.656898656898656341e+00 -1.501043091020366376e+02
-8.652014652014651475e+00 -1.501694566554366475e+02
-8.647130647130646608e+00 -1.501323019174167825e+02
-8.642246642246641741e+00 -1.502141461594576697e+02
-8.637362637362636875e+00 -1.501848864540204147e+02
-8.632478632478632008e+00 -1.503225047209864442e+02
-8.627594627594627141e+00 -1.501575975200207154e+02
-8.622710622710622275e+00 -1.502377463852378128e+02
-8.617826617826617408e+00 -1.500826729917031912e+02
-8.612942612942612541e+00 -1.502983608843455841e+02
-8.608058608058607675e+00 -1.501610794785336225e+02
-8.603174603174602808e+00 -1.502307815144314702e+02
-8.598290598290597941e+00 -1.501939319181581709e+02
-8.593406593406593075e+00 -1.503858485907927331e+02
-8.588522588522588208e+00 -1.503003296981481469e+02
-8.583638583638583341e+00 -1.503402056710338286e+02
-8.578754578754578475e+00 -1.501223085171156129e+02
-8.573870573870573608e+00 -1.502366287232409263e+02
-8.568986568986568741e+00 -1.501750427593907489e+02
-8.564102564102563875e+00 -1.502163259896387331e+02
-8.559218559218559008e+00 -1.499478142521450650e+02
-8.554334554334554142e+00 -1.499367380236253098e+02
-8.549450549450549275e+00 -1.499070049882056423e+02
-8.544566544566544408e+00 -1.499824665402580877e+02
-8.539682539682539542e+00 -1.498269917261410171e+02
-8.534798534798534675e+00 -1.499482945168581978e+02
-8.529914529914529808e+00 -1.499436875657704320e+02
-8.525030525030524942e+00 -1.499383641536483083e+02
-8.520146520146520075e+00 -1.497709674673441214e+02
-8.515262515262515208e+00 -1.498103828504588080e+02
-8.510378510378510342e+00 -1.497595937704688254e+02
-8.505494505494505475e+00 -1.498017005328819948e+02
-8.500610500610500608e+00 -1.496229797103829924e+02
-8.495726495726495742e+00 -1.496212060347017996e+02
-8.490842490842490875e+00 -1.496064436441409384e+02
-8.485958485958486008e+00 -1.496741586695727904e+02
-8.481074481074481142e+00 -1.495734237017339865e+02
-8.476190476190476275e+00 -1.497095673871582733e+02
-8.471306471306471408e+00 -1.497451774406348477e+02
-8.466422466422466542e+00 -1.498439089990292814e+02
-8.461538461538461675e+00 -1.496772988451224364e+02
-8.456654456654456808e+00 -1.495511965807171748e+02
-8.451770451770451942e+00 -1.495732685919815879e+02
-8.446886446886447075e+00 -1.495462314060991105e+02
-8.442002442002442208e+00 -1.495022504202207188e+02
-8.437118437118437342e+00 -1.495680301675668034e+02
-8.432234432234432475e+00 -1.496154311383983213e+02
-8.427350427350427609e+00 -1.496340244507735804e+02
-8.422466422466422742e+00 -1.494510709209624792e+02
-8.417582417582417875e+00 -1.493720884488978413e+02
-8.412698412698413009e+00 -1.493277769247945912e+02
-8.407814407814408142e+00 -1.493816086169746598e+02
-8.402930402930403275e+00 -1.492923207287994387e+02
-8.398046398046398409e+00 -1.492444297951292072e+02
-8.393162393162393542e+00 -1.492548741420895908e+02
-8.388278388278388675e+00 -1.493285733891359541e+02
-8.383394383394383809e+00 -1.493505745908164215e+02
-8.378510378510378942e+00 -1.491959079489709836e+02
-8.373626373626374075e+00 -1.492011053278794179e+02
-8.368742368742369209e+00 -1.492463819661656714e+02
-8.363858363858364342e+00 -1.492097495788916888e+02
-8.358974358974359475e+00 -1.492327881951528923e+02
-8.354090354090354609e+00 -1.492690165195508030e+02
-8.349206349206349742e+00 -1.492978173588195716e+02
-8.344322344322344875e+00 -1.492001925804576103e+02
-8.339438339438340009e+00 -1.493083207856026888e+02
-8.334554334554335142e+00 -1.495029199420335715e+02
-8.329670329670330275e+00 -1.494316157003275407e+02
-8.324786324786325409e+00 -1.494207299216902243e+02
-8.319902319902320542e+00 -1.494362293969106759e+02
-8.315018315018315676e+00 -1.495641177752341662e+02
-8.310134310134310809e+00 -1.495434134930530661e+02
-8.305250305250305942e+00 -1.495496084256990059e+02
-8.300366300366301076e+00 -1.496110737016160215e+02
-8.295482295482296209e+00 -1.497551145708621902e+02
-8.290598290598291342e+00 -1.497801780651889771e+02
-8.285714285714286476e+00 -1.497402756442751866e+02
-8.280830280830279833e+00 -1.497678510664471787e+02
-8.275946275946274966e+00 -1.499454033951045915e+02
-8.271062271062270099e+00 -1.498611561925541764e+02
-8.266178266178265233e+00 -1.498226717497776690e+02
-8.261294261294260366e+00 -1.497444470778476671e+02
-8.256410256410255499e+00 -1.498883056722400511e+02
-8.251526251526250633e+00 -1.498433664147355557e+02
-8.246642246642245766e+00 -1.497922955335519362e+02
-8.241758241758240899e+00 -1.496336417050478929e+02
-8.236874236874236033e+00 -1.498489801081622090e+02
-8.231990231990231166e+00 -1.498566841687599265e+02
-8.227106227106226299e+00 -1.499051174747305311e+02
-8.222222222222221433e+00 -1.497940525045050322e+02
-8.217338217338216566e+00 -1.499042435268610802e+02
-8.212454212454211699e+00 -1.498366850980324330e+02
-8.207570207570206833e+00 -1.498269812191858250e+02
-8.202686202686201966e+00 -1.498086700113727829e+02
-8.197802197802197099e+00 -1.499329642617685749e+02
-8.192918192918192233e+00 -1.499363195178432875e+02
-8.188034188034187366e+00 -1.499191651926819020e+02
-8.183150183150182500e+00 -1.497379726898521710e+02
-8.178266178266177633e+00 -1.499591765425940082e+02
-8.173382173382172766e+00 -1.499080764942303574e+02
-8.168498168498167900e+00 -1.499450309478573615e+02
-8.163614163614163033e+00 -1.498114285369223921e+02
-8.158730158730158166e+00 -1.500310972860634422e+02
-8.153846153846153300e+00 -1.500126973042725638e+02
-8.148962148962148433e+00 -1.499896180037007412e+02
-8.144078144078143566e+00 -1.498798157901994443e+02
-8.139194139194138700e+00 -1.500620970673400052e+02
-8.134310134310133833e+00 -1.499631909332825899e+02
-8.129426129426128966e+00 -1.499814833267028007e+02
-8.124542124542124100e+00 -1.498169829854770967e+02
-8.119658119658119233e+00 -1.500242541421785063e+02
-8.114774114774114366e+00 -1.499523031832193851e+02
-8.109890109890109500e+00 -1.500394482462209282e+02
-8.105006105006104633e+00 -1.496403999823340030e+02
-8.100122100122099766e+00 -1.497351146297220339e+02
-8.095238095238094900e+00 -1.496480312956271632e+02
-8.090354090354090033e+00 -1.496363800376402367e+02
-8.085470085470085166e+00 -1.495005952229994364e+02
-8.080586080586080300e+00 -1.495883453843077575e+02
-8.075702075702075433e+00 -1.495195991923971519e+02
-8.070818070818070566e+00 -1.494593865771548451e+02
-8.065934065934065700e+00 -1.494443755121475021e+02
-8.061050061050060833e+00 -1.496072460959273371e+02
-8.056166056166055967e+00 -1.495067463058088606e+02
-8.051282051282051100e+00 -1.495971417360766225e+02
-8.046398046398046233e+00 -1.494923999124699776e+02
-8.041514041514041367e+00 -1.496397343460073159e+02
-8.036630036630036500e+00 -1.495937281209744469e+02
-8.031746031746031633e+00 -1.496171847736366942e+02
-8.026862026862026767e+00 -1.495352028994451530e+02
-8.021978021978021900e+00 -1.498621491709616862e+02
-8.017094017094017033e+00 -1.498303364154435826e+02
-8.012210012210012167e+00 -1.498324141871083839e+02
-8.007326007326007300e+00 -1.496517650497396517e+02
-8.002442002442002433e+00 -1.497648990851501480e+02
-7.997557997557997567e+00 -1.496816926615002217e+02
-7.992673992673992700e+00 -1.496834323070670223e+02
-7.987789987789987833e+00 -1.495030234704109660e+02
-7.982905982905982967e+00 -1.496395984185542147e+02
-7.978021978021978100e+00 -1.496278585859481609e+02
-7.973137973137973233e+00 -1.496518899904632178e+02
-7.968253968253968367e+00 -1.494461346192049120e+02
-7.963369963369963500e+00 -1.496006726062123562e+02
-7.958485958485958633e+00 -1.495439520917025220e+02
-7.953601953601953767e+00 -1.495288861641031701e+02
-7.948717948717948900e+00 -1.494206719874406133e+02
-7.943833943833944033e+00 -1.494998978981845994e+02
-7.938949938949939167e+00 -1.494964165020503799e+02
-7.934065934065934300e+00 -1.494869390197793564e+02
-7.929181929181929434e+00 -1.493396082732951982e+02
-7.924297924297924567e+00 -1.493252286639738031e+02
-7.919413919413919700e+00 -1.493279994547073670e+02
-7.914529914529914834e+00 -1.493961201960574670e+02
-7.909645909645909967e+00 -1.491703125469940119e+02
-7.904761904761905100e+00 -1.492481576990863346e+02
-7.899877899877900234e+00 -1.492953652273891691e+02
-7.894993894993895367e+00 -1.493380571829663381e+02
-7.890109890109890500e+00 -1.492691963939042523e+02
-7.885225885225885634e+00 -1.495502389000259598e+02
-7.880341880341880767e+00 -1.496511156565370300e+02
-7.875457875457875900e+00 -1.497395646606252058e+02
-7.870573870573871034e+00 -1.496306675622960540e+02
-7.865689865689866167e+00 -1.495986973273787441e+02
-7.860805860805861300e+00 -1.496313461502965367e+02
-7.855921855921856434e+00 -1.497050798960330269e+02
-7.851037851037851567e+00 -1.496563335315908034e+02
-7.846153846153846700e+00 -1.496187846898787939e+02
-7.841269841269841834e+00 -1.495913047724586420e+02
-7.836385836385836967e+00 -1.496924841313920638e+02
-7.831501831501832100e+00 -1.494503462419047821e+02
-7.826617826617827234e+00 -1.493979775414792073e+02
-7.821733821733822367e+00 -1.494338304731700475e+02
-7.816849816849817500e+00 -1.494571320355194359e+02
-7.811965811965811746e+00 -1.492843389538570591e+02
-7.807081807081806879e+00 -1.491849463535825748e+02
-7.802197802197802012e+00 -1.492077065408980729e+02
-7.797313797313797146e+00 -1.492213787258149296e+02
-7.792429792429792279e+00 -1.491316032786079404e+02
-7.787545787545787412e+00 -1.491010715401927484e+02
-7.782661782661782546e+00 -1.491210619736922354e+02
-7.777777777777777679e+00 -1.491919749095060865e+02
-7.772893772893772812e+00 -1.490394799323446193e+02
-7.768009768009767946e+00 -1.490300473273255761e+02
-7.763125763125763079e+00 -1.490925229190653738e+02
-7.758241758241758212e+00 -1.490582136932266621e+02
-7.753357753357753346e+00 -1.490178114835100871e+02
-7.748473748473748479e+00 -1.490291016653304439e+02
-7.743589743589743613e+00 -1.490999865955266159e+02
-7.738705738705738746e+00 -1.491619297655543050e+02
-7.733821733821733879e+00 -1.491356903890863066e+02
-7.728937728937729013e+00 -1.490998851238815632e+02
-7.724053724053724146e+00 -1.491811229789836943e+02
-7.719169719169719279e+00 -1.492057310481001196e+02
-7.714285714285714413e+00 -1.490639393634465364e+02
-7.709401709401709546e+00 -1.489715990730446151e+02
-7.704517704517704679e+00 -1.491275079738807392e+02
-7.699633699633699813e+00 -1.490765934124389958e+02
-7.694749694749694946e+00 -1.490351399799616843e+02
-7.689865689865690079e+00 -1.491454821832126640e+02
-7.684981684981684324e+00 -1.493565503458196702e+02
-7.680097680097679458e+00 -1.492928710118239053e+02
-7.675213675213674591e+00 -1.492879206305666457e+02
-7.670329670329669725e+00 -1.491839980383717830e+02
-7.665445665445664858e+00 -1.492595790187862121e+02
-7.660561660561659991e+00 -1.492553776027789638e+02
-7.655677655677655125e+00 -1.491750740982304819e+02
-7.650793650793650258e+00 -1.491724225064458551e+02
-7.645909645909645391e+00 -1.493438372748861127e+02
-7.641025641025640525e+00 -1.493325954060260585e+02
-7.636141636141635658e+00 -1.492255192502927059e+02
-7.631257631257630791e+00 -1.491484510276507365e+02
-7.626373626373625925e+00 -1.492466691316588765e+02
-7.621489621489621058e+00 -1.492235192839861782e+02
-7.616605616605616191e+00 -1.491513365659864121e+02
-7.611721611721611325e+00 -1.490476832102220612e+02
-7.606837606837606458e+00 -1.492341311320133173e+02
-7.601953601953601591e+00 -1.492269738623274975e+02
-7.597069597069596725e+00 -1.491981312110018223e+02
-7.592185592185591858e+00 -1.491312040182419594e+02
-7.587301587301586991e+00 -1.493107673608497237e+02
-7.582417582417582125e+00 -1.492959773753065633e+02
-7.577533577533577258e+00 -1.493379555722520706e+02
-7.572649572649572391e+00 -1.493129966648996856e+02
-7.567765567765567525e+00 -1.495477297521787534e+02
-7.562881562881562658e+00 -1.495242654074939423e+02
-7.557997557997557792e+00 -1.494573371703337727e+02
-7.553113553113552925e+00 -1.493648933362625826e+02
-7.548229548229548058e+00 -1.495666280602550273e+02
-7.543345543345543192e+00 -1.494986356328370221e+02
-7.538461538461538325e+00 -1.494542106951930123e+02
-7.533577533577533458e+00 -1.491603430442257263e+02
-7.528693528693528592e+00 -1.493669440441663880e+02
-7.523809523809523725e+00 -1.493721265708527426e+02
-7.518925518925518858e+00 -1.493189996842941980e+02
-7.514041514041513992e+00 -1.491802541322556976e+02
-7.509157509157509125e+00 -1.493176970967871284e+02
-7.504273504273504258e+00 -1.493100387634934236e+02
-7.499389499389499392e+00 -1.492793920048223981e+02
-7.494505494505494525e+00 -1.492170408676468867e+02
-7.489621489621489658e+00 -1.494868095421029182e+02
-7.484737484737484792e+00 -1.495065927701492967e+02
-7.479853479853479925e+00 -1.494913954393186657e+02
-7.474969474969475058e+00 -1.491080572350083457e+02
-7.470085470085470192e+00 -1.491564226161690101e+02
-7.465201465201465325e+00 -1.491296118262125106e+02
-7.460317460317460458e+00 -1.491785398344306088e+02
-7.455433455433455592e+00 -1.488949188285228900e+02
-7.450549450549450725e+00 -1.489383370465071152e+02
-7.445665445665445858e+00 -1.489397562932863934e+02
-7.440781440781440992e+00 -1.489128323657641602e+02
-7.435897435897436125e+00 -1.485814527243847749e+02
-7.431013431013431259e+00 -1.485531073962480946e+02
-7.426129426129426392e+00 -1.485125662141856822e+02
-7.421245421245421525e+00 -1.485319887919725659e+02
-7.416361416361416659e+00 -1.484705778802566556e+02
-7.411477411477411792e+00 -1.485634670820692804e+02
-7.406593406593406925e+00 -1.485243375004266113e+02
-7.401709401709402059e+00 -1.485265027609833339e+02
-7.396825396825397192e+00 -1.482576977323512892e+02
-7.391941391941392325e+00 -1.483883245083970905e+02
-7.387057387057387459e+00 -1.483905569608097323e+02
-7.382173382173382592e+00 -1.484118732883238749e+02
-7.377289377289377725e+00 -1.482288368272743924e+02
-7.372405372405372859e+00 -1.483095370578747918e+02
-7.367521367521367992e+00 -1.483110504917749779e+02
-7.362637362637363125e+00 -1.483330862170013518e+02
-7.357753357753358259e+00 -1.481702730430562269e+02
-7.352869352869353392e+00 -1.481821848329432498e+02
-7.347985347985348525e+00 -1.481589998283819796e+02
-7.343101343101343659e+00 -1.481926855431745764e+02
-7.338217338217338792e+00 -1.480464197090698235e+02
-7.333333333333333925e+00 -1.481524183727882189e+02
-7.328449328449329059e+00 -1.481432836829240216e+02
-7.323565323565324192e+00 -1.482017977890583893e+02
-7.318681318681319325e+00 -1.479798281477465025e+02
-7.313797313797314459e+00 -1.479552465476045313e+02
-7.308913308913308704e+00 -1.479856019626382704e+02
-7.304029304029303837e+00 -1.480006261820412021e+02
-7.299145299145298971e+00 -1.479520567723168654e+02
-7.294261294261294104e+00 -1.480373749318109731e+02
-7.289377289377289237e+00 -1.480421823354585058e+02
-7.284493284493284371e+00 -1.480389981857343571e+02
-7.279609279609279504e+00 -1.479649129529091169e+02
-7.274725274725274637e+00 -1.480793423014381176e+02
-7.269841269841269771e+00 -1.480764563159277145e+02
-7.264957264957264904e+00 -1.480845972276545979e+02
-7.260073260073260037e+00 -1.480134273805159921e+02
-7.255189255189255171e+00 -1.482512028049234800e+02
-7.250305250305250304e+00 -1.482986212151310497e+02
-7.245421245421245438e+00 -1.482941161486060082e+02
-7.240537240537240571e+00 -1.481383958400247707e+02
-7.235653235653235704e+00 -1.481439006167740899e+02
-7.230769230769230838e+00 -1.482344699497939473e+02
-7.225885225885225971e+00 -1.482591934561517917e+02
-7.221001221001221104e+00 -1.482163503392813482e+02
-7.216117216117216238e+00 -1.484966728774502371e+02
-7.211233211233211371e+00 -1.486166584188376873e+02
-7.206349206349206504e+00 -1.486299147473688436e+02
-7.201465201465201638e+00 -1.484685770246777281e+02
-7.196581196581196771e+00 -1.484086075713570381e+02
-7.191697191697191904e+00 -1.484909606366653065e+02
-7.186813186813187038e+00 -1.485236279814472198e+02
-7.181929181929181283e+00 -1.484489563953513311e+02
-7.177045177045176416e+00 -1.486077432559708882e+02
-7.172161172161171550e+00 -1.487479276224102591e+02
-7.167277167277166683e+00 -1.487321106975935834e+02
-7.162393162393161816e+00 -1.486672468078116935e+02
-7.157509157509156950e+00 -1.486602470868292301e+02
-7.152625152625152083e+00 -1.486970350947358384e+02
-7.147741147741147216e+00 -1.487172682987201426e+02
-7.142857142857142350e+00 -1.486600044060769505e+02
-7.137973137973137483e+00 -1.487878841029107662e+02
-7.133089133089132616e+00 -1.488677712198025347e+02
-7.128205128205127750e+00 -1.488901148850644347e+02
-7.123321123321122883e+00 -1.487253543110876706e+02
-7.118437118437118016e+00 -1.487844080129685835e+02
-7.113553113553113150e+00 -1.487931733087125679e+02
-7.108669108669108283e+00 -1.487422739797917757e+02
-7.103785103785103416e+00 -1.486527107396132976e+02
-7.098901098901098550e+00 -1.488237810995496773e+02
-7.094017094017093683e+00 -1.491570658610546616e+02
-7.089133089133088816e+00 -1.491203938269443370e+02
-7.084249084249083950e+00 -1.490463175435857579e+02
-7.079365079365079083e+00 -1.488737428451333358e+02
-7.074481074481074216e+00 -1.489544551832211141e+02
-7.069597069597069350e+00 -1.489747047397618473e+02
-7.064713064713064483e+00 -1.488014113660809983e+02
-7.059829059829059617e+00 -1.485912363196620163e+02
-7.054945054945054750e+00 -1.486063059616278963e+02
-7.050061050061049883e+00 -1.485599460265764833e+02
-7.045177045177045017e+00 -1.485116953754650240e+02
-7.040293040293040150e+00 -1.483755279731591088e+02
-7.035409035409035283e+00 -1.484367761633765497e+02
-7.030525030525030417e+00 -1.484081246894668027e+02
-7.025641025641025550e+00 -1.483840672689971711e+02
-7.020757020757020683e+00 -1.482910947067514655e+02
-7.015873015873015817e+00 -1.484839036173684406e+02
-7.010989010989010950e+00 -1.483960748646123875e+02
-7.006105006105006083e+00 -1.483197878124300928e+02
-7.001221001221001217e+00 -1.480775942073518365e+02
-6.996336996336996350e+00 -1.481292499544980217e+02
-6.991452991452991483e+00 -1.481346179939407932e+02
-6.986568986568986617e+00 -1.481335249719597300e+02
-6.981684981684981750e+00 -1.480561207334772575e+02
-6.976800976800976883e+00 -1.482396836429532812e+02
-6.971916971916972017e+00 -1.481467188257192902e+02
-6.967032967032967150e+00 -1.481415427896596952e+02
-6.962148962148962283e+00 -1.479707923515096297e+02
-6.957264957264957417e+00 -1.480017288096381662e+02
-6.952380952380952550e+00 -1.479612401429905617e+02
-6.947496947496947683e+00 -1.479719356931846335e+02
-6.942612942612942817e+00 -1.478200107636647544e+02
-6.937728937728937950e+00 -1.479865641921505244e+02
-6.932844932844933084e+00 -1.480517792087673570e+02
-6.927960927960928217e+00 -1.480575183875878622e+02
-6.923076923076923350e+00 -1.479549199951160290e+02
-6.918192918192918484e+00 -1.479428036418682666e+02
-6.913308913308913617e+00 -1.478782999435607053e+02
-6.908424908424908750e+00 -1.478671449525667185e+02
-6.903540903540903884e+00 -1.477110589892449184e+02
-6.898656898656899017e+00 -1.477311096874809095e+02
-6.893772893772894150e+00 -1.477967727117250263e+02
-6.888888888888889284e+00 -1.478420906948117874e+02
-6.884004884004884417e+00 -1.476105326100937418e+02
-6.879120879120879550e+00 -1.476157375700548755e+02
-6.874236874236874684e+00 -1.475606588107358448e+02
-6.869352869352869817e+00 -1.475807987630783487e+02
-6.864468864468864950e+00 -1.474667725429325174e+02
-6.859584859584860084e+00 -1.475574372524755802e+02
-6.854700854700855217e+00 -1.475379522609870548e+02
-6.849816849816850350e+00 -1.475362671658786269e+02
-6.844932844932845484e+00 -1.475425771367340815e+02
-6.840048840048840617e+00 -1.476583570493625359e+02
-6.835164835164835750e+00 -1.475663177297639947e+02
-6.830280830280830884e+00 -1.476281680979986675e+02
-6.825396825396826017e+00 -1.474995753030300421e+02
-6.820512820512821150e+00 -1.475792521905533476e+02
-6.815628815628816284e+00 -1.475282851715680295e+02
-6.810744810744810529e+00 -1.475563457899333457e+02
-6.805860805860805662e+00 -1.473731023968579166e+02
-6.800976800976800796e+00 -1.474578570593068036e+02
-6.796092796092795929e+00 -1.475001312729467600e+02
-6.791208791208791062e+00 -1.475910411054410361e+02
-6.786324786324786196e+00 -1.475205972423729577e+02
-6.781440781440781329e+00 -1.476088325021607091e+02
-6.776556776556776462e+00 -1.475121742102238045e+02
-6.771672771672771596e+00 -1.475220865712256284e+02
-6.766788766788766729e+00 -1.474821115384156371e+02
-6.761904761904761862e+00 -1.475639978552367495e+02
-6.757020757020756996e+00 -1.475226965395331149e+02
-6.752136752136752129e+00 -1.475937770668921871e+02
-6.747252747252747263e+00 -1.475219970290634706e+02
-6.742368742368742396e+00 -1.476087489943066657e+02
-6.737484737484737529e+00 -1.476015408391666881e+02
-6.732600732600732663e+00 -1.476291061245698018e+02
-6.727716727716727796e+00 -1.475255054296634114e+02
-6.722832722832722929e+00 -1.475548086475928926e+02
-6.717948717948718063e+00 -1.475471350585466723e+02
-6.713064713064713196e+00 -1.475642579285360227e+02
-6.708180708180708329e+00 -1.474954760599938481e+02
-6.703296703296703463e+00 -1.475127491777843147e+02
-6.698412698412698596e+00 -1.475149717671228018e+02
-6.693528693528693729e+00 -1.475933301193617524e+02
-6.688644688644688863e+00 -1.474933595531345532e+02
-6.683760683760683108e+00 -1.476105127471992660e+02
-6.678876678876678241e+00 -1.476031935345817487e+02
-6.673992673992673375e+00 -1.476365250288696416e+02
-6.669108669108668508e+00 -1.475277497927778541e+02
-6.664224664224663641e+00 -1.476982878592284010e+02
-6.659340659340658775e+00 -1.477370533154607983e+02
-6.654456654456653908e+00 -1.477973299127475570e+02
-6.649572649572649041e+00 -1.476815036777899763e+02
-6.644688644688644175e+00 -1.476042174278879031e+02
-6.639804639804639308e+00 -1.475371841555375454e+02
-6.634920634920634441e+00 -1.475283274737267334e+02
-6.630036630036629575e+00 -1.474724642723391241e+02
-6.625152625152624708e+00 -1.474960959163525729e+02
-6.620268620268619841e+00 -1.475563794362153658e+02
-6.615384615384614975e+00 -1.476675923326130260e+02
-6.610500610500610108e+00 -1.475769046925974521e+02
-6.605616605616605241e+00 -1.476157124716403359e+02
-6.600732600732600375e+00 -1.476752247164547782e+02
-6.595848595848595508e+00 -1.477129898178644112e+02
-6.590964590964590641e+00 -1.476256614219338985e+02
-6.586080586080585775e+00 -1.476579079128756575e+02
-6.581196581196580908e+00 -1.477494031396807941e+02
-6.576312576312576041e+00 -1.477308082419060895e+02
-6.571428571428571175e+00 -1.476486525491692987e+02
-6.566544566544566308e+00 -1.475692320510454181e+02
-6.561660561660561441e+00 -1.476858641419895264e+02
-6.556776556776556575e+00 -1.477320374832185621e+02
-6.551892551892551708e+00 -1.477523670818267192e+02
-6.547008547008546842e+00 -1.477107389247975391e+02
-6.542124542124541975e+00 -1.478035372443120536e+02
-6.537240537240537108e+00 -1.478081583010128668e+02
-6.532356532356532242e+00 -1.478114860653259655e+02
-6.527472527472527375e+00 -1.477585205129176700e+02
-6.522588522588522508e+00 -1.478035118517838953e+02
-6.517704517704517642e+00 -1.479330506295158614e+02
-6.512820512820512775e+00 -1.478861567842657792e+02
-6.507936507936507908e+00 -1.479158566083400217e+02
-6.503052503052503042e+00 -1.479371903043073075e+02
-6.498168498168498175e+00 -1.478729144076407636e+02
-6.493284493284493308e+00 -1.478491659335901716e+02
-6.488400488400488442e+00 -1.477179880142431898e+02
-6.483516483516483575e+00 -1.476510012506951455e+02
-6.478632478632478708e+00 -1.476610622851875405e+02
-6.473748473748473842e+00 -1.476359027128920332e+02
-6.468864468864468975e+00 -1.476901664725979799e+02
-6.463980463980464108e+00 -1.477136247998745375e+02
-6.459096459096459242e+00 -1.477150652314878130e+02
-6.454212454212454375e+00 -1.476427740442219090e+02
-6.449328449328449508e+00 -1.475038740938909996e+02
-6.444444444444444642e+00 -1.475510011061043940e+02
-6.439560439560439775e+00 -1.475510465326064491e+02
-6.434676434676434909e+00 -1.475584114784386998e+02
-6.429792429792430042e+00 -1.475367149387458312e+02
-6.424908424908425175e+00 -1.476924349715674225e+02
-6.420024420024420309e+00 -1.477114276790481426e+02
-6.415140415140415442e+00 -1.477647691211938081e+02
-6.410256410256410575e+00 -1.476837927206604206e+02
-6.405372405372405709e+00 -1.476395877215387316e+02
-6.400488400488400842e+00 -1.475672254462635351e+02
-6.395604395604395975e+00 -1.475894231562603522e+02
-6.390720390720391109e+00 -1.474980686339409601e+02
-6.385836385836386242e+00 -1.475124408374061602e+02
-6.380952380952381375e+00 -1.474886067338902933e+02
-6.376068376068376509e+00 -1.475341494631106229e+02
-6.371184371184371642e+00 -1.474776961325696902e+02
-6.366300366300366775e+00 -1.475496057927665277e+02
-6.361416361416361909e+00 -1.474748678939326112e+02
-6.356532356532357042e+00 -1.474919823596725337e+02
-6.351648351648352175e+00 -1.474351074055088304e+02
-6.346764346764347309e+00 -1.475087103461345635e+02
-6.341880341880342442e+00 -1.474771577110707881e+02
-6.336996336996337575e+00 -1.475454231297646288e+02
-6.332112332112332709e+00 -1.474665614303769416e+02
-6.327228327228327842e+00 -1.474107560670248631e+02
-6.322344322344322975e+00 -1.472830178924822349e+02
-6.317460317460318109e+00 -1.473266581430820281e+02
-6.312576312576313242e+00 -1.471597802802425008e+02
-6.307692307692307487e+00 -1.471545001536618997e+02
-6.302808302808302621e+00 -1.471530283523578078e+02
-6.297924297924297754e+00 -1.471512379725983806e+02
-6.293040293040292887e+00 -1.471480038962875199e+02
-6.288156288156288021e+00 -1.471177158436809691e+02
-6.283272283272283154e+00 -1.470537675042659487e+02
-6.278388278388278287e+00 -1.470986971359076279e+02
-6.273504273504273421e+00 -1.471003958751913956e+02
-6.268620268620268554e+00 -1.471582279961242818e+02
-6.263736263736263687e+00 -1.471550930885418325e+02
-6.258852258852258821e+00 -1.471733775263112705e+02
-6.253968253968253954e+00 -1.471524872005456928e+02
-6.249084249084249088e+00 -1.470574806145020546e+02
-6.244200244200244221e+00 -1.469906492375694995e+02
-6.239316239316239354e+00 -1.470887541639633014e+02
-6.234432234432234488e+00 -1.470976869081910650e+02
-6.229548229548229621e+00 -1.472870714388541273e+02
-6.224664224664224754e+00 -1.472052294488495079e+02
-6.219780219780219888e+00 -1.472785256146687800e+02
-6.214896214896215021e+00 -1.471906435772317252e+02
-6.210012210012210154e+00 -1.472569752766918896e+02
-6.205128205128205288e+00 -1.472060421325613504e+02
-6.200244200244200421e+00 -1.473370939293060928e+02
-6.195360195360195554e+00 -1.472428442695609192e+02
-6.190476190476190688e+00 -1.472551018175259969e+02
-6.185592185592184933e+00 -1.473325533582768969e+02
-6.180708180708180066e+00 -1.474548164880430079e+02
-6.175824175824175200e+00 -1.473896235945200033e+02
-6.170940170940170333e+00 -1.474585689589540323e+02
-6.166056166056165466e+00 -1.473752420736266231e+02
-6.161172161172160600e+00 -1.474260693978546612e+02
-6.156288156288155733e+00 -1.473627520043832533e+02
-6.151404151404150866e+00 -1.472720290640177154e+02
-6.146520146520146000e+00 -1.471642962628162650e+02
-6.141636141636141133e+00 -1.472398362934714839e+02
-6.136752136752136266e+00 -1.471968882683264894e+02
-6.131868131868131400e+00 -1.472119743179194984e+02
-6.126984126984126533e+00 -1.471675370205718139e+02
-6.122100122100121666e+00 -1.472036173328186806e+02
-6.117216117216116800e+00 -1.471698475599699520e+02
-6.112332112332111933e+00 -1.470654846110284666e+02
-6.107448107448107066e+00 -1.470537322610078661e+02
-6.102564102564102200e+00 -1.471927568602208396e+02
-6.097680097680097333e+00 -1.470875857871280914e+02
-6.092796092796092466e+00 -1.471579381003666924e+02
-6.087912087912087600e+00 -1.470354974613267984e+02
-6.083028083028082733e+00 -1.470143017840563857e+02
-6.078144078144077866e+00 -1.469876552649430437e+02
-6.073260073260073000e+00 -1.469345422907726970e+02
-6.068376068376068133e+00 -1.468815177053724312e+02
-6.063492063492063266e+00 -1.470181041784297520e+02
-6.058608058608058400e+00 -1.470030468914418122e+02
-6.053724053724053533e+00 -1.468874725299031638e+02
-6.048840048840048667e+00 -1.468341002261170729e+02
-6.043956043956043800e+00 -1.468580726896166198e+02
-6.039072039072038933e+00 -1.468566184861972204e+02
-6.034188034188034067e+00 -1.467858573689745469e+02
-6.029304029304029200e+00 -1.467165183377531719e+02
-6.024420024420024333e+00 -1.466856014889278299e+02
-6.019536019536019467e+00 -1.466730212333867769e+02
-6.014652014652014600e+00 -1.466306622187100857e+02
-6.009768009768009733e+00 -1.465120275051609724e+02
-6.004884004884004867e+00 -1.464773157951890994e+02
-6.000000000000000000e+00 -1.464757301311338438e+02
-5.995115995115995133e+00 -1.464797294026885766e+02
-5.990231990231990267e+00 -1.463184414437419036e+02
-5.985347985347985400e+00 -1.462612901467527990e+02
-5.980463980463980533e+00 -1.462707593577242164e+02
-5.975579975579975667e+00 -1.463156683356186534e+02
-5.970695970695970800e+00 -1.462499980208258989e+02
-5.965811965811965933e+00 -1.461812065587776033e+02
-5.960927960927961067e+00 -1.461952366474239682e+02
-5.956043956043956200e+00 -1.462050793259352020e+02
-5.951159951159951333e+00 -1.461485534789065639e+02
-5.946275946275946467e+00 -1.461741191214050275e+02
-5.941391941391941600e+00 -1.462021565989663827e+02
-5.936507936507936734e+00 -1.461041131165468414e+02
-5.931623931623931867e+00 -1.460906764606020261e+02
-5.926739926739927000e+00 -1.461268148227141808e+02
-5.921855921855922134e+00 -1.461385241097978849e+02
-5.916971916971917267e+00 -1.461175660256668039e+02
-5.912087912087912400e+00 -1.460593459610079208e+02
-5.907203907203907534e+00 -1.460064642327630224e+02
-5.902319902319902667e+00 -1.460431762581028750e+02
-5.897435897435897800e+00 -1.460109821142910960e+02
-5.892551892551892934e+00 -1.460295009018593362e+02
-5.887667887667888067e+00 -1.459673239592460163e+02
-5.882783882783883200e+00 -1.459407620128575900e+02
-5.877899877899878334e+00 -1.459693350615536360e+02
-5.873015873015872579e+00 -1.459149952382410333e+02
-5.868131868131867712e+00 -1.460245442655057673e+02
-5.863247863247862846e+00 -1.461220205402359795e+02
-5.858363858363857979e+00 -1.460860195456745600e+02
-5.853479853479853112e+00 -1.460445635725936881e+02
-5.848595848595848246e+00 -1.460735831277226282e+02
-5.843711843711843379e+00 -1.461018689514318964e+02
-5.838827838827838512e+00 -1.460787579687633979e+02
-5.833943833943833646e+00 -1.460450775432732371e+02
-5.829059829059828779e+00 -1.460599899213804349e+02
-5.824175824175823912e+00 -1.461518781159554408e+02
-5.819291819291819046e+00 -1.461343374099103869e+02
-5.814407814407814179e+00 -1.460961285690872842e+02
-5.809523809523809312e+00 -1.462161530699617344e+02
-5.804639804639804446e+00 -1.463732044062845432e+02
-5.799755799755799579e+00 -1.463257665280608535e+02
-5.794871794871794712e+00 -1.462856380773619094e+02
-5.789987789987789846e+00 -1.462616711104376463e+02
-5.785103785103784979e+00 -1.463967461697761792e+02
-5.780219780219780112e+00 -1.463509737795293404e+02
-5.775335775335775246e+00 -1.462838931748971447e+02
-5.770451770451770379e+00 -1.464061864290253538e+02
-5.765567765567765512e+00 -1.465547450844694026e+02
-5.760683760683760646e+00 -1.465022072365703707e+02
-5.755799755799755779e+00 -1.462733119046874606e+02
-5.750915750915750912e+00 -1.461582251859921087e+02
-5.746031746031746046e+00 -1.461976685579327011e+02
-5.741147741147741179e+00 -1.461917776879647306e+02
-5.736263736263736313e+00 -1.460701979267307138e+02
-5.731379731379731446e+00 -1.460453843556558979e+02
-5.726495726495726579e+00 -1.461595236442578312e+02
-5.721611721611721713e+00 -1.461384992853609504e+02
-5.716727716727716846e+00 -1.461741278583574513e+02
-5.711843711843711979e+00 -1.461481228417001716e+02
-5.706959706959707113e+00 -1.462333268556371877e+02
-5.702075702075702246e+00 -1.461910182703130658e+02
-5.697191697191697379e+00 -1.460266920391860879e+02
-5.692307692307692513e+00 -1.459562379924470861e+02
-5.687423687423687646e+00 -1.460638974447308556e+02
-5.682539682539682779e+00 -1.460530461878377366e+02
-5.677655677655677913e+00 -1.459151054810413655e+02
-5.672771672771673046e+00 -1.457666337013319833e+02
-5.667887667887668179e+00 -1.458678115658111381e+02
-5.663003663003663313e+00 -1.458800112090267191e+02
-5.658119658119658446e+00 -1.457608956144045464e+02
-5.653235653235653579e+00 -1.456956259077765878e+02
-5.648351648351648713e+00 -1.457119736765234279e+02
-5.643467643467643846e+00 -1.457025525588994128e+02
-5.638583638583638979e+00 -1.456594294628786770e+02
-5.633699633699634113e+00 -1.455228584305005484e+02
-5.628815628815629246e+00 -1.454202468744273062e+02
-5.623931623931623491e+00 -1.454307393600656440e+02
-5.619047619047618625e+00 -1.453245317420952460e+02
-5.614163614163613758e+00 -1.451736394983647074e+02
-5.609279609279608891e+00 -1.450801591573333837e+02
-5.604395604395604025e+00 -1.450908786903431178e+02
-5.599511599511599158e+00 -1.450522853571260953e+02
-5.594627594627594291e+00 -1.449754173393460803e+02
-5.589743589743589425e+00 -1.448210752188650758e+02
-5.584859584859584558e+00 -1.448319909530825953e+02
-5.579975579975579691e+00 -1.447880025992414801e+02
-5.575091575091574825e+00 -1.447646855535513453e+02
-5.570207570207569958e+00 -1.447587989980283965e+02
-5.565323565323565091e+00 -1.447594140290728433e+02
-5.560439560439560225e+00 -1.447067844529482556e+02
-5.555555555555555358e+00 -1.445676277069041760e+02
-5.550671550671550492e+00 -1.444887459863622610e+02
-5.545787545787545625e+00 -1.444781903233427443e+02
-5.540903540903540758e+00 -1.444252842726484971e+02
-5.536019536019535892e+00 -1.445118121610178150e+02
-5.531135531135531025e+00 -1.445350418264664540e+02
-5.526251526251526158e+00 -1.445832052214859971e+02
-5.521367521367521292e+00 -1.444948003175295526e+02
-5.516483516483516425e+00 -1.444079655521149164e+02
-5.511599511599511558e+00 -1.442772969506759466e+02
-5.506715506715506692e+00 -1.442597318497374488e+02
-5.501831501831501825e+00 -1.441831606633931813e+02
-5.496947496947496958e+00 -1.440307639298750928e+02
-5.492063492063492092e+00 -1.439005996211911338e+02
-5.487179487179487225e+00 -1.439056543737347624e+02
-5.482295482295482358e+00 -1.438746339486712316e+02
-5.477411477411477492e+00 -1.439343914063610157e+02
-5.472527472527472625e+00 -1.439675026853452948e+02
-5.467643467643467758e+00 -1.440027757382551670e+02
-5.462759462759462892e+00 -1.439079733770021505e+02
-5.457875457875458025e+00 -1.439201665957276646e+02
-5.452991452991453158e+00 -1.437457708369248337e+02
-5.448107448107448292e+00 -1.437268039273924956e+02
-5.443223443223443425e+00 -1.436286245656845324e+02
-5.438339438339438559e+00 -1.436149469736465676e+02
-5.433455433455433692e+00 -1.435510425093305855e+02
-5.428571428571428825e+00 -1.435213761657135478e+02
-5.423687423687423959e+00 -1.434669155292639005e+02
-5.418803418803419092e+00 -1.433960422273742665e+02
-5.413919413919414225e+00 -1.432920191504200318e+02
-5.409035409035409359e+00 -1.432912243686108411e+02
-5.404151404151404492e+00 -1.432408348295059284e+02
-5.399267399267399625e+00 -1.432186474073347142e+02
-5.394383394383394759e+00 -1.431832940821485067e+02
-5.389499389499389892e+00 -1.432125096536136084e+02
-5.384615384615385025e+00 -1.431577055388689530e+02
-5.379731379731380159e+00 -1.430353768957603791e+02
-5.374847374847375292e+00 -1.429506248351108013e+02
-5.369963369963369537e+00 -1.429841586037597096e+02
-5.365079365079364671e+00 -1.429531857438409475e+02
-5.360195360195359804e+00 -1.428722936075400014e+02
-5.355311355311354937e+00 -1.426922682631256407e+02
-5.350427350427350071e+00 -1.426658400124617287e+02
-5.345543345543345204e+00 -1.426273216276237008e+02
-5.340659340659340337e+00 -1.425785819677370512e+02
-5.335775335775335471e+00 -1.424292246102985473e+02
-5.330891330891330604e+00 -1.422935880021653361e+02
-5.326007326007325737e+00 -1.422887669878197698e+02
-5.321123321123320871e+00 -1.422159858536348906e+02
-5.316239316239316004e+00 -1.420684617780639769e+02
-5.311355311355311137e+00 -1.420169849242524833e+02
-5.306471306471306271e+00 -1.420077519787509743e+02
-5.301587301587301404e+00 -1.419946556156425572e+02
-5.296703296703296537e+00 -1.418020379505008748e+02
-5.291819291819291671e+00 -1.416529684330864711e+02
-5.286935286935286804e+00 -1.416485948694644890e+02
-5.282051282051281937e+00 -1.415930298519615746e+02
-5.277167277167277071e+00 -1.414857258378020788e+02
-5.272283272283272204e+00 -1.413678937307205956e+02
-5.267399267399267337e+00 -1.413806891816635698e+02
-5.262515262515262471e+00 -1.413648867048838156e+02
-5.257631257631257604e+00 -1.411579065905102368e+02
-5.252747252747252737e+00 -1.408832583846681246e+02
-5.247863247863247871e+00 -1.408838150361659132e+02
-5.242979242979243004e+00 -1.408595080876088730e+02
-5.238095238095238138e+00 -1.406631099711169952e+02
-5.233211233211233271e+00 -1.404904251085954741e+02
-5.228327228327228404e+00 -1.405198921871011919e+02
-5.223443223443223538e+00 -1.405077830642500771e+02
-5.218559218559218671e+00 -1.402756346321008891e+02
-5.213675213675213804e+00 -1.398406987853215924e+02
-5.208791208791208938e+00 -1.398500051231994519e+02
-5.203907203907204071e+00 -1.398232832005218143e+02
-5.199023199023199204e+00 -1.396466838311096126e+02
-5.194139194139194338e+00 -1.392706402530209004e+02
-5.189255189255189471e+00 -1.392971019513796591e+02
-5.184371184371184604e+00 -1.392773206235675616e+02
-5.179487179487179738e+00 -1.390391621158553335e+02
-5.174603174603174871e+00 -1.384378582872583081e+02
-5.169719169719170004e+00 -1.384065778962419699e+02
-5.164835164835165138e+00 -1.383708695528371777e+02
-5.159951159951160271e+00 -1.382527515973105778e+02
-5.155067155067155404e+00 -1.376612436233042445e+02
-5.150183150183150538e+00 -1.375677237146655898e+02
-5.145299145299145671e+00 -1.375393459278288617e+02
-5.140415140415140804e+00 -1.373479621666022865e+02
-5.135531135531135938e+00 -1.365054872419634933e+02
-5.130647130647131071e+00 -1.361769804464024674e+02
-5.125763125763126205e+00 -1.361626143626560008e+02
-5.120879120879120450e+00 -1.359729457496030705e+02
-5.115995115995115583e+00 -1.334818953328670261e+02
-5.111111111111110716e+00 -1.289838305146006405e+02
-5.106227106227105850e+00 -1.270190124261779374e+02
-5.101343101343100983e+00 -1.269875377041942670e+02
-5.096459096459096116e+00 -1.251111787998932527e+02
-5.091575091575091250e+00 -1.234479854380902708e+02
-5.086691086691086383e+00 -1.228734208502725522e+02
-5.081807081807081516e+00 -1.228452656532036116e+02
-5.076923076923076650e+00 -1.221999771739752134e+02
-5.072039072039071783e+00 -1.209978581406692513e+02
-5.067155067155066916e+00 -1.206721116016532278e+02
-5.062271062271062050e+00 -1.206202134676252768e+02
-5.057387057387057183e+00 -1.206024843458007183e+02
-5.052503052503052317e+00 -1.203910065664434370e+02
-5.047619047619047450e+00 -1.197953382473381367e+02
-5.042735042735042583e+00 -1.195208186001127757e+02
-5.037851037851037717e+00 -1.192737650261082649e+02
-5.032967032967032850e+00 -1.190941876320252533e+02
-5.028083028083027983e+00 -1.190937119964417832e+02
-5.023199023199023117e+00 -1.190064479427978767e+02
-5.018315018315018250e+00 -1.189985198482867901e+02
-5.013431013431013383e+00 -1.189731525225669486e+02
-5.008547008547008517e+00 -1.189728619743599580e+02
-5.003663003663003650e+00 -1.186786754567075661e+02
-4.998778998778998783e+00 -1.179940780754088649e+02
-4.993894993894993917e+00 -1.176538489851946849e+02
-4.989010989010989050e+00 -1.176534634766763929e+02
-4.984126984126984183e+00 -1.174432647061901491e+02
-4.979242979242979317e+00 -1.172300557574768050e+02
-4.974358974358974450e+00 -1.172301774724365373e+02
-4.969474969474969583e+00 -1.170716206644984112e+02
-4.964590964590964717e+00 -1.168917940806829705e+02
-4.959706959706959850e+00 -1.168114794036018367e+02
-4.954822954822954983e+00 -1.167458230053224923e+02
-4.949938949938950117e+00 -1.167459076303586869e+02
-4.945054945054945250e+00 -1.166212929367121376e+02
-4.940170940170940383e+00 -1.164753257778125004e+02
-4.935286935286935517e+00 -1.164434156795259412e+02
-4.930402930402930650e+00 -1.163060313239977290e+02
-4.925518925518925784e+00 -1.160741344120968819e+02
-4.920634920634920917e+00 -1.159177983883563599e+02
-4.915750915750916050e+00 -1.158573930979235911e+02
-4.910866910866911184e+00 -1.156359613609981949e+02
-4.905982905982906317e+00 -1.154710030083984407e+02
-4.901098901098901450e+00 -1.153648521693827149e+02
-4.896214896214896584e+00 -1.150750895050649376e+02
-4.891330891330891717e+00 -1.150922111234661429e+02
-4.886446886446886850e+00 -1.151695974622032281e+02
-4.881562881562881984e+00 -1.151336769250893610e+02
-4.876678876678877117e+00 -1.152382733451510148e+02
-4.871794871794871362e+00 -1.152374242127671522e+02
-4.866910866910866496e+00 -1.151787263489634086e+02
-4.862026862026861629e+00 -1.151470200019993229e+02
-4.857142857142856762e+00 -1.152540777284845461e+02
-4.852258852258851896e+00 -1.154414945935556318e+02
-4.847374847374847029e+00 -1.152707542983472990e+02
-4.842490842490842162e+00 -1.151767214140143096e+02
-4.837606837606837296e+00 -1.150894014055211017e+02
-4.832722832722832429e+00 -1.149734693314840541e+02
-4.827838827838827562e+00 -1.150105653929115306e+02
-4.822954822954822696e+00 -1.149321497429477432e+02
-4.818070818070817829e+00 -1.149704409216562198e+02
-4.813186813186812962e+00 -1.150395165045919725e+02
-4.808302808302808096e+00 -1.150322728514569093e+02
-4.803418803418803229e+00 -1.150477076203508062e+02
-4.798534798534798362e+00 -1.150292370244456492e+02
-4.793650793650793496e+00 -1.149577867221869383e+02
-4.788766788766788629e+00 -1.149033193499021195e+02
-4.783882783882783762e+00 -1.150164348977255599e+02
-4.778998778998778896e+00 -1.153322907563935473e+02
-4.774114774114774029e+00 -1.154409914001163173e+02
-4.769230769230769162e+00 -1.152679418223751497e+02
-4.764346764346764296e+00 -1.151955278298458865e+02
-4.759462759462759429e+00 -1.151423646867517760e+02
-4.754578754578754562e+00 -1.150598274151964659e+02
-4.749694749694749696e+00 -1.151581313871409122e+02
-4.744810744810744829e+00 -1.152026782867916523e+02
-4.739926739926739963e+00 -1.151859260309880142e+02
-4.735042735042735096e+00 -1.152342326469872376e+02
-4.730158730158730229e+00 -1.151753832429038198e+02
-4.725274725274725363e+00 -1.151255310536369620e+02
-4.720390720390720496e+00 -1.150544313304347241e+02
-4.715506715506715629e+00 -1.149110738649090990e+02
-4.710622710622710763e+00 -1.149110393380264981e+02
-4.705738705738705896e+00 -1.150409639565700672e+02
-4.700854700854701029e+00 -1.150954396404767692e+02
-4.695970695970696163e+00 -1.149809907985202244e+02
-4.691086691086691296e+00 -1.149906076639894366e+02
-4.686202686202686429e+00 -1.150599330028894798e+02
-4.681318681318681563e+00 -1.150597090494082551e+02
-4.676434676434676696e+00 -1.152910554451057124e+02
-4.671550671550671829e+00 -1.153597512077647593e+02
-4.666666666666666963e+00 -1.152693713182113981e+02
-4.661782661782662096e+00 -1.152870065157715089e+02
-4.656898656898657229e+00 -1.152516155475649100e+02
-4.652014652014652363e+00 -1.151491098460508198e+02
-4.647130647130647496e+00 -1.150691297625358658e+02
-4.642246642246642629e+00 -1.150600296690492286e+02
-4.637362637362637763e+00 -1.150724390704013302e+02
-4.632478632478632896e+00 -1.151534141489205751e+02
-4.627594627594628029e+00 -1.153258124201052510e+02
-4.622710622710622275e+00 -1.153388913897400272e+02
-4.617826617826617408e+00 -1.154369570808933787e+02
-4.612942612942612541e+00 -1.155329535922780053e+02
-4.608058608058607675e+00 -1.155426234683569646e+02
-4.603174603174602808e+00 -1.155497777357071243e+02
-4.598290598290597941e+00 -1.154944505312112710e+02
-4.593406593406593075e+00 -1.154745008011778111e+02
-4.588522588522588208e+00 -1.152707646895895266e+02
-4.583638583638583341e+00 -1.150509081967800995e+02
-4.578754578754578475e+00 -1.149894425427524993e+02
-4.573870573870573608e+00 -1.150386842807319283e+02
-4.568986568986568741e+00 -1.150100233544568908e+02
-4.564102564102563875e+00 -1.149837215280172131e+02
-4.559218559218559008e+00 -1.149985451025406888e+02
-4.554334554334554142e+00 -1.150647305781060084e+02
-4.549450549450549275e+00 -1.151905072629178619e+02
-4.544566544566544408e+00 -1.152622174066680572e+02
-4.539682539682539542e+00 -1.152349331837359330e+02
-4.534798534798534675e+00 -1.152676738597333639e+02
-4.529914529914529808e+00 -1.152176703828737914e+02
-4.525030525030524942e+00 -1.151749871855691651e+02
-4.520146520146520075e+00 -1.152474746067934177e+02
-4.515262515262515208e+00 -1.151103195330220217e+02
-4.510378510378510342e+00 -1.150746280948254849e+02
-4.505494505494505475e+00 -1.150939491076059795e+02
-4.500610500610500608e+00 -1.151873283303724520e+02
-4.495726495726495742e+00 -1.153457333855723874e+02
-4.490842490842490875e+00 -1.152657622089812719e+02
-4.485958485958486008e+00 -1.151310555120244601e+02
-4.481074481074481142e+00 -1.150979769942548501e+02
-4.476190476190476275e+00 -1.152308958445770060e+02
-4.471306471306471408e+00 -1.154029389943053587e+02
-4.466422466422466542e+00 -1.154540281139462508e+02
-4.461538461538461675e+00 -1.154746684481437740e+02
-4.456654456654456808e+00 -1.154841794506288863e+02
-4.451770451770451942e+00 -1.154824705935525913e+02
-4.446886446886447075e+00 -1.155849179513648295e+02
-4.442002442002442208e+00 -1.155152955367089618e+02
-4.437118437118437342e+00 -1.153654904664691117e+02
-4.432234432234432475e+00 -1.154698700790905121e+02
-4.427350427350427609e+00 -1.156094855710439617e+02
-4.422466422466422742e+00 -1.154751941315265071e+02
-4.417582417582417875e+00 -1.152765072150894952e+02
-4.412698412698413009e+00 -1.150077964708953004e+02
-4.407814407814408142e+00 -1.149401556824753357e+02
-4.402930402930403275e+00 -1.150306400920676850e+02
-4.398046398046398409e+00 -1.150081055877988092e+02
-4.393162393162393542e+00 -1.150606755123023106e+02
-4.388278388278388675e+00 -1.151349532992744855e+02
-4.383394383394383809e+00 -1.153097638255133717e+02
-4.378510378510378942e+00 -1.153365505652969745e+02
-4.373626373626374075e+00 -1.152734775161490006e+02
-4.368742368742368321e+00 -1.153537762336499100e+02
-4.363858363858363454e+00 -1.155210146340059225e+02
-4.358974358974358587e+00 -1.156119518051612260e+02
-4.354090354090353721e+00 -1.156235568403735812e+02
-4.349206349206348854e+00 -1.156756578923074699e+02
-4.344322344322343987e+00 -1.156210585648938434e+02
-4.339438339438339121e+00 -1.156188062213136902e+02
-4.334554334554334254e+00 -1.154883760370377956e+02
-4.329670329670329387e+00 -1.152539963848670226e+02
-4.324786324786324521e+00 -1.152891875942309099e+02
-4.319902319902319654e+00 -1.155000650528679387e+02
-4.315018315018314787e+00 -1.155120018264571797e+02
-4.310134310134309921e+00 -1.154323313431559370e+02
-4.305250305250305054e+00 -1.153492219344353629e+02
-4.300366300366300187e+00 -1.153021121161342251e+02
-4.295482295482295321e+00 -1.154353581175765839e+02
-4.290598290598290454e+00 -1.154937724578418567e+02
-4.285714285714285587e+00 -1.154089802889289729e+02
-4.280830280830280721e+00 -1.153751463304009661e+02
-4.275946275946275854e+00 -1.153635867988754455e+02
-4.271062271062270987e+00 -1.155250902189083035e+02
-4.266178266178266121e+00 -1.156244242180125781e+02
-4.261294261294261254e+00 -1.153473531969314649e+02
-4.256410256410256387e+00 -1.152825795268959155e+02
-4.251526251526251521e+00 -1.152860812745227861e+02
-4.246642246642246654e+00 -1.152339849617820278e+02
-4.241758241758241788e+00 -1.150853413846461706e+02
-4.236874236874236921e+00 -1.150457358316189129e+02
-4.231990231990232054e+00 -1.150600079869829528e+02
-4.227106227106227188e+00 -1.149841740201877087e+02
-4.222222222222222321e+00 -1.150358463845095685e+02
-4.217338217338217454e+00 -1.152307252558728266e+02
-4.212454212454212588e+00 -1.152987751498985176e+02
-4.207570207570207721e+00 -1.152180562858796407e+02
-4.202686202686202854e+00 -1.153384890959480060e+02
-4.197802197802197988e+00 -1.155323940917486141e+02
-4.192918192918193121e+00 -1.157839840800264994e+02
-4.188034188034188254e+00 -1.157556871753063206e+02
-4.183150183150183388e+00 -1.156186173949881209e+02
-4.178266178266178521e+00 -1.156354326267342003e+02
-4.173382173382173654e+00 -1.155945182515143301e+02
-4.168498168498168788e+00 -1.154422997968457878e+02
-4.163614163614163921e+00 -1.153879435393364616e+02
-4.158730158730159054e+00 -1.154539254339699852e+02
-4.153846153846154188e+00 -1.154492536647891541e+02
-4.148962148962149321e+00 -1.153957549153200404e+02
-4.144078144078144454e+00 -1.153583363050632613e+02
-4.139194139194139588e+00 -1.152833127198122440e+02
-4.134310134310134721e+00 -1.151799420970102403e+02
-4.129426129426129854e+00 -1.151422799686765757e+02
-4.124542124542124988e+00 -1.152093180987402548e+02
-4.119658119658119233e+00 -1.151763166837156120e+02
-4.114774114774114366e+00 -1.152346825442275815e+02
-4.109890109890109500e+00 -1.155093798606271491e+02
-4.105006105006104633e+00 -1.154753280000171713e+02
-4.100122100122099766e+00 -1.153655668571070549e+02
-4.095238095238094900e+00 -1.153830020315425173e+02
-4.090354090354090033e+00 -1.153329509116604470e+02
-4.085470085470085166e+00 -1.154563324759736673e+02
-4.080586080586080300e+00 -1.154432235910523161e+02
-4.075702075702075433e+00 -1.151129733411873843e+02
-4.070818070818070566e+00 -1.150484454557789036e+02
-4.065934065934065700e+00 -1.152145903013260551e+02
-4.061050061050060833e+00 -1.152369377238970429e+02
-4.056166056166055967e+00 -1.152676735915415094e+02
-4.051282051282051100e+00 -1.151882731018103527e+02
-4.046398046398046233e+00 -1.151265104349817534e+02
-4.041514041514041367e+00 -1.153825336075014576e+02
-4.036630036630036500e+00 -1.154098407430789734e+02
-4.031746031746031633e+00 -1.154270768918185865e+02
-4.026862026862026767e+00 -1.153579332127532950e+02
-4.021978021978021900e+00 -1.153517131415013210e+02
-4.017094017094017033e+00 -1.154582239574662452e+02
-4.012210012210012167e+00 -1.153791772012433370e+02
-4.007326007326007300e+00 -1.153735614063402863e+02
-4.002442002442002433e+00 -1.153432273989336920e+02
-3.997557997557997567e+00 -1.152768353906183165e+02
-3.992673992673992700e+00 -1.154256328513224616e+02
-3.987789987789987833e+00 -1.155226986879476954e+02
-3.982905982905982967e+00 -1.155385166897960545e+02
-3.978021978021978100e+00 -1.154308600826827700e+02
-3.973137973137973233e+00 -1.153898077372029434e+02
-3.968253968253968367e+00 -1.155750179307847816e+02
-3.963369963369963500e+00 -1.155880561500914894e+02
-3.958485958485958633e+00 -1.153980982193668723e+02
-3.953601953601953767e+00 -1.152709869893718206e+02
-3.948717948717948900e+00 -1.153548491444910269e+02
-3.943833943833944033e+00 -1.153793466682352573e+02
-3.938949938949939167e+00 -1.153328823890022079e+02
-3.934065934065934300e+00 -1.152130450184260582e+02
-3.929181929181929434e+00 -1.153339363543503850e+02
-3.924297924297924567e+00 -1.154382396144688272e+02
-3.919413919413919700e+00 -1.155088313279267140e+02
-3.914529914529914834e+00 -1.154302372676318242e+02
-3.909645909645909967e+00 -1.153293636378955824e+02
-3.904761904761905100e+00 -1.153284860785984876e+02
-3.899877899877900234e+00 -1.151735110377380380e+02
-3.894993894993895367e+00 -1.150744020604257543e+02
-3.890109890109890500e+00 -1.150302111838538934e+02
-3.885225885225885634e+00 -1.151040654380618378e+02
-3.880341880341880767e+00 -1.151027625323706047e+02
-3.875457875457875900e+00 -1.150215933281987901e+02
-3.870573870573870146e+00 -1.151825692187532155e+02
-3.865689865689865279e+00 -1.151294929327649754e+02
-3.860805860805860412e+00 -1.149258934582126699e+02
-3.855921855921855546e+00 -1.151696477514108778e+02
-3.851037851037850679e+00 -1.152547070884910454e+02
-3.846153846153845812e+00 -1.150961790666089399e+02
-3.841269841269840946e+00 -1.150684812036541160e+02
-3.836385836385836079e+00 -1.150709576094417059e+02
-3.831501831501831212e+00 -1.151306250948278489e+02
-3.826617826617826346e+00 -1.152495028777387915e+02
-3.821733821733821479e+00 -1.152738050935627001e+02
-3.816849816849816612e+00 -1.151776562112461875e+02
-3.811965811965811746e+00 -1.150585171697478870e+02
-3.807081807081806879e+00 -1.151731822028090448e+02
-3.802197802197802012e+00 -1.154138939543567801e+02
-3.797313797313797146e+00 -1.153281378949587719e+02
-3.792429792429792279e+00 -1.152775775354831609e+02
-3.787545787545787412e+00 -1.153369843167367890e+02
-3.782661782661782546e+00 -1.154002099599853750e+02
-3.777777777777777679e+00 -1.154095299279033213e+02
-3.772893772893772812e+00 -1.151086791026226450e+02
-3.768009768009767946e+00 -1.150166754428020255e+02
-3.763125763125763079e+00 -1.150525430498533979e+02
-3.758241758241758212e+00 -1.150595877447406536e+02
-3.753357753357753346e+00 -1.150535692877839580e+02
-3.748473748473748479e+00 -1.150305615696596959e+02
-3.743589743589743613e+00 -1.151380716723640774e+02
-3.738705738705738746e+00 -1.152314733597375351e+02
-3.733821733821733879e+00 -1.151911129390181685e+02
-3.728937728937729013e+00 -1.151647367708049075e+02
-3.724053724053724146e+00 -1.151908213533195351e+02
-3.719169719169719279e+00 -1.151580900439950739e+02
-3.714285714285714413e+00 -1.152272450591897837e+02
-3.709401709401709546e+00 -1.152721039310178242e+02
-3.704517704517704679e+00 -1.152296066351713790e+02
-3.699633699633699813e+00 -1.150633426936129524e+02
-3.694749694749694946e+00 -1.151564476093818143e+02
-3.689865689865690079e+00 -1.153339171345858603e+02
-3.684981684981685213e+00 -1.152419193744746622e+02
-3.680097680097680346e+00 -1.152349268587606161e+02
-3.675213675213675479e+00 -1.153462267786143656e+02
-3.670329670329670613e+00 -1.153922596180746183e+02
-3.665445665445665746e+00 -1.153925845775615642e+02
-3.660561660561660879e+00 -1.153232121116595721e+02
-3.655677655677656013e+00 -1.153608787554654498e+02
-3.650793650793651146e+00 -1.153151035027770774e+02
-3.645909645909646279e+00 -1.152607642643060331e+02
-3.641025641025641413e+00 -1.155440697915977779e+02
-3.636141636141636546e+00 -1.153861707546466988e+02
-3.631257631257631679e+00 -1.152923915547439435e+02
-3.626373626373626813e+00 -1.154314533333763109e+02
-3.621489621489621058e+00 -1.153625514124898501e+02
-3.616605616605616191e+00 -1.153448455240144455e+02
-3.611721611721611325e+00 -1.153378889476661868e+02
-3.606837606837606458e+00 -1.153585579882437457e+02
-3.601953601953601591e+00 -1.153548614479230281e+02
-3.597069597069596725e+00 -1.153764137456197716e+02
-3.592185592185591858e+00 -1.153750162782558419e+02
-3.587301587301586991e+00 -1.152868370128284283e+02
-3.582417582417582125e+00 -1.151933296379266665e+02
-3.577533577533577258e+00 -1.152776038582489377e+02
-3.572649572649572391e+00 -1.153805461812079329e+02
-3.567765567765567525e+00 -1.152475512973273908e+02
-3.562881562881562658e+00 -1.150648653494707361e+02
-3.557997557997557792e+00 -1.150133455684588739e+02
-3.553113553113552925e+00 -1.152431777107679238e+02
-3.548229548229548058e+00 -1.154337802523358505e+02
-3.543345543345543192e+00 -1.153327877173427964e+02
-3.538461538461538325e+00 -1.153008414873687002e+02
-3.533577533577533458e+00 -1.153382653526851129e+02
-3.528693528693528592e+00 -1.152427898139647056e+02
-3.523809523809523725e+00 -1.151529360410645779e+02
-3.518925518925518858e+00 -1.152277684973534804e+02
-3.514041514041513992e+00 -1.154056660570843462e+02
-3.509157509157509125e+00 -1.155357820136744493e+02
-3.504273504273504258e+00 -1.154424896442704664e+02
-3.499389499389499392e+00 -1.152871661520357236e+02
-3.494505494505494525e+00 -1.152596130805669219e+02
-3.489621489621489658e+00 -1.152532333466349428e+02
-3.484737484737484792e+00 -1.152180685065203818e+02
-3.479853479853479925e+00 -1.152879658234558065e+02
-3.474969474969475058e+00 -1.153472454482854204e+02
-3.470085470085470192e+00 -1.151812883297147891e+02
-3.465201465201465325e+00 -1.151943919737402950e+02
-3.460317460317460458e+00 -1.153894480977066337e+02
-3.455433455433455592e+00 -1.153423140135582514e+02
-3.450549450549450725e+00 -1.151803603278175672e+02
-3.445665445665445858e+00 -1.151368175373897031e+02
-3.440781440781440992e+00 -1.153136768418653730e+02
-3.435897435897436125e+00 -1.153527915591049435e+02
-3.431013431013431259e+00 -1.152590039388254297e+02
-3.426129426129426392e+00 -1.152489681890734374e+02
-3.421245421245421525e+00 -1.150965278234873637e+02
-3.416361416361416659e+00 -1.152936764897923183e+02
-3.411477411477411792e+00 -1.153879682806739169e+02
-3.406593406593406925e+00 -1.153495481305171211e+02
-3.401709401709402059e+00 -1.154601970220540750e+02
-3.396825396825397192e+00 -1.154100325071365063e+02
-3.391941391941392325e+00 -1.153323504184134833e+02
-3.387057387057387459e+00 -1.151544176585190513e+02
-3.382173382173382592e+00 -1.151104425961105591e+02
-3.377289377289377725e+00 -1.151937854668376815e+02
-3.372405372405371971e+00 -1.152601343876899591e+02
-3.367521367521367104e+00 -1.153810809348883737e+02
-3.362637362637362237e+00 -1.153685367713696337e+02
-3.357753357753357371e+00 -1.152190687365131794e+02
-3.352869352869352504e+00 -1.152398017806886230e+02
-3.347985347985347637e+00 -1.153288022499584429e+02
-3.343101343101342771e+00 -1.152956019401412107e+02
-3.338217338217337904e+00 -1.152183759255580355e+02
-3.333333333333333037e+00 -1.151644395936734497e+02
-3.328449328449328171e+00 -1.151661981071687251e+02
-3.323565323565323304e+00 -1.150983204971071814e+02
-3.318681318681318437e+00 -1.149375469771840699e+02
-3.313797313797313571e+00 -1.149099608246769435e+02
-3.308913308913308704e+00 -1.150261813201816352e+02
-3.304029304029303837e+00 -1.151056028306810362e+02
-3.299145299145298971e+00 -1.151204461471355671e+02
-3.294261294261294104e+00 -1.151765386443014592e+02
-3.289377289377289237e+00 -1.151171223852201422e+02
-3.284493284493284371e+00 -1.149599991370508576e+02
-3.279609279609279504e+00 -1.151583424531283839e+02
-3.274725274725274637e+00 -1.152030040499304562e+02
-3.269841269841269771e+00 -1.150323062095116029e+02
-3.264957264957264904e+00 -1.151171819304781963e+02
-3.260073260073260037e+00 -1.152157297306963954e+02
-3.255189255189255171e+00 -1.152172364427794093e+02
-3.250305250305250304e+00 -1.151891593461450327e+02
-3.245421245421245438e+00 -1.152061242495343265e+02
-3.240537240537240571e+00 -1.151268899403265067e+02
-3.235653235653235704e+00 -1.151818023433802409e+02
-3.230769230769230838e+00 -1.153457763672776224e+02
-3.225885225885225971e+00 -1.153909342182102193e+02
-3.221001221001221104e+00 -1.152996631732524691e+02
-3.216117216117216238e+00 -1.151686092741121001e+02
-3.211233211233211371e+00 -1.152130166930111130e+02
-3.206349206349206504e+00 -1.153987326195191372e+02
-3.201465201465201638e+00 -1.153689440143237732e+02
-3.196581196581196771e+00 -1.153791846593141344e+02
-3.191697191697191904e+00 -1.152936872771242349e+02
-3.186813186813187038e+00 -1.152800509180040791e+02
-3.181929181929182171e+00 -1.153408729708421419e+02
-3.177045177045177304e+00 -1.153285935300202567e+02
-3.172161172161172438e+00 -1.154642461031132825e+02
-3.167277167277167571e+00 -1.155765029369389367e+02
-3.162393162393162704e+00 -1.156555018158274919e+02
-3.157509157509157838e+00 -1.157207420297894487e+02
-3.152625152625152971e+00 -1.156678072392953851e+02
-3.147741147741148104e+00 -1.153326022565799747e+02
-3.142857142857143238e+00 -1.151876715112002358e+02
-3.137973137973138371e+00 -1.152825191703420273e+02
-3.133089133089133504e+00 -1.153067779592716846e+02
-3.128205128205128638e+00 -1.153663978474248353e+02
-3.123321123321122883e+00 -1.154806254025371146e+02
-3.118437118437118016e+00 -1.155353159728334589e+02
-3.113553113553113150e+00 -1.155696116858858744e+02
-3.108669108669108283e+00 -1.155684833665956148e+02
-3.103785103785103416e+00 -1.156110295252733380e+02
-3.098901098901098550e+00 -1.158093015501204235e+02
-3.094017094017093683e+00 -1.159223314035619410e+02
-3.089133089133088816e+00 -1.157851568746358026e+02
-3.084249084249083950e+00 -1.156332367476524610e+02
-3.079365079365079083e+00 -1.155652136616242842e+02
-3.074481074481074216e+00 -1.155753705973387753e+02
-3.069597069597069350e+00 -1.155547793258595988e+02
-3.064713064713064483e+00 -1.155104301372875852e+02
-3.059829059829059617e+00 -1.153183918134416643e+02
-3.054945054945054750e+00 -1.153492371663630109e+02
-3.050061050061049883e+00 -1.155220006193394511e+02
-3.045177045177045017e+00 -1.154768669296790620e+02
-3.040293040293040150e+00 -1.154826217808114279e+02
-3.035409035409035283e+00 -1.154130205019325075e+02
-3.030525030525030417e+00 -1.154137182372703023e+02
-3.025641025641025550e+00 -1.154056257358872699e+02
-3.020757020757020683e+00 -1.154302033711884974e+02
-3.015873015873015817e+00 -1.154913298914396336e+02
-3.010989010989010950e+00 -1.153579448715171338e+02
-3.006105006105006083e+00 -1.152747585766356195e+02
-3.001221001221001217e+00 -1.153592309878540902e+02
-2.996336996336996350e+00 -1.154310276641257929e+02
-2.991452991452991483e+00 -1.153719725409762162e+02
-2.986568986568986617e+00 -1.152787623500383205e+02
-2.981684981684981750e+00 -1.153932380537672202e+02
-2.976800976800976883e+00 -1.154167677501210107e+02
-2.971916971916972017e+00 -1.154205742091967011e+02
-2.967032967032967150e+00 -1.153939770743300386e+02
-2.962148962148962283e+00 -1.154084441922260567e+02
-2.957264957264957417e+00 -1.153728105099973789e+02
-2.952380952380952550e+00 -1.150219008621467367e+02
-2.947496947496947683e+00 -1.148445450800979302e+02
-2.942612942612942817e+00 -1.148497246345400242e+02
-2.937728937728937950e+00 -1.148598231985681366e+02
-2.932844932844933084e+00 -1.149230135177262468e+02
-2.927960927960928217e+00 -1.151767754204690419e+02
-2.923076923076923350e+00 -1.154127763419508881e+02
-2.918192918192918484e+00 -1.154054801056145294e+02
-2.913308913308913617e+00 -1.153339688729789430e+02
-2.908424908424908750e+00 -1.152823250944214237e+02
-2.903540903540903884e+00 -1.152415241190667103e+02
-2.898656898656899017e+00 -1.153230123332743631e+02
-2.893772893772894150e+00 -1.153999329565278487e+02
-2.888888888888889284e+00 -1.153703535728734408e+02
-2.884004884004884417e+00 -1.153670509155195987e+02
-2.879120879120879550e+00 -1.153130899090287755e+02
-2.874236874236874684e+00 -1.152538908700728513e+02
-2.869352869352868929e+00 -1.153422598360538416e+02
-2.864468864468864062e+00 -1.154872349394926800e+02
-2.859584859584859196e+00 -1.154755982336878759e+02
-2.854700854700854329e+00 -1.152941841583014337e+02
-2.849816849816849462e+00 -1.153538595094832999e+02
-2.844932844932844596e+00 -1.156598195477155002e+02
-2.840048840048839729e+00 -1.158149681274385046e+02
-2.835164835164834862e+00 -1.157529086650067285e+02
-2.830280830280829996e+00 -1.155964934757864171e+02
-2.825396825396825129e+00 -1.154707600150796765e+02
-2.820512820512820262e+00 -1.153901765893355389e+02
-2.815628815628815396e+00 -1.155017861210931187e+02
-2.810744810744810529e+00 -1.156939185549734219e+02
-2.805860805860805662e+00 -1.157833146128443218e+02
-2.800976800976800796e+00 -1.157676024842422748e+02
-2.796092796092795929e+00 -1.154852315228375517e+02
-2.791208791208791062e+00 -1.154477902406988363e+02
-2.786324786324786196e+00 -1.155813615714720441e+02
-2.781440781440781329e+00 -1.154770748435261964e+02
-2.776556776556776462e+00 -1.154690494426341161e+02
-2.771672771672771596e+00 -1.155841710725685658e+02
-2.766788766788766729e+00 -1.155458834793415406e+02
-2.761904761904761862e+00 -1.155366661644017370e+02
-2.757020757020756996e+00 -1.155278066040245477e+02
-2.752136752136752129e+00 -1.155392388960967196e+02
-2.747252747252747263e+00 -1.156702895952770405e+02
-2.742368742368742396e+00 -1.155939921478887555e+02
-2.737484737484737529e+00 -1.154985565512451871e+02
-2.732600732600732663e+00 -1.157784375906883980e+02
-2.727716727716727796e+00 -1.159654475979861985e+02
-2.722832722832722929e+00 -1.159076764692813981e+02
-2.717948717948718063e+00 -1.158811826660808464e+02
-2.713064713064713196e+00 -1.157224798567197581e+02
-2.708180708180708329e+00 -1.155699174036586783e+02
-2.703296703296703463e+00 -1.155074842931910837e+02
-2.698412698412698596e+00 -1.155617511327315441e+02
-2.693528693528693729e+00 -1.155672253774772997e+02
-2.688644688644688863e+00 -1.155554670985579833e+02
-2.683760683760683996e+00 -1.157181285111629734e+02
-2.678876678876679129e+00 -1.156770167208973987e+02
-2.673992673992674263e+00 -1.156368679914145901e+02
-2.669108669108669396e+00 -1.156324375062881415e+02
-2.664224664224664529e+00 -1.156070260133398051e+02
-2.659340659340659663e+00 -1.156513436273319684e+02
-2.654456654456654796e+00 -1.156711802107395215e+02
-2.649572649572649929e+00 -1.156837483564424645e+02
-2.644688644688645063e+00 -1.155724928248146455e+02
-2.639804639804640196e+00 -1.155951527895171864e+02
-2.634920634920635329e+00 -1.157840895782249078e+02
-2.630036630036630463e+00 -1.158451403999140155e+02
-2.625152625152625596e+00 -1.157318515478542196e+02
-2.620268620268619841e+00 -1.155923013206690371e+02
-2.615384615384614975e+00 -1.157201926393535274e+02
-2.610500610500610108e+00 -1.158107759974819828e+02
-2.605616605616605241e+00 -1.159176453913896125e+02
-2.600732600732600375e+00 -1.159528005894902378e+02
-2.595848595848595508e+00 -1.157551399364304530e+02
-2.590964590964590641e+00 -1.157326712234659425e+02
-2.586080586080585775e+00 -1.156553206576838164e+02
-2.581196581196580908e+00 -1.156347182901946553e+02
-2.576312576312576041e+00 -1.158963090868812316e+02
-2.571428571428571175e+00 -1.159704129162234949e+02
-2.566544566544566308e+00 -1.158476550691696758e+02
-2.561660561660561441e+00 -1.159561435257786570e+02
-2.556776556776556575e+00 -1.159859308984189568e+02
-2.551892551892551708e+00 -1.158631466899013986e+02
-2.547008547008546842e+00 -1.158558333219073688e+02
-2.542124542124541975e+00 -1.159215161047744971e+02
-2.537240537240537108e+00 -1.159006623374529568e+02
-2.532356532356532242e+00 -1.159491333994287459e+02
-2.527472527472527375e+00 -1.157848346345827792e+02
-2.522588522588522508e+00 -1.157827006591822681e+02
-2.517704517704517642e+00 -1.159398108712102555e+02
-2.512820512820512775e+00 -1.157263182141056177e+02
-2.507936507936507908e+00 -1.157314961918301037e+02
-2.503052503052503042e+00 -1.158571798855764143e+02
-2.498168498168498175e+00 -1.158254206773197552e+02
-2.493284493284493308e+00 -1.158861250513382686e+02
-2.488400488400488442e+00 -1.160180092793900286e+02
-2.483516483516483575e+00 -1.161010490232100096e+02
-2.478632478632478708e+00 -1.159582595105842699e+02
-2.473748473748473842e+00 -1.159992618144014500e+02
-2.468864468864468975e+00 -1.160138272108924298e+02
-2.463980463980464108e+00 -1.157957720280269029e+02
-2.459096459096459242e+00 -1.159178356122155833e+02
-2.454212454212454375e+00 -1.158693138460736520e+02
-2.449328449328449508e+00 -1.157036698029739625e+02
-2.444444444444444642e+00 -1.158211895400646370e+02
-2.439560439560439775e+00 -1.159739365694421878e+02
-2.434676434676434909e+00 -1.160131398551509960e+02
-2.429792429792430042e+00 -1.159505014051760270e+02
-2.424908424908425175e+00 -1.156479115655051970e+02
-2.420024420024420309e+00 -1.154682141680830227e+02
-2.415140415140415442e+00 -1.154725993259993686e+02
-2.410256410256410575e+00 -1.153568262305043532e+02
-2.405372405372405709e+00 -1.154252220215103932e+02
-2.400488400488400842e+00 -1.156041617423260135e+02
-2.395604395604395975e+00 -1.155837414964128698e+02
-2.390720390720391109e+00 -1.156821189342719691e+02
-2.385836385836386242e+00 -1.157344555737923599e+02
-2.380952380952381375e+00 -1.157265101858505005e+02
-2.376068376068376509e+00 -1.157938264145163600e+02
-2.371184371184370754e+00 -1.156213723837038145e+02
-2.366300366300365887e+00 -1.156071701205254385e+02
-2.361416361416361021e+00 -1.156960849128169571e+02
-2.356532356532356154e+00 -1.155959009286056158e+02
-2.351648351648351287e+00 -1.156254471773109316e+02
-2.346764346764346421e+00 -1.157404763005477975e+02
-2.341880341880341554e+00 -1.156366646459644443e+02
-2.336996336996336687e+00 -1.154895799518324679e+02
-2.332112332112331821e+00 -1.155379772094373720e+02
-2.327228327228326954e+00 -1.156989714454250588e+02
-2.322344322344322087e+00 -1.155883122611548117e+02
-2.317460317460317221e+00 -1.154201686846844837e+02
-2.312576312576312354e+00 -1.153973612181464148e+02
-2.307692307692307487e+00 -1.155493133880248706e+02
-2.302808302808302621e+00 -1.156337009508447409e+02
-2.297924297924297754e+00 -1.156806227304442700e+02
-2.293040293040292887e+00 -1.158817340829555178e+02
-2.288156288156288021e+00 -1.158545991124622674e+02
-2.283272283272283154e+00 -1.157729551951810407e+02
-2.278388278388278287e+00 -1.157334519927514975e+02
-2.273504273504273421e+00 -1.158729477307139462e+02
-2.268620268620268554e+00 -1.157962328239392349e+02
-2.263736263736263687e+00 -1.156543748357897385e+02
-2.258852258852258821e+00 -1.156376910280759063e+02
-2.253968253968253954e+00 -1.155616927311301509e+02
-2.249084249084249088e+00 -1.156295621962541418e+02
-2.244200244200244221e+00 -1.157125636641696076e+02
-2.239316239316239354e+00 -1.156309435164606612e+02
-2.234432234432234488e+00 -1.155077308547988082e+02
-2.229548229548229621e+00 -1.155729882248376583e+02
-2.224664224664224754e+00 -1.155669348576500681e+02
-2.219780219780219888e+00 -1.155370161628281096e+02
-2.214896214896215021e+00 -1.153314666364772449e+02
-2.210012210012210154e+00 -1.150874233988580073e+02
-2.205128205128205288e+00 -1.153328770019124079e+02
-2.200244200244200421e+00 -1.155381878289546762e+02
-2.195360195360195554e+00 -1.154631664256326076e+02
-2.190476190476190688e+00 -1.155558052258620449e+02
-2.185592185592185821e+00 -1.155922401365635466e+02
-2.180708180708180954e+00 -1.156323465847485750e+02
-2.175824175824176088e+00 -1.156000036387428906e+02
-2.170940170940171221e+00 -1.154661897577249476e+02
-2.166056166056166354e+00 -1.154404875428441812e+02
-2.161172161172161488e+00 -1.155013914228549652e+02
-2.156288156288156621e+00 -1.155362173864289161e+02
-2.151404151404151754e+00 -1.155851708917569312e+02
-2.146520146520146888e+00 -1.156503048825553748e+02
-2.141636141636142021e+00 -1.156145061732263315e+02
-2.136752136752137154e+00 -1.155655518832990936e+02
-2.131868131868132288e+00 -1.155814609772360768e+02
-2.126984126984127421e+00 -1.155323443490038926e+02
-2.122100122100121666e+00 -1.155788747434876882e+02
-2.117216117216116800e+00 -1.158185414869175389e+02
-2.112332112332111933e+00 -1.158905723934265239e+02
-2.107448107448107066e+00 -1.158488253059515785e+02
-2.102564102564102200e+00 -1.159601628107669740e+02
-2.097680097680097333e+00 -1.160697533342283947e+02
-2.092796092796092466e+00 -1.161462169275383047e+02
-2.087912087912087600e+00 -1.159665559875986105e+02
-2.083028083028082733e+00 -1.158443274876003386e+02
-2.078144078144077866e+00 -1.157853849088848364e+02
-2.073260073260073000e+00 -1.157578201141912331e+02
-2.068376068376068133e+00 -1.157134520279959986e+02
-2.063492063492063266e+00 -1.154617894036861827e+02
-2.058608058608058400e+00 -1.154597140513859017e+02
-2.053724053724053533e+00 -1.154587304033904331e+02
-2.048840048840048667e+00 -1.156059119193916018e+02
-2.043956043956043800e+00 -1.157496661892837011e+02
-2.039072039072038933e+00 -1.158415422521869544e+02
-2.034188034188034067e+00 -1.157261327318258992e+02
-2.029304029304029200e+00 -1.154975681007568937e+02
-2.024420024420024333e+00 -1.154444005372922391e+02
-2.019536019536019467e+00 -1.154592763823971211e+02
-2.014652014652014600e+00 -1.156424310019324508e+02
-2.009768009768009733e+00 -1.157620623322862627e+02
-2.004884004884004867e+00 -1.158070113366696177e+02
-2.000000000000000000e+00 -1.157422887738324988e+02
-1.995115995115995133e+00 -1.158070544016968597e+02
-1.990231990231990267e+00 -1.160414104233032617e+02
-1.985347985347985400e+00 -1.160913438663968833e+02
-1.980463980463980533e+00 -1.160320875831425411e+02
-1.975579975579975667e+00 -1.161068411423561741e+02
-1.970695970695970800e+00 -1.159989020237004951e+02
-1.965811965811965933e+00 -1.157104263701191940e+02
-1.960927960927961067e+00 -1.156045510001074206e+02
-1.956043956043956200e+00 -1.156693905213796540e+02
-1.951159951159951333e+00 -1.155548091152695775e+02
-1.946275946275946467e+00 -1.154315287331098006e+02
-1.941391941391941600e+00 -1.154326581257585218e+02
-1.936507936507936734e+00 -1.154539244465075143e+02
-1.931623931623931867e+00 -1.156046210170302402e+02
-1.926739926739927000e+00 -1.155443720720708143e+02
-1.921855921855922134e+00 -1.155103020683649788e+02
-1.916971916971917267e+00 -1.156829844021231821e+02
-1.912087912087912400e+00 -1.156317207804516158e+02
-1.907203907203907534e+00 -1.154405864855303037e+02
-1.902319902319902667e+00 -1.154185833254453257e+02
-1.897435897435897800e+00 -1.154108090832553870e+02
-1.892551892551892934e+00 -1.153241480957536425e+02
-1.887667887667888067e+00 -1.152541471236779245e+02
-1.882783882783883200e+00 -1.152828593018094949e+02
-1.877899877899878334e+00 -1.152704397814816275e+02
-1.873015873015873467e+00 -1.150448978748824516e+02
-1.868131868131868600e+00 -1.150633665936062613e+02
-1.863247863247863734e+00 -1.151705841096557492e+02
-1.858363858363858867e+00 -1.151724870507410259e+02
-1.853479853479854000e+00 -1.152669123381239871e+02
-1.848595848595849134e+00 -1.152743164368207687e+02
-1.843711843711844267e+00 -1.154943244548708776e+02
-1.838827838827839400e+00 -1.155613682397611655e+02
-1.833943833943834534e+00 -1.154262849725862026e+02
-1.829059829059829667e+00 -1.154205332481003836e+02
-1.824175824175824800e+00 -1.153321509494795976e+02
-1.819291819291819934e+00 -1.152840424384860540e+02
-1.814407814407815067e+00 -1.153881822580676726e+02
-1.809523809523810201e+00 -1.154763832662908527e+02
-1.804639804639805334e+00 -1.155505152783666745e+02
-1.799755799755800467e+00 -1.156294156110158156e+02
-1.794871794871795601e+00 -1.156316367029008774e+02
-1.789987789987790734e+00 -1.155537251734484130e+02
-1.785103785103785867e+00 -1.153708929111626276e+02
-1.780219780219781001e+00 -1.153344098256297769e+02
-1.775335775335776134e+00 -1.154707525031646185e+02
-1.770451770451771267e+00 -1.154712624884245855e+02
-1.765567765567766401e+00 -1.153711931617457083e+02
-1.760683760683761534e+00 -1.153165678020592821e+02
-1.755799755799756667e+00 -1.152243096169404168e+02
-1.750915750915751801e+00 -1.152827447040213542e+02
-1.746031746031745158e+00 -1.155526874487676281e+02
-1.741147741147740291e+00 -1.156239809417152031e+02
-1.736263736263735424e+00 -1.155940306650936407e+02
-1.731379731379730558e+00 -1.158424269503581456e+02
-1.726495726495725691e+00 -1.159464679326509895e+02
-1.721611721611720824e+00 -1.157767531993627301e+02
-1.716727716727715958e+00 -1.157939940885183461e+02
-1.711843711843711091e+00 -1.157985976137236008e+02
-1.706959706959706224e+00 -1.158010004280620961e+02
-1.702075702075701358e+00 -1.155717074098122339e+02
-1.697191697191696491e+00 -1.154667587120521119e+02
-1.692307692307691624e+00 -1.155235194983614377e+02
-1.687423687423686758e+00 -1.155665439082743973e+02
-1.682539682539681891e+00 -1.156048636246126904e+02
-1.677655677655677025e+00 -1.155684481302043594e+02
-1.672771672771672158e+00 -1.156544854209947459e+02
-1.667887667887667291e+00 -1.155762246938655977e+02
-1.663003663003662425e+00 -1.155543732832668979e+02
-1.658119658119657558e+00 -1.155445040307917139e+02
-1.653235653235652691e+00 -1.156587911582897448e+02
-1.648351648351647825e+00 -1.158159965782921574e+02
-1.643467643467642958e+00 -1.157449341891442316e+02
-1.638583638583638091e+00 -1.157673144190821688e+02
-1.633699633699633225e+00 -1.157490863940954569e+02
-1.628815628815628358e+00 -1.157340391756569318e+02
-1.623931623931623491e+00 -1.156609855298461014e+02
-1.619047619047618625e+00 -1.156868747742729084e+02
-1.614163614163613758e+00 -1.156217044799022915e+02
-1.609279609279608891e+00 -1.155376104417665886e+02
-1.604395604395604025e+00 -1.155666669608824293e+02
-1.599511599511599158e+00 -1.154324808038534229e+02
-1.594627594627594291e+00 -1.155116386075041532e+02
-1.589743589743589425e+00 -1.155672248157646607e+02
-1.584859584859584558e+00 -1.156267150795606824e+02
-1.579975579975579691e+00 -1.155999373092534768e+02
-1.575091575091574825e+00 -1.156114181806715919e+02
-1.570207570207569958e+00 -1.156043209116166395e+02
-1.565323565323565091e+00 -1.156318753478936117e+02
-1.560439560439560225e+00 -1.156570619887957463e+02
-1.555555555555555358e+00 -1.154574647406682999e+02
-1.550671550671550492e+00 -1.154954550900351933e+02
-1.545787545787545625e+00 -1.156871704632685010e+02
-1.540903540903540758e+00 -1.158264394530893924e+02
-1.536019536019535892e+00 -1.159119006031926631e+02
-1.531135531135531025e+00 -1.159786558912713588e+02
-1.526251526251526158e+00 -1.158581278924408480e+02
-1.521367521367521292e+00 -1.156355018263881220e+02
-1.516483516483516425e+00 -1.154698299063718139e+02
-1.511599511599511558e+00 -1.153886316859325234e+02
-1.506715506715506692e+00 -1.154568495364294876e+02
-1.501831501831501825e+00 -1.155816170335799740e+02
-1.496947496947496958e+00 -1.156007727232653508e+02
-1.492063492063492092e+00 -1.156008660430143067e+02
-1.487179487179487225e+00 -1.155714350215035608e+02
-1.482295482295482358e+00 -1.155312788832234503e+02
-1.477411477411477492e+00 -1.154708478903542925e+02
-1.472527472527472625e+00 -1.155255156989881300e+02
-1.467643467643467758e+00 -1.156921996327691318e+02
-1.462759462759462892e+00 -1.157402210803362976e+02
-1.457875457875458025e+00 -1.157866705695401492e+02
-1.452991452991453158e+00 -1.157435314484836653e+02
-1.448107448107448292e+00 -1.157609035200807170e+02
-1.443223443223443425e+00 -1.157545664776510108e+02
-1.438339438339438559e+00 -1.158250072177193744e+02
-1.433455433455433692e+00 -1.159806795991387816e+02
-1.428571428571428825e+00 -1.157304911805399854e+02
-1.423687423687423959e+00 -1.154134855894040186e+02
-1.418803418803419092e+00 -1.153593362846678048e+02
-1.413919413919414225e+00 -1.154149714163695535e+02
-1.409035409035409359e+00 -1.155551146515137049e+02
-1.404151404151404492e+00 -1.156435631571352332e+02
-1.399267399267399625e+00 -1.156342975569475584e+02
-1.394383394383394759e+00 -1.157520723106697602e+02
-1.389499389499389892e+00 -1.156074477064112074e+02
-1.384615384615385025e+00 -1.156304290847830885e+02
-1.379731379731380159e+00 -1.158216604589613183e+02
-1.374847374847375292e+00 -1.156502537369639185e+02
-1.369963369963370425e+00 -1.157380677546753134e+02
-1.365079365079365559e+00 -1.157287152950974871e+02
-1.360195360195360692e+00 -1.157467193919936221e+02
-1.355311355311355825e+00 -1.156783964952115866e+02
-1.350427350427350959e+00 -1.156083973140311798e+02
-1.345543345543346092e+00 -1.157055767772401822e+02
-1.340659340659341225e+00 -1.156868769507227768e+02
-1.335775335775336359e+00 -1.158257667418719592e+02
-1.330891330891331492e+00 -1.159114572802816383e+02
-1.326007326007326625e+00 -1.157613103026598935e+02
-1.321123321123321759e+00 -1.156281684938478094e+02
-1.316239316239316892e+00 -1.156586459370345210e+02
-1.311355311355312026e+00 -1.155289984906690250e+02
-1.306471306471307159e+00 -1.154688006273148915e+02
-1.301587301587302292e+00 -1.157129202461980526e+02
-1.296703296703297426e+00 -1.158372109673002370e+02
-1.291819291819292559e+00 -1.157920634799314286e+02
-1.286935286935287692e+00 -1.158043661712663805e+02
-1.282051282051282826e+00 -1.157481989983233603e+02
-1.277167277167277959e+00 -1.157852601570494500e+02
-1.272283272283273092e+00 -1.155440092817209461e+02
-1.267399267399268226e+00 -1.153897373631273950e+02
-1.262515262515263359e+00 -1.157286939912744828e+02
-1.257631257631258492e+00 -1.158053901759439270e+02
-1.252747252747253626e+00 -1.156762505342967273e+02
-1.247863247863246983e+00 -1.156018194589152159e+02
-1.242979242979242116e+00 -1.155171417617453358e+02
-1.238095238095237249e+00 -1.154229554042244530e+02
-1.233211233211232383e+00 -1.154793090846436883e+02
-1.228327228327227516e+00 -1.154740548616853033e+02
-1.223443223443222649e+00 -1.154379707195866729e+02
-1.218559218559217783e+00 -1.153894511046937907e+02
-1.213675213675212916e+00 -1.152843847572240321e+02
-1.208791208791208049e+00 -1.154411343019817764e+02
-1.203907203907203183e+00 -1.155720986128838632e+02
-1.199023199023198316e+00 -1.155920176879733532e+02
-1.194139194139193449e+00 -1.155804794639099669e+02
-1.189255189255188583e+00 -1.155488282774816184e+02
-1.184371184371183716e+00 -1.156170313386397339e+02
-1.179487179487178850e+00 -1.155400298583786878e+02
-1.174603174603173983e+00 -1.154539696657608658e+02
-1.169719169719169116e+00 -1.155113073485054400e+02
-1.164835164835164250e+00 -1.153499278620520272e+02
-1.159951159951159383e+00 -1.153553408333284267e+02
-1.155067155067154516e+00 -1.155135349431125036e+02
-1.150183150183149650e+00 -1.154111927007557057e+02
-1.145299145299144783e+00 -1.153804667549121348e+02
-1.140415140415139916e+00 -1.153920353266757957e+02
-1.135531135531135050e+00 -1.154460689890150036e+02
-1.130647130647130183e+00 -1.156063595219107043e+02
-1.125763125763125316e+00 -1.156460012609336871e+02
-1.120879120879120450e+00 -1.157792150740359318e+02
-1.115995115995115583e+00 -1.157310680929868170e+02
-1.111111111111110716e+00 -1.156194454852548290e+02
-1.106227106227105850e+00 -1.156785500991244646e+02
-1.101343101343100983e+00 -1.156123333858870410e+02
-1.096459096459096116e+00 -1.154958001073944160e+02
-1.091575091575091250e+00 -1.156109550122437213e+02
-1.086691086691086383e+00 -1.157233212140950798e+02
-1.081807081807081516e+00 -1.155593337793647777e+02
-1.076923076923076650e+00 -1.156206494960176059e+02
-1.072039072039071783e+00 -1.157390498450263578e+02
-1.067155067155066916e+00 -1.157377158416426965e+02
-1.062271062271062050e+00 -1.157276734223675163e+02
-1.057387057387057183e+00 -1.154396017975564632e+02
-1.052503052503052317e+00 -1.155043978635274158e+02
-1.047619047619047450e+00 -1.157278659369146254e+02
-1.042735042735042583e+00 -1.157353437412680535e+02
-1.037851037851037717e+00 -1.157244630518302273e+02
-1.032967032967032850e+00 -1.157726581391312379e+02
-1.028083028083027983e+00 -1.158715773078691598e+02
-1.023199023199023117e+00 -1.157901046878605484e+02
-1.018315018315018250e+00 -1.157600391529158799e+02
-1.013431013431013383e+00 -1.157808240074863875e+02
-1.008547008547008517e+00 -1.158453563453446122e+02
-1.003663003663003650e+00 -1.157369085855384299e+02
-9.987789987789987833e-01 -1.158350674318750180e+02
-9.938949938949939167e-01 -1.159295757256677462e+02
-9.890109890109890500e-01 -1.159718205838621543e+02
-9.841269841269841834e-01 -1.160651617675164005e+02
-9.792429792429793167e-01 -1.161096066553332804e+02
-9.743589743589744501e-01 -1.160201468909115192e+02
-9.694749694749695834e-01 -1.157633415720110435e+02
-9.645909645909647168e-01 -1.156651456192469851e+02
-9.597069597069598501e-01 -1.157468746654361382e+02
-9.548229548229549835e-01 -1.158643317260706027e+02
-9.499389499389501168e-01 -1.159873507047586543e+02
-9.450549450549452501e-01 -1.162296597027366545e+02
-9.401709401709403835e-01 -1.162600920993533862e+02
-9.352869352869355168e-01 -1.162219981539513327e+02
-9.304029304029306502e-01 -1.163525919380988682e+02
-9.255189255189257835e-01 -1.163475876864866052e+02
-9.206349206349209169e-01 -1.160574250594989252e+02
-9.157509157509160502e-01 -1.159377817705353806e+02
-9.108669108669111836e-01 -1.159415723274719880e+02
-9.059829059829063169e-01 -1.158829898975624246e+02
-9.010989010989014503e-01 -1.157300135324575194e+02
-8.962148962148965836e-01 -1.157619571951425428e+02
-8.913308913308917170e-01 -1.158308929773972693e+02
-8.864468864468868503e-01 -1.159245950946639709e+02
-8.815628815628819837e-01 -1.160282963337239153e+02
-8.766788766788771170e-01 -1.159154759536531429e+02
-8.717948717948722503e-01 -1.159061900160785399e+02
-8.669108669108673837e-01 -1.158514956518978920e+02
-8.620268620268625170e-01 -1.158205829730492411e+02
-8.571428571428576504e-01 -1.158450449101962363e+02
-8.522588522588527837e-01 -1.157632147413220878e+02
-8.473748473748479171e-01 -1.155918040815031986e+02
-8.424908424908430504e-01 -1.156216502003716897e+02
-8.376068376068381838e-01 -1.159122986443840233e+02
-8.327228327228333171e-01 -1.160905636257445650e+02
-8.278388278388284505e-01 -1.160685470125905852e+02
-8.229548229548235838e-01 -1.158272961931613168e+02
-8.180708180708187172e-01 -1.156947888529017803e+02
-8.131868131868138505e-01 -1.156950057216016461e+02
-8.083028083028089839e-01 -1.157104116296736152e+02
-8.034188034188041172e-01 -1.158524462739626983e+02
-7.985347985347992505e-01 -1.159497118163220080e+02
-7.936507936507943839e-01 -1.158419733606833688e+02
-7.887667887667895172e-01 -1.157960664332293419e+02
-7.838827838827846506e-01 -1.158997096311663881e+02
-7.789987789987797839e-01 -1.158756533790353984e+02
-7.741147741147749173e-01 -1.158091565091025075e+02
-7.692307692307700506e-01 -1.157633408449831194e+02
-7.643467643467651840e-01 -1.159402479757852547e+02
-7.594627594627603173e-01 -1.159378011795236887e+02
-7.545787545787554507e-01 -1.158668405958221825e+02
-7.496947496947505840e-01 -1.161102897400588887e+02
-7.448107448107439410e-01 -1.162350409482073132e+02
-7.399267399267390743e-01 -1.161854423386813551e+02
-7.350427350427342077e-01 -1.161974300249129755e+02
-7.301587301587293410e-01 -1.160321341835102089e+02
-7.252747252747244744e-01 -1.158299100712729910e+02
-7.203907203907196077e-01 -1.158793867858558002e+02
-7.155067155067147411e-01 -1.157418360669010582e+02
-7.106227106227098744e-01 -1.155888480028363290e+02
-7.057387057387050078e-01 -1.156740118992148325e+02
-7.008547008547001411e-01 -1.159088357500384632e+02
-6.959706959706952745e-01 -1.160547157929464390e+02
-6.910866910866904078e-01 -1.159711015604253390e+02
-6.862026862026855412e-01 -1.158379346687444098e+02
-6.813186813186806745e-01 -1.159112848377117189e+02
-6.764346764346758079e-01 -1.160059667698753714e+02
-6.715506715506709412e-01 -1.159719148649520690e+02
-6.666666666666660745e-01 -1.159094927739663206e+02
-6.617826617826612079e-01 -1.159961004048953725e+02
-6.568986568986563412e-01 -1.162180567301589065e+02
-6.520146520146514746e-01 -1.161490660785258910e+02
-6.471306471306466079e-01 -1.160888607076022652e+02
-6.422466422466417413e-01 -1.160230070249336904e+02
-6.373626373626368746e-01 -1.157687768496973888e+02
-6.324786324786320080e-01 -1.157842968091071754e+02
-6.275946275946271413e-01 -1.159661362954020092e+02
-6.227106227106222747e-01 -1.160184527034096078e+02
-6.178266178266174080e-01 -1.159440189322367729e+02
-6.129426129426125414e-01 -1.158645201463077825e+02
-6.080586080586076747e-01 -1.159346815601380740e+02
-6.031746031746028081e-01 -1.159255026777182849e+02
-5.982905982905979414e-01 -1.160158118357466748e+02
-5.934065934065930747e-01 -1.161010595441832436e+02
-5.885225885225882081e-01 -1.160361839005198590e+02
-5.836385836385833414e-01 -1.160546529572038708e+02
-5.787545787545784748e-01 -1.160331500930750224e+02
-5.738705738705736081e-01 -1.159917028965106454e+02
-5.689865689865687415e-01 -1.161208386202548013e+02
-5.641025641025638748e-01 -1.161620742858404185e+02
-5.592185592185590082e-01 -1.161908910227619174e+02
-5.543345543345541415e-01 -1.161975755959264944e+02
-5.494505494505492749e-01 -1.161199303653732784e+02
-5.445665445665444082e-01 -1.160808699075914205e+02
-5.396825396825395416e-01 -1.160723328331023794e+02
-5.347985347985346749e-01 -1.162508263033078038e+02
-5.299145299145298083e-01 -1.162764158990860750e+02
-5.250305250305249416e-01 -1.162078504644218100e+02
-5.201465201465200749e-01 -1.162530701772723916e+02
-5.152625152625152083e-01 -1.162252614587664254e+02
-5.103785103785103416e-01 -1.161133799798723203e+02
-5.054945054945054750e-01 -1.160329326571095123e+02
-5.006105006105006083e-01 -1.159891447997622294e+02
-4.957264957264957417e-01 -1.162039025618482668e+02
-4.908424908424908750e-01 -1.162771971044984127e+02
-4.859584859584860084e-01 -1.160383348396861152e+02
-4.810744810744811417e-01 -1.159218367261960623e+02
-4.761904761904762751e-01 -1.159300975376520029e+02
-4.713064713064714084e-01 -1.158747382335272391e+02
-4.664224664224665418e-01 -1.159207189634204980e+02
-4.615384615384616751e-01 -1.160009778406695915e+02
-4.566544566544568085e-01 -1.159003329274761143e+02
-4.517704517704519418e-01 -1.158282089912936215e+02
-4.468864468864470751e-01 -1.158182538767896119e+02
-4.420024420024422085e-01 -1.158156111672360709e+02
-4.371184371184373418e-01 -1.158396948756154927e+02
-4.322344322344324752e-01 -1.158904590620631438e+02
-4.273504273504276085e-01 -1.159121062903949735e+02
-4.224664224664227419e-01 -1.159911635560012826e+02
-4.175824175824178752e-01 -1.160914212369212635e+02
-4.126984126984130086e-01 -1.160173726691080134e+02
-4.078144078144081419e-01 -1.158673088092789101e+02
-4.029304029304032753e-01 -1.158319666689632470e+02
-3.980463980463984086e-01 -1.159134030997944222e+02
-3.931623931623935420e-01 -1.159374386750658061e+02
-3.882783882783886753e-01 -1.158473864495559269e+02
-3.833943833943838086e-01 -1.159567496736772796e+02
-3.785103785103789420e-01 -1.160061888276523092e+02
-3.736263736263740753e-01 -1.159914091946368444e+02
-3.687423687423692087e-01 -1.159935631104242901e+02
-3.638583638583643420e-01 -1.158228228883763933e+02
-3.589743589743594754e-01 -1.157198829248313245e+02
-3.540903540903546087e-01 -1.158454092477723236e+02
-3.492063492063497421e-01 -1.158769780038920771e+02
-3.443223443223448754e-01 -1.158471816971645154e+02
-3.394383394383400088e-01 -1.156979651447964699e+02
-3.345543345543351421e-01 -1.156522614172943122e+02
-3.296703296703302755e-01 -1.157807360146455409e+02
-3.247863247863254088e-01 -1.157164864353905500e+02
-3.199023199023205422e-01 -1.155951649404093757e+02
-3.150183150183156755e-01 -1.154503834386771075e+02
-3.101343101343108088e-01 -1.154646129568094182e+02
-3.052503052503059422e-01 -1.155162679999380373e+02
-3.003663003663010755e-01 -1.154218328243468079e+02
-2.954822954822962089e-01 -1.153715294556091209e+02
-2.905982905982913422e-01 -1.156231987838622643e+02
-2.857142857142864756e-01 -1.157403243810840081e+02
-2.808302808302816089e-01 -1.157062784447141439e+02
-2.759462759462767423e-01 -1.156826699178549518e+02
-2.710622710622718756e-01 -1.157309274735187614e+02
-2.661782661782670090e-01 -1.159168587815673845e+02
-2.612942612942621423e-01 -1.158926175199573265e+02
-2.564102564102572757e-01 -1.158404232306300372e+02
-2.515262515262524090e-01 -1.159509799658018068e+02
-2.466422466422457660e-01 -1.161171572989346714e+02
-2.417582417582408993e-01 -1.160366764041903878e+02
-2.368742368742360327e-01 -1.159124451236058206e+02
-2.319902319902311660e-01 -1.159284434589095838e+02
-2.271062271062262994e-01 -1.159783017108228478e+02
-2.222222222222214327e-01 -1.160080628644053604e+02
-2.173382173382165661e-01 -1.159438829469466157e+02
-2.124542124542116994e-01 -1.156972297716220766e+02
-2.075702075702068328e-01 -1.155217697202241425e+02
-2.026862026862019661e-01 -1.156075812656335700e+02
-1.978021978021970995e-01 -1.157519192209988148e+02
-1.929181929181922328e-01 -1.158427911301220234e+02
-1.880341880341873662e-01 -1.159078346040685545e+02
-1.831501831501824995e-01 -1.159634844512717962e+02
-1.782661782661776328e-01 -1.159218042563705637e+02
-1.733821733821727662e-01 -1.159783934411583459e+02
-1.684981684981678995e-01 -1.160593106509222849e+02
-1.636141636141630329e-01 -1.162049734046991034e+02
-1.587301587301581662e-01 -1.161774723334630721e+02
-1.538461538461532996e-01 -1.158357251247702493e+02
-1.489621489621484329e-01 -1.156854036685473943e+02
-1.440781440781435663e-01 -1.157867206196750089e+02
-1.391941391941386996e-01 -1.159127942687152455e+02
-1.343101343101338330e-01 -1.159252017295270178e+02
-1.294261294261289663e-01 -1.159181795347309532e+02
-1.245421245421240997e-01 -1.158758862911232086e+02
-1.196581196581192330e-01 -1.159064769812663087e+02
-1.147741147741143664e-01 -1.159603640250666103e+02
-1.098901098901094997e-01 -1.159602386035005708e+02
-1.050061050061046330e-01 -1.160681855864311558e+02
-1.001221001220997664e-01 -1.162747886891470586e+02
-9.523809523809489974e-02 -1.164096562466668416e+02
-9.035409035409003309e-02 -1.163407702657088976e+02
-8.547008547008516643e-02 -1.161414685290963291e+02
-8.058608058608029978e-02 -1.160689381430520086e+02
-7.570207570207543313e-02 -1.160868234247400324e+02
-7.081807081807056647e-02 -1.161113671510479861e+02
-6.593406593406569982e-02 -1.162772228014444522e+02
-6.105006105006083317e-02 -1.163507939160489713e+02
-5.616605616605596651e-02 -1.163243827153491026e+02
-5.128205128205109986e-02 -1.162424498084162394e+02
-4.639804639804623321e-02 -1.160683942047726447e+02
-4.151404151404136655e-02 -1.161346409019799495e+02
-3.663003663003649990e-02 -1.161773027729060601e+02
-3.174603174603163325e-02 -1.160538485830821855e+02
-2.686202686202676659e-02 -1.159777476147948221e+02
-2.197802197802189994e-02 -1.160488986050697804e+02
-1.709401709401703329e-02 -1.161185314182080077e+02
-1.221001221001216663e-02 -1.160253983259216994e+02
-7.326007326007299980e-03 -1.159576343856148952e+02
-2.442002442002433327e-03 -1.159410572780912503e+02
2.442002442002433327e-03 -1.158974030640058288e+02
7.326007326007299980e-03 -1.160891244530504451e+02
1.221001221001216663e-02 -1.164657987370875105e+02
1.709401709401703329e-02 -1.164663543975911608e+02
2.197802197802189994e-02 -1.162864615683853629e+02
2.686202686202676659e-02 -1.162995955624223257e+02
3.174603174603163325e-02 -1.163962117511021859e+02
3.663003663003649990e-02 -1.163311717756941874e+02
4.151404151404136655e-02 -1.161741081425211775e+02
4.639804639804623321e-02 -1.160756756668922662e+02
5.128205128205109986e-02 -1.161001581506180003e+02
5.616605616605596651e-02 -1.160174299173524162e+02
6.105006105006083317e-02 -1.159857714314038191e+02
6.593406593406569982e-02 -1.161091266513519429e+02
7.081807081807056647e-02 -1.162311190263562963e+02
7.570207570207543313e-02 -1.163038313986185557e+02
8.058608058608029978e-02 -1.161914690437559869e+02
8.547008547008516643e-02 -1.161206249836104973e+02
9.035409035409003309e-02 -1.161474909456795217e+02
9.523809523809489974e-02 -1.162105579412180845e+02
1.001221001220997664e-01 -1.163105786321297472e+02
1.050061050061046330e-01 -1.163361867975486774e+02
1.098901098901094997e-01 -1.162372834055992428e+02
1.147741147741143664e-01 -1.162239912753058491e+02
1.196581196581192330e-01 -1.161428436528946975e+02
1.245421245421240997e-01 -1.159204222540973461e+02
1.294261294261289663e-01 -1.158662541436798676e+02
1.343101343101338330e-01 -1.160042032602820683e+02
1.391941391941386996e-01 -1.161933246366005932e+02
1.440781440781435663e-01 -1.163179028865623934e+02
1.489621489621484329e-01 -1.162602135153413343e+02
1.538461538461532996e-01 -1.160767914639079095e+02
1.587301587301581662e-01 -1.159473257926283196e+02
1.636141636141630329e-01 -1.158800260174304810e+02
1.684981684981678995e-01 -1.159024031253510998e+02
1.733821733821727662e-01 -1.161057132146403319e+02
1.782661782661776328e-01 -1.160235170053178422e+02
1.831501831501824995e-01 -1.157394317962201455e+02
1.880341880341873662e-01 -1.157883132814735916e+02
1.929181929181922328e-01 -1.158909239431108062e+02
1.978021978021970995e-01 -1.158295842489685583e+02
2.026862026862019661e-01 -1.158985672990685742e+02
2.075702075702068328e-01 -1.161415665091858784e+02
2.124542124542116994e-01 -1.160602886982415782e+02
2.173382173382165661e-01 -1.158796597329863403e+02
2.222222222222214327e-01 -1.159488306800081290e+02
2.271062271062262994e-01 -1.159601667080046496e+02
2.319902319902311660e-01 -1.158480711106375907e+02
2.368742368742360327e-01 -1.157818761316993346e+02
2.417582417582408993e-01 -1.157208070330195682e+02
2.466422466422457660e-01 -1.156804012847383802e+02
2.515262515262506327e-01 -1.156791976167496045e+02
2.564102564102572757e-01 -1.156691316880030342e+02
2.612942612942621423e-01 -1.156368007276384162e+02
2.661782661782670090e-01 -1.156462648216399032e+02
2.710622710622718756e-01 -1.156328001299081762e+02
2.759462759462767423e-01 -1.156230627502716857e+02
2.808302808302816089e-01 -1.157876433417466586e+02
2.857142857142864756e-01 -1.159199651504109028e+02
2.905982905982913422e-01 -1.158839086085650081e+02
2.954822954822962089e-01 -1.158511341113901949e+02
3.003663003663010755e-01 -1.159097682620650289e+02
3.052503052503059422e-01 -1.158135704127561212e+02
3.101343101343108088e-01 -1.156284650220908077e+02
3.150183150183156755e-01 -1.156265575219445907e+02
3.199023199023205422e-01 -1.156627154671153477e+02
3.247863247863254088e-01 -1.156246977221338881e+02
3.296703296703302755e-01 -1.155611805087116437e+02
3.345543345543351421e-01 -1.154255759419885550e+02
3.394383394383400088e-01 -1.154328221939371133e+02
3.443223443223448754e-01 -1.156666838447834067e+02
3.492063492063497421e-01 -1.157728863788556453e+02
3.540903540903546087e-01 -1.157162120235415728e+02
3.589743589743594754e-01 -1.157104718861078254e+02
3.638583638583643420e-01 -1.156275132346137156e+02
3.687423687423692087e-01 -1.155197327787330295e+02
3.736263736263740753e-01 -1.156060043473388248e+02
3.785103785103789420e-01 -1.157387729081531944e+02
3.833943833943838086e-01 -1.157591781190019447e+02
3.882783882783886753e-01 -1.157023785970935705e+02
3.931623931623935420e-01 -1.155966045623007545e+02
3.980463980463984086e-01 -1.157196127359262050e+02
4.029304029304032753e-01 -1.160165297694766480e+02
4.078144078144081419e-01 -1.159854410013541326e+02
4.126984126984130086e-01 -1.156901269344752166e+02
4.175824175824178752e-01 -1.156135690101173594e+02
4.224664224664227419e-01 -1.157079481957716496e+02
4.273504273504276085e-01 -1.155979844443076843e+02
4.322344322344324752e-01 -1.156136347613032456e+02
4.371184371184373418e-01 -1.157874343222145228e+02
4.420024420024422085e-01 -1.157293902403837080e+02
4.468864468864470751e-01 -1.156897037652793045e+02
4.517704517704519418e-01 -1.157538133985306104e+02
4.566544566544568085e-01 -1.158035204161987792e+02
4.615384615384616751e-01 -1.158445263776119987e+02
4.664224664224665418e-01 -1.157868664027870693e+02
4.713064713064714084e-01 -1.157114730674298642e+02
4.761904761904762751e-01 -1.156307544312619484e+02
4.810744810744811417e-01 -1.157453253946101484e+02
4.859584859584860084e-01 -1.158035853293976913e+02
4.908424908424908750e-01 -1.157296380004520415e+02
4.957264957264957417e-01 -1.157276602520766318e+02
5.006105006105006083e-01 -1.156360474245224879e+02
5.054945054945054750e-01 -1.156775563278260393e+02
5.103785103785103416e-01 -1.158095624409939575e+02
5.152625152625152083e-01 -1.157987154956433073e+02
5.201465201465200749e-01 -1.157879970365380586e+02
5.250305250305249416e-01 -1.158859232475060423e+02
5.299145299145298083e-01 -1.159089787071104638e+02
5.347985347985346749e-01 -1.157251055978220933e+02
5.396825396825395416e-01 -1.156396059163255643e+02
5.445665445665444082e-01 -1.157216434549247310e+02
5.494505494505492749e-01 -1.158581986999993916e+02
5.543345543345541415e-01 -1.160106553728236065e+02
5.592185592185590082e-01 -1.159738584866904745e+02
5.641025641025638748e-01 -1.157913839284890116e+02
5.689865689865687415e-01 -1.156924833734628066e+02
5.738705738705736081e-01 -1.156513669867458702e+02
5.787545787545784748e-01 -1.155683803039718640e+02
5.836385836385833414e-01 -1.156207577746580171e+02
5.885225885225882081e-01 -1.157461259626731760e+02
5.934065934065930747e-01 -1.158099594507855699e+02
5.982905982905979414e-01 -1.157258220993000464e+02
6.031746031746028081e-01 -1.157361196535362637e+02
6.080586080586076747e-01 -1.158923853055557487e+02
6.129426129426125414e-01 -1.160085785790302850e+02
6.178266178266174080e-01 -1.159696264721941361e+02
6.227106227106222747e-01 -1.156619893149733400e+02
6.275946275946271413e-01 -1.155991199945966343e+02
6.324786324786320080e-01 -1.158869166832013065e+02
6.373626373626368746e-01 -1.159401643671007633e+02
6.422466422466417413e-01 -1.157909762155626368e+02
6.471306471306466079e-01 -1.158845124053792262e+02
6.520146520146514746e-01 -1.159707539785470942e+02
6.568986568986563412e-01 -1.158064741094652703e+02
6.617826617826612079e-01 -1.158526828000657929e+02
6.666666666666660745e-01 -1.159518225778788008e+02
6.715506715506709412e-01 -1.159780886220603549e+02
6.764346764346758079e-01 -1.160147513557587331e+02
6.813186813186806745e-01 -1.159287410660107867e+02
6.862026862026855412e-01 -1.160318831272407039e+02
6.910866910866904078e-01 -1.160170842470368200e+02
6.959706959706952745e-01 -1.159591733205501072e+02
7.008547008547001411e-01 -1.160405096552075008e+02
7.057387057387050078e-01 -1.160056091256806354e+02
7.106227106227098744e-01 -1.160224644969528498e+02
7.155067155067147411e-01 -1.161190202184801734e+02
7.203907203907196077e-01 -1.161152611850861547e+02
7.252747252747244744e-01 -1.159586308538043795e+02
7.301587301587293410e-01 -1.157359648140775334e+02
7.350427350427342077e-01 -1.156945273591245638e+02
7.399267399267390743e-01 -1.157678839409303606e+02
7.448107448107439410e-01 -1.157892263856214896e+02
7.496947496947488077e-01 -1.158995758967222685e+02
7.545787545787554507e-01 -1.161466690174597716e+02
7.594627594627603173e-01 -1.161234847645101667e+02
7.643467643467651840e-01 -1.158882611774975402e+02
7.692307692307700506e-01 -1.159016799574068699e+02
7.741147741147749173e-01 -1.158084158495647671e+02
7.789987789987797839e-01 -1.157320220227695700e+02
7.838827838827846506e-01 -1.158986181944676019e+02
7.887667887667895172e-01 -1.159943365142102039e+02
7.936507936507943839e-01 -1.159542938831510384e+02
7.985347985347992505e-01 -1.159962806465425302e+02
8.034188034188041172e-01 -1.160019579491146260e+02
8.083028083028089839e-01 -1.158981474137533496e+02
8.131868131868138505e-01 -1.158314241003299401e+02
8.180708180708187172e-01 -1.159181778692940554e+02
8.229548229548235838e-01 -1.159528601966562036e+02
8.278388278388284505e-01 -1.158325404872682896e+02
8.327228327228333171e-01 -1.156261663703311626e+02
8.376068376068381838e-01 -1.156025553312806267e+02
8.424908424908430504e-01 -1.158891985526051656e+02
8.473748473748479171e-01 -1.160568815528514790e+02
8.522588522588527837e-01 -1.158668286733605015e+02
8.571428571428576504e-01 -1.158846222885703838e+02
8.620268620268625170e-01 -1.159611439403798414e+02
8.669108669108673837e-01 -1.157631587271297349e+02
8.717948717948722503e-01 -1.158260402495464092e+02
8.766788766788771170e-01 -1.157550499535192756e+02
8.815628815628819837e-01 -1.157063571833197670e+02
8.864468864468868503e-01 -1.156687760276250998e+02
8.913308913308917170e-01 -1.155076827967348407e+02
8.962148962148965836e-01 -1.155740335246534016e+02
9.010989010989014503e-01 -1.157702778572492548e+02
9.059829059829063169e-01 -1.158196750627660947e+02
9.108669108669111836e-01 -1.158303517074681253e+02
9.157509157509160502e-01 -1.159246036905435204e+02
9.206349206349209169e-01 -1.158598780814486986e+02
9.255189255189257835e-01 -1.159237855968016930e+02
9.304029304029306502e-01 -1.158865594591495949e+02
9.352869352869355168e-01 -1.157659357031380694e+02
9.401709401709403835e-01 -1.158628855351763605e+02
9.450549450549452501e-01 -1.160653763425931686e+02
9.499389499389501168e-01 -1.161903607341490385e+02
9.548229548229549835e-01 -1.159299865993947520e+02
9.597069597069598501e-01 -1.158421494800010692e+02
9.645909645909647168e-01 -1.158285655380080783e+02
9.694749694749695834e-01 -1.157278253115290454e+02
9.743589743589744501e-01 -1.157182571794805312e+02
9.792429792429793167e-01 -1.157913779781457606e+02
9.841269841269841834e-01 -1.159299613660274133e+02
9.890109890109890500e-01 -1.157643323900720134e+02
9.938949938949939167e-01 -1.157031140201345067e+02
9.987789987789987833e-01 -1.157746939281525727e+02
1.003663003663003650e+00 -1.157281113583832024e+02
1.008547008547008517e+00 -1.158074130214299799e+02
1.013431013431013383e+00 -1.159514751748564265e+02
1.018315018315018250e+00 -1.158506492997060491e+02
1.023199023199023117e+00 -1.157052834223734123e+02
1.028083028083027983e+00 -1.157979576594671585e+02
1.032967032967032850e+00 -1.158328705669128453e+02
1.037851037851037717e+00 -1.157717315719165470e+02
1.042735042735042583e+00 -1.158016887781829354e+02
1.047619047619047450e+00 -1.158425579894421844e+02
1.052503052503052317e+00 -1.159916116329803799e+02
1.057387057387057183e+00 -1.160817371305529093e+02
1.062271062271062050e+00 -1.160491584304741650e+02
1.067155067155066916e+00 -1.160744368613067365e+02
1.072039072039071783e+00 -1.162122675411943646e+02
1.076923076923076650e+00 -1.161254440676566304e+02
1.081807081807081516e+00 -1.160215177724380595e+02
1.086691086691086383e+00 -1.160864715501168121e+02
1.091575091575091250e+00 -1.159151353067174597e+02
1.096459096459096116e+00 -1.160685065912797427e+02
1.101343101343100983e+00 -1.161719196378612367e+02
1.106227106227105850e+00 -1.161250090075441506e+02
1.111111111111110716e+00 -1.161492207346727810e+02
1.115995115995115583e+00 -1.161113857738791069e+02
1.120879120879120450e+00 -1.160713732794182675e+02
1.125763125763125316e+00 -1.159140737306779556e+02
1.130647130647130183e+00 -1.159017367683873090e+02
1.135531135531135050e+00 -1.159119492238059479e+02
1.140415140415139916e+00 -1.158773953134897852e+02
1.145299145299144783e+00 -1.157970221351416455e+02
1.150183150183149650e+00 -1.158660649801264810e+02
1.155067155067154516e+00 -1.159828561723611386e+02
1.159951159951159383e+00 -1.159675626820745009e+02
1.164835164835164250e+00 -1.158629237628282738e+02
1.169719169719169116e+00 -1.158904639764669611e+02
1.174603174603173983e+00 -1.162615475486284708e+02
1.179487179487178850e+00 -1.163770663130098058e+02
1.184371184371183716e+00 -1.163471419625320777e+02
1.189255189255188583e+00 -1.161883116567245793e+02
1.194139194139193449e+00 -1.161166429302150789e+02
1.199023199023198316e+00 -1.160905243752920057e+02
1.203907203907203183e+00 -1.160273950452845924e+02
1.208791208791208049e+00 -1.162043907482935481e+02
1.213675213675212916e+00 -1.163875527121553120e+02
1.218559218559217783e+00 -1.164545817081426264e+02
1.223443223443222649e+00 -1.164291052104839395e+02
1.228327228327227516e+00 -1.164245387205900499e+02
1.233211233211232383e+00 -1.162144379531456195e+02
1.238095238095237249e+00 -1.160371161490987646e+02
1.242979242979242116e+00 -1.161185538007160858e+02
1.247863247863246983e+00 -1.161698987471455524e+02
1.252747252747251849e+00 -1.161595821184247939e+02
1.257631257631258492e+00 -1.162285474394441422e+02
1.262515262515263359e+00 -1.161694073718727651e+02
1.267399267399268226e+00 -1.161703271664881925e+02
1.272283272283273092e+00 -1.162426865475292317e+02
1.277167277167277959e+00 -1.162748202408432832e+02
1.282051282051282826e+00 -1.162471365768902274e+02
1.286935286935287692e+00 -1.159892644136819797e+02
1.291819291819292559e+00 -1.159416157801077816e+02
1.296703296703297426e+00 -1.160018430152071574e+02
1.301587301587302292e+00 -1.160910241949972743e+02
1.306471306471307159e+00 -1.162110810672809862e+02
1.311355311355312026e+00 -1.161902239736924400e+02
1.316239316239316892e+00 -1.162429317593427669e+02
1.321123321123321759e+00 -1.161200926964957603e+02
1.326007326007326625e+00 -1.160452690954143122e+02
1.330891330891331492e+00 -1.159953403849592490e+02
1.335775335775336359e+00 -1.159109726907697961e+02
1.340659340659341225e+00 -1.160256616279662296e+02
1.345543345543346092e+00 -1.161525380863228065e+02
1.350427350427350959e+00 -1.161954730924406647e+02
1.355311355311355825e+00 -1.161483553012008372e+02
1.360195360195360692e+00 -1.161638436303922788e+02
1.365079365079365559e+00 -1.162527332660881285e+02
1.369963369963370425e+00 -1.161914987438274380e+02
1.374847374847375292e+00 -1.159933625719831412e+02
1.379731379731380159e+00 -1.159339854026883359e+02
1.384615384615385025e+00 -1.160376830221443214e+02
1.389499389499389892e+00 -1.159693923612624786e+02
1.394383394383394759e+00 -1.158373375299061081e+02
1.399267399267399625e+00 -1.158365445718645219e+02
1.404151404151404492e+00 -1.158258799257556291e+02
1.409035409035409359e+00 -1.160425974263736038e+02
1.413919413919414225e+00 -1.160566064093089551e+02
1.418803418803419092e+00 -1.159555288275117704e+02
1.423687423687423959e+00 -1.160564104717459770e+02
1.428571428571428825e+00 -1.160513423922869549e+02
1.433455433455433692e+00 -1.160016529379086734e+02
1.438339438339438559e+00 -1.158475401274209702e+02
1.443223443223443425e+00 -1.158584097731050946e+02
1.448107448107448292e+00 -1.157804208312018659e+02
1.452991452991453158e+00 -1.159058825438722948e+02
1.457875457875458025e+00 -1.162477435541636481e+02
1.462759462759462892e+00 -1.162967395726053894e+02
1.467643467643467758e+00 -1.161157000580613641e+02
1.472527472527472625e+00 -1.158711922608341922e+02
1.477411477411477492e+00 -1.157975691415143871e+02
1.482295482295482358e+00 -1.158672416757361390e+02
1.487179487179487225e+00 -1.159342303712187885e+02
1.492063492063492092e+00 -1.159131894300395658e+02
1.496947496947496958e+00 -1.157503862619070674e+02
1.501831501831501825e+00 -1.157385439818533968e+02
1.506715506715506692e+00 -1.159360301208567989e+02
1.511599511599511558e+00 -1.157504332938905520e+02
1.516483516483516425e+00 -1.157565779078307457e+02
1.521367521367521292e+00 -1.158266071953247547e+02
1.526251526251526158e+00 -1.158482603892761063e+02
1.531135531135531025e+00 -1.159752029721893365e+02
1.536019536019535892e+00 -1.158506095046285935e+02
1.540903540903540758e+00 -1.159114815738319066e+02
1.545787545787545625e+00 -1.161035568953408017e+02
1.550671550671550492e+00 -1.162915780648616533e+02
1.555555555555555358e+00 -1.162579868487369197e+02
1.560439560439560225e+00 -1.161661587291915652e+02
1.565323565323565091e+00 -1.161766691974442125e+02
1.570207570207569958e+00 -1.159873011275463028e+02
1.575091575091574825e+00 -1.160418719184483507e+02
1.579975579975579691e+00 -1.161384801665070512e+02
1.584859584859584558e+00 -1.160907974217051333e+02
1.589743589743589425e+00 -1.161661339208266384e+02
1.594627594627594291e+00 -1.161852622950157041e+02
1.599511599511599158e+00 -1.162247573802253271e+02
1.604395604395604025e+00 -1.161970864907211620e+02
1.609279609279608891e+00 -1.163337334366726026e+02
1.614163614163613758e+00 -1.163985014679465735e+02
1.619047619047618625e+00 -1.161253804236082203e+02
1.623931623931623491e+00 -1.162029914786046731e+02
1.628815628815628358e+00 -1.162300406395262939e+02
1.633699633699633225e+00 -1.160745125594122840e+02
1.638583638583638091e+00 -1.161702395589463066e+02
1.643467643467642958e+00 -1.162297552816195179e+02
1.648351648351647825e+00 -1.161507024181464232e+02
1.653235653235652691e+00 -1.160263285936139397e+02
1.658119658119657558e+00 -1.161354087248832201e+02
1.663003663003662425e+00 -1.162091069664087541e+02
1.667887667887667291e+00 -1.162255982732020101e+02
1.672771672771672158e+00 -1.161635902762370023e+02
1.677655677655677025e+00 -1.160246329698282182e+02
1.682539682539681891e+00 -1.160876573868516601e+02
1.687423687423686758e+00 -1.161515588960729986e+02
1.692307692307691624e+00 -1.162409296774481504e+02
1.697191697191696491e+00 -1.162726329124775191e+02
1.702075702075701358e+00 -1.162770432166690000e+02
1.706959706959706224e+00 -1.162424740373506751e+02
1.711843711843711091e+00 -1.160488756589968489e+02
1.716727716727715958e+00 -1.160462886266901563e+02
1.721611721611720824e+00 -1.161014206897048950e+02
1.726495726495725691e+00 -1.161413770896610913e+02
1.731379731379730558e+00 -1.164640263667776310e+02
1.736263736263735424e+00 -1.165386905442347967e+02
1.741147741147740291e+00 -1.163685903416652536e+02
1.746031746031745158e+00 -1.161520891048252082e+02
1.750915750915750024e+00 -1.160317327965466205e+02
1.755799755799756667e+00 -1.160195927493873853e+02
1.760683760683761534e+00 -1.159432824995503353e+02
1.765567765567766401e+00 -1.159367599679518577e+02
1.770451770451771267e+00 -1.158728040232431056e+02
1.775335775335776134e+00 -1.159550564293495825e+02
1.780219780219781001e+00 -1.159504291271932033e+02
1.785103785103785867e+00 -1.158694639290386164e+02
1.789987789987790734e+00 -1.161109742319604266e+02
1.794871794871795601e+00 -1.161084960178403236e+02
1.799755799755800467e+00 -1.160371235795846303e+02
1.804639804639805334e+00 -1.159469783416083999e+02
1.809523809523810201e+00 -1.158793118764255610e+02
1.814407814407815067e+00 -1.160520672796841524e+02
1.819291819291819934e+00 -1.159574302633546949e+02
1.824175824175824800e+00 -1.158054914264699988e+02
1.829059829059829667e+00 -1.157248621854500357e+02
1.833943833943834534e+00 -1.157850430072596168e+02
1.838827838827839400e+00 -1.160332808081277278e+02
1.843711843711844267e+00 -1.160634814429409545e+02
1.848595848595849134e+00 -1.160452016311731427e+02
1.853479853479854000e+00 -1.160180039825960705e+02
1.858363858363858867e+00 -1.159018068903013585e+02
1.863247863247863734e+00 -1.159047340603705720e+02
1.868131868131868600e+00 -1.159048292153214277e+02
1.873015873015873467e+00 -1.159466921152314001e+02
1.877899877899878334e+00 -1.160150123298556650e+02
1.882783882783883200e+00 -1.160160616157226343e+02
1.887667887667888067e+00 -1.159877172049472307e+02
1.892551892551892934e+00 -1.160283399574461214e+02
1.897435897435897800e+00 -1.161183073106958545e+02
1.902319902319902667e+00 -1.160719551453197482e+02
1.907203907203907534e+00 -1.160095215011888428e+02
1.912087912087912400e+00 -1.160448553696524101e+02
1.916971916971917267e+00 -1.160945265114226430e+02
1.921855921855922134e+00 -1.159182956238647364e+02
1.926739926739927000e+00 -1.158699125034386839e+02
1.931623931623931867e+00 -1.160402572718613499e+02
1.936507936507936734e+00 -1.159700869086412922e+02
1.941391941391941600e+00 -1.158213322932169262e+02
1.946275946275946467e+00 -1.158295118128215648e+02
1.951159951159951333e+00 -1.156255803250031420e+02
1.956043956043956200e+00 -1.154851055428629678e+02
1.960927960927961067e+00 -1.156383550383628744e+02
1.965811965811965933e+00 -1.157688004470914507e+02
1.970695970695970800e+00 -1.159174093590127939e+02
1.975579975579975667e+00 -1.161086241855389289e+02
1.980463980463980533e+00 -1.162420019674598564e+02
1.985347985347985400e+00 -1.161549317165616628e+02
1.990231990231990267e+00 -1.161200005578213279e+02
1.995115995115995133e+00 -1.160561662304967001e+02
2.000000000000000000e+00 -1.159745975703930014e+02
2.004884004884004867e+00 -1.159945478762865179e+02
2.009768009768009733e+00 -1.159939285848399209e+02
2.014652014652014600e+00 -1.160629404088748942e+02
2.019536019536019467e+00 -1.161060123722299693e+02
2.024420024420024333e+00 -1.160530978319537212e+02
2.029304029304029200e+00 -1.160814207447778159e+02
2.034188034188034067e+00 -1.160360403878522817e+02
2.039072039072038933e+00 -1.160334389772484798e+02
2.043956043956043800e+00 -1.162295107290244118e+02
2.048840048840048667e+00 -1.161598147288376026e+02
2.053724053724053533e+00 -1.159298894374463487e+02
2.058608058608058400e+00 -1.157770708012124601e+02
2.063492063492063266e+00 -1.157006410789782223e+02
2.068376068376068133e+00 -1.157353080294055445e+02
2.073260073260073000e+00 -1.159641305282661676e+02
2.078144078144077866e+00 -1.160246786350376027e+02
2.083028083028082733e+00 -1.158442664160613731e+02
2.087912087912087600e+00 -1.158925658486913335e+02
2.092796092796092466e+00 -1.160181788725933245e+02
2.097680097680097333e+00 -1.159757774173024245e+02
2.102564102564102200e+00 -1.157994288837417969e+02
2.107448107448107066e+00 -1.158611681686985264e+02
2.112332112332111933e+00 -1.159453956193898421e+02
2.117216117216116800e+00 -1.158921929065462280e+02
2.122100122100121666e+00 -1.159377591168918400e+02
2.126984126984126533e+00 -1.160243322297901045e+02
2.131868131868131400e+00 -1.160129772868887699e+02
2.136752136752136266e+00 -1.158591645468187608e+02
2.141636141636141133e+00 -1.159401402865980515e+02
2.146520146520146000e+00 -1.160252176578558050e+02
2.151404151404150866e+00 -1.159360930369068967e+02
2.156288156288155733e+00 -1.160234101156176791e+02
2.161172161172160600e+00 -1.162142858662328706e+02
2.166056166056165466e+00 -1.160441477615075883e+02
2.170940170940170333e+00 -1.161781593289477854e+02
2.175824175824175200e+00 -1.163450769458245446e+02
2.180708180708180066e+00 -1.161508328065418141e+02
2.185592185592184933e+00 -1.161877426307461150e+02
2.190476190476189799e+00 -1.161514651898023374e+02
2.195360195360194666e+00 -1.160883300776471003e+02
2.200244200244199533e+00 -1.160964706014214300e+02
2.205128205128204399e+00 -1.160906886609151769e+02
2.210012210012209266e+00 -1.160419649792554821e+02
2.214896214896214133e+00 -1.161423934445356565e+02
2.219780219780218999e+00 -1.162228756947163077e+02
2.224664224664223866e+00 -1.160630783597317475e+02
2.229548229548228733e+00 -1.159513246192953773e+02
2.234432234432233599e+00 -1.158258427951796818e+02
2.239316239316238466e+00 -1.156766229007272955e+02
2.244200244200243333e+00 -1.157693067149267563e+02
2.249084249084248199e+00 -1.156505289294106689e+02
2.253968253968254842e+00 -1.155887278867554215e+02
2.258852258852259709e+00 -1.157161726692112182e+02
2.263736263736264576e+00 -1.156898702868158750e+02
2.268620268620269442e+00 -1.158443605354508747e+02
2.273504273504274309e+00 -1.159929967240607596e+02
2.278388278388279176e+00 -1.159519393925491073e+02
2.283272283272284042e+00 -1.159363143497889581e+02
2.288156288156288909e+00 -1.158853913978160080e+02
2.293040293040293776e+00 -1.157976977114389854e+02
2.297924297924298642e+00 -1.159254097214100625e+02
2.302808302808303509e+00 -1.160718726587213041e+02
2.307692307692308376e+00 -1.161197942616384751e+02
2.312576312576313242e+00 -1.160897158773205859e+02
2.317460317460318109e+00 -1.161674620293242413e+02
2.322344322344322975e+00 -1.162419879128152616e+02
2.327228327228327842e+00 -1.161331036118705811e+02
2.332112332112332709e+00 -1.161096821553401384e+02
2.336996336996337575e+00 -1.161031565784848993e+02
2.341880341880342442e+00 -1.160748243254627852e+02
2.346764346764347309e+00 -1.159751091190609174e+02
2.351648351648352175e+00 -1.160817866074100522e+02
2.356532356532357042e+00 -1.161411342607615325e+02
2.361416361416361909e+00 -1.160378673264485769e+02
2.366300366300366775e+00 -1.160099787692719246e+02
2.371184371184371642e+00 -1.159244104977479282e+02
2.376068376068376509e+00 -1.159049950075211513e+02
2.380952380952381375e+00 -1.158631803842877304e+02
2.385836385836386242e+00 -1.159568633917548368e+02
2.390720390720391109e+00 -1.158843770747482438e+02
2.395604395604395975e+00 -1.158390713368529248e+02
2.400488400488400842e+00 -1.160186493407146315e+02
2.405372405372405709e+00 -1.160144924082729574e+02
2.410256410256410575e+00 -1.158977011322535304e+02
2.415140415140415442e+00 -1.158686171802901868e+02
2.420024420024420309e+00 -1.158515227658077720e+02
2.424908424908425175e+00 -1.158214307144847908e+02
2.429792429792430042e+00 -1.159997867289532110e+02
2.434676434676434909e+00 -1.159604740354834007e+02
2.439560439560439775e+00 -1.158799215653787371e+02
2.444444444444444642e+00 -1.160437609216470634e+02
2.449328449328449508e+00 -1.161583873107646667e+02
2.454212454212454375e+00 -1.162441868353889447e+02
2.459096459096459242e+00 -1.163213193318415364e+02
2.463980463980464108e+00 -1.163301576862086222e+02
2.468864468864468975e+00 -1.163996365931415511e+02
2.473748473748473842e+00 -1.164285459063299584e+02
2.478632478632478708e+00 -1.164262107458971087e+02
2.483516483516483575e+00 -1.164039191354516447e+02
2.488400488400488442e+00 -1.163876583247556198e+02
2.493284493284493308e+00 -1.164006809890423568e+02
2.498168498168498175e+00 -1.164072600080400548e+02
2.503052503052503042e+00 -1.163539866545744559e+02
2.507936507936507908e+00 -1.164508653940451097e+02
2.512820512820512775e+00 -1.164539798046532439e+02
2.517704517704517642e+00 -1.162211558863324257e+02
2.522588522588522508e+00 -1.160718215870270740e+02
2.527472527472527375e+00 -1.158643770874274281e+02
2.532356532356532242e+00 -1.158206531125063350e+02
2.537240537240537108e+00 -1.157998106378584566e+02
2.542124542124541975e+00 -1.158902550899944686e+02
2.547008547008546842e+00 -1.159513938732930853e+02
2.551892551892551708e+00 -1.159487236805098291e+02
2.556776556776556575e+00 -1.160433728056737976e+02
2.561660561660561441e+00 -1.160558326721172762e+02
2.566544566544566308e+00 -1.162606915441061233e+02
2.571428571428571175e+00 -1.162705378810231309e+02
2.576312576312576041e+00 -1.163454941864454213e+02
2.581196581196580908e+00 -1.163717158105031189e+02
2.586080586080585775e+00 -1.162929356360412783e+02
2.590964590964590641e+00 -1.164155348998699822e+02
2.595848595848595508e+00 -1.164481568299339642e+02
2.600732600732600375e+00 -1.163505011584099407e+02
2.605616605616605241e+00 -1.161177790006928205e+02
2.610500610500610108e+00 -1.161633285028591587e+02
2.615384615384614975e+00 -1.162330814954010663e+02
2.620268620268619841e+00 -1.162258380356652623e+02
2.625152625152624708e+00 -1.162239857858136105e+02
2.630036630036629575e+00 -1.162333056170041345e+02
2.634920634920634441e+00 -1.162480219314868464e+02
2.639804639804639308e+00 -1.162396249307406890e+02
2.644688644688644175e+00 -1.161275926013968842e+02
2.649572649572649041e+00 -1.160167328024024016e+02
2.654456654456653908e+00 -1.161087501948329361e+02
2.659340659340658775e+00 -1.162459268974441073e+02
2.664224664224663641e+00 -1.162672951445924809e+02
2.669108669108668508e+00 -1.160901759701117157e+02
2.673992673992673375e+00 -1.159932500165655256e+02
2.678876678876678241e+00 -1.161170204303973037e+02
2.683760683760683108e+00 -1.160405098511878350e+02
2.688644688644687974e+00 -1.159597578522086110e+02
2.693528693528692841e+00 -1.160092872228432270e+02
2.698412698412697708e+00 -1.160084281138052376e+02
2.703296703296702574e+00 -1.159902550356235906e+02
2.708180708180707441e+00 -1.158067558335317671e+02
2.713064713064712308e+00 -1.158215569113142607e+02
2.717948717948717174e+00 -1.159923809969900077e+02
2.722832722832722041e+00 -1.160080845206971532e+02
2.727716727716726908e+00 -1.159261116386171864e+02
2.732600732600731774e+00 -1.160197681458072481e+02
2.737484737484736641e+00 -1.161636644790093840e+02
2.742368742368741508e+00 -1.161882900128547647e+02
2.747252747252746374e+00 -1.161947533026106214e+02
2.752136752136751241e+00 -1.161668832436382246e+02
2.757020757020757884e+00 -1.161185283698504236e+02
2.761904761904762751e+00 -1.159967471190789325e+02
2.766788766788767617e+00 -1.159790954159400655e+02
2.771672771672772484e+00 -1.160511304890564901e+02
2.776556776556777351e+00 -1.159954672833432028e+02
2.781440781440782217e+00 -1.159965473421340505e+02
2.786324786324787084e+00 -1.159186897447205808e+02
2.791208791208791951e+00 -1.157092951278711865e+02
2.796092796092796817e+00 -1.155861062250261853e+02
2.800976800976801684e+00 -1.157088841630876885e+02
2.805860805860806551e+00 -1.158127514501630344e+02
2.810744810744811417e+00 -1.158654307911411507e+02
2.815628815628816284e+00 -1.159199513987911843e+02
2.820512820512821150e+00 -1.160510654338609982e+02
2.825396825396826017e+00 -1.161294872143761694e+02
2.830280830280830884e+00 -1.160580194758621531e+02
2.835164835164835750e+00 -1.160418691125192652e+02
2.840048840048840617e+00 -1.157675879736563473e+02
2.844932844932845484e+00 -1.156656648103727605e+02
2.849816849816850350e+00 -1.158029930650328367e+02
2.854700854700855217e+00 -1.158001279769365226e+02
2.859584859584860084e+00 -1.156512243049570685e+02
2.864468864468864950e+00 -1.158036987351324001e+02
2.869352869352869817e+00 -1.159027837591187051e+02
2.874236874236874684e+00 -1.158916909779017459e+02
2.879120879120879550e+00 -1.158848979615065957e+02
2.884004884004884417e+00 -1.157846682334498922e+02
2.888888888888889284e+00 -1.158665806319550029e+02
2.893772893772894150e+00 -1.160397987547661813e+02
2.898656898656899017e+00 -1.159637145382370420e+02
2.903540903540903884e+00 -1.159062309249380149e+02
2.908424908424908750e+00 -1.159790248694033608e+02
2.913308913308913617e+00 -1.160138408539115886e+02
2.918192918192918484e+00 -1.158529735189515293e+02
2.923076923076923350e+00 -1.157586468024414614e+02
2.927960927960928217e+00 -1.159192567091835144e+02
2.932844932844933084e+00 -1.159155982001042418e+02
2.937728937728937950e+00 -1.158291053477463208e+02
2.942612942612942817e+00 -1.159066864569740005e+02
2.947496947496947683e+00 -1.159894962459811154e+02
2.952380952380952550e+00 -1.159867063130850653e+02
2.957264957264957417e+00 -1.160169716089744583e+02
2.962148962148962283e+00 -1.161819830274185250e+02
2.967032967032967150e+00 -1.161528576415734904e+02
2.971916971916972017e+00 -1.159269505250179577e+02
2.976800976800976883e+00 -1.159604029024948204e+02
2.981684981684981750e+00 -1.160062946144621208e+02
2.986568986568986617e+00 -1.160875568187076681e+02
2.991452991452991483e+00 -1.160644713970910118e+02
2.996336996336996350e+00 -1.161145428082960223e+02
3.001221001221001217e+00 -1.160327469776782436e+02
3.006105006105006083e+00 -1.160447073333384083e+02
3.010989010989010950e+00 -1.163286198694406579e+02
3.015873015873015817e+00 -1.163671821514785023e+02
3.020757020757020683e+00 -1.161817162744958551e+02
3.025641025641025550e+00 -1.161323607445226713e+02
3.030525030525030417e+00 -1.161755996237548345e+02
3.035409035409035283e+00 -1.162296646773469320e+02
3.040293040293040150e+00 -1.160134615221593037e+02
3.045177045177045017e+00 -1.161443160470559377e+02
3.050061050061049883e+00 -1.162769030559681767e+02
3.054945054945054750e+00 -1.162807789714295552e+02
3.059829059829059617e+00 -1.164957406912002966e+02
3.064713064713064483e+00 -1.165104774652257902e+02
3.069597069597069350e+00 -1.165294367557273034e+02
3.074481074481074216e+00 -1.165117533638877774e+02
3.079365079365079083e+00 -1.167220904740267287e+02
3.084249084249083950e+00 -1.165875926249916574e+02
3.089133089133088816e+00 -1.163790626777180819e+02
3.094017094017093683e+00 -1.163006687748867307e+02
3.098901098901098550e+00 -1.163582270573672730e+02
3.103785103785103416e+00 -1.164471498785671599e+02
3.108669108669108283e+00 -1.163978127664248348e+02
3.113553113553113150e+00 -1.163033376868974500e+02
3.118437118437118016e+00 -1.161720137847127035e+02
3.123321123321122883e+00 -1.161668587795832366e+02
3.128205128205127750e+00 -1.162672799120545619e+02
3.133089133089132616e+00 -1.161721139151972437e+02
3.137973137973137483e+00 -1.161772963193491961e+02
3.142857142857142350e+00 -1.161058825010480433e+02
3.147741147741147216e+00 -1.160616001873773797e+02
3.152625152625152083e+00 -1.161146104780580117e+02
3.157509157509156950e+00 -1.161281654509124905e+02
3.162393162393161816e+00 -1.161463943877007665e+02
3.167277167277166683e+00 -1.161461834618488211e+02
3.172161172161171550e+00 -1.160422835134338584e+02
3.177045177045176416e+00 -1.159115016268745251e+02
3.181929181929181283e+00 -1.158900973172443400e+02
3.186813186813186149e+00 -1.161265783099849926e+02
3.191697191697191016e+00 -1.164570350825677565e+02
3.196581196581195883e+00 -1.163040070802745305e+02
3.201465201465200749e+00 -1.163197777034775982e+02
3.206349206349205616e+00 -1.162917177049561701e+02
3.211233211233210483e+00 -1.160863478449483921e+02
3.216117216117215349e+00 -1.160170634313985829e+02
3.221001221001220216e+00 -1.161126340925333835e+02
3.225885225885225083e+00 -1.161890436016725516e+02
3.230769230769229949e+00 -1.162088256996160567e+02
3.235653235653234816e+00 -1.163428061685631292e+02
3.240537240537239683e+00 -1.163689683271984023e+02
3.245421245421244549e+00 -1.158951966409811263e+02
3.250305250305249416e+00 -1.156666361490698023e+02
3.255189255189256059e+00 -1.157007735470537710e+02
3.260073260073260926e+00 -1.158756014069525406e+02
3.264957264957265792e+00 -1.159080477080911606e+02
3.269841269841270659e+00 -1.158988389039222398e+02
3.274725274725275526e+00 -1.159238328060424408e+02
3.279609279609280392e+00 -1.159264136438770123e+02
3.284493284493285259e+00 -1.158477000030329407e+02
3.289377289377290126e+00 -1.156995266011019794e+02
3.294261294261294992e+00 -1.157901712313415032e+02
3.299145299145299859e+00 -1.157205953873485527e+02
3.304029304029304726e+00 -1.158635049449564605e+02
3.308913308913309592e+00 -1.159760217307025840e+02
3.313797313797314459e+00 -1.158445184936368122e+02
3.318681318681319325e+00 -1.157022059416492539e+02
3.323565323565324192e+00 -1.156838076769886214e+02
3.328449328449329059e+00 -1.157503907229778264e+02
3.333333333333333925e+00 -1.158340696822577200e+02
3.338217338217338792e+00 -1.160129147629915281e+02
3.343101343101343659e+00 -1.161691503185708143e+02
3.347985347985348525e+00 -1.160571298039850774e+02
3.352869352869353392e+00 -1.160511601958369283e+02
3.357753357753358259e+00 -1.162099869478319789e+02
3.362637362637363125e+00 -1.164584012116896048e+02
3.367521367521367992e+00 -1.165050064597816402e+02
3.372405372405372859e+00 -1.164077436699199808e+02
3.377289377289377725e+00 -1.164791077963839143e+02
3.382173382173382592e+00 -1.164835898788658852e+02
3.387057387057387459e+00 -1.164288767632158397e+02
3.391941391941392325e+00 -1.164610426399464984e+02
3.396825396825397192e+00 -1.164622269186909875e+02
3.401709401709402059e+00 -1.163821848851513039e+02
3.406593406593406925e+00 -1.163527517924799923e+02
3.411477411477411792e+00 -1.162814451774705304e+02
3.416361416361416659e+00 -1.164240004968414723e+02
3.421245421245421525e+00 -1.164779108575923772e+02
3.426129426129426392e+00 -1.164864771340580916e+02
3.431013431013431259e+00 -1.166413559868454399e+02
3.435897435897436125e+00 -1.165822841063205999e+02
3.440781440781440992e+00 -1.164528382924384431e+02
3.445665445665445858e+00 -1.162828861630928401e+02
3.450549450549450725e+00 -1.161215588259425999e+02
3.455433455433455592e+00 -1.160421592851108983e+02
3.460317460317460458e+00 -1.161996902235847386e+02
3.465201465201465325e+00 -1.166873974776310661e+02
3.470085470085470192e+00 -1.167875703896344532e+02
3.474969474969475058e+00 -1.166119757929043885e+02
3.479853479853479925e+00 -1.165664067038552218e+02
3.484737484737484792e+00 -1.165309719380441464e+02
3.489621489621489658e+00 -1.166094172154583077e+02
3.494505494505494525e+00 -1.163858879661208903e+02
3.499389499389499392e+00 -1.162256288878191128e+02
3.504273504273504258e+00 -1.164748086671253589e+02
3.509157509157509125e+00 -1.165433394174804960e+02
3.514041514041513992e+00 -1.164191690940411661e+02
3.518925518925518858e+00 -1.164802560888215623e+02
3.523809523809523725e+00 -1.165176210222918769e+02
3.528693528693528592e+00 -1.165281216704669021e+02
3.533577533577533458e+00 -1.165688565292800831e+02
3.538461538461538325e+00 -1.164963682358268073e+02
3.543345543345543192e+00 -1.164293679539069899e+02
3.548229548229548058e+00 -1.164103918339153978e+02
3.553113553113552925e+00 -1.163770485505126970e+02
3.557997557997557792e+00 -1.163702700629258260e+02
3.562881562881562658e+00 -1.164237360916352486e+02
3.567765567765567525e+00 -1.165939111083838640e+02
3.572649572649572391e+00 -1.166847328248011308e+02
3.577533577533577258e+00 -1.166005263199310207e+02
3.582417582417582125e+00 -1.164460469919253001e+02
3.587301587301586991e+00 -1.162845364706334408e+02
3.592185592185591858e+00 -1.162869429541719768e+02
3.597069597069596725e+00 -1.162904183993412346e+02
3.601953601953601591e+00 -1.161570912083593612e+02
3.606837606837606458e+00 -1.161403084496608926e+02
3.611721611721611325e+00 -1.162153331858413878e+02
3.616605616605616191e+00 -1.163940746220867766e+02
3.621489621489621058e+00 -1.164614537316545579e+02
3.626373626373625925e+00 -1.164068194408408061e+02
3.631257631257630791e+00 -1.164998625688643017e+02
3.636141636141635658e+00 -1.164972496072335417e+02
3.641025641025640525e+00 -1.164442082628471553e+02
3.645909645909645391e+00 -1.163589823080073984e+02
3.650793650793650258e+00 -1.161679376818223233e+02
3.655677655677655125e+00 -1.159425608985246328e+02
3.660561660561659991e+00 -1.159160595676478209e+02
3.665445665445664858e+00 -1.160822090707284246e+02
3.670329670329669725e+00 -1.162180616724032376e+02
3.675213675213674591e+00 -1.162314170580810355e+02
3.680097680097679458e+00 -1.161306246131275088e+02
3.684981684981684324e+00 -1.160049407340255527e+02
3.689865689865689191e+00 -1.159979884396237253e+02
3.694749694749694058e+00 -1.161144698976137875e+02
3.699633699633698924e+00 -1.161342725943229652e+02
3.704517704517703791e+00 -1.160474202144989135e+02
3.709401709401708658e+00 -1.159727742219947544e+02
3.714285714285713524e+00 -1.160773021648531653e+02
3.719169719169718391e+00 -1.161701207871338539e+02
3.724053724053723258e+00 -1.161745485520063141e+02
3.728937728937728124e+00 -1.161069476122698205e+02
3.733821733821732991e+00 -1.160818807159430435e+02
3.738705738705737858e+00 -1.160681403629059361e+02
3.743589743589742724e+00 -1.158875298329247983e+02
3.748473748473747591e+00 -1.159439784389995225e+02
3.753357753357754234e+00 -1.159427864119638514e+02
3.758241758241759101e+00 -1.159865718148176086e+02
3.763125763125763967e+00 -1.161521542352449217e+02
3.768009768009768834e+00 -1.161730254291577324e+02
3.772893772893773701e+00 -1.161700553356996437e+02
3.777777777777778567e+00 -1.162007316381871647e+02
3.782661782661783434e+00 -1.161134870667140859e+02
3.787545787545788301e+00 -1.159629159216725327e+02
3.792429792429793167e+00 -1.159496112633754450e+02
3.797313797313798034e+00 -1.159689037418669244e+02
3.802197802197802901e+00 -1.159004750497268788e+02
3.807081807081807767e+00 -1.159479390278947051e+02
3.811965811965812634e+00 -1.160312337156455698e+02
3.816849816849817500e+00 -1.159287219708434407e+02
3.821733821733822367e+00 -1.160228935260091276e+02
3.826617826617827234e+00 -1.160653207197064916e+02
3.831501831501832100e+00 -1.159557475774105342e+02
3.836385836385836967e+00 -1.157684922788139659e+02
3.841269841269841834e+00 -1.156221040404488463e+02
3.846153846153846700e+00 -1.155847531883241572e+02
3.851037851037851567e+00 -1.154295485044107039e+02
3.855921855921856434e+00 -1.153869629337255418e+02
3.860805860805861300e+00 -1.154541863207902139e+02
3.865689865689866167e+00 -1.155298264179690477e+02
3.870573870573871034e+00 -1.157272935125451738e+02
3.875457875457875900e+00 -1.160684786851134476e+02
3.880341880341880767e+00 -1.161320824598851971e+02
3.885225885225885634e+00 -1.159519880773144962e+02
3.890109890109890500e+00 -1.159599262226534222e+02
3.894993894993895367e+00 -1.159031408121536515e+02
3.899877899877900234e+00 -1.158449685195238317e+02
3.904761904761905100e+00 -1.159738323518339769e+02
3.909645909645909967e+00 -1.161153430184663193e+02
3.914529914529914834e+00 -1.160345458940141583e+02
3.919413919413919700e+00 -1.159745620053335955e+02
3.924297924297924567e+00 -1.161423798066385160e+02
3.929181929181929434e+00 -1.161707226134919893e+02
3.934065934065934300e+00 -1.161556280633184457e+02
3.938949938949939167e+00 -1.162044451140525041e+02
3.943833943833944033e+00 -1.161999508758790682e+02
3.948717948717948900e+00 -1.163047091521452927e+02
3.953601953601953767e+00 -1.162712990790455763e+02
3.958485958485958633e+00 -1.161090524162477635e+02
3.963369963369963500e+00 -1.161579906490012917e+02
3.968253968253968367e+00 -1.161595644504571254e+02
3.973137973137973233e+00 -1.162081136331313047e+02
3.978021978021978100e+00 -1.162111586864114798e+02
3.982905982905982967e+00 -1.161608374320240245e+02
3.987789987789987833e+00 -1.161693605129734408e+02
3.992673992673992700e+00 -1.162039559798772075e+02
3.997557997557997567e+00 -1.161189860862730256e+02
4.002442002442002433e+00 -1.160610380881519319e+02
4.007326007326007300e+00 -1.161761904354901986e+02
4.012210012210012167e+00 -1.161416487921488567e+02
4.017094017094017033e+00 -1.160124150168443435e+02
4.021978021978021900e+00 -1.161401021140556509e+02
4.026862026862026767e+00 -1.162885609703781995e+02
4.031746031746031633e+00 -1.162180303117057463e+02
4.036630036630036500e+00 -1.161843152202817464e+02
4.041514041514041367e+00 -1.161595133245383096e+02
4.046398046398046233e+00 -1.161860520275522788e+02
4.051282051282051100e+00 -1.162380918516101360e+02
4.056166056166055967e+00 -1.164560782564883255e+02
4.061050061050060833e+00 -1.164014896041173444e+02
4.065934065934065700e+00 -1.160372009073240065e+02
4.070818070818070566e+00 -1.160642231267297433e+02
4.075702075702075433e+00 -1.161612911210702634e+02
4.080586080586080300e+00 -1.161491267427327756e+02
4.085470085470085166e+00 -1.161601896064835557e+02
4.090354090354090033e+00 -1.162093096204604308e+02
4.095238095238094900e+00 -1.161146350216665866e+02
4.100122100122099766e+00 -1.160647262576267451e+02
4.105006105006104633e+00 -1.161470936422651050e+02
4.109890109890109500e+00 -1.160059353096120844e+02
4.114774114774114366e+00 -1.160290244272236038e+02
4.119658119658119233e+00 -1.161961336166370273e+02
4.124542124542124100e+00 -1.162567398107043317e+02
4.129426129426128966e+00 -1.162747550213372705e+02
4.134310134310133833e+00 -1.163062388388113106e+02
4.139194139194138700e+00 -1.163011960477797544e+02
4.144078144078143566e+00 -1.162647475607444676e+02
4.148962148962148433e+00 -1.163151352109804861e+02
4.153846153846153300e+00 -1.163252193165028245e+02
4.158730158730158166e+00 -1.161775269260689214e+02
4.163614163614163033e+00 -1.159852744172334837e+02
4.168498168498167900e+00 -1.159751243031895882e+02
4.173382173382172766e+00 -1.161453727052598452e+02
4.178266178266177633e+00 -1.163170605941294724e+02
4.183150183150182500e+00 -1.164663439555085631e+02
4.188034188034187366e+00 -1.164632830358394813e+02
4.192918192918192233e+00 -1.166197566809405259e+02
4.197802197802197099e+00 -1.167065772461326247e+02
4.202686202686201966e+00 -1.165816079459107755e+02
4.207570207570206833e+00 -1.165143406122354293e+02
4.212454212454211699e+00 -1.163153882585384622e+02
4.217338217338216566e+00 -1.162622479348882933e+02
4.222222222222221433e+00 -1.163948353312447352e+02
4.227106227106226299e+00 -1.164163234110576752e+02
4.231990231990231166e+00 -1.164024072078870944e+02
4.236874236874236033e+00 -1.163790616947598551e+02
4.241758241758240899e+00 -1.162493562674321481e+02
4.246642246642245766e+00 -1.162463977518612239e+02
4.251526251526250633e+00 -1.162279048379312201e+02
4.256410256410257276e+00 -1.162428714873947229e+02
4.261294261294262142e+00 -1.162485935847512621e+02
4.266178266178267009e+00 -1.162469162643519240e+02
4.271062271062271876e+00 -1.162110314517048693e+02
4.275946275946276742e+00 -1.160839408744934076e+02
4.280830280830281609e+00 -1.162855867761878415e+02
4.285714285714286476e+00 -1.166883057709486309e+02
4.290598290598291342e+00 -1.168665119452946186e+02
4.295482295482296209e+00 -1.166539387068885389e+02
4.300366300366301076e+00 -1.164085293596494495e+02
4.305250305250305942e+00 -1.163169564396874591e+02
4.310134310134310809e+00 -1.163232581822038583e+02
4.315018315018315676e+00 -1.163514727565841440e+02
4.319902319902320542e+00 -1.164583194851439600e+02
4.324786324786325409e+00 -1.165373394679201766e+02
4.329670329670330275e+00 -1.167204515912455918e+02
4.334554334554335142e+00 -1.166172302188197420e+02
4.339438339438340009e+00 -1.164153918754412729e+02
4.344322344322344875e+00 -1.163471817096203154e+02
4.349206349206349742e+00 -1.161747667069667784e+02
4.354090354090354609e+00 -1.162400114987573829e+02
4.358974358974359475e+00 -1.161442960459387734e+02
4.363858363858364342e+00 -1.160291987451213913e+02
4.368742368742369209e+00 -1.160301713224281457e+02
4.373626373626374075e+00 -1.160835492061788585e+02
4.378510378510378942e+00 -1.162666124878297325e+02
4.383394383394383809e+00 -1.164745490863810744e+02
4.388278388278388675e+00 -1.164703348399538498e+02
4.393162393162393542e+00 -1.163730701768766806e+02
4.398046398046398409e+00 -1.163943022339147149e+02
4.402930402930403275e+00 -1.163185272663505430e+02
4.407814407814408142e+00 -1.163421359238792974e+02
4.412698412698413009e+00 -1.162228978275820879e+02
4.417582417582417875e+00 -1.161704148177554998e+02
4.422466422466422742e+00 -1.162696506664887153e+02
4.427350427350427609e+00 -1.163851502194155785e+02
4.432234432234432475e+00 -1.164795396528595717e+02
4.437118437118437342e+00 -1.164078912814761395e+02
4.442002442002442208e+00 -1.162609338946871844e+02
4.446886446886447075e+00 -1.161829203202841256e+02
4.451770451770451942e+00 -1.162568067239529910e+02
4.456654456654456808e+00 -1.164614040375353312e+02
4.461538461538461675e+00 -1.166786894153580363e+02
4.466422466422466542e+00 -1.165841762521788212e+02
4.471306471306471408e+00 -1.164685966628140932e+02
4.476190476190476275e+00 -1.165458533711050535e+02
4.481074481074481142e+00 -1.166321420733165155e+02
4.485958485958486008e+00 -1.164306356304101655e+02
4.490842490842490875e+00 -1.164740139450000243e+02
4.495726495726495742e+00 -1.165695265609678870e+02
4.500610500610500608e+00 -1.165083029586154453e+02
4.505494505494505475e+00 -1.166306435076573962e+02
4.510378510378510342e+00 -1.164116716199252721e+02
4.515262515262515208e+00 -1.163477853523403240e+02
4.520146520146520075e+00 -1.165594895912356890e+02
4.525030525030524942e+00 -1.165743970511530989e+02
4.529914529914529808e+00 -1.164991370739758736e+02
4.534798534798534675e+00 -1.165006052021435465e+02
4.539682539682539542e+00 -1.163847666403286496e+02
4.544566544566544408e+00 -1.162233032370262151e+02
4.549450549450549275e+00 -1.160624023639680047e+02
4.554334554334554142e+00 -1.161272670227351966e+02
4.559218559218559008e+00 -1.162701010142058919e+02
4.564102564102563875e+00 -1.163400844170105728e+02
4.568986568986568741e+00 -1.164491476850108285e+02
4.573870573870573608e+00 -1.163604637247500619e+02
4.578754578754578475e+00 -1.165634950094832476e+02
4.583638583638583341e+00 -1.166342084371950847e+02
4.588522588522588208e+00 -1.164448949234968325e+02
4.593406593406593075e+00 -1.162723683477751138e+02
4.598290598290597941e+00 -1.162189290638078205e+02
4.603174603174602808e+00 -1.162219449337290200e+02
4.608058608058607675e+00 -1.162044602425995095e+02
4.612942612942612541e+00 -1.162310558052460152e+02
4.617826617826617408e+00 -1.162013160790245223e+02
4.622710622710622275e+00 -1.160957650396217957e+02
4.627594627594627141e+00 -1.160514885011674977e+02
4.632478632478632008e+00 -1.160823219390479011e+02
4.637362637362636875e+00 -1.162046496406848206e+02
4.642246642246641741e+00 -1.161816209632501113e+02
4.647130647130646608e+00 -1.160196197269982292e+02
4.652014652014651475e+00 -1.160903589157539670e+02
4.656898656898656341e+00 -1.162047980064811270e+02
4.661782661782661208e+00 -1.163901168456115727e+02
4.666666666666666075e+00 -1.163096413148050914e+02
4.671550671550670941e+00 -1.160817922244245040e+02
4.676434676434675808e+00 -1.160266393951194885e+02
4.681318681318680675e+00 -1.160420961665635957e+02
4.686202686202685541e+00 -1.160654250653920201e+02
4.691086691086690408e+00 -1.160654199002761402e+02
4.695970695970695274e+00 -1.159962925527823785e+02
4.700854700854700141e+00 -1.160202532131364848e+02
4.705738705738705008e+00 -1.161239634507128216e+02
4.710622710622709874e+00 -1.161550394808242288e+02
4.715506715506714741e+00 -1.160867435270959049e+02
4.720390720390719608e+00 -1.160885257551137215e+02
4.725274725274724474e+00 -1.160741892701941822e+02
4.730158730158729341e+00 -1.160712822560688693e+02
4.735042735042734208e+00 -1.162009988254851862e+02
4.739926739926739074e+00 -1.162416691282563050e+02
4.744810744810743941e+00 -1.161990092348483188e+02
4.749694749694748808e+00 -1.159874895325636288e+02
4.754578754578755451e+00 -1.159376783905402704e+02
4.759462759462760317e+00 -1.160742047453104533e+02
4.764346764346765184e+00 -1.162069460376378913e+02
4.769230769230770051e+00 -1.162686777383269856e+02
4.774114774114774917e+00 -1.162695216059148322e+02
4.778998778998779784e+00 -1.162476100465578241e+02
4.783882783882784651e+00 -1.162405204603726645e+02
4.788766788766789517e+00 -1.162330024161105371e+02
4.793650793650794384e+00 -1.161307442612539376e+02
4.798534798534799251e+00 -1.159752703332392656e+02
4.803418803418804117e+00 -1.159504736195064254e+02
4.808302808302808984e+00 -1.159776718475275743e+02
4.813186813186813851e+00 -1.160339772104970848e+02
4.818070818070818717e+00 -1.160680042474341747e+02
4.822954822954823584e+00 -1.160326286656954835e+02
4.827838827838828450e+00 -1.160854350050318970e+02
4.832722832722833317e+00 -1.161085831208067844e+02
4.837606837606838184e+00 -1.161445779241752803e+02
4.842490842490843050e+00 -1.162953223687803330e+02
4.847374847374847917e+00 -1.163301360554752648e+02
4.852258852258852784e+00 -1.164080311047165281e+02
4.857142857142857650e+00 -1.164361604159179109e+02
4.862026862026862517e+00 -1.164119200257090370e+02
4.866910866910867384e+00 -1.163259739442722775e+02
4.871794871794872250e+00 -1.162482560123381177e+02
4.876678876678877117e+00 -1.163414143740272522e+02
4.881562881562881984e+00 -1.162735052884103339e+02
4.886446886446886850e+00 -1.163541598413146261e+02
4.891330891330891717e+00 -1.165874164599092779e+02
4.896214896214896584e+00 -1.166739149648227425e+02
4.901098901098901450e+00 -1.166722547516516215e+02
4.905982905982906317e+00 -1.167339950019523940e+02
4.910866910866911184e+00 -1.169682367772723950e+02
4.915750915750916050e+00 -1.171637362309795947e+02
4.920634920634920917e+00 -1.171637660849963254e+02
4.925518925518925784e+00 -1.172712774449825304e+02
4.930402930402930650e+00 -1.172988054636299182e+02
4.935286935286935517e+00 -1.174423365151796048e+02
4.940170940170940383e+00 -1.175845758392712810e+02
4.945054945054945250e+00 -1.175985585232475046e+02
4.949938949938950117e+00 -1.178847978496017248e+02
4.954822954822954983e+00 -1.180601686519740952e+02
4.959706959706959850e+00 -1.180604884099056306e+02
4.964590964590964717e+00 -1.182647944388958479e+02
4.969474969474969583e+00 -1.187440332646892216e+02
4.974358974358974450e+00 -1.189907813994863943e+02
4.979242979242979317e+00 -1.189912212932861451e+02
4.984126984126984183e+00 -1.190895586516369349e+02
4.989010989010989050e+00 -1.192853886526259686e+02
4.993894993894993917e+00 -1.195604007154484094e+02
4.998778998778998783e+00 -1.197732576193411376e+02
5.003663003663003650e+00 -1.197863298604104614e+02
5.008547008547008517e+00 -1.199742728061462884e+02
5.013431013431013383e+00 -1.205109551722814984e+02
5.018315018315018250e+00 -1.210362147809888995e+02
5.023199023199023117e+00 -1.214087031765024562e+02
5.028083028083027983e+00 -1.219133506298898197e+02
5.032967032967032850e+00 -1.225486108593796928e+02
5.037851037851037717e+00 -1.229351816619006001e+02
5.042735042735042583e+00 -1.231084069654874611e+02
5.047619047619047450e+00 -1.233471629356991315e+02
5.052503052503052317e+00 -1.235714527531738582e+02
5.057387057387057183e+00 -1.235730408117895536e+02
5.062271062271062050e+00 -1.237486014524895381e+02
5.067155067155066916e+00 -1.238045876727094026e+02
5.072039072039071783e+00 -1.238641853303928855e+02
5.076923076923076650e+00 -1.238658026310709914e+02
5.081807081807081516e+00 -1.245701587341380048e+02
5.086691086691086383e+00 -1.267181184785458328e+02
5.091575091575091250e+00 -1.280842253564711655e+02
5.096459096459096116e+00 -1.280874698480588165e+02
5.101343101343100983e+00 -1.292532563235578209e+02
5.106227106227105850e+00 -1.317761462594053796e+02
5.111111111111110716e+00 -1.328559874113944943e+02
5.115995115995115583e+00 -1.328637170835159509e+02
5.120879120879120450e+00 -1.329342676299982600e+02
5.125763125763125316e+00 -1.337394970243896637e+02
5.130647130647130183e+00 -1.344203483411590128e+02
5.135531135531135050e+00 -1.344325462222719239e+02
5.140415140415139916e+00 -1.344468524841147996e+02
5.145299145299144783e+00 -1.349245328072891539e+02
5.150183150183149650e+00 -1.355336714953250805e+02
5.155067155067154516e+00 -1.355641505617634266e+02
5.159951159951159383e+00 -1.355631927819978841e+02
5.164835164835164250e+00 -1.358749889013529355e+02
5.169719169719169116e+00 -1.364168112849854424e+02
5.174603174603173983e+00 -1.364407587896692462e+02
5.179487179487178850e+00 -1.364381853495427208e+02
5.184371184371183716e+00 -1.366111503388995914e+02
5.189255189255188583e+00 -1.370832743317169218e+02
5.194139194139193449e+00 -1.371128066939371024e+02
5.199023199023198316e+00 -1.371039455258702446e+02
5.203907203907203183e+00 -1.371298997849310979e+02
5.208791208791208049e+00 -1.375151067967362621e+02
5.213675213675212916e+00 -1.375623283873389653e+02
5.218559218559217783e+00 -1.375605575652405150e+02
5.223443223443222649e+00 -1.376143717219084124e+02
5.228327228327227516e+00 -1.380382311673024276e+02
5.233211233211232383e+00 -1.381015274066309644e+02
5.238095238095237249e+00 -1.381070578265383801e+02
5.242979242979242116e+00 -1.380997764433778343e+02
5.247863247863246983e+00 -1.384678485335643927e+02
5.252747252747251849e+00 -1.385404938796958163e+02
5.257631257631258492e+00 -1.385448311827078101e+02
5.262515262515263359e+00 -1.385146027849107213e+02
5.267399267399268226e+00 -1.388661297479746395e+02
5.272283272283273092e+00 -1.389544561940950871e+02
5.277167277167277959e+00 -1.389611305395356453e+02
5.282051282051282826e+00 -1.388948144873495494e+02
5.286935286935287692e+00 -1.391795465246501635e+02
5.291819291819292559e+00 -1.392628932056655060e+02
5.296703296703297426e+00 -1.392672742644637083e+02
5.301587301587302292e+00 -1.392170130544671736e+02
5.306471306471307159e+00 -1.395302620722198697e+02
5.311355311355312026e+00 -1.396533359373604810e+02
5.316239316239316892e+00 -1.396570164741374072e+02
5.321123321123321759e+00 -1.395664068394787023e+02
5.326007326007326625e+00 -1.397957531987564437e+02
5.330891330891331492e+00 -1.398789738542153600e+02
5.335775335775336359e+00 -1.398971354462183285e+02
5.340659340659341225e+00 -1.398069023247289238e+02
5.345543345543346092e+00 -1.400417030622488994e+02
5.350427350427350959e+00 -1.401315138642927423e+02
5.355311355311355825e+00 -1.401451187186578693e+02
5.360195360195360692e+00 -1.399915917265265932e+02
5.365079365079365559e+00 -1.401566061403710535e+02
5.369963369963370425e+00 -1.402950033005547539e+02
5.374847374847375292e+00 -1.402925839434399791e+02
5.379731379731380159e+00 -1.402130846271329290e+02
5.384615384615385025e+00 -1.403677085409055678e+02
5.389499389499389892e+00 -1.404630244038714295e+02
5.394383394383394759e+00 -1.404798339290364311e+02
5.399267399267399625e+00 -1.403813533943228435e+02
5.404151404151404492e+00 -1.405157176687159790e+02
5.409035409035409359e+00 -1.406508468576299151e+02
5.413919413919414225e+00 -1.406499070647979011e+02
5.418803418803419092e+00 -1.405867512518411218e+02
5.423687423687423959e+00 -1.408547500319985488e+02
5.428571428571428825e+00 -1.410545786127925112e+02
5.433455433455433692e+00 -1.410329551254424700e+02
5.438339438339438559e+00 -1.409441568614211917e+02
5.443223443223443425e+00 -1.410541307492991052e+02
5.448107448107448292e+00 -1.412151960925042431e+02
5.452991452991453158e+00 -1.412067351678365696e+02
5.457875457875458025e+00 -1.411445498029657415e+02
5.462759462759462892e+00 -1.412622393891558943e+02
5.467643467643467758e+00 -1.414467188639363258e+02
5.472527472527472625e+00 -1.414451200753432829e+02
5.477411477411477492e+00 -1.413502881984665578e+02
5.482295482295482358e+00 -1.414416160977777679e+02
5.487179487179487225e+00 -1.416840473178598927e+02
5.492063492063492092e+00 -1.416647274412129605e+02
5.496947496947496958e+00 -1.415909557651528985e+02
5.501831501831501825e+00 -1.416217188447434125e+02
5.506715506715506692e+00 -1.418118755656626035e+02
5.511599511599511558e+00 -1.417929446016973429e+02
5.516483516483516425e+00 -1.417465749573139817e+02
5.521367521367521292e+00 -1.417434934322736808e+02
5.526251526251526158e+00 -1.418964191095035972e+02
5.531135531135531025e+00 -1.418488630363669358e+02
5.536019536019535892e+00 -1.418013702668687586e+02
5.540903540903540758e+00 -1.418510058388511084e+02
5.545787545787545625e+00 -1.420627900799565850e+02
5.550671550671550492e+00 -1.420407182096463430e+02
5.555555555555555358e+00 -1.420143456812602949e+02
5.560439560439560225e+00 -1.420374808969544915e+02
5.565323565323565091e+00 -1.422223129651331703e+02
5.570207570207569958e+00 -1.422047656296975333e+02
5.575091575091574825e+00 -1.421677416310874946e+02
5.579975579975579691e+00 -1.422257978793622328e+02
5.584859584859584558e+00 -1.425023013433415997e+02
5.589743589743589425e+00 -1.425095530369951859e+02
5.594627594627594291e+00 -1.424854502551879989e+02
5.599511599511599158e+00 -1.424851956808421107e+02
5.604395604395604025e+00 -1.427427542102552422e+02
5.609279609279608891e+00 -1.426984422197339768e+02
5.614163614163613758e+00 -1.426900726705273428e+02
5.619047619047618625e+00 -1.426518339112570857e+02
5.623931623931623491e+00 -1.429034319222152476e+02
5.628815628815628358e+00 -1.428719553595506682e+02
5.633699633699633225e+00 -1.428691046911389719e+02
5.638583638583638091e+00 -1.428003784219689010e+02
5.643467643467642958e+00 -1.429865250240285661e+02
5.648351648351647825e+00 -1.429614300465964902e+02
5.653235653235652691e+00 -1.429866547803994195e+02
5.658119658119657558e+00 -1.429384173518962484e+02
5.663003663003662425e+00 -1.432129505858950154e+02
5.667887667887667291e+00 -1.431584890430021346e+02
5.672771672771672158e+00 -1.431795648695315606e+02
5.677655677655677025e+00 -1.430621093448933152e+02
5.682539682539681891e+00 -1.432896183410720141e+02
5.687423687423686758e+00 -1.432512850077663131e+02
5.692307692307691624e+00 -1.432600885027434572e+02
5.697191697191696491e+00 -1.432425680108219979e+02
5.702075702075701358e+00 -1.435310912679281330e+02
5.706959706959706224e+00 -1.434907626083918615e+02
5.711843711843711091e+00 -1.435178812280654199e+02
5.716727716727715958e+00 -1.434333537747496905e+02
5.721611721611720824e+00 -1.437162118483278732e+02
5.726495726495725691e+00 -1.436878702583422580e+02
5.731379731379730558e+00 -1.437141873359393287e+02
5.736263736263735424e+00 -1.435376329455227449e+02
5.741147741147740291e+00 -1.437591355546589966e+02
5.746031746031745158e+00 -1.437646708612534781e+02
5.750915750915750024e+00 -1.438321019514950478e+02
5.755799755799756667e+00 -1.437250525540277124e+02
5.760683760683761534e+00 -1.439964544028471209e+02
5.765567765567766401e+00 -1.439557786727690996e+02
5.770451770451771267e+00 -1.439952866118697727e+02
5.775335775335776134e+00 -1.438218684459245651e+02
5.780219780219781001e+00 -1.440386887224616714e+02
5.785103785103785867e+00 -1.440186505550574054e+02
5.789987789987790734e+00 -1.440643050502433766e+02
5.794871794871795601e+00 -1.438897804023555409e+02
5.799755799755800467e+00 -1.441306537216265724e+02
5.804639804639805334e+00 -1.441201798697041454e+02
5.809523809523810201e+00 -1.441150687877957921e+02
5.814407814407815067e+00 -1.440058728373150814e+02
5.819291819291819934e+00 -1.441776251182429291e+02
5.824175824175824800e+00 -1.441393124057158275e+02
5.829059829059829667e+00 -1.442257679724234833e+02
5.833943833943834534e+00 -1.440614602939670874e+02
5.838827838827839400e+00 -1.441988041168215773e+02
5.843711843711844267e+00 -1.441628280275422753e+02
5.848595848595849134e+00 -1.441917413672259158e+02
5.853479853479854000e+00 -1.440841782272167109e+02
5.858363858363858867e+00 -1.443235144583512692e+02
5.863247863247863734e+00 -1.442757375853468034e+02
5.868131868131868600e+00 -1.442952472289300374e+02
5.873015873015873467e+00 -1.441137368508661893e+02
5.877899877899878334e+00 -1.442327420514153857e+02
5.882783882783883200e+00 -1.442313922504255856e+02
5.887667887667888067e+00 -1.442865861760272708e+02
5.892551892551892934e+00 -1.441733400171959829e+02
5.897435897435897800e+00 -1.443657456928513056e+02
5.902319902319902667e+00 -1.443791800364164430e+02
5.907203907203907534e+00 -1.444129083044214212e+02
5.912087912087912400e+00 -1.442859085299849937e+02
5.916971916971917267e+00 -1.443801117816176998e+02
5.921855921855922134e+00 -1.444043839523704946e+02
5.926739926739927000e+00 -1.444363356485695817e+02
5.931623931623931867e+00 -1.443121394225700271e+02
5.936507936507936734e+00 -1.444166600977650887e+02
5.941391941391941600e+00 -1.444612700163907277e+02
5.946275946275946467e+00 -1.444669455029272456e+02
5.951159951159951333e+00 -1.444098592665721412e+02
5.956043956043956200e+00 -1.445695842428797846e+02
5.960927960927961067e+00 -1.446717086575806661e+02
5.965811965811965933e+00 -1.446905799859859485e+02
5.970695970695970800e+00 -1.446128544290925788e+02
5.975579975579975667e+00 -1.447504790745621790e+02
5.980463980463980533e+00 -1.447850277008282376e+02
5.985347985347985400e+00 -1.448270580900464779e+02
5.990231990231990267e+00 -1.447360162774743344e+02
5.995115995115995133e+00 -1.448479672251059185e+02
6.000000000000000000e+00 -1.449306394586479314e+02
6.004884004884004867e+00 -1.450044109972930642e+02
6.009768009768009733e+00 -1.448829072482605511e+02
6.014652014652014600e+00 -1.449776153569666235e+02
6.019536019536019467e+00 -1.450671370966668690e+02
6.024420024420024333e+00 -1.450925071746365802e+02
6.029304029304029200e+00 -1.449854017578965113e+02
6.034188034188034067e+00 -1.450115587433419648e+02
6.039072039072038933e+00 -1.450989280810713922e+02
6.043956043956043800e+00 -1.451025813225396348e+02
6.048840048840048667e+00 -1.450448971616518179e+02
6.053724053724053533e+00 -1.451017156621900313e+02
6.058608058608058400e+00 -1.452773430196884590e+02
6.063492063492063266e+00 -1.452842126575875454e+02
6.068376068376068133e+00 -1.452374093762919074e+02
6.073260073260073000e+00 -1.451876432494795779e+02
6.078144078144077866e+00 -1.452263516421804184e+02
6.083028083028082733e+00 -1.452670605254592431e+02
6.087912087912087600e+00 -1.452405180951454611e+02
6.092796092796092466e+00 -1.453684542982185519e+02
6.097680097680097333e+00 -1.455286073476891886e+02
6.102564102564102200e+00 -1.455166672337224156e+02
6.107448107448107066e+00 -1.454741992055381843e+02
6.112332112332111933e+00 -1.454448020577193290e+02
6.117216117216116800e+00 -1.455507675601751600e+02
6.122100122100121666e+00 -1.454417525988887974e+02
6.126984126984126533e+00 -1.454565706800612190e+02
6.131868131868131400e+00 -1.454263621272479838e+02
6.136752136752136266e+00 -1.455719396776652559e+02
6.141636141636141133e+00 -1.455088402124649178e+02
6.146520146520146000e+00 -1.455162583788627444e+02
6.151404151404150866e+00 -1.455259324893739858e+02
6.156288156288155733e+00 -1.456889657327015186e+02
6.161172161172160600e+00 -1.456488324462913511e+02
6.166056166056165466e+00 -1.456855867199294323e+02
6.170940170940170333e+00 -1.456142216741305049e+02
6.175824175824175200e+00 -1.457863541426463030e+02
6.180708180708180066e+00 -1.456660614725688845e+02
6.185592185592184933e+00 -1.456575073397471556e+02
6.190476190476189799e+00 -1.456181147511478571e+02
6.195360195360194666e+00 -1.457169715947398743e+02
6.200244200244199533e+00 -1.456548697747398080e+02
6.205128205128204399e+00 -1.456684292110352317e+02
6.210012210012209266e+00 -1.455781839125540387e+02
6.214896214896214133e+00 -1.457325789198341397e+02
6.219780219780218999e+00 -1.456702605191560167e+02
6.224664224664223866e+00 -1.456677566331623837e+02
6.229548229548228733e+00 -1.456508269520727197e+02
6.234432234432233599e+00 -1.458866405103830459e+02
6.239316239316238466e+00 -1.457983205635628963e+02
6.244200244200243333e+00 -1.458571784031181267e+02
6.249084249084248199e+00 -1.458375608942524195e+02
6.253968253968253066e+00 -1.460572352979818334e+02
6.258852258852257933e+00 -1.459090419452857361e+02
6.263736263736262799e+00 -1.459873189782795748e+02
6.268620268620267666e+00 -1.459010941202435276e+02
6.273504273504272533e+00 -1.460565290021996816e+02
6.278388278388277399e+00 -1.459769278389870522e+02
6.283272283272282266e+00 -1.460555567741093910e+02
6.288156288156287133e+00 -1.459446267738035203e+02
6.293040293040291999e+00 -1.462104701332461332e+02
6.297924297924296866e+00 -1.461175543024890260e+02
6.302808302808301733e+00 -1.461980931755641393e+02
6.307692307692306599e+00 -1.460746654266973223e+02
6.312576312576311466e+00 -1.461981456424236683e+02
6.317460317460316332e+00 -1.461242579976098455e+02
6.322344322344321199e+00 -1.461778428626150799e+02
6.327228327228326066e+00 -1.460400262365848221e+02
6.332112332112330932e+00 -1.461722512609354681e+02
6.336996336996335799e+00 -1.460946449349783336e+02
6.341880341880340666e+00 -1.462408443900680481e+02
6.346764346764345532e+00 -1.461203274047768161e+02
6.351648351648350399e+00 -1.463357897972526018e+02
6.356532356532355266e+00 -1.462776780649876684e+02
6.361416361416360132e+00 -1.463872382725843124e+02
6.366300366300364999e+00 -1.462320774148448379e+02
6.371184371184369866e+00 -1.463836134138028626e+02
6.376068376068374732e+00 -1.463297099971448176e+02
6.380952380952379599e+00 -1.464050683117156950e+02
6.385836385836384466e+00 -1.462149898309486957e+02
6.390720390720389332e+00 -1.463451830587451354e+02
6.395604395604394199e+00 -1.463116300233651543e+02
6.400488400488399066e+00 -1.464794162533948736e+02
6.405372405372403932e+00 -1.463245520954696417e+02
6.410256410256408799e+00 -1.463916576765592765e+02
6.415140415140413666e+00 -1.463405401197209130e+02
6.420024420024418532e+00 -1.464390194990002101e+02
6.424908424908423399e+00 -1.463068503072671263e+02
6.429792429792428266e+00 -1.464641481325497523e+02
6.434676434676433132e+00 -1.463949356240120778e+02
6.439560439560437999e+00 -1.464207729402619975e+02
6.444444444444442865e+00 -1.463358817381778749e+02
6.449328449328447732e+00 -1.464475558413800229e+02
6.454212454212452599e+00 -1.463759060281354891e+02
6.459096459096457465e+00 -1.464750750409273792e+02
6.463980463980462332e+00 -1.463567694780674628e+02
6.468864468864467199e+00 -1.464706018879793703e+02
6.473748473748472065e+00 -1.464104060515694243e+02
6.478632478632476932e+00 -1.465485240015486283e+02
6.483516483516481799e+00 -1.464403459553027460e+02
6.488400488400486665e+00 -1.465852073877582598e+02
6.493284493284491532e+00 -1.465692536342311598e+02
6.498168498168496399e+00 -1.466673989750170222e+02
6.503052503052501265e+00 -1.466147759246269118e+02
6.507936507936509685e+00 -1.468039531979241303e+02
6.512820512820514551e+00 -1.467114520121871806e+02
6.517704517704519418e+00 -1.467659960153139025e+02
6.522588522588524285e+00 -1.467428619060304982e+02
6.527472527472529151e+00 -1.469269318538328548e+02
6.532356532356534018e+00 -1.469184345044010058e+02
6.537240537240538885e+00 -1.470090820964418299e+02
6.542124542124543751e+00 -1.469245083457605574e+02
6.547008547008548618e+00 -1.471085105196443692e+02
6.551892551892553485e+00 -1.471567403497197688e+02
6.556776556776558351e+00 -1.472552888414707866e+02
6.561660561660563218e+00 -1.471741471520333562e+02
6.566544566544568085e+00 -1.472340373617474256e+02
6.571428571428572951e+00 -1.472168900545311772e+02
6.576312576312577818e+00 -1.472693561671939904e+02
6.581196581196582684e+00 -1.471640402613186041e+02
6.586080586080587551e+00 -1.472491717651780903e+02
6.590964590964592418e+00 -1.472287445407778819e+02
6.595848595848597284e+00 -1.472541313150838675e+02
6.600732600732602151e+00 -1.472139208831300152e+02
6.605616605616607018e+00 -1.473816586997977822e+02
6.610500610500611884e+00 -1.474170885172875387e+02
6.615384615384616751e+00 -1.474367780337221348e+02
6.620268620268621618e+00 -1.473530111363077708e+02
6.625152625152626484e+00 -1.474963871458057838e+02
6.630036630036631351e+00 -1.475625416086777477e+02
6.634920634920636218e+00 -1.475224141007075787e+02
6.639804639804641084e+00 -1.474786067010370800e+02
6.644688644688645951e+00 -1.474738061568155274e+02
6.649572649572650818e+00 -1.475232072300635480e+02
6.654456654456655684e+00 -1.475789728451874794e+02
6.659340659340660551e+00 -1.476060403605226270e+02
6.664224664224665418e+00 -1.476489835814516312e+02
6.669108669108670284e+00 -1.477319055436569215e+02
6.673992673992675151e+00 -1.477070425904916249e+02
6.678876678876680018e+00 -1.477381893397812007e+02
6.683760683760684884e+00 -1.477591140710048307e+02
6.688644688644689751e+00 -1.478481262314728610e+02
6.693528693528694617e+00 -1.478468492900612432e+02
6.698412698412699484e+00 -1.478749505487198803e+02
6.703296703296704351e+00 -1.479232168780074801e+02
6.708180708180709217e+00 -1.479067018227295023e+02
6.713064713064714084e+00 -1.478801961607391036e+02
6.717948717948718951e+00 -1.479084511032817773e+02
6.722832722832723817e+00 -1.478459478170568104e+02
6.727716727716728684e+00 -1.478714806374964894e+02
6.732600732600733551e+00 -1.478672750315999167e+02
6.737484737484738417e+00 -1.478944395768416484e+02
6.742368742368743284e+00 -1.477474012103086523e+02
6.747252747252748151e+00 -1.477787137906081796e+02
6.752136752136753017e+00 -1.476925719581018654e+02
6.757020757020757884e+00 -1.477176944680184363e+02
6.761904761904762751e+00 -1.476384216221728423e+02
6.766788766788767617e+00 -1.477288577765386322e+02
6.771672771672772484e+00 -1.476719720085477832e+02
6.776556776556777351e+00 -1.476976790392644716e+02
6.781440781440782217e+00 -1.477104287230101818e+02
6.786324786324787084e+00 -1.477926475207290764e+02
6.791208791208791951e+00 -1.476938048721752068e+02
6.796092796092796817e+00 -1.476995048454396056e+02
6.800976800976801684e+00 -1.476008751889140171e+02
6.805860805860806551e+00 -1.477346532053115595e+02
6.810744810744811417e+00 -1.476021511265516892e+02
6.815628815628816284e+00 -1.476785941615696913e+02
6.820512820512821150e+00 -1.475713751853469091e+02
6.825396825396826017e+00 -1.476783277066505775e+02
6.830280830280830884e+00 -1.475782514334743212e+02
6.835164835164835750e+00 -1.476475040617958143e+02
6.840048840048840617e+00 -1.475835826482448283e+02
6.844932844932845484e+00 -1.476951200106015278e+02
6.849816849816850350e+00 -1.476195309098610835e+02
6.854700854700855217e+00 -1.477318393005183168e+02
6.859584859584860084e+00 -1.476672548400709104e+02
6.864468864468864950e+00 -1.478768279274134443e+02
6.869352869352869817e+00 -1.478377424676912710e+02
6.874236874236874684e+00 -1.479050104933567695e+02
6.879120879120879550e+00 -1.477265665264033032e+02
6.884004884004884417e+00 -1.477819002516352782e+02
6.888888888888889284e+00 -1.476127539931590036e+02
6.893772893772894150e+00 -1.477210549097283661e+02
6.898656898656899017e+00 -1.476152397015729036e+02
6.903540903540903884e+00 -1.477307131888951801e+02
6.908424908424908750e+00 -1.475893380645017601e+02
6.913308913308913617e+00 -1.476545241211772748e+02
6.918192918192918484e+00 -1.475379335196898012e+02
6.923076923076923350e+00 -1.475847210254289337e+02
6.927960927960928217e+00 -1.474818175388241741e+02
6.932844932844933084e+00 -1.475487329066626216e+02
6.937728937728937950e+00 -1.475000402626822620e+02
6.942612942612942817e+00 -1.476348506107418928e+02
6.947496947496947683e+00 -1.475711568017206616e+02
6.952380952380952550e+00 -1.476736771784276812e+02
6.957264957264957417e+00 -1.476362742262304550e+02
6.962148962148962283e+00 -1.477898862903761881e+02
6.967032967032967150e+00 -1.477017611634987588e+02
6.971916971916972017e+00 -1.478414383122700144e+02
6.976800976800976883e+00 -1.477442019932383630e+02
6.981684981684981750e+00 -1.479325831267611875e+02
6.986568986568986617e+00 -1.478797650256049394e+02
6.991452991452991483e+00 -1.480168030252237372e+02
6.996336996336996350e+00 -1.479557283136240358e+02
7.001221001221001217e+00 -1.480786777012373250e+02
7.006105006105006083e+00 -1.479869374638112163e+02
7.010989010989010950e+00 -1.481605610951639562e+02
7.015873015873015817e+00 -1.480117839532384210e+02
7.020757020757020683e+00 -1.482113446094756739e+02
7.025641025641025550e+00 -1.480689393921979615e+02
7.030525030525030417e+00 -1.482658639037355215e+02
7.035409035409035283e+00 -1.481727787349709331e+02
7.040293040293040150e+00 -1.483610693386945627e+02
7.045177045177045017e+00 -1.481630233160434784e+02
7.050061050061049883e+00 -1.483071435952191450e+02
7.054945054945054750e+00 -1.481407618357968374e+02
7.059829059829059617e+00 -1.482522828366521708e+02
7.064713064713064483e+00 -1.481148098106780537e+02
7.069597069597069350e+00 -1.482332630941341449e+02
7.074481074481074216e+00 -1.481609163774060391e+02
7.079365079365079083e+00 -1.482680537954501290e+02
7.084249084249083950e+00 -1.481426635542333656e+02
7.089133089133088816e+00 -1.482336103143929620e+02
7.094017094017093683e+00 -1.481518632204745245e+02
7.098901098901098550e+00 -1.483432814479982937e+02
7.103785103785103416e+00 -1.481937560060718795e+02
7.108669108669108283e+00 -1.483899037784347001e+02
7.113553113553113150e+00 -1.482425059827215534e+02
7.118437118437118016e+00 -1.483253920924718159e+02
7.123321123321122883e+00 -1.481747704010315090e+02
7.128205128205127750e+00 -1.482293757163432417e+02
7.133089133089132616e+00 -1.481723719801213122e+02
7.137973137973137483e+00 -1.482037976963930817e+02
7.142857142857142350e+00 -1.482015980485475666e+02
7.147741147741147216e+00 -1.483065955839533672e+02
7.152625152625152083e+00 -1.483493529494873826e+02
7.157509157509156950e+00 -1.484169836369504765e+02
7.162393162393161816e+00 -1.483025710357014759e+02
7.167277167277166683e+00 -1.483347239028462354e+02
7.172161172161171550e+00 -1.483183714162987883e+02
7.177045177045176416e+00 -1.484068563407870727e+02
7.181929181929181283e+00 -1.483360688840132298e+02
7.186813186813186149e+00 -1.483622410539931877e+02
7.191697191697191016e+00 -1.483324481477132224e+02
7.196581196581195883e+00 -1.484108382408674629e+02
7.201465201465200749e+00 -1.483510105423247012e+02
7.206349206349205616e+00 -1.483415230392353124e+02
7.211233211233210483e+00 -1.482693929631384151e+02
7.216117216117215349e+00 -1.482772899916305960e+02
7.221001221001220216e+00 -1.481842851158605470e+02
7.225885225885225083e+00 -1.481717699951433929e+02
7.230769230769229949e+00 -1.481313389523974706e+02
7.235653235653234816e+00 -1.482324815245708294e+02
7.240537240537239683e+00 -1.482217950593470164e+02
7.245421245421244549e+00 -1.483016395255322948e+02
7.250305250305249416e+00 -1.482987491437568224e+02
7.255189255189254283e+00 -1.483135625829862647e+02
7.260073260073259149e+00 -1.482597477967074155e+02
7.264957264957264016e+00 -1.483135248410524696e+02
7.269841269841268883e+00 -1.483338070464851626e+02
7.274725274725273749e+00 -1.484376089234424114e+02
7.279609279609278616e+00 -1.484418617382264642e+02
7.284493284493283483e+00 -1.484676965928785251e+02
7.289377289377288349e+00 -1.484736859854426712e+02
7.294261294261293216e+00 -1.484228744195251863e+02
7.299145299145298083e+00 -1.484111772726831191e+02
7.304029304029302949e+00 -1.484211358667951117e+02
7.308913308913307816e+00 -1.484144572700998026e+02
7.313797313797312682e+00 -1.484220110519210039e+02
7.318681318681317549e+00 -1.484066260000989530e+02
7.323565323565322416e+00 -1.484660840282851950e+02
7.328449328449327282e+00 -1.484529830389669485e+02
7.333333333333332149e+00 -1.483583351974467917e+02
7.338217338217337016e+00 -1.484472744181679502e+02
7.343101343101341882e+00 -1.485110023311658267e+02
7.347985347985346749e+00 -1.486587536833984871e+02
7.352869352869351616e+00 -1.486383904060917587e+02
7.357753357753356482e+00 -1.487684223024972425e+02
7.362637362637361349e+00 -1.487513005631172121e+02
7.367521367521366216e+00 -1.487730355848983095e+02
7.372405372405371082e+00 -1.486771486947287144e+02
7.377289377289375949e+00 -1.486583866910257541e+02
7.382173382173380816e+00 -1.486284030150949889e+02
7.387057387057385682e+00 -1.486707182250237338e+02
7.391941391941390549e+00 -1.484395400107567866e+02
7.396825396825395416e+00 -1.484213646989564666e+02
7.401709401709400282e+00 -1.483497335914656219e+02
7.406593406593405149e+00 -1.484508503664300463e+02
7.411477411477410016e+00 -1.484086977312965985e+02
7.416361416361414882e+00 -1.483697450025547369e+02
7.421245421245419749e+00 -1.482163129268029422e+02
7.426129426129424616e+00 -1.483024871696777609e+02
7.431013431013429482e+00 -1.483042598905308296e+02
7.435897435897434349e+00 -1.483306321915310946e+02
7.440781440781439215e+00 -1.482088796267734949e+02
7.445665445665444082e+00 -1.483727163341680182e+02
7.450549450549448949e+00 -1.482816873449247908e+02
7.455433455433453815e+00 -1.482788885719936047e+02
7.460317460317458682e+00 -1.480205018276986380e+02
7.465201465201463549e+00 -1.480806630212771609e+02
7.470085470085468415e+00 -1.480537689497546410e+02
7.474969474969473282e+00 -1.481119651871682663e+02
7.479853479853478149e+00 -1.478898346628658942e+02
7.484737484737483015e+00 -1.479930838106442366e+02
7.489621489621487882e+00 -1.479346739815819944e+02
7.494505494505492749e+00 -1.479772912796380524e+02
7.499389499389497615e+00 -1.479151817803996778e+02
7.504273504273506035e+00 -1.480235281351849324e+02
7.509157509157510901e+00 -1.480046663728502949e+02
7.514041514041515768e+00 -1.481335512038529032e+02
7.518925518925520635e+00 -1.480084773480658384e+02
7.523809523809525501e+00 -1.481276285955176490e+02
7.528693528693530368e+00 -1.481122536851685538e+02
7.533577533577535235e+00 -1.482011488110946971e+02
7.538461538461540101e+00 -1.480060591131362742e+02
7.543345543345544968e+00 -1.481044141268122303e+02
7.548229548229549835e+00 -1.481086821676485670e+02
7.553113553113554701e+00 -1.483634611642142431e+02
7.557997557997559568e+00 -1.482094823487243218e+02
7.562881562881564435e+00 -1.483061216458988838e+02
7.567765567765569301e+00 -1.481946122655084253e+02
7.572649572649574168e+00 -1.482900557784961961e+02
7.577533577533579034e+00 -1.481757175948479528e+02
7.582417582417583901e+00 -1.482254761268311256e+02
7.587301587301588768e+00 -1.482198924027892986e+02
7.592185592185593634e+00 -1.483160888605497121e+02
7.597069597069598501e+00 -1.482824444547119924e+02
7.601953601953603368e+00 -1.484109094360974836e+02
7.606837606837608234e+00 -1.484265885984021054e+02
7.611721611721613101e+00 -1.487106694405117651e+02
7.616605616605617968e+00 -1.486181395315840348e+02
7.621489621489622834e+00 -1.488006515310090947e+02
7.626373626373627701e+00 -1.486822930111929963e+02
7.631257631257632568e+00 -1.487575530488647075e+02
7.636141636141637434e+00 -1.486703006121652209e+02
7.641025641025642301e+00 -1.488951927185081274e+02
7.645909645909647168e+00 -1.488094780207966323e+02
7.650793650793652034e+00 -1.488719561625301822e+02
7.655677655677656901e+00 -1.487707916883301777e+02
7.660561660561661768e+00 -1.489743672690811991e+02
7.665445665445666634e+00 -1.489247460563506706e+02
7.670329670329671501e+00 -1.490334777005029139e+02
7.675213675213676368e+00 -1.490398085109630983e+02
7.680097680097681234e+00 -1.494164800543053389e+02
7.684981684981686101e+00 -1.493988577698726203e+02
7.689865689865690968e+00 -1.494602535452897882e+02
7.694749694749695834e+00 -1.491287193768600048e+02
7.699633699633700701e+00 -1.493993841655608890e+02
7.704517704517705567e+00 -1.493563808938507691e+02
7.709401709401710434e+00 -1.493778500600229222e+02
7.714285714285715301e+00 -1.493000033469755010e+02
7.719169719169720167e+00 -1.494006957433010143e+02
7.724053724053725034e+00 -1.493495931821262275e+02
7.728937728937729901e+00 -1.494262285705842999e+02
7.733821733821734767e+00 -1.492469769664027979e+02
7.738705738705739634e+00 -1.493328048020175061e+02
7.743589743589744501e+00 -1.493046651853979654e+02
7.748473748473749367e+00 -1.493558455545559411e+02
7.753357753357754234e+00 -1.492556433085180743e+02
7.758241758241759101e+00 -1.495041595567429340e+02
7.763125763125763967e+00 -1.495397864959170988e+02
7.768009768009768834e+00 -1.495519502271954480e+02
7.772893772893773701e+00 -1.493542977513494066e+02
7.777777777777778567e+00 -1.494511441394582789e+02
7.782661782661783434e+00 -1.494368469328512674e+02
7.787545787545788301e+00 -1.495640401641234121e+02
7.792429792429793167e+00 -1.494042843707139241e+02
7.797313797313798034e+00 -1.493923716303813478e+02
7.802197802197802901e+00 -1.494009679044074517e+02
7.807081807081807767e+00 -1.495020482041347805e+02
7.811965811965812634e+00 -1.494260571063665850e+02
7.816849816849817500e+00 -1.494375603479022061e+02
7.821733821733822367e+00 -1.494299945786386843e+02
7.826617826617827234e+00 -1.494065471460789354e+02
7.831501831501832100e+00 -1.491709265644244908e+02
7.836385836385836967e+00 -1.491433001839651524e+02
7.841269841269841834e+00 -1.491466921268480803e+02
7.846153846153846700e+00 -1.492580578912083524e+02
7.851037851037851567e+00 -1.491573293214023295e+02
7.855921855921856434e+00 -1.492131203145368659e+02
7.860805860805861300e+00 -1.492401745645691165e+02
7.865689865689866167e+00 -1.492815383910702849e+02
7.870573870573871034e+00 -1.492148631180288589e+02
7.875457875457875900e+00 -1.491574130191343670e+02
7.880341880341880767e+00 -1.492310285777820980e+02
7.885225885225885634e+00 -1.492844583699498457e+02
7.890109890109890500e+00 -1.492676019188500049e+02
7.894993894993895367e+00 -1.492365791155437194e+02
7.899877899877900234e+00 -1.492697645707910965e+02
7.904761904761905100e+00 -1.493133005870616614e+02
7.909645909645909967e+00 -1.491441582648047302e+02
7.914529914529914834e+00 -1.492530778266679761e+02
7.919413919413919700e+00 -1.493691587630678725e+02
7.924297924297924567e+00 -1.493934239466483973e+02
7.929181929181929434e+00 -1.494218476115484009e+02
7.934065934065934300e+00 -1.493921015108008703e+02
7.938949938949939167e+00 -1.494502963410885741e+02
7.943833943833944033e+00 -1.493831158087414792e+02
7.948717948717948900e+00 -1.493794213551907433e+02
7.953601953601953767e+00 -1.494206566081942356e+02
7.958485958485958633e+00 -1.495455599468935475e+02
7.963369963369963500e+00 -1.495285670305995325e+02
7.968253968253968367e+00 -1.494829857142937044e+02
7.973137973137973233e+00 -1.494124773565303315e+02
7.978021978021978100e+00 -1.495143977132763666e+02
7.982905982905982967e+00 -1.494521162923514623e+02
7.987789987789987833e+00 -1.494707115328334908e+02
7.992673992673992700e+00 -1.494245481091181773e+02
7.997557997557997567e+00 -1.494988590248997866e+02
8.002442002442002433e+00 -1.494229386192794209e+02
8.007326007326007300e+00 -1.494195750714468431e+02
8.012210012210012167e+00 -1.494410966726335346e+02
8.017094017094017033e+00 -1.496360247827735463e+02
8.021978021978021900e+00 -1.495666901951440195e+02
8.026862026862026767e+00 -1.495143592715743637e+02
8.031746031746031633e+00 -1.493540280470001846e+02
8.036630036630036500e+00 -1.494386479663244245e+02
8.041514041514041367e+00 -1.494620594432346365e+02
8.046398046398046233e+00 -1.494483929763890160e+02
8.051282051282051100e+00 -1.494367757420911289e+02
8.056166056166055967e+00 -1.496769153609316731e+02
8.061050061050060833e+00 -1.496279276315239599e+02
8.065934065934065700e+00 -1.495983750845663565e+02
8.070818070818070566e+00 -1.494000504566870120e+02
8.075702075702075433e+00 -1.495550462512510421e+02
8.080586080586080300e+00 -1.495292329118150292e+02
8.085470085470085166e+00 -1.495544558232591612e+02
8.090354090354090033e+00 -1.494529694984617834e+02
8.095238095238094900e+00 -1.496944954604235818e+02
8.100122100122099766e+00 -1.495987009333155697e+02
8.105006105006104633e+00 -1.495620990357273286e+02
8.109890109890109500e+00 -1.493440188196377107e+02
8.114774114774114366e+00 -1.494865425593204122e+02
8.119658119658119233e+00 -1.493412010554563381e+02
8.124542124542124100e+00 -1.493502696477539189e+02
8.129426129426128966e+00 -1.493368013085984103e+02
8.134310134310133833e+00 -1.495752086124203970e+02
8.139194139194138700e+00 -1.495097808386587985e+02
8.144078144078143566e+00 -1.495717004253305333e+02
8.148962148962148433e+00 -1.493654354417418801e+02
8.153846153846153300e+00 -1.494872445994344048e+02
8.158730158730158166e+00 -1.494145847045706148e+02
8.163614163614163033e+00 -1.495426212247123772e+02
8.168498168498167900e+00 -1.493002931155705255e+02
8.173382173382172766e+00 -1.494126322029745211e+02
8.178266178266177633e+00 -1.493381507115150271e+02
8.183150183150182500e+00 -1.493929313958889509e+02
8.188034188034187366e+00 -1.492541466155057890e+02
8.192918192918192233e+00 -1.494092486639052311e+02
8.197802197802197099e+00 -1.493217994173602108e+02
8.202686202686201966e+00 -1.494109434308505229e+02
8.207570207570206833e+00 -1.492966429469657896e+02
8.212454212454211699e+00 -1.495054345813256305e+02
8.217338217338216566e+00 -1.494596204250203755e+02
8.222222222222221433e+00 -1.495766713516881907e+02
8.227106227106226299e+00 -1.493682466216962439e+02
8.231990231990231166e+00 -1.494278376397608952e+02
8.236874236874236033e+00 -1.494093010602714457e+02
8.241758241758240899e+00 -1.495020915555253964e+02
8.246642246642245766e+00 -1.493432216857501089e+02
8.251526251526250633e+00 -1.495384147076890997e+02
8.256410256410255499e+00 -1.495125803030380780e+02
8.261294261294260366e+00 -1.495298754770311120e+02
8.266178266178265233e+00 -1.494659633454778884e+02
8.271062271062270099e+00 -1.497054649502399002e+02
8.275946275946274966e+00 -1.496508234613922355e+02
8.280830280830279833e+00 -1.497034259457080339e+02
8.285714285714284699e+00 -1.495364712209586173e+02
8.290598290598289566e+00 -1.497658339333319475e+02
8.295482295482294433e+00 -1.497564571635029154e+02
8.300366300366299299e+00 -1.498154970706491440e+02
8.305250305250304166e+00 -1.496830412892084041e+02
8.310134310134309032e+00 -1.498371400398461049e+02
8.315018315018313899e+00 -1.497697497276542435e+02
8.319902319902318766e+00 -1.498607376597282155e+02
8.324786324786323632e+00 -1.497263180727329086e+02
8.329670329670328499e+00 -1.499636020138140964e+02
8.334554334554333366e+00 -1.498643473492851967e+02
8.339438339438338232e+00 -1.499357884055417571e+02
8.344322344322343099e+00 -1.498292339491431449e+02
8.349206349206347966e+00 -1.499368331619925527e+02
8.354090354090352832e+00 -1.499530859366263940e+02
8.358974358974357699e+00 -1.500297375080034499e+02
8.363858363858362566e+00 -1.499286393070029817e+02
8.368742368742367432e+00 -1.501052672471156768e+02
8.373626373626372299e+00 -1.501035795584213588e+02
8.378510378510377166e+00 -1.502029049254441020e+02
8.383394383394382032e+00 -1.501035781552993740e+02
8.388278388278386899e+00 -1.503463500585068573e+02
8.393162393162391766e+00 -1.503601170578115784e+02
8.398046398046396632e+00 -1.504756493179243648e+02
8.402930402930401499e+00 -1.503302853571722153e+02
8.407814407814406366e+00 -1.505081541366186286e+02
8.412698412698411232e+00 -1.504912536681700317e+02
8.417582417582416099e+00 -1.506087994509414898e+02
8.422466422466420966e+00 -1.503893805456695247e+02
8.427350427350425832e+00 -1.503605174690767683e+02
8.432234432234430699e+00 -1.504001846856543807e+02
8.437118437118435565e+00 -1.504916399557696991e+02
8.442002442002440432e+00 -1.502848481506477754e+02
8.446886446886445299e+00 -1.503586171668014799e+02
8.451770451770450165e+00 -1.504669037974648234e+02
8.456654456654455032e+00 -1.504397117257524030e+02
8.461538461538459899e+00 -1.503621151579471587e+02
8.466422466422464765e+00 -1.505795619833392323e+02
8.471306471306469632e+00 -1.506237674021216435e+02
8.476190476190474499e+00 -1.506025107007097574e+02
8.481074481074479365e+00 -1.505144625293545459e+02
8.485958485958484232e+00 -1.505436993322973933e+02
8.490842490842489099e+00 -1.505707984960122587e+02
8.495726495726493965e+00 -1.506112440135006239e+02
8.500610500610498832e+00 -1.504644954008515185e+02
8.505494505494507251e+00 -1.504868503784907716e+02
8.510378510378512118e+00 -1.506266524117791619e+02
8.515262515262516985e+00 -1.506445121785284300e+02
8.520146520146521851e+00 -1.505191751258630575e+02
8.525030525030526718e+00 -1.505434543552104003e+02
8.529914529914531585e+00 -1.506055494485151485e+02
8.534798534798536451e+00 -1.506515866962487564e+02
8.539682539682541318e+00 -1.505379853887129400e+02
8.544566544566546185e+00 -1.505569511426520819e+02
8.549450549450551051e+00 -1.506156923337595970e+02
8.554334554334555918e+00 -1.506665146955368755e+02
8.559218559218560785e+00 -1.506770080651605213e+02
8.564102564102565651e+00 -1.505318105705662788e+02
8.568986568986570518e+00 -1.506947922049426438e+02
8.573870573870575384e+00 -1.506708416389085414e+02
8.578754578754580251e+00 -1.505496520999488439e+02
8.583638583638585118e+00 -1.503701825508894387e+02
8.588522588522589984e+00 -1.504909243877702352e+02
8.593406593406594851e+00 -1.504359483843691407e+02
8.598290598290599718e+00 -1.504225987970735332e+02
8.603174603174604584e+00 -1.503706766992999633e+02
8.608058608058609451e+00 -1.504300849003585938e+02
8.612942612942614318e+00 -1.503883777172478062e+02
8.617826617826619184e+00 -1.503223915926515701e+02
8.622710622710624051e+00 -1.502219456117399545e+02
8.627594627594628918e+00 -1.503117049917449037e+02
8.632478632478633784e+00 -1.503086141463627428e+02
8.637362637362638651e+00 -1.502640692676289973e+02
8.642246642246643518e+00 -1.502327670840062694e+02
8.647130647130648384e+00 -1.504630802663014890e+02
8.652014652014653251e+00 -1.503763743231332910e+02
8.656898656898658118e+00 -1.503406196685818941e+02
8.661782661782662984e+00 -1.502994131688614630e+02
8.666666666666667851e+00 -1.505211690151016057e+02
8.671550671550672718e+00 -1.504604904056954524e+02
8.676434676434677584e+00 -1.504957607059173768e+02
8.681318681318682451e+00 -1.503789792613675900e+02
8.686202686202687318e+00 -1.504473252509577605e+02
8.691086691086692184e+00 -1.504081684384147195e+02
8.695970695970697051e+00 -1.504410409276066787e+02
8.700854700854701917e+00 -1.502428425341198874e+02
8.705738705738706784e+00 -1.503783458255250594e+02
8.710622710622711651e+00 -1.503015476413338263e+02
8.715506715506716517e+00 -1.502938207343010220e+02
8.720390720390721384e+00 -1.501668478153422939e+02
8.725274725274726251e+00 -1.503874156218158191e+02
8.730158730158731117e+00 -1.503405749207715303e+02
8.735042735042735984e+00 -1.503391741231724552e+02
8.739926739926740851e+00 -1.502375574816859682e+02
8.744810744810745717e+00 -1.503947029984577739e+02
8.749694749694750584e+00 -1.503617620800781367e+02
8.754578754578755451e+00 -1.503653995284439304e+02
8.759462759462760317e+00 -1.502393090759849201e+02
8.764346764346765184e+00 -1.504391065058725019e+02
8.769230769230770051e+00 -1.504106304267329790e+02
8.774114774114774917e+00 -1.504509063416495565e+02
8.778998778998779784e+00 -1.501630112639852257e+02
8.783882783882784651e+00 -1.503850790066686045e+02
8.788766788766789517e+00 -1.502906069401266791e+02
8.793650793650794384e+00 -1.503228577052600201e+02
8.798534798534799251e+00 -1.502330307021957196e+02
8.803418803418804117e+00 -1.504983697314913798e+02
8.808302808302808984e+00 -1.504512769865910968e+02
8.813186813186813851e+00 -1.505078115627997022e+02
8.818070818070818717e+00 -1.502246560172991963e+02
8.822954822954823584e+00 -1.503493091003873587e+02
8.827838827838828450e+00 -1.502727922367812710e+02
8.832722832722833317e+00 -1.503430987278115936e+02
8.837606837606838184e+00 -1.501669069128886349e+02
8.842490842490843050e+00 -1.503732508599885023e+02
8.847374847374847917e+00 -1.502640751390787841e+02
8.852258852258852784e+00 -1.503126962093174370e+02
8.857142857142857650e+00 -1.501942223539346060e+02
8.862026862026862517e+00 -1.504046086572153058e+02
8.866910866910867384e+00 -1.502875388646796182e+02
8.871794871794872250e+00 -1.503620641935287381e+02
8.876678876678877117e+00 -1.502323126910263795e+02
8.881562881562881984e+00 -1.504178221332748251e+02
8.886446886446886850e+00 -1.503416068500510789e+02
8.891330891330891717e+00 -1.504090083668941134e+02
8.896214896214896584e+00 -1.501982908502020280e+02
8.901098901098901450e+00 -1.502929630201973339e+02
8.905982905982906317e+00 -1.502382691506004164e+02
8.910866910866911184e+00 -1.503259040774629227e+02
8.915750915750916050e+00 -1.502183904504878456e+02
8.920634920634920917e+00 -1.504385247483762953e+02
8.925518925518925784e+00 -1.503667846214198960e+02
8.930402930402930650e+00 -1.504630510824766532e+02
8.935286935286935517e+00 -1.503225603542606166e+02
8.940170940170940383e+00 -1.505138193932332342e+02
8.945054945054945250e+00 -1.504891958875704745e+02
8.949938949938950117e+00 -1.505305585391038505e+02
8.954822954822954983e+00 -1.503257593635332512e+02
8.959706959706959850e+00 -1.504323966271364554e+02
8.964590964590964717e+00 -1.504169075782659775e+02
8.969474969474969583e+00 -1.504478039641476244e+02
8.974358974358974450e+00 -1.503202157507740537e+02
8.979242979242979317e+00 -1.504653740940283342e+02
8.984126984126984183e+00 -1.504196379533040897e+02
8.989010989010989050e+00 -1.504818486466331819e+02
8.993894993894993917e+00 -1.503332182644361410e+02
8.998778998778998783e+00 -1.506219774788606856e+02
9.003663003663003650e+00 -1.505157841335693547e+02
9.008547008547008517e+00 -1.505092022301116117e+02
9.013431013431013383e+00 -1.504469554259747213e+02
9.018315018315018250e+00 -1.505800560654008962e+02
9.023199023199023117e+00 -1.506022667531020147e+02
9.028083028083027983e+00 -1.506439457287810910e+02
9.032967032967032850e+00 -1.504993419076483008e+02
9.037851037851037717e+00 -1.506669475026416478e+02
9.042735042735042583e+00 -1.506867990671856887e+02
9.047619047619047450e+00 -1.507687590437491281e+02
9.052503052503052317e+00 -1.505941773513746966e+02
9.057387057387057183e+00 -1.507507168715921182e+02
9.062271062271062050e+00 -1.507418138542283828e+02
9.067155067155066916e+00 -1.507779027321265346e+02
9.072039072039071783e+00 -1.507066728808303822e+02
9.076923076923076650e+00 -1.507790150786280208e+02
9.081807081807081516e+00 -1.507960295571374445e+02
9.086691086691086383e+00 -1.509014554140450173e+02
9.091575091575091250e+00 -1.507810110815895541e+02
9.096459096459096116e+00 -1.508100152673202103e+02
9.101343101343100983e+00 -1.508570559355699174e+02
9.106227106227105850e+00 -1.508964346683670215e+02
9.111111111111110716e+00 -1.508065866769321133e+02
9.115995115995115583e+00 -1.509561791316929487e+02
9.120879120879120450e+00 -1.510371273575949829e+02
9.125763125763125316e+00 -1.510768462042296960e+02
9.130647130647130183e+00 -1.509493849225352733e+02
9.135531135531135050e+00 -1.509519848669291946e+02
9.140415140415139916e+00 -1.509955235114867094e+02
9.145299145299144783e+00 -1.510461261144901925e+02
9.150183150183149650e+00 -1.508627554532177442e+02
9.155067155067154516e+00 -1.507583939123606740e+02
9.159951159951159383e+00 -1.508436644377771927e+02
9.164835164835164250e+00 -1.508509828287460834e+02
9.169719169719169116e+00 -1.507572833311193392e+02
9.174603174603173983e+00 -1.507994697147699128e+02
9.179487179487178850e+00 -1.509202586802880433e+02
9.184371184371183716e+00 -1.508697319773446566e+02
9.189255189255188583e+00 -1.508237403539816910e+02
9.194139194139193449e+00 -1.508102909213991438e+02
9.199023199023198316e+00 -1.509144777233940999e+02
9.203907203907203183e+00 -1.508911876952380453e+02
9.208791208791208049e+00 -1.508576034030410824e+02
9.213675213675212916e+00 -1.509090155726027831e+02
9.218559218559217783e+00 -1.509965557696127973e+02
9.223443223443222649e+00 -1.510427420066135937e+02
9.228327228327227516e+00 -1.511281441852677290e+02
9.233211233211232383e+00 -1.510155825544972856e+02
9.238095238095237249e+00 -1.511085770775979711e+02
9.242979242979242116e+00 -1.510294809808073069e+02
9.247863247863246983e+00 -1.509719165974270254e+02
9.252747252747251849e+00 -1.509586032058827527e+02
9.257631257631256716e+00 -1.511110169392425462e+02
9.262515262515261583e+00 -1.509323643328356468e+02
9.267399267399266449e+00 -1.509436002283298706e+02
9.272283272283271316e+00 -1.509041275766018657e+02
9.277167277167276183e+00 -1.510080726748707320e+02
9.282051282051281049e+00 -1.509178053849267371e+02
9.286935286935285916e+00 -1.509894045869431807e+02
9.291819291819290783e+00 -1.508820464715665253e+02
9.296703296703295649e+00 -1.510040807474594260e+02
9.301587301587300516e+00 -1.508695187499006067e+02
9.306471306471305383e+00 -1.508918447351945531e+02
9.311355311355310249e+00 -1.509016136907141572e+02
9.316239316239315116e+00 -1.510628202719015292e+02
9.321123321123319982e+00 -1.509154675696684365e+02
9.326007326007324849e+00 -1.509599597557364064e+02
9.330891330891329716e+00 -1.508917749137432338e+02
9.335775335775334582e+00 -1.509943307347465407e+02
9.340659340659339449e+00 -1.509020197353858350e+02
9.345543345543344316e+00 -1.509080415090861038e+02
9.350427350427349182e+00 -1.507975636581410868e+02
9.355311355311354049e+00 -1.509497472726426963e+02
9.360195360195358916e+00 -1.508420968905686550e+02
9.365079365079363782e+00 -1.508638165213430398e+02
9.369963369963368649e+00 -1.507716453596621591e+02
9.374847374847373516e+00 -1.510614406029010297e+02
9.379731379731378382e+00 -1.508868523925216607e+02
9.384615384615383249e+00 -1.509300058129760771e+02
9.389499389499388116e+00 -1.508608879810136898e+02
9.394383394383392982e+00 -1.510626810999292786e+02
9.399267399267397849e+00 -1.509377705724028829e+02
9.404151404151402716e+00 -1.510341229394987863e+02
9.409035409035407582e+00 -1.508782264004455840e+02
9.413919413919412449e+00 -1.510346963726143770e+02
9.418803418803417316e+00 -1.509502273175204436e+02
9.423687423687422182e+00 -1.510227892720844523e+02
9.428571428571427049e+00 -1.508412332907758469e+02
9.433455433455431915e+00 -1.509702339440892729e+02
9.438339438339436782e+00 -1.508739954236919232e+02
9.443223443223441649e+00 -1.509741818569464726e+02
9.448107448107446515e+00 -1.509163327283111755e+02
9.452991452991451382e+00 -1.510932876501984765e+02
9.457875457875456249e+00 -1.509903583782427745e+02
9.462759462759461115e+00 -1.510991629046280309e+02
9.467643467643465982e+00 -1.509488385624842977e+02
9.472527472527470849e+00 -1.511175629423779299e+02
9.477411477411475715e+00 -1.510231814973306257e+02
9.482295482295480582e+00 -1.512163854755930572e+02
9.487179487179485449e+00 -1.509294225326123637e+02
9.492063492063490315e+00 -1.510797459482459999e+02
9.496947496947495182e+00 -1.510241667994986301e+02
9.501831501831500049e+00 -1.511739318793252096e+02
9.506715506715508468e+00 -1.509351630755196254e+02
9.511599511599513335e+00 -1.510722679088021891e+02
9.516483516483518201e+00 -1.509199186680048683e+02
9.521367521367523068e+00 -1.510572074275977457e+02
9.526251526251527935e+00 -1.508866105268804176e+02
9.531135531135532801e+00 -1.509693567719064617e+02
9.536019536019537668e+00 -1.508423410165421785e+02
9.540903540903542535e+00 -1.510024755017720963e+02
9.545787545787547401e+00 -1.507805689687255324e+02
9.550671550671552268e+00 -1.508704389007092175e+02
9.555555555555557135e+00 -1.507591838417588406e+02
9.560439560439562001e+00 -1.508379502787187789e+02
9.565323565323566868e+00 -1.506932373384844652e+02
9.570207570207571734e+00 -1.508556784893587519e+02
9.575091575091576601e+00 -1.507626782251950033e+02
9.579975579975581468e+00 -1.508589139262875563e+02
9.584859584859586334e+00 -1.507313718143278720e+02
9.589743589743591201e+00 -1.509131194069086632e+02
9.594627594627596068e+00 -1.508429791152704809e+02
9.599511599511600934e+00 -1.509757663549945335e+02
9.604395604395605801e+00 -1.508858546787237742e+02
9.609279609279610668e+00 -1.509795585788450580e+02
9.614163614163615534e+00 -1.509037469491013610e+02
9.619047619047620401e+00 -1.510166350887341196e+02
9.623931623931625268e+00 -1.508760772643541372e+02
9.628815628815630134e+00 -1.510067915373529104e+02
9.633699633699635001e+00 -1.509692326198768058e+02
9.638583638583639868e+00 -1.510087005658791668e+02
9.643467643467644734e+00 -1.509200582984858272e+02
9.648351648351649601e+00 -1.510854104666129274e+02
9.653235653235654468e+00 -1.510127683783974817e+02
9.658119658119659334e+00 -1.510855323564728110e+02
9.663003663003664201e+00 -1.509625718699097092e+02
9.667887667887669068e+00 -1.509448775694253868e+02
9.672771672771673934e+00 -1.508741500703933411e+02
9.677655677655678801e+00 -1.508971374506209031e+02
9.682539682539683668e+00 -1.507930022599582287e+02
9.687423687423688534e+00 -1.508247486344374124e+02
9.692307692307693401e+00 -1.508400175571774184e+02
9.697191697191698267e+00 -1.509003966887431432e+02
9.702075702075703134e+00 -1.508454428841951653e+02
9.706959706959708001e+00 -1.510497342111307546e+02
9.711843711843712867e+00 -1.511032945040348352e+02
9.716727716727717734e+00 -1.511613357188860505e+02
9.721611721611722601e+00 -1.510343733424699337e+02
9.726495726495727467e+00 -1.511420177727606813e+02
9.731379731379732334e+00 -1.511764572247045066e+02
9.736263736263737201e+00 -1.512898104635584673e+02
9.741147741147742067e+00 -1.512337095098688451e+02
9.746031746031746934e+00 -1.513171476178951309e+02
9.750915750915751801e+00 -1.512903536884715265e+02
9.755799755799756667e+00 -1.513680757885314279e+02
9.760683760683761534e+00 -1.512621858836917568e+02
9.765567765567766401e+00 -1.513643830980918210e+02
9.770451770451771267e+00 -1.513715000136912749e+02
9.775335775335776134e+00 -1.513575677855893957e+02
9.780219780219781001e+00 -1.513422578946066892e+02
9.785103785103785867e+00 -1.513395292046023997e+02
9.789987789987790734e+00 -1.514217843103618293e+02
9.794871794871795601e+00 -1.514950889125058779e+02
9.799755799755800467e+00 -1.514404611830955218e+02
9.804639804639805334e+00 -1.514351106866590442e+02
9.809523809523810201e+00 -1.515101629796946554e+02
9.814407814407815067e+00 -1.515039650278054637e+02
9.819291819291819934e+00 -1.514958186334045820e+02
9.824175824175824800e+00 -1.513817292557274641e+02
9.829059829059829667e+00 -1.514242095867505213e+02
9.833943833943834534e+00 -1.513424299115220890e+02
9.838827838827839400e+00 -1.513505323011183918e+02
9.843711843711844267e+00 -1.513777960751685896e+02
9.848595848595849134e+00 -1.514095200699543682e+02
9.853479853479854000e+00 -1.513167521650189258e+02
9.858363858363858867e+00 -1.513439073147541194e+02
9.863247863247863734e+00 -1.512339714369879289e+02
9.868131868131868600e+00 -1.512822754481452421e+02
9.873015873015873467e+00 -1.512491259233088670e+02
9.877899877899878334e+00 -1.512844260597040886e+02
9.882783882783883200e+00 -1.512458244311104920e+02
9.887667887667888067e+00 -1.513549962491674421e+02
9.892551892551892934e+00 -1.512442299186982950e+02
9.897435897435897800e+00 -1.512191691700535330e+02
9.902319902319902667e+00 -1.511942522039282437e+02
9.907203907203907534e+00 -1.511694773798658105e+02
9.912087912087912400e+00 -1.511448430853252489e+02
9.916971916971917267e+00 -1.511203477350511832e+02
9.921855921855922134e+00 -1.510959897704617845e+02
9.926739926739927000e+00 -1.510717676590537053e+02
9.931623931623931867e+00 -1.510476798938234708e+02
9.936507936507936734e+00 -1.510237249927048993e+02
9.941391941391941600e+00 -1.509999014980218703e+02
9.946275946275946467e+00 -1.509762079759560720e+02
9.951159951159951333e+00 -1.509526430160292421e+02
9.956043956043956200e+00 -1.509292052305992797e+02
9.960927960927961067e+00 -1.509058932543698575e+02
9.965811965811965933e+00 -1.508827057439133625e+02
9.970695970695970800e+00 -1.508596413772061169e+02
9.975579975579975667e+00 -1.508366988531762729e+02
9.980463980463980533e+00 -1.508138768912633054e+02
9.985347985347985400e+00 -1.507911742309891565e+02
9.990231990231990267e+00 -1.507685896315404648e+02
9.995115995115995133e+00 -1.507461218713616518e+02
1.000000000000000000e+01 -1.507237697477584106e+02


==> figures/data/NLyTestLinCancFFT.dat <==
-1.000000000000000000e+01 -1.654471124125317090e+02
-9.995115995115995133e+00 -1.653802079224886938e+02
-9.990231990231990267e+00 -1.653143185003845019e+02
-9.985347985347985400e+00 -1.652494138049705441e+02
-9.980463980463980533e+00 -1.651854648353789798e+02
-9.975579975579975667e+00 -1.651224438533154455e+02
-9.970695970695970800e+00 -1.650603243108167533e+02
-9.965811965811965933e+00 -1.649990807831028690e+02
-9.960927960927961067e+00 -1.649386889060978945e+02
-9.956043956043956200e+00 -1.648791253182359924e+02
-9.951159951159951333e+00 -1.648203676062042859e+02
-9.946275946275946467e+00 -1.647623942543073099e+02
-9.941391941391941600e+00 -1.647051845971669195e+02
-9.936507936507936734e+00 -1.646487187754974570e+02
-9.931623931623931867e+00 -1.645929776947187406e+02
-9.926739926739927000e+00 -1.645379429861922063e+02
-9.921855921855922134e+00 -1.644835969708821040e+02
-9.916971916971917267e+00 -1.644299226252626340e+02
-9.912087912087912400e+00 -1.643769035493061779e+02
-9.907203907203907534e+00 -1.643245239364021586e+02
-9.902319902319902667e+00 -1.642727685450683452e+02
-9.897435897435897800e+00 -1.642216226723280101e+02
-9.892551892551892934e+00 -1.641710721286365811e+02
-9.887667887667888067e+00 -1.642825190449494812e+02
-9.882783882783883200e+00 -1.642839613203936722e+02
-9.877899877899878334e+00 -1.640993953494877928e+02
-9.873015873015873467e+00 -1.638844149452235115e+02
-9.868131868131868600e+00 -1.636695174251950675e+02
-9.863247863247863734e+00 -1.635824161147260725e+02
-9.858363858363858867e+00 -1.636368979398373824e+02
-9.853479853479854000e+00 -1.636939448333335463e+02
-9.848595848595849134e+00 -1.637033081897609463e+02
-9.843711843711844267e+00 -1.636585040902025980e+02
-9.838827838827839400e+00 -1.635449804464971635e+02
-9.833943833943834534e+00 -1.634293760173175656e+02
-9.829059829059829667e+00 -1.634673918932624019e+02
-9.824175824175824800e+00 -1.635664701431221886e+02
-9.819291819291819934e+00 -1.635419792129970062e+02
-9.814407814407815067e+00 -1.635197434903109581e+02
-9.809523809523810201e+00 -1.635830287073054308e+02
-9.804639804639805334e+00 -1.635903112945098314e+02
-9.799755799755800467e+00 -1.634683773583225559e+02
-9.794871794871795601e+00 -1.632282029257949603e+02
-9.789987789987790734e+00 -1.631452664909828059e+02
-9.785103785103785867e+00 -1.631687271844590441e+02
-9.780219780219781001e+00 -1.631975689223952202e+02
-9.775335775335776134e+00 -1.633253490806015691e+02
-9.770451770451771267e+00 -1.633374612877442189e+02
-9.765567765567766401e+00 -1.632802475698412650e+02
-9.760683760683761534e+00 -1.632403330068768241e+02
-9.755799755799756667e+00 -1.631665514991823045e+02
-9.750915750915751801e+00 -1.631380110869505700e+02
-9.746031746031746934e+00 -1.631332730480035309e+02
-9.741147741147740291e+00 -1.630704348547452014e+02
-9.736263736263735424e+00 -1.630669995056337029e+02
-9.731379731379730558e+00 -1.631510050831935246e+02
-9.726495726495725691e+00 -1.631209884160854244e+02
-9.721611721611720824e+00 -1.630974000661234129e+02
-9.716727716727715958e+00 -1.631177476037612735e+02
-9.711843711843711091e+00 -1.633026451761035958e+02
-9.706959706959706224e+00 -1.634101330253375295e+02
-9.702075702075701358e+00 -1.634491731266699048e+02
-9.697191697191696491e+00 -1.634606176505968449e+02
-9.692307692307691624e+00 -1.633320206810585660e+02
-9.687423687423686758e+00 -1.632775267607825924e+02
-9.682539682539681891e+00 -1.632833141689173999e+02
-9.677655677655677025e+00 -1.632748875606266381e+02
-9.672771672771672158e+00 -1.631784354923420892e+02
-9.667887667887667291e+00 -1.629854705034482265e+02
-9.663003663003662425e+00 -1.629365372113378214e+02
-9.658119658119657558e+00 -1.629341702718734552e+02
-9.653235653235652691e+00 -1.629480771142792150e+02
-9.648351648351647825e+00 -1.631104257559363759e+02
-9.643467643467642958e+00 -1.631997100644632326e+02
-9.638583638583638091e+00 -1.631702603024994573e+02
-9.633699633699633225e+00 -1.630344049864548879e+02
-9.628815628815628358e+00 -1.629209439859679946e+02
-9.623931623931623491e+00 -1.629314071019229289e+02
-9.619047619047618625e+00 -1.629073731307761932e+02
-9.614163614163613758e+00 -1.626786590812484974e+02
-9.609279609279608891e+00 -1.625009007584189646e+02
-9.604395604395604025e+00 -1.625953923957567611e+02
-9.599511599511599158e+00 -1.627931631862353470e+02
-9.594627594627594291e+00 -1.626743196687354498e+02
-9.589743589743589425e+00 -1.623348920609707875e+02
-9.584859584859584558e+00 -1.622370457227424083e+02
-9.579975579975579691e+00 -1.622250972216407661e+02
-9.575091575091574825e+00 -1.624082464186697905e+02
-9.570207570207569958e+00 -1.623435142154248751e+02
-9.565323565323565091e+00 -1.620901632330007942e+02
-9.560439560439560225e+00 -1.621252069521720784e+02
-9.555555555555555358e+00 -1.619658888478632548e+02
-9.550671550671550492e+00 -1.616628917742839349e+02
-9.545787545787545625e+00 -1.614714646908458633e+02
-9.540903540903540758e+00 -1.612736893087058547e+02
-9.536019536019535892e+00 -1.612467971040924795e+02
-9.531135531135531025e+00 -1.612162443204244937e+02
-9.526251526251526158e+00 -1.610547762670641987e+02
-9.521367521367521292e+00 -1.610720514191179120e+02
-9.516483516483516425e+00 -1.610793171348138344e+02
-9.511599511599511558e+00 -1.610945246674876898e+02
-9.506715506715506692e+00 -1.611430008356438179e+02
-9.501831501831501825e+00 -1.610682417611087374e+02
-9.496947496947496958e+00 -1.610972095892333300e+02
-9.492063492063492092e+00 -1.611286100962795160e+02
-9.487179487179487225e+00 -1.610709008665273245e+02
-9.482295482295482358e+00 -1.610587632110916729e+02
-9.477411477411477492e+00 -1.610726063229111276e+02
-9.472527472527472625e+00 -1.611197948702806286e+02
-9.467643467643467758e+00 -1.610327367912935870e+02
-9.462759462759462892e+00 -1.609036592782580897e+02
-9.457875457875458025e+00 -1.609020004486218625e+02
-9.452991452991453158e+00 -1.610174607303548555e+02
-9.448107448107448292e+00 -1.611441049199710278e+02
-9.443223443223443425e+00 -1.612176230296578012e+02
-9.438339438339438559e+00 -1.612674259227135565e+02
-9.433455433455433692e+00 -1.612184541875845980e+02
-9.428571428571428825e+00 -1.610114532658003554e+02
-9.423687423687423959e+00 -1.609176910794553237e+02
-9.418803418803419092e+00 -1.609442938727603689e+02
-9.413919413919414225e+00 -1.609624132390444515e+02
-9.409035409035409359e+00 -1.610071575609972854e+02
-9.404151404151404492e+00 -1.609753480031948243e+02
-9.399267399267399625e+00 -1.610057818249925390e+02
-9.394383394383394759e+00 -1.611905270321475996e+02
-9.389499389499389892e+00 -1.611586717708883043e+02
-9.384615384615385025e+00 -1.610485733939727027e+02
-9.379731379731380159e+00 -1.609139541392775357e+02
-9.374847374847375292e+00 -1.609926304953494878e+02
-9.369963369963370425e+00 -1.611396712977741572e+02
-9.365079365079365559e+00 -1.609257589050105253e+02
-9.360195360195360692e+00 -1.609968818340847747e+02
-9.355311355311355825e+00 -1.610083122945768253e+02
-9.350427350427350959e+00 -1.610587083406806812e+02
-9.345543345543346092e+00 -1.611850581398895201e+02
-9.340659340659341225e+00 -1.610222517682473153e+02
-9.335775335775336359e+00 -1.611752115113019386e+02
-9.330891330891331492e+00 -1.614484868132865358e+02
-9.326007326007326625e+00 -1.615642347640181242e+02
-9.321123321123321759e+00 -1.617766830400620108e+02
-9.316239316239316892e+00 -1.617146052751135414e+02
-9.311355311355312026e+00 -1.617925985575437267e+02
-9.306471306471307159e+00 -1.617878097158530295e+02
-9.301587301587302292e+00 -1.616567795836429866e+02
-9.296703296703297426e+00 -1.614034971482273590e+02
-9.291819291819292559e+00 -1.612033949177458680e+02
-9.286935286935287692e+00 -1.612105508984211326e+02
-9.282051282051282826e+00 -1.612324890863327198e+02
-9.277167277167277959e+00 -1.613462042825003664e+02
-9.272283272283273092e+00 -1.612887906510570417e+02
-9.267399267399268226e+00 -1.613474779234873324e+02
-9.262515262515261583e+00 -1.613778492044829989e+02
-9.257631257631256716e+00 -1.612979843463087093e+02
-9.252747252747251849e+00 -1.611514556044616313e+02
-9.247863247863246983e+00 -1.611528478606626891e+02
-9.242979242979242116e+00 -1.611933401844424907e+02
-9.238095238095237249e+00 -1.610899743988571515e+02
-9.233211233211232383e+00 -1.609939677319744362e+02
-9.228327228327227516e+00 -1.609557488317282150e+02
-9.223443223443222649e+00 -1.608173751604755921e+02
-9.218559218559217783e+00 -1.608856042300888021e+02
-9.213675213675212916e+00 -1.608490658747974749e+02
-9.208791208791208049e+00 -1.609191818059044294e+02
-9.203907203907203183e+00 -1.610053789816566621e+02
-9.199023199023198316e+00 -1.608010399547563622e+02
-9.194139194139193449e+00 -1.606501539859624188e+02
-9.189255189255188583e+00 -1.606189381714569038e+02
-9.184371184371183716e+00 -1.605825053751217411e+02
-9.179487179487178850e+00 -1.603519141552327483e+02
-9.174603174603173983e+00 -1.602018969653562408e+02
-9.169719169719169116e+00 -1.602457156185314773e+02
-9.164835164835164250e+00 -1.602371942041804971e+02
-9.159951159951159383e+00 -1.602464826190011138e+02
-9.155067155067154516e+00 -1.602338747253040765e+02
-9.150183150183149650e+00 -1.603175875746306360e+02
-9.145299145299144783e+00 -1.604754881920804905e+02
-9.140415140415139916e+00 -1.604405031937102706e+02
-9.135531135531135050e+00 -1.604282850689811823e+02
-9.130647130647130183e+00 -1.604904947382494811e+02
-9.125763125763125316e+00 -1.605335676181238114e+02
-9.120879120879120450e+00 -1.606550879213606891e+02
-9.115995115995115583e+00 -1.606026549637388428e+02
-9.111111111111110716e+00 -1.604680545522904254e+02
-9.106227106227105850e+00 -1.604555866959913715e+02
-9.101343101343100983e+00 -1.602122641103355534e+02
-9.096459096459096116e+00 -1.602197053830016671e+02
-9.091575091575091250e+00 -1.601285156069164373e+02
-9.086691086691086383e+00 -1.600881590014151641e+02
-9.081807081807081516e+00 -1.601194483011672105e+02
-9.076923076923076650e+00 -1.603123270861450749e+02
-9.072039072039071783e+00 -1.604097556398833717e+02
-9.067155067155066916e+00 -1.603425398893727731e+02
-9.062271062271062050e+00 -1.603852094844837950e+02
-9.057387057387057183e+00 -1.602767637056523995e+02
-9.052503052503052317e+00 -1.602088523006409275e+02
-9.047619047619047450e+00 -1.601031437397807906e+02
-9.042735042735042583e+00 -1.601199524995988668e+02
-9.037851037851037717e+00 -1.601557625020973035e+02
-9.032967032967032850e+00 -1.602740437277137460e+02
-9.028083028083027983e+00 -1.602972161531780841e+02
-9.023199023199023117e+00 -1.602934816251082850e+02
-9.018315018315018250e+00 -1.603947335495447533e+02
-9.013431013431013383e+00 -1.604296071388716882e+02
-9.008547008547008517e+00 -1.604589278844203193e+02
-9.003663003663003650e+00 -1.605867012800982820e+02
-8.998778998778998783e+00 -1.605832817210652763e+02
-8.993894993894993917e+00 -1.607369812296356031e+02
-8.989010989010989050e+00 -1.608436111287176402e+02
-8.984126984126984183e+00 -1.607474885183447668e+02
-8.979242979242979317e+00 -1.609151439190405597e+02
-8.974358974358974450e+00 -1.610556110907933487e+02
-8.969474969474969583e+00 -1.607265808610944475e+02
-8.964590964590964717e+00 -1.605301744391537682e+02
-8.959706959706959850e+00 -1.607750822557448771e+02
-8.954822954822954983e+00 -1.609919526388635518e+02
-8.949938949938950117e+00 -1.610611726894754838e+02
-8.945054945054945250e+00 -1.611520081228726724e+02
-8.940170940170940383e+00 -1.611967021075230093e+02
-8.935286935286935517e+00 -1.611054753691399810e+02
-8.930402930402930650e+00 -1.610508510616441527e+02
-8.925518925518925784e+00 -1.611509010825424753e+02
-8.920634920634920917e+00 -1.612480429643943580e+02
-8.915750915750916050e+00 -1.611691419617925476e+02
-8.910866910866911184e+00 -1.609660374032315815e+02
-8.905982905982906317e+00 -1.608907275000780430e+02
-8.901098901098901450e+00 -1.608471824084928130e+02
-8.896214896214896584e+00 -1.608823486365653537e+02
-8.891330891330891717e+00 -1.607230077121386387e+02
-8.886446886446886850e+00 -1.606444561205825607e+02
-8.881562881562881984e+00 -1.609637336548439634e+02
-8.876678876678877117e+00 -1.607860042628617521e+02
-8.871794871794872250e+00 -1.608123137196355685e+02
-8.866910866910867384e+00 -1.609713705344470043e+02
-8.862026862026862517e+00 -1.609870133880103822e+02
-8.857142857142857650e+00 -1.609288589170101602e+02
-8.852258852258852784e+00 -1.609417307730959692e+02
-8.847374847374847917e+00 -1.609993577436440546e+02
-8.842490842490843050e+00 -1.609752126952889739e+02
-8.837606837606838184e+00 -1.609173814028108040e+02
-8.832722832722833317e+00 -1.608840693787253713e+02
-8.827838827838828450e+00 -1.608821568737340897e+02
-8.822954822954823584e+00 -1.608027558732019884e+02
-8.818070818070818717e+00 -1.608725208701051201e+02
-8.813186813186813851e+00 -1.608966854848942774e+02
-8.808302808302808984e+00 -1.608323658424567952e+02
-8.803418803418804117e+00 -1.608852274655141912e+02
-8.798534798534799251e+00 -1.608071141477644801e+02
-8.793650793650794384e+00 -1.606788440346724656e+02
-8.788766788766789517e+00 -1.604908695195461519e+02
-8.783882783882784651e+00 -1.597989556349446048e+02
-8.778998778998779784e+00 -1.593978954804159116e+02
-8.774114774114774917e+00 -1.593649337205232257e+02
-8.769230769230770051e+00 -1.593753718326229603e+02
-8.764346764346765184e+00 -1.593931212610717125e+02
-8.759462759462760317e+00 -1.592923078849350134e+02
-8.754578754578755451e+00 -1.592377514717071563e+02
-8.749694749694750584e+00 -1.593335180263133566e+02
-8.744810744810745717e+00 -1.593054019814990738e+02
-8.739926739926740851e+00 -1.591963077270025906e+02
-8.735042735042735984e+00 -1.591621405947240078e+02
-8.730158730158731117e+00 -1.591376463144627280e+02
-8.725274725274726251e+00 -1.591004641545658842e+02
-8.720390720390721384e+00 -1.590758516787735459e+02
-8.715506715506714741e+00 -1.591140385973839386e+02
-8.710622710622709874e+00 -1.591087370164559900e+02
-8.705738705738705008e+00 -1.591027124242128536e+02
-8.700854700854700141e+00 -1.590571481147412953e+02
-8.695970695970695274e+00 -1.589426134776276172e+02
-8.691086691086690408e+00 -1.589756461564917061e+02
-8.686202686202685541e+00 -1.590238012273159711e+02
-8.681318681318680675e+00 -1.590098053345031133e+02
-8.676434676434675808e+00 -1.590409330447995160e+02
-8.671550671550670941e+00 -1.592179740016774190e+02
-8.666666666666666075e+00 -1.592998940199712194e+02
-8.661782661782661208e+00 -1.592273247038720001e+02
-8.656898656898656341e+00 -1.593217911430866991e+02
-8.652014652014651475e+00 -1.592681961163063988e+02
-8.647130647130646608e+00 -1.592144906028833020e+02
-8.642246642246641741e+00 -1.592300047353114110e+02
-8.637362637362636875e+00 -1.590070981684931724e+02
-8.632478632478632008e+00 -1.586227574342299249e+02
-8.627594627594627141e+00 -1.584413468586804186e+02
-8.622710622710622275e+00 -1.584208889910715925e+02
-8.617826617826617408e+00 -1.584962503939458429e+02
-8.612942612942612541e+00 -1.585900768999107413e+02
-8.608058608058607675e+00 -1.586070078221244444e+02
-8.603174603174602808e+00 -1.585258334660503579e+02
-8.598290598290597941e+00 -1.583873880038513278e+02
-8.593406593406593075e+00 -1.583267655761032415e+02
-8.588522588522588208e+00 -1.583959278384345453e+02
-8.583638583638583341e+00 -1.583434070085146743e+02
-8.578754578754578475e+00 -1.583773262512168003e+02
-8.573870573870573608e+00 -1.584389376251993724e+02
-8.568986568986568741e+00 -1.585103180463109993e+02
-8.564102564102563875e+00 -1.589571618407723577e+02
-8.559218559218559008e+00 -1.587836206871889146e+02
-8.554334554334554142e+00 -1.584112088323612113e+02
-8.549450549450549275e+00 -1.583378678187693822e+02
-8.544566544566544408e+00 -1.583473754256614541e+02
-8.539682539682539542e+00 -1.583827814456617773e+02
-8.534798534798534675e+00 -1.583992345267736539e+02
-8.529914529914529808e+00 -1.585375753897442905e+02
-8.525030525030524942e+00 -1.587310498963709620e+02
-8.520146520146520075e+00 -1.587914732255094918e+02
-8.515262515262515208e+00 -1.586801236083968263e+02
-8.510378510378510342e+00 -1.586842325772531979e+02
-8.505494505494505475e+00 -1.587155297454986567e+02
-8.500610500610500608e+00 -1.586116664590258551e+02
-8.495726495726495742e+00 -1.584686205346935424e+02
-8.490842490842490875e+00 -1.584363481388726598e+02
-8.485958485958486008e+00 -1.584205454690990109e+02
-8.481074481074481142e+00 -1.584613235163763534e+02
-8.476190476190476275e+00 -1.585890985489317302e+02
-8.471306471306471408e+00 -1.585574067864984897e+02
-8.466422466422466542e+00 -1.582288912769928118e+02
-8.461538461538461675e+00 -1.579494783864595604e+02
-8.456654456654456808e+00 -1.577433645459683191e+02
-8.451770451770451942e+00 -1.576479314123650113e+02
-8.446886446886447075e+00 -1.576930379191168754e+02
-8.442002442002442208e+00 -1.576843058710283856e+02
-8.437118437118437342e+00 -1.577256608312286801e+02
-8.432234432234432475e+00 -1.577133617025162380e+02
-8.427350427350427609e+00 -1.575623019868776282e+02
-8.422466422466422742e+00 -1.574691878421512570e+02
-8.417582417582417875e+00 -1.576176442510800939e+02
-8.412698412698413009e+00 -1.577991248943963569e+02
-8.407814407814408142e+00 -1.578406961128199839e+02
-8.402930402930403275e+00 -1.578882440695156504e+02
-8.398046398046398409e+00 -1.578011172693852018e+02
-8.393162393162393542e+00 -1.577596098350344391e+02
-8.388278388278388675e+00 -1.577766864755129745e+02
-8.383394383394383809e+00 -1.577037474472037673e+02
-8.378510378510378942e+00 -1.576788152521878601e+02
-8.373626373626374075e+00 -1.575952109903650467e+02
-8.368742368742369209e+00 -1.575372210754219964e+02
-8.363858363858364342e+00 -1.575949432978604534e+02
-8.358974358974359475e+00 -1.576132061677100751e+02
-8.354090354090354609e+00 -1.576339224647590527e+02
-8.349206349206349742e+00 -1.576109547216421447e+02
-8.344322344322344875e+00 -1.575668917797243012e+02
-8.339438339438340009e+00 -1.579113335075500686e+02
-8.334554334554335142e+00 -1.582720996950220353e+02
-8.329670329670330275e+00 -1.583001679523704581e+02
-8.324786324786325409e+00 -1.582865110361911150e+02
-8.319902319902320542e+00 -1.583020960045602692e+02
-8.315018315018315676e+00 -1.583113912155208993e+02
-8.310134310134310809e+00 -1.583036981831443200e+02
-8.305250305250305942e+00 -1.582428773944084810e+02
-8.300366300366301076e+00 -1.582702512669383168e+02
-8.295482295482296209e+00 -1.583959551631126317e+02
-8.290598290598291342e+00 -1.583900525484061461e+02
-8.285714285714286476e+00 -1.583815809338070721e+02
-8.280830280830279833e+00 -1.585303716736990225e+02
-8.275946275946274966e+00 -1.586974917484644152e+02
-8.271062271062270099e+00 -1.587558727972096335e+02
-8.266178266178265233e+00 -1.587486609268794666e+02
-8.261294261294260366e+00 -1.586687233699263970e+02
-8.256410256410255499e+00 -1.586796428256824072e+02
-8.251526251526250633e+00 -1.587464805580677023e+02
-8.246642246642245766e+00 -1.588760149737589416e+02
-8.241758241758240899e+00 -1.589887163342065719e+02
-8.236874236874236033e+00 -1.589674681338036635e+02
-8.231990231990231166e+00 -1.590196418478965370e+02
-8.227106227106226299e+00 -1.589629690333133283e+02
-8.222222222222221433e+00 -1.589665090300811698e+02
-8.217338217338216566e+00 -1.590132023191741837e+02
-8.212454212454211699e+00 -1.591348859783077501e+02
-8.207570207570206833e+00 -1.594072987656600162e+02
-8.202686202686201966e+00 -1.595215914580537628e+02
-8.197802197802197099e+00 -1.595457646714954194e+02
-8.192918192918192233e+00 -1.596644376079182166e+02
-8.188034188034187366e+00 -1.597315227189052962e+02
-8.183150183150182500e+00 -1.596821996455388444e+02
-8.178266178266177633e+00 -1.598422791886913501e+02
-8.173382173382172766e+00 -1.599081068897720854e+02
-8.168498168498167900e+00 -1.599564019108589719e+02
-8.163614163614163033e+00 -1.602559453547045791e+02
-8.158730158730158166e+00 -1.604957045675220684e+02
-8.153846153846153300e+00 -1.606268479824527731e+02
-8.148962148962148433e+00 -1.606661655197125071e+02
-8.144078144078143566e+00 -1.606679836938013750e+02
-8.139194139194138700e+00 -1.605106930012918269e+02
-8.134310134310133833e+00 -1.604803326907389760e+02
-8.129426129426128966e+00 -1.605637787714275646e+02
-8.124542124542124100e+00 -1.606415862373486334e+02
-8.119658119658119233e+00 -1.605829249202045901e+02
-8.114774114774114366e+00 -1.605128921690899517e+02
-8.109890109890109500e+00 -1.604805972796468154e+02
-8.105006105006104633e+00 -1.599617225316671352e+02
-8.100122100122099766e+00 -1.597986328436150245e+02
-8.095238095238094900e+00 -1.597746040492254451e+02
-8.090354090354090033e+00 -1.595146090074583753e+02
-8.085470085470085166e+00 -1.595478378907418744e+02
-8.080586080586080300e+00 -1.595853025222504868e+02
-8.075702075702075433e+00 -1.595281671377125292e+02
-8.070818070818070566e+00 -1.591716998940047745e+02
-8.065934065934065700e+00 -1.586257236139115321e+02
-8.061050061050060833e+00 -1.583156007063040533e+02
-8.056166056166055967e+00 -1.581611868741757689e+02
-8.051282051282051100e+00 -1.580905392559366760e+02
-8.046398046398046233e+00 -1.581020564844619116e+02
-8.041514041514041367e+00 -1.581153196553587463e+02
-8.036630036630036500e+00 -1.580919638319663250e+02
-8.031746031746031633e+00 -1.581179477620141824e+02
-8.026862026862026767e+00 -1.582285101780889534e+02
-8.021978021978021900e+00 -1.582465451756168591e+02
-8.017094017094017033e+00 -1.583700397374738884e+02
-8.012210012210012167e+00 -1.584885220951681220e+02
-8.007326007326007300e+00 -1.584381956730466072e+02
-8.002442002442002433e+00 -1.584556651350984282e+02
-7.997557997557997567e+00 -1.583656273094939593e+02
-7.992673992673992700e+00 -1.582578660400248225e+02
-7.987789987789987833e+00 -1.582715721167631386e+02
-7.982905982905982967e+00 -1.583276045346476621e+02
-7.978021978021978100e+00 -1.583400382230439050e+02
-7.973137973137973233e+00 -1.583871884105879246e+02
-7.968253968253968367e+00 -1.583731589476781778e+02
-7.963369963369963500e+00 -1.583908005391160430e+02
-7.958485958485958633e+00 -1.582926741778921098e+02
-7.953601953601953767e+00 -1.580524053570161129e+02
-7.948717948717948900e+00 -1.580188557045688640e+02
-7.943833943833944033e+00 -1.579751009515046007e+02
-7.938949938949939167e+00 -1.579646939128060126e+02
-7.934065934065934300e+00 -1.580266276037723401e+02
-7.929181929181929434e+00 -1.580773517742244962e+02
-7.924297924297924567e+00 -1.579781004177494310e+02
-7.919413919413919700e+00 -1.579340215800993690e+02
-7.914529914529914834e+00 -1.579173777824523199e+02
-7.909645909645909967e+00 -1.578946709099254235e+02
-7.904761904761905100e+00 -1.578449880845287225e+02
-7.899877899877900234e+00 -1.578760831886395692e+02
-7.894993894993895367e+00 -1.578931175245772067e+02
-7.890109890109890500e+00 -1.578390369031347404e+02
-7.885225885225885634e+00 -1.581939367934175493e+02
-7.880341880341880767e+00 -1.582458124143386442e+02
-7.875457875457875900e+00 -1.581774636764172897e+02
-7.870573870573871034e+00 -1.582876947510074501e+02
-7.865689865689866167e+00 -1.582282531440878017e+02
-7.860805860805861300e+00 -1.580269055206748590e+02
-7.855921855921856434e+00 -1.578933967692786098e+02
-7.851037851037851567e+00 -1.580815973621930084e+02
-7.846153846153846700e+00 -1.584053411072397637e+02
-7.841269841269841834e+00 -1.586382429661320828e+02
-7.836385836385836967e+00 -1.587843679629113467e+02
-7.831501831501832100e+00 -1.587858136919393530e+02
-7.826617826617827234e+00 -1.585402258925637113e+02
-7.821733821733822367e+00 -1.583831234443273672e+02
-7.816849816849817500e+00 -1.583799753776288810e+02
-7.811965811965811746e+00 -1.583665386501062926e+02
-7.807081807081806879e+00 -1.584310674812086859e+02
-7.802197802197802012e+00 -1.585149191311984680e+02
-7.797313797313797146e+00 -1.585334356809523797e+02
-7.792429792429792279e+00 -1.585165666756215614e+02
-7.787545787545787412e+00 -1.585817765102526096e+02
-7.782661782661782546e+00 -1.584164862058217977e+02
-7.777777777777777679e+00 -1.582275159859194957e+02
-7.772893772893772812e+00 -1.582213902113681741e+02
-7.768009768009767946e+00 -1.582336655771688356e+02
-7.763125763125763079e+00 -1.581893665767206585e+02
-7.758241758241758212e+00 -1.580579860523456546e+02
-7.753357753357753346e+00 -1.579880449384661745e+02
-7.748473748473748479e+00 -1.580423984459106350e+02
-7.743589743589743613e+00 -1.577382842997463115e+02
-7.738705738705738746e+00 -1.576019389831722037e+02
-7.733821733821733879e+00 -1.577007061838596940e+02
-7.728937728937729013e+00 -1.574614451184831978e+02
-7.724053724053724146e+00 -1.574507617457280446e+02
-7.719169719169719279e+00 -1.574131926695868628e+02
-7.714285714285714413e+00 -1.572980177587649848e+02
-7.709401709401709546e+00 -1.570873392847867080e+02
-7.704517704517704679e+00 -1.570338505087493957e+02
-7.699633699633699813e+00 -1.571143866516540299e+02
-7.694749694749694946e+00 -1.570853084900487602e+02
-7.689865689865690079e+00 -1.570479128227981676e+02
-7.684981684981684324e+00 -1.570640016306301447e+02
-7.680097680097679458e+00 -1.570520103536859153e+02
-7.675213675213674591e+00 -1.570073871335511626e+02
-7.670329670329669725e+00 -1.570082739373439153e+02
-7.665445665445664858e+00 -1.569413852484701408e+02
-7.660561660561659991e+00 -1.569932516570582095e+02
-7.655677655677655125e+00 -1.571066852621349881e+02
-7.650793650793650258e+00 -1.571426827137240707e+02
-7.645909645909645391e+00 -1.571698039096766593e+02
-7.641025641025640525e+00 -1.573356384221998781e+02
-7.636141636141635658e+00 -1.574263658722192076e+02
-7.631257631257630791e+00 -1.574755375832944537e+02
-7.626373626373625925e+00 -1.575632910084127900e+02
-7.621489621489621058e+00 -1.575852325085969881e+02
-7.616605616605616191e+00 -1.575832825502431547e+02
-7.611721611721611325e+00 -1.576159703289054903e+02
-7.606837606837606458e+00 -1.578047707463881864e+02
-7.601953601953601591e+00 -1.579821178106717525e+02
-7.597069597069596725e+00 -1.580202125465128802e+02
-7.592185592185591858e+00 -1.580518534148677077e+02
-7.587301587301586991e+00 -1.580728070909182748e+02
-7.582417582417582125e+00 -1.581652619541854108e+02
-7.577533577533577258e+00 -1.582746295471539781e+02
-7.572649572649572391e+00 -1.581142542892393692e+02
-7.567765567765567525e+00 -1.579154802260276540e+02
-7.562881562881562658e+00 -1.580745746042631481e+02
-7.557997557997557792e+00 -1.583112803195234051e+02
-7.553113553113552925e+00 -1.584106701617573663e+02
-7.548229548229548058e+00 -1.583330983983831004e+02
-7.543345543345543192e+00 -1.580802243893747345e+02
-7.538461538461538325e+00 -1.579545905550349971e+02
-7.533577533577533458e+00 -1.579754910441595825e+02
-7.528693528693528592e+00 -1.579994279239343484e+02
-7.523809523809523725e+00 -1.583341755190657523e+02
-7.518925518925518858e+00 -1.584209550872453462e+02
-7.514041514041513992e+00 -1.582834773078636204e+02
-7.509157509157509125e+00 -1.585192808185256013e+02
-7.504273504273504258e+00 -1.585737612893797461e+02
-7.499389499389499392e+00 -1.586235562118594942e+02
-7.494505494505494525e+00 -1.587694449625991524e+02
-7.489621489621489658e+00 -1.590596697525630248e+02
-7.484737484737484792e+00 -1.592709200501621467e+02
-7.479853479853479925e+00 -1.590927692825963220e+02
-7.474969474969475058e+00 -1.589569708433464541e+02
-7.470085470085470192e+00 -1.590259301613889136e+02
-7.465201465201465325e+00 -1.591125598100081220e+02
-7.460317460317460458e+00 -1.592023562351367332e+02
-7.455433455433455592e+00 -1.592490053810685708e+02
-7.450549450549450725e+00 -1.592857201108954541e+02
-7.445665445665445858e+00 -1.592446003999484105e+02
-7.440781440781440992e+00 -1.590742295643198361e+02
-7.435897435897436125e+00 -1.587661243350526661e+02
-7.431013431013431259e+00 -1.586214686791911959e+02
-7.426129426129426392e+00 -1.585452614283178150e+02
-7.421245421245421525e+00 -1.583988563607346975e+02
-7.416361416361416659e+00 -1.584212351679123003e+02
-7.411477411477411792e+00 -1.584661849140147751e+02
-7.406593406593406925e+00 -1.583954355848251225e+02
-7.401709401709402059e+00 -1.580464397180413130e+02
-7.396825396825397192e+00 -1.577725392408513301e+02
-7.391941391941392325e+00 -1.577622544382134322e+02
-7.387057387057387459e+00 -1.577889690998576953e+02
-7.382173382173382592e+00 -1.578020946610230340e+02
-7.377289377289377725e+00 -1.577754492493589282e+02
-7.372405372405372859e+00 -1.577451239175086926e+02
-7.367521367521367992e+00 -1.577524905014469709e+02
-7.362637362637363125e+00 -1.577847713701536918e+02
-7.357753357753358259e+00 -1.578005433775923052e+02
-7.352869352869353392e+00 -1.579576145726547338e+02
-7.347985347985348525e+00 -1.581646447612565680e+02
-7.343101343101343659e+00 -1.582000466340211915e+02
-7.338217338217338792e+00 -1.582238003091075882e+02
-7.333333333333333925e+00 -1.582303284910940135e+02
-7.328449328449329059e+00 -1.583060089208409522e+02
-7.323565323565324192e+00 -1.586006369181543789e+02
-7.318681318681319325e+00 -1.585851242667980614e+02
-7.313797313797314459e+00 -1.582297239114602689e+02
-7.308913308913308704e+00 -1.581825601875933671e+02
-7.304029304029303837e+00 -1.581430723596180314e+02
-7.299145299145298971e+00 -1.582303401797386186e+02
-7.294261294261294104e+00 -1.584931995885706897e+02
-7.289377289377289237e+00 -1.585837582205885496e+02
-7.284493284493284371e+00 -1.584403350860335138e+02
-7.279609279609279504e+00 -1.581818258747490233e+02
-7.274725274725274637e+00 -1.580698730246016055e+02
-7.269841269841269771e+00 -1.580537244203689511e+02
-7.264957264957264904e+00 -1.580444307072595223e+02
-7.260073260073260037e+00 -1.581840964309042192e+02
-7.255189255189255171e+00 -1.583159680011989678e+02
-7.250305250305250304e+00 -1.582135660692979400e+02
-7.245421245421245438e+00 -1.580403386333096591e+02
-7.240537240537240571e+00 -1.578808195977972559e+02
-7.235653235653235704e+00 -1.577296785451852372e+02
-7.230769230769230838e+00 -1.576663993011995615e+02
-7.225885225885225971e+00 -1.577779054986075096e+02
-7.221001221001221104e+00 -1.578077708107495027e+02
-7.216117216117216238e+00 -1.579265470078467501e+02
-7.211233211233211371e+00 -1.580699403163389718e+02
-7.206349206349206504e+00 -1.579349515055930055e+02
-7.201465201465201638e+00 -1.579182610722876348e+02
-7.196581196581196771e+00 -1.579385929392585126e+02
-7.191697191697191904e+00 -1.577704531277954914e+02
-7.186813186813187038e+00 -1.577897473168025613e+02
-7.181929181929181283e+00 -1.581639205262599432e+02
-7.177045177045176416e+00 -1.584985782718171379e+02
-7.172161172161171550e+00 -1.585229537485832054e+02
-7.167277167277166683e+00 -1.584340404371774298e+02
-7.162393162393161816e+00 -1.583836589475980645e+02
-7.157509157509156950e+00 -1.583882536797515286e+02
-7.152625152625152083e+00 -1.580191582138454010e+02
-7.147741147741147216e+00 -1.577782024589989760e+02
-7.142857142857142350e+00 -1.577376649591064393e+02
-7.137973137973137483e+00 -1.574759457778818046e+02
-7.133089133089132616e+00 -1.574615106126778414e+02
-7.128205128205127750e+00 -1.573173778211274509e+02
-7.123321123321122883e+00 -1.571860467025251467e+02
-7.118437118437118016e+00 -1.569887329147065316e+02
-7.113553113553113150e+00 -1.566119716436638782e+02
-7.108669108669108283e+00 -1.565470564022938049e+02
-7.103785103785103416e+00 -1.565461009988469527e+02
-7.098901098901098550e+00 -1.567016679416308875e+02
-7.094017094017093683e+00 -1.569054514491702719e+02
-7.089133089133088816e+00 -1.569180575135735864e+02
-7.084249084249083950e+00 -1.569484085257859647e+02
-7.079365079365079083e+00 -1.569922502802409099e+02
-7.074481074481074216e+00 -1.569680663098968125e+02
-7.069597069597069350e+00 -1.568392929093686803e+02
-7.064713064713064483e+00 -1.566777252304165700e+02
-7.059829059829059617e+00 -1.567914319131772345e+02
-7.054945054945054750e+00 -1.568880555975476625e+02
-7.050061050061049883e+00 -1.568710946923351059e+02
-7.045177045177045017e+00 -1.568790286710941757e+02
-7.040293040293040150e+00 -1.568726074988435357e+02
-7.035409035409035283e+00 -1.569284630498914908e+02
-7.030525030525030417e+00 -1.570276767596821514e+02
-7.025641025641025550e+00 -1.571637141024081359e+02
-7.020757020757020683e+00 -1.572550254625769526e+02
-7.015873015873015817e+00 -1.574224388316619070e+02
-7.010989010989010950e+00 -1.573381025838236553e+02
-7.006105006105006083e+00 -1.571007530021010439e+02
-7.001221001221001217e+00 -1.571060525105724537e+02
-6.996336996336996350e+00 -1.570523385927279492e+02
-6.991452991452991483e+00 -1.570737597921454096e+02
-6.986568986568986617e+00 -1.571459786199300765e+02
-6.981684981684981750e+00 -1.572028888552275134e+02
-6.976800976800976883e+00 -1.570847981313249591e+02
-6.971916971916972017e+00 -1.567709062897181980e+02
-6.967032967032967150e+00 -1.567884757915275600e+02
-6.962148962148962283e+00 -1.567197918668008469e+02
-6.957264957264957417e+00 -1.566368449064368065e+02
-6.952380952380952550e+00 -1.566592073441604782e+02
-6.947496947496947683e+00 -1.566239201777744370e+02
-6.942612942612942817e+00 -1.565431127790656376e+02
-6.937728937728937950e+00 -1.564366121724639527e+02
-6.932844932844933084e+00 -1.566066748099431152e+02
-6.927960927960928217e+00 -1.567690597189609889e+02
-6.923076923076923350e+00 -1.567984627598573582e+02
-6.918192918192918484e+00 -1.569577604202470411e+02
-6.913308913308913617e+00 -1.569411222111264692e+02
-6.908424908424908750e+00 -1.570749606274052041e+02
-6.903540903540903884e+00 -1.570642143519277454e+02
-6.898656898656899017e+00 -1.571869271666524241e+02
-6.893772893772894150e+00 -1.576181915971998535e+02
-6.888888888888889284e+00 -1.576400585307990241e+02
-6.884004884004884417e+00 -1.573784669692783496e+02
-6.879120879120879550e+00 -1.572115099502555040e+02
-6.874236874236874684e+00 -1.572677269352566896e+02
-6.869352869352869817e+00 -1.570887125595807845e+02
-6.864468864468864950e+00 -1.569627036703709848e+02
-6.859584859584860084e+00 -1.569580164493635834e+02
-6.854700854700855217e+00 -1.569828887724854383e+02
-6.849816849816850350e+00 -1.571115174162747223e+02
-6.844932844932845484e+00 -1.572590705691874007e+02
-6.840048840048840617e+00 -1.571342892313476796e+02
-6.835164835164835750e+00 -1.570209244565176618e+02
-6.830280830280830884e+00 -1.570298085010712725e+02
-6.825396825396826017e+00 -1.569927486575044213e+02
-6.820512820512821150e+00 -1.569556426598468875e+02
-6.815628815628816284e+00 -1.568575286076447526e+02
-6.810744810744810529e+00 -1.567746041649831454e+02
-6.805860805860805662e+00 -1.566836891938771146e+02
-6.800976800976800796e+00 -1.564047159919256842e+02
-6.796092796092795929e+00 -1.562493645033216865e+02
-6.791208791208791062e+00 -1.564133418386211076e+02
-6.786324786324786196e+00 -1.564530525725343750e+02
-6.781440781440781329e+00 -1.563829974962584970e+02
-6.776556776556776462e+00 -1.564660888716363161e+02
-6.771672771672771596e+00 -1.563469521147395085e+02
-6.766788766788766729e+00 -1.564133064031048832e+02
-6.761904761904761862e+00 -1.564551550209647814e+02
-6.757020757020756996e+00 -1.565487555579103116e+02
-6.752136752136752129e+00 -1.569924180963542426e+02
-6.747252747252747263e+00 -1.569698504252616260e+02
-6.742368742368742396e+00 -1.569540550006533977e+02
-6.737484737484737529e+00 -1.569696980699277731e+02
-6.732600732600732663e+00 -1.569274936785013210e+02
-6.727716727716727796e+00 -1.570087934693825673e+02
-6.722832722832722929e+00 -1.570997946648312507e+02
-6.717948717948718063e+00 -1.571486294024151391e+02
-6.713064713064713196e+00 -1.572562633975143740e+02
-6.708180708180708329e+00 -1.572545742442989649e+02
-6.703296703296703463e+00 -1.572373501033573291e+02
-6.698412698412698596e+00 -1.572972761465771612e+02
-6.693528693528693729e+00 -1.572759037858508293e+02
-6.688644688644688863e+00 -1.573013778540451995e+02
-6.683760683760683108e+00 -1.574181047363326797e+02
-6.678876678876678241e+00 -1.574613410181426048e+02
-6.673992673992673375e+00 -1.574131281748476567e+02
-6.669108669108668508e+00 -1.574483034360314377e+02
-6.664224664224663641e+00 -1.577310742913354034e+02
-6.659340659340658775e+00 -1.579642597977119181e+02
-6.654456654456653908e+00 -1.580334585220904557e+02
-6.649572649572649041e+00 -1.582016074928365583e+02
-6.644688644688644175e+00 -1.581056841203648275e+02
-6.639804639804639308e+00 -1.579495775735544782e+02
-6.634920634920634441e+00 -1.578796325158384093e+02
-6.630036630036629575e+00 -1.576828417127319142e+02
-6.625152625152624708e+00 -1.577022165366924185e+02
-6.620268620268619841e+00 -1.579056355289030193e+02
-6.615384615384614975e+00 -1.579997731539068866e+02
-6.610500610500610108e+00 -1.580278639930440363e+02
-6.605616605616605241e+00 -1.580319914889114443e+02
-6.600732600732600375e+00 -1.581221709522029357e+02
-6.595848595848595508e+00 -1.581977356604352849e+02
-6.590964590964590641e+00 -1.581911091733260264e+02
-6.586080586080585775e+00 -1.582721230223020257e+02
-6.581196581196580908e+00 -1.586559845914197808e+02
-6.576312576312576041e+00 -1.587031606673368458e+02
-6.571428571428571175e+00 -1.585142859885787345e+02
-6.566544566544566308e+00 -1.585040195951727640e+02
-6.561660561660561441e+00 -1.586746389910554171e+02
-6.556776556776556575e+00 -1.587093363341288637e+02
-6.551892551892551708e+00 -1.587479120162222159e+02
-6.547008547008546842e+00 -1.587660132194814082e+02
-6.542124542124541975e+00 -1.584859666983838054e+02
-6.537240537240537108e+00 -1.583289198606605055e+02
-6.532356532356532242e+00 -1.581797164285873407e+02
-6.527472527472527375e+00 -1.582563879920895999e+02
-6.522588522588522508e+00 -1.582345310768690467e+02
-6.517704517704517642e+00 -1.579467685504615702e+02
-6.512820512820512775e+00 -1.577986277773539427e+02
-6.507936507936507908e+00 -1.577530651892168407e+02
-6.503052503052503042e+00 -1.577377902137820058e+02
-6.498168498168498175e+00 -1.578013819216893694e+02
-6.493284493284493308e+00 -1.577867330317207575e+02
-6.488400488400488442e+00 -1.577700495299374950e+02
-6.483516483516483575e+00 -1.575911487680950245e+02
-6.478632478632478708e+00 -1.574055421239313262e+02
-6.473748473748473842e+00 -1.574419787977317071e+02
-6.468864468864468975e+00 -1.572645203181109821e+02
-6.463980463980464108e+00 -1.571638807143390011e+02
-6.459096459096459242e+00 -1.571407732028797852e+02
-6.454212454212454375e+00 -1.569298424166647692e+02
-6.449328449328449508e+00 -1.567736305563133783e+02
-6.444444444444444642e+00 -1.567366821430243533e+02
-6.439560439560439775e+00 -1.567057856533990048e+02
-6.434676434676434909e+00 -1.566660964891948424e+02
-6.429792429792430042e+00 -1.566816068656728760e+02
-6.424908424908425175e+00 -1.568694197093117850e+02
-6.420024420024420309e+00 -1.569576310724812060e+02
-6.415140415140415442e+00 -1.569058818681355660e+02
-6.410256410256410575e+00 -1.570409988463110267e+02
-6.405372405372405709e+00 -1.571408569796212760e+02
-6.400488400488400842e+00 -1.571388745145754342e+02
-6.395604395604395975e+00 -1.571795373143563666e+02
-6.390720390720391109e+00 -1.571537946584299732e+02
-6.385836385836386242e+00 -1.570817540911937158e+02
-6.380952380952381375e+00 -1.570323326541654581e+02
-6.376068376068376509e+00 -1.570293975726647204e+02
-6.371184371184371642e+00 -1.571179483020848693e+02
-6.366300366300366775e+00 -1.571218167862570851e+02
-6.361416361416361909e+00 -1.571536847660279932e+02
-6.356532356532357042e+00 -1.571969163508956910e+02
-6.351648351648352175e+00 -1.572658992554795816e+02
-6.346764346764347309e+00 -1.574525504055642386e+02
-6.341880341880342442e+00 -1.574733962783280390e+02
-6.336996336996337575e+00 -1.574473353275446641e+02
-6.332112332112332709e+00 -1.572107359227927645e+02
-6.327228327228327842e+00 -1.569837654746695534e+02
-6.322344322344322975e+00 -1.571438286717618951e+02
-6.317460317460318109e+00 -1.572544372558732846e+02
-6.312576312576313242e+00 -1.572868365377137820e+02
-6.307692307692307487e+00 -1.572595103355678248e+02
-6.302808302808302621e+00 -1.573696384249326456e+02
-6.297924297924297754e+00 -1.576875281360519807e+02
-6.293040293040292887e+00 -1.578298214006866544e+02
-6.288156288156288021e+00 -1.578473091706071330e+02
-6.283272283272283154e+00 -1.578170293271170408e+02
-6.278388278388278287e+00 -1.575603807044709299e+02
-6.273504273504273421e+00 -1.570608048814513324e+02
-6.268620268620268554e+00 -1.567903709257088565e+02
-6.263736263736263687e+00 -1.568207227288030197e+02
-6.258852258852258821e+00 -1.567795261511915896e+02
-6.253968253968253954e+00 -1.567021649795163967e+02
-6.249084249084249088e+00 -1.568292700691231119e+02
-6.244200244200244221e+00 -1.568814217330345855e+02
-6.239316239316239354e+00 -1.569299829588376838e+02
-6.234432234432234488e+00 -1.570394108244763913e+02
-6.229548229548229621e+00 -1.570498527506930202e+02
-6.224664224664224754e+00 -1.570896474692017364e+02
-6.219780219780219888e+00 -1.570599848642066263e+02
-6.214896214896215021e+00 -1.570870774809773138e+02
-6.210012210012210154e+00 -1.570853473385213874e+02
-6.205128205128205288e+00 -1.569302518966043465e+02
-6.200244200244200421e+00 -1.569146733010711330e+02
-6.195360195360195554e+00 -1.569577227764026190e+02
-6.190476190476190688e+00 -1.568798759195933599e+02
-6.185592185592184933e+00 -1.567172942664495281e+02
-6.180708180708180066e+00 -1.565703051749899259e+02
-6.175824175824175200e+00 -1.565040702607478806e+02
-6.170940170940170333e+00 -1.565281280718368464e+02
-6.166056166056165466e+00 -1.566147833615194713e+02
-6.161172161172160600e+00 -1.566561685883481516e+02
-6.156288156288155733e+00 -1.566739956140643244e+02
-6.151404151404150866e+00 -1.565613505930375311e+02
-6.146520146520146000e+00 -1.563973097439722721e+02
-6.141636141636141133e+00 -1.563170856146122674e+02
-6.136752136752136266e+00 -1.564075586041571455e+02
-6.131868131868131400e+00 -1.564732894020923766e+02
-6.126984126984126533e+00 -1.564861704773360316e+02
-6.122100122100121666e+00 -1.565198902729270287e+02
-6.117216117216116800e+00 -1.565188078075512976e+02
-6.112332112332111933e+00 -1.567637796694249346e+02
-6.107448107448107066e+00 -1.569941253091998874e+02
-6.102564102564102200e+00 -1.567526443759012409e+02
-6.097680097680097333e+00 -1.564714159873621497e+02
-6.092796092796092466e+00 -1.564979533084825789e+02
-6.087912087912087600e+00 -1.565107678180965252e+02
-6.083028083028082733e+00 -1.563765117983979565e+02
-6.078144078144077866e+00 -1.563188157566857512e+02
-6.073260073260073000e+00 -1.563434359953529054e+02
-6.068376068376068133e+00 -1.563314166077480536e+02
-6.063492063492063266e+00 -1.563436155550003832e+02
-6.058608058608058400e+00 -1.564287556787613767e+02
-6.053724053724053533e+00 -1.568348468598406384e+02
-6.048840048840048667e+00 -1.570880366989320294e+02
-6.043956043956043800e+00 -1.570347865643311707e+02
-6.039072039072038933e+00 -1.570636940640391117e+02
-6.034188034188034067e+00 -1.570515782332977039e+02
-6.029304029304029200e+00 -1.570718391912343179e+02
-6.024420024420024333e+00 -1.568732129209391815e+02
-6.019536019536019467e+00 -1.565686324848589379e+02
-6.014652014652014600e+00 -1.565977736661966446e+02
-6.009768009768009733e+00 -1.566010665565366082e+02
-6.004884004884004867e+00 -1.562961419271059071e+02
-6.000000000000000000e+00 -1.561760647721241071e+02
-5.995115995115995133e+00 -1.561678008438100562e+02
-5.990231990231990267e+00 -1.561809117754679619e+02
-5.985347985347985400e+00 -1.562356663140487569e+02
-5.980463980463980533e+00 -1.561351427547449759e+02
-5.975579975579975667e+00 -1.560486909800810906e+02
-5.970695970695970800e+00 -1.561236363014938036e+02
-5.965811965811965933e+00 -1.562862322584075798e+02
-5.960927960927961067e+00 -1.564431074016406171e+02
-5.956043956043956200e+00 -1.564308937334696168e+02
-5.951159951159951333e+00 -1.563998002633593956e+02
-5.946275946275946467e+00 -1.563946357665855658e+02
-5.941391941391941600e+00 -1.562401840794202030e+02
-5.936507936507936734e+00 -1.561445893990846230e+02
-5.931623931623931867e+00 -1.562425943220896727e+02
-5.926739926739927000e+00 -1.563992170749662876e+02
-5.921855921855922134e+00 -1.564228812950930774e+02
-5.916971916971917267e+00 -1.563480776891845778e+02
-5.912087912087912400e+00 -1.563471442731688512e+02
-5.907203907203907534e+00 -1.563081919775652011e+02
-5.902319902319902667e+00 -1.562788727850314956e+02
-5.897435897435897800e+00 -1.563281245997366682e+02
-5.892551892551892934e+00 -1.563458131373696460e+02
-5.887667887667888067e+00 -1.562647470838237211e+02
-5.882783882783883200e+00 -1.563869606036797961e+02
-5.877899877899878334e+00 -1.566775912296120339e+02
-5.873015873015872579e+00 -1.565649932473733656e+02
-5.868131868131867712e+00 -1.564465796598789780e+02
-5.863247863247862846e+00 -1.565713769418772188e+02
-5.858363858363857979e+00 -1.566518389427390616e+02
-5.853479853479853112e+00 -1.566458677924220524e+02
-5.848595848595848246e+00 -1.566071360214354229e+02
-5.843711843711843379e+00 -1.565865658609900208e+02
-5.838827838827838512e+00 -1.566786142860080986e+02
-5.833943833943833646e+00 -1.566464285955952960e+02
-5.829059829059828779e+00 -1.566759993312120685e+02
-5.824175824175823912e+00 -1.568710564947342334e+02
-5.819291819291819046e+00 -1.570541722002492691e+02
-5.814407814407814179e+00 -1.570693715284215557e+02
-5.809523809523809312e+00 -1.566813638998384022e+02
-5.804639804639804446e+00 -1.565618097233543722e+02
-5.799755799755799579e+00 -1.567087619428384642e+02
-5.794871794871794712e+00 -1.567729735016104371e+02
-5.789987789987789846e+00 -1.569189898699618766e+02
-5.785103785103784979e+00 -1.572286916671413053e+02
-5.780219780219780112e+00 -1.574494575840924995e+02
-5.775335775335775246e+00 -1.574142574721847723e+02
-5.770451770451770379e+00 -1.572097852791554544e+02
-5.765567765567765512e+00 -1.571092144382874665e+02
-5.760683760683760646e+00 -1.572770455567121246e+02
-5.755799755799755779e+00 -1.573746114538578809e+02
-5.750915750915750912e+00 -1.573221640609278325e+02
-5.746031746031746046e+00 -1.572830172843361822e+02
-5.741147741147741179e+00 -1.572157560924310644e+02
-5.736263736263736313e+00 -1.573184179091005888e+02
-5.731379731379731446e+00 -1.570684941097520380e+02
-5.726495726495726579e+00 -1.567569189827291893e+02
-5.721611721611721713e+00 -1.569133864696114813e+02
-5.716727716727716846e+00 -1.569637610568378250e+02
-5.711843711843711979e+00 -1.569785320583171142e+02
-5.706959706959707113e+00 -1.568634284647003767e+02
-5.702075702075702246e+00 -1.567266659560974347e+02
-5.697191697191697379e+00 -1.567458862170628322e+02
-5.692307692307692513e+00 -1.567465769488087517e+02
-5.687423687423687646e+00 -1.567536975825015304e+02
-5.682539682539682779e+00 -1.567855437731875838e+02
-5.677655677655677913e+00 -1.567514060476760278e+02
-5.672771672771673046e+00 -1.567534870312755686e+02
-5.667887667887668179e+00 -1.568445700137428389e+02
-5.663003663003663313e+00 -1.569543321196786962e+02
-5.658119658119658446e+00 -1.569640375998901334e+02
-5.653235653235653579e+00 -1.570948390018057808e+02
-5.648351648351648713e+00 -1.571526282400733407e+02
-5.643467643467643846e+00 -1.571472105402413888e+02
-5.638583638583638979e+00 -1.570416000262604825e+02
-5.633699633699634113e+00 -1.567791374398136952e+02
-5.628815628815629246e+00 -1.567780607842709060e+02
-5.623931623931623491e+00 -1.568528771887646940e+02
-5.619047619047618625e+00 -1.568593278052110236e+02
-5.614163614163613758e+00 -1.568410096585048450e+02
-5.609279609279608891e+00 -1.568039186268897254e+02
-5.604395604395604025e+00 -1.567282366393567941e+02
-5.599511599511599158e+00 -1.566352675801537941e+02
-5.594627594627594291e+00 -1.566209883195650718e+02
-5.589743589743589425e+00 -1.569104798434091492e+02
-5.584859584859584558e+00 -1.572560039951866315e+02
-5.579975579975579691e+00 -1.573724230261449293e+02
-5.575091575091574825e+00 -1.572842410978783221e+02
-5.570207570207569958e+00 -1.572506267767761585e+02
-5.565323565323565091e+00 -1.572067678420539210e+02
-5.560439560439560225e+00 -1.567376344634915029e+02
-5.555555555555555358e+00 -1.565335742480306465e+02
-5.550671550671550492e+00 -1.566694717549459881e+02
-5.545787545787545625e+00 -1.563223333351439805e+02
-5.540903540903540758e+00 -1.559045622320967368e+02
-5.536019536019535892e+00 -1.557660395877715587e+02
-5.531135531135531025e+00 -1.557323884678780246e+02
-5.526251526251526158e+00 -1.557285634442486923e+02
-5.521367521367521292e+00 -1.557888618718401688e+02
-5.516483516483516425e+00 -1.557279864001331759e+02
-5.511599511599511558e+00 -1.559031585338119044e+02
-5.506715506715506692e+00 -1.561018989609591472e+02
-5.501831501831501825e+00 -1.560810713971293922e+02
-5.496947496947496958e+00 -1.560400641441925416e+02
-5.492063492063492092e+00 -1.557322914318916105e+02
-5.487179487179487225e+00 -1.557568998087435830e+02
-5.482295482295482358e+00 -1.559350578855800222e+02
-5.477411477411477492e+00 -1.558071790261766125e+02
-5.472527472527472625e+00 -1.554464700950998974e+02
-5.467643467643467758e+00 -1.549471124825704464e+02
-5.462759462759462892e+00 -1.547032107456372785e+02
-5.457875457875458025e+00 -1.546774904386366245e+02
-5.452991452991453158e+00 -1.545599584246952247e+02
-5.448107448107448292e+00 -1.545138983302971099e+02
-5.443223443223443425e+00 -1.544523871358318843e+02
-5.438339438339438559e+00 -1.543378867685697458e+02
-5.433455433455433692e+00 -1.542834419361089999e+02
-5.428571428571428825e+00 -1.543242092327560897e+02
-5.423687423687423959e+00 -1.543331042266410975e+02
-5.418803418803419092e+00 -1.543821907380266225e+02
-5.413919413919414225e+00 -1.545430561470830924e+02
-5.409035409035409359e+00 -1.545514309807869608e+02
-5.404151404151404492e+00 -1.545185031118996903e+02
-5.399267399267399625e+00 -1.545492041242409300e+02
-5.394383394383394759e+00 -1.545747810746252355e+02
-5.389499389499389892e+00 -1.546141372127376030e+02
-5.384615384615385025e+00 -1.546234647486364793e+02
-5.379731379731380159e+00 -1.546169874496166869e+02
-5.374847374847375292e+00 -1.546300732256745221e+02
-5.369963369963369537e+00 -1.545557932969621220e+02
-5.365079365079364671e+00 -1.545365750328638796e+02
-5.360195360195359804e+00 -1.545574086741032147e+02
-5.355311355311354937e+00 -1.545286936593308553e+02
-5.350427350427350071e+00 -1.544415693091783623e+02
-5.345543345543345204e+00 -1.544195575603458792e+02
-5.340659340659340337e+00 -1.546924869679006349e+02
-5.335775335775335471e+00 -1.548414108389922603e+02
-5.330891330891330604e+00 -1.548603952595772455e+02
-5.326007326007325737e+00 -1.552152671043055250e+02
-5.321123321123320871e+00 -1.555278370827094534e+02
-5.316239316239316004e+00 -1.555595622724350164e+02
-5.311355311355311137e+00 -1.554688675627513987e+02
-5.306471306471306271e+00 -1.554008486250810392e+02
-5.301587301587301404e+00 -1.553618669266802215e+02
-5.296703296703296537e+00 -1.553707643950324950e+02
-5.291819291819291671e+00 -1.553890330100013273e+02
-5.286935286935286804e+00 -1.554212296664363748e+02
-5.282051282051281937e+00 -1.553931069427928264e+02
-5.277167277167277071e+00 -1.554376696695124735e+02
-5.272283272283272204e+00 -1.557043264010082169e+02
-5.267399267399267337e+00 -1.557814705109225599e+02
-5.262515262515262471e+00 -1.557380534155602447e+02
-5.257631257631257604e+00 -1.558577255553194618e+02
-5.252747252747252737e+00 -1.562288080960514094e+02
-5.247863247863247871e+00 -1.569448515135347861e+02
-5.242979242979243004e+00 -1.573569054098884124e+02
-5.238095238095238138e+00 -1.574369788681022442e+02
-5.233211233211233271e+00 -1.576215169215682295e+02
-5.228327228327228404e+00 -1.574890840989302205e+02
-5.223443223443223538e+00 -1.575938096918842746e+02
-5.218559218559218671e+00 -1.578124858995343800e+02
-5.213675213675213804e+00 -1.578285173301934776e+02
-5.208791208791208938e+00 -1.578619270410851243e+02
-5.203907203907204071e+00 -1.578760050470122849e+02
-5.199023199023199204e+00 -1.578806491633793314e+02
-5.194139194139194338e+00 -1.578714626147765046e+02
-5.189255189255189471e+00 -1.579193363575303124e+02
-5.184371184371184604e+00 -1.579588413998910141e+02
-5.179487179487179738e+00 -1.578203159037764465e+02
-5.174603174603174871e+00 -1.575542353914056264e+02
-5.169719169719170004e+00 -1.575162871028115603e+02
-5.164835164835165138e+00 -1.572898998808231283e+02
-5.159951159951160271e+00 -1.570345320023787110e+02
-5.155067155067155404e+00 -1.570863778975966056e+02
-5.150183150183150538e+00 -1.573201212536343974e+02
-5.145299145299145671e+00 -1.573766020551083500e+02
-5.140415140415140804e+00 -1.573341729405141223e+02
-5.135531135531135938e+00 -1.575122378794109750e+02
-5.130647130647131071e+00 -1.576963408280231249e+02
-5.125763125763126205e+00 -1.578315044665293385e+02
-5.120879120879120450e+00 -1.576117092809245150e+02
-5.115995115995115583e+00 -1.572694024442573664e+02
-5.111111111111110716e+00 -1.571195485701559562e+02
-5.106227106227105850e+00 -1.571072767568695383e+02
-5.101343101343100983e+00 -1.569468908332814010e+02
-5.096459096459096116e+00 -1.568935195243758471e+02
-5.091575091575091250e+00 -1.570129845791322794e+02
-5.086691086691086383e+00 -1.568660677827704717e+02
-5.081807081807081516e+00 -1.567476949909705013e+02
-5.076923076923076650e+00 -1.568030262069308662e+02
-5.072039072039071783e+00 -1.567998807118305251e+02
-5.067155067155066916e+00 -1.568182709625804705e+02
-5.062271062271062050e+00 -1.568990673402645086e+02
-5.057387057387057183e+00 -1.569676136510746289e+02
-5.052503052503052317e+00 -1.568701769780658992e+02
-5.047619047619047450e+00 -1.567502893036437115e+02
-5.042735042735042583e+00 -1.567428992718676284e+02
-5.037851037851037717e+00 -1.567372140172242325e+02
-5.032967032967032850e+00 -1.567423467272196262e+02
-5.028083028083027983e+00 -1.567254743194038440e+02
-5.023199023199023117e+00 -1.565269730402559105e+02
-5.018315018315018250e+00 -1.562960697924343094e+02
-5.013431013431013383e+00 -1.562803174274370974e+02
-5.008547008547008517e+00 -1.563018029429170213e+02
-5.003663003663003650e+00 -1.562735335553493030e+02
-4.998778998778998783e+00 -1.562782747486376138e+02
-4.993894993894993917e+00 -1.562679993243451690e+02
-4.989010989010989050e+00 -1.561977686577594966e+02
-4.984126984126984183e+00 -1.560331776517549542e+02
-4.979242979242979317e+00 -1.557340697291531626e+02
-4.974358974358974450e+00 -1.556738576494158508e+02
-4.969474969474969583e+00 -1.556832145859030447e+02
-4.964590964590964717e+00 -1.556409534012231575e+02
-4.959706959706959850e+00 -1.555150354252675697e+02
-4.954822954822954983e+00 -1.555019646101800674e+02
-4.949938949938950117e+00 -1.555257162821797863e+02
-4.945054945054945250e+00 -1.557074379897466372e+02
-4.940170940170940383e+00 -1.559586892181081623e+02
-4.935286935286935517e+00 -1.558681046619195456e+02
-4.930402930402930650e+00 -1.558622031402115908e+02
-4.925518925518925784e+00 -1.558091705350876168e+02
-4.920634920634920917e+00 -1.556455471598635825e+02
-4.915750915750916050e+00 -1.555217588541836164e+02
-4.910866910866911184e+00 -1.555026464390212766e+02
-4.905982905982906317e+00 -1.554950260016328230e+02
-4.901098901098901450e+00 -1.556129044811843016e+02
-4.896214896214896584e+00 -1.557824833961512638e+02
-4.891330891330891717e+00 -1.558164636346330951e+02
-4.886446886446886850e+00 -1.558368784889252083e+02
-4.881562881562881984e+00 -1.559457014054107731e+02
-4.876678876678877117e+00 -1.560413885513430898e+02
-4.871794871794871362e+00 -1.558234474167780093e+02
-4.866910866910866496e+00 -1.555189666876808303e+02
-4.862026862026861629e+00 -1.555603854012108798e+02
-4.857142857142856762e+00 -1.555324981799454065e+02
-4.852258852258851896e+00 -1.555219614269643671e+02
-4.847374847374847029e+00 -1.554691131584183950e+02
-4.842490842490842162e+00 -1.554060874227904492e+02
-4.837606837606837296e+00 -1.553467690936987537e+02
-4.832722832722832429e+00 -1.552307732971221128e+02
-4.827838827838827562e+00 -1.551575323002203390e+02
-4.822954822954822696e+00 -1.551519102437109154e+02
-4.818070818070817829e+00 -1.551979584260196816e+02
-4.813186813186812962e+00 -1.551302024114795870e+02
-4.808302808302808096e+00 -1.550162036388784372e+02
-4.803418803418803229e+00 -1.550145512868683113e+02
-4.798534798534798362e+00 -1.549796066596776996e+02
-4.793650793650793496e+00 -1.549611440212906359e+02
-4.788766788766788629e+00 -1.550682876128271346e+02
-4.783882783882783762e+00 -1.549977649842795699e+02
-4.778998778998778896e+00 -1.548843323905234683e+02
-4.774114774114774029e+00 -1.549339863432508082e+02
-4.769230769230769162e+00 -1.549147712152506244e+02
-4.764346764346764296e+00 -1.548931410313821857e+02
-4.759462759462759429e+00 -1.551283622641272473e+02
-4.754578754578754562e+00 -1.551114179264577615e+02
-4.749694749694749696e+00 -1.550381943310283077e+02
-4.744810744810744829e+00 -1.550666201147504069e+02
-4.739926739926739963e+00 -1.552560585025080115e+02
-4.735042735042735096e+00 -1.554282028366935151e+02
-4.730158730158730229e+00 -1.552614611700411444e+02
-4.725274725274725363e+00 -1.550403218964813732e+02
-4.720390720390720496e+00 -1.550377370216876329e+02
-4.715506715506715629e+00 -1.550079569333801714e+02
-4.710622710622710763e+00 -1.548870073582911004e+02
-4.705738705738705896e+00 -1.547118636356474042e+02
-4.700854700854701029e+00 -1.546554333874675535e+02
-4.695970695970696163e+00 -1.547508739818399874e+02
-4.691086691086691296e+00 -1.545866858118816936e+02
-4.686202686202686429e+00 -1.544213473945694375e+02
-4.681318681318681563e+00 -1.544109396600817377e+02
-4.676434676434676696e+00 -1.544718324276911119e+02
-4.671550671550671829e+00 -1.545356454665660806e+02
-4.666666666666666963e+00 -1.544558511333716240e+02
-4.661782661782662096e+00 -1.544542086534989380e+02
-4.656898656898657229e+00 -1.544665580042232307e+02
-4.652014652014652363e+00 -1.545535228566162687e+02
-4.647130647130647496e+00 -1.549030821876967821e+02
-4.642246642246642629e+00 -1.549465080082041197e+02
-4.637362637362637763e+00 -1.548792411833469771e+02
-4.632478632478632896e+00 -1.548253966438354041e+02
-4.627594627594628029e+00 -1.548495385809923164e+02
-4.622710622710622275e+00 -1.548841079772593616e+02
-4.617826617826617408e+00 -1.548763137748923668e+02
-4.612942612942612541e+00 -1.549925740118311808e+02
-4.608058608058607675e+00 -1.551361250507218870e+02
-4.603174603174602808e+00 -1.550870102868769607e+02
-4.598290598290597941e+00 -1.549445543729459587e+02
-4.593406593406593075e+00 -1.549661648726278713e+02
-4.588522588522588208e+00 -1.550133179891036548e+02
-4.583638583638583341e+00 -1.551044656240562176e+02
-4.578754578754578475e+00 -1.553183414772257720e+02
-4.573870573870573608e+00 -1.552287616156040144e+02
-4.568986568986568741e+00 -1.550567703012575862e+02
-4.564102564102563875e+00 -1.551678498158840398e+02
-4.559218559218559008e+00 -1.550372521182535479e+02
-4.554334554334554142e+00 -1.547036795703452583e+02
-4.549450549450549275e+00 -1.546844351873383232e+02
-4.544566544566544408e+00 -1.548294078020604729e+02
-4.539682539682539542e+00 -1.548397960614431099e+02
-4.534798534798534675e+00 -1.549100291144073367e+02
-4.529914529914529808e+00 -1.549974621152312579e+02
-4.525030525030524942e+00 -1.550212243799225575e+02
-4.520146520146520075e+00 -1.550125726825859829e+02
-4.515262515262515208e+00 -1.550102491561920033e+02
-4.510378510378510342e+00 -1.551069258481983866e+02
-4.505494505494505475e+00 -1.550994670456229869e+02
-4.500610500610500608e+00 -1.547968333002602321e+02
-4.495726495726495742e+00 -1.547752074870852823e+02
-4.490842490842490875e+00 -1.548493777944298984e+02
-4.485958485958486008e+00 -1.550768368553579819e+02
-4.481074481074481142e+00 -1.552004856767789249e+02
-4.476190476190476275e+00 -1.550869183667086304e+02
-4.471306471306471408e+00 -1.552997105406526543e+02
-4.466422466422466542e+00 -1.555113107297809734e+02
-4.461538461538461675e+00 -1.555348708861833700e+02
-4.456654456654456808e+00 -1.555309437604028631e+02
-4.451770451770451942e+00 -1.555442690360718530e+02
-4.446886446886447075e+00 -1.555334126081721990e+02
-4.442002442002442208e+00 -1.554270179438207435e+02
-4.437118437118437342e+00 -1.553804365231670204e+02
-4.432234432234432475e+00 -1.555242228011588566e+02
-4.427350427350427609e+00 -1.555679035258430645e+02
-4.422466422466422742e+00 -1.555443378642434311e+02
-4.417582417582417875e+00 -1.555147295092687614e+02
-4.412698412698413009e+00 -1.553850821502630879e+02
-4.407814407814408142e+00 -1.552042887292379874e+02
-4.402930402930403275e+00 -1.548975971088107713e+02
-4.398046398046398409e+00 -1.547272705014414385e+02
-4.393162393162393542e+00 -1.544439572571664883e+02
-4.388278388278388675e+00 -1.541952504553821086e+02
-4.383394383394383809e+00 -1.542849253031797332e+02
-4.378510378510378942e+00 -1.543417550196193702e+02
-4.373626373626374075e+00 -1.543255636086491336e+02
-4.368742368742368321e+00 -1.541631843886106026e+02
-4.363858363858363454e+00 -1.541319607150446700e+02
-4.358974358974358587e+00 -1.541206476625889934e+02
-4.354090354090353721e+00 -1.542559880170682902e+02
-4.349206349206348854e+00 -1.542652184110202143e+02
-4.344322344322343987e+00 -1.538777345869256976e+02
-4.339438339438339121e+00 -1.538976163042489134e+02
-4.334554334554334254e+00 -1.541925262682390780e+02
-4.329670329670329387e+00 -1.542729031387719942e+02
-4.324786324786324521e+00 -1.542608014511048111e+02
-4.319902319902319654e+00 -1.542448556571408744e+02
-4.315018315018314787e+00 -1.542030828588484894e+02
-4.310134310134309921e+00 -1.541408614045648449e+02
-4.305250305250305054e+00 -1.540958331505192405e+02
-4.300366300366300187e+00 -1.540861897286982867e+02
-4.295482295482295321e+00 -1.540725534551518763e+02
-4.290598290598290454e+00 -1.540531057741255836e+02
-4.285714285714285587e+00 -1.542221562178319800e+02
-4.280830280830280721e+00 -1.544375267609109983e+02
-4.275946275946275854e+00 -1.544873196012065080e+02
-4.271062271062270987e+00 -1.544947929546801788e+02
-4.266178266178266121e+00 -1.544734705951077842e+02
-4.261294261294261254e+00 -1.545274817430603207e+02
-4.256410256410256387e+00 -1.546123912028681389e+02
-4.251526251526251521e+00 -1.546023152923932003e+02
-4.246642246642246654e+00 -1.544441255674614695e+02
-4.241758241758241788e+00 -1.543905845199089413e+02
-4.236874236874236921e+00 -1.543909481607295504e+02
-4.231990231990232054e+00 -1.543945212116360040e+02
-4.227106227106227188e+00 -1.544197430894331262e+02
-4.222222222222222321e+00 -1.543826133624986880e+02
-4.217338217338217454e+00 -1.544439189453076153e+02
-4.212454212454212588e+00 -1.544318596761010554e+02
-4.207570207570207721e+00 -1.542108503436916180e+02
-4.202686202686202854e+00 -1.539816460446446911e+02
-4.197802197802197988e+00 -1.540519788345506242e+02
-4.192918192918193121e+00 -1.541380060489306913e+02
-4.188034188034188254e+00 -1.542103568098784763e+02
-4.183150183150183388e+00 -1.544736159069644259e+02
-4.178266178266178521e+00 -1.546583423045640870e+02
-4.173382173382173654e+00 -1.549178696929998864e+02
-4.168498168498168788e+00 -1.550649718337866716e+02
-4.163614163614163921e+00 -1.549995093904220198e+02
-4.158730158730159054e+00 -1.549678414675565534e+02
-4.153846153846154188e+00 -1.550218679264177695e+02
-4.148962148962149321e+00 -1.552076669949636027e+02
-4.144078144078144454e+00 -1.550854882304110447e+02
-4.139194139194139588e+00 -1.549491216389481281e+02
-4.134310134310134721e+00 -1.548114407721258772e+02
-4.129426129426129854e+00 -1.547320505828382977e+02
-4.124542124542124988e+00 -1.550325318935218206e+02
-4.119658119658119233e+00 -1.552599759390626559e+02
-4.114774114774114366e+00 -1.552317777800060696e+02
-4.109890109890109500e+00 -1.551562776019648595e+02
-4.105006105006104633e+00 -1.551591080116901082e+02
-4.100122100122099766e+00 -1.551274237273604797e+02
-4.095238095238094900e+00 -1.551179062963692274e+02
-4.090354090354090033e+00 -1.551951460451130060e+02
-4.085470085470085166e+00 -1.550965702834345734e+02
-4.080586080586080300e+00 -1.550250951948402758e+02
-4.075702075702075433e+00 -1.550530375107026089e+02
-4.070818070818070566e+00 -1.550118357596134899e+02
-4.065934065934065700e+00 -1.549935364104649409e+02
-4.061050061050060833e+00 -1.550341617131462613e+02
-4.056166056166055967e+00 -1.550205632974421519e+02
-4.051282051282051100e+00 -1.550258662467750241e+02
-4.046398046398046233e+00 -1.550495336259315309e+02
-4.041514041514041367e+00 -1.550592648497143102e+02
-4.036630036630036500e+00 -1.550402415756585697e+02
-4.031746031746031633e+00 -1.550426028052934839e+02
-4.026862026862026767e+00 -1.551521960910968687e+02
-4.021978021978021900e+00 -1.551831309597677091e+02
-4.017094017094017033e+00 -1.551803397685344237e+02
-4.012210012210012167e+00 -1.551519731058788807e+02
-4.007326007326007300e+00 -1.552263245591962004e+02
-4.002442002442002433e+00 -1.554384024097769839e+02
-3.997557997557997567e+00 -1.554275242418328560e+02
-3.992673992673992700e+00 -1.552600171729841634e+02
-3.987789987789987833e+00 -1.555543351964209080e+02
-3.982905982905982967e+00 -1.557197304691939905e+02
-3.978021978021978100e+00 -1.551872799861985754e+02
-3.973137973137973233e+00 -1.548916454824776565e+02
-3.968253968253968367e+00 -1.548801772667939076e+02
-3.963369963369963500e+00 -1.548939135005900312e+02
-3.958485958485958633e+00 -1.548946034406134800e+02
-3.953601953601953767e+00 -1.549826267116671659e+02
-3.948717948717948900e+00 -1.551139894419841880e+02
-3.943833943833944033e+00 -1.549865999953595974e+02
-3.938949938949939167e+00 -1.549950275460221860e+02
-3.934065934065934300e+00 -1.549963450463034746e+02
-3.929181929181929434e+00 -1.548178431123348275e+02
-3.924297924297924567e+00 -1.547071230064527469e+02
-3.919413919413919700e+00 -1.547519373733967711e+02
-3.914529914529914834e+00 -1.548850838044347142e+02
-3.909645909645909967e+00 -1.551294897580811210e+02
-3.904761904761905100e+00 -1.553256235496282329e+02
-3.899877899877900234e+00 -1.553258642013346389e+02
-3.894993894993895367e+00 -1.552668183415908914e+02
-3.890109890109890500e+00 -1.550909029732119393e+02
-3.885225885225885634e+00 -1.550241835442377862e+02
-3.880341880341880767e+00 -1.548956202622341891e+02
-3.875457875457875900e+00 -1.544704593006290736e+02
-3.870573870573870146e+00 -1.541035744795429423e+02
-3.865689865689865279e+00 -1.540468347061485304e+02
-3.860805860805860412e+00 -1.540684247917728840e+02
-3.855921855921855546e+00 -1.540121221541445777e+02
-3.851037851037850679e+00 -1.538603937764174248e+02
-3.846153846153845812e+00 -1.536411746705857979e+02
-3.841269841269840946e+00 -1.535866807102484017e+02
-3.836385836385836079e+00 -1.536430579724162158e+02
-3.831501831501831212e+00 -1.536602115337555006e+02
-3.826617826617826346e+00 -1.536674361764588639e+02
-3.821733821733821479e+00 -1.536827462910916324e+02
-3.816849816849816612e+00 -1.536767351382922016e+02
-3.811965811965811746e+00 -1.536525916072749851e+02
-3.807081807081806879e+00 -1.537066955556490768e+02
-3.802197802197802012e+00 -1.536910439526302525e+02
-3.797313797313797146e+00 -1.535399597213998391e+02
-3.792429792429792279e+00 -1.534546441714727223e+02
-3.787545787545787412e+00 -1.534522505376606603e+02
-3.782661782661782546e+00 -1.531906251148593299e+02
-3.777777777777777679e+00 -1.527801120480830264e+02
-3.772893772893772812e+00 -1.527263848428724486e+02
-3.768009768009767946e+00 -1.527374227352303819e+02
-3.763125763125763079e+00 -1.528461310048546409e+02
-3.758241758241758212e+00 -1.531677662153079496e+02
-3.753357753357753346e+00 -1.533865907251582144e+02
-3.748473748473748479e+00 -1.533457803829697070e+02
-3.743589743589743613e+00 -1.532238420508427907e+02
-3.738705738705738746e+00 -1.532058200151412279e+02
-3.733821733821733879e+00 -1.532052381768042153e+02
-3.728937728937729013e+00 -1.532300259574114421e+02
-3.724053724053724146e+00 -1.533613085587222713e+02
-3.719169719169719279e+00 -1.534348503492160489e+02
-3.714285714285714413e+00 -1.534451201973810726e+02
-3.709401709401709546e+00 -1.536416370929583763e+02
-3.704517704517704679e+00 -1.538572233991416454e+02
-3.699633699633699813e+00 -1.539356468159207623e+02
-3.694749694749694946e+00 -1.538495103771682864e+02
-3.689865689865690079e+00 -1.536466596191630174e+02
-3.684981684981685213e+00 -1.535955770907284830e+02
-3.680097680097680346e+00 -1.535559667413216118e+02
-3.675213675213675479e+00 -1.534563037935553780e+02
-3.670329670329670613e+00 -1.535262342191861933e+02
-3.665445665445665746e+00 -1.535419250879551214e+02
-3.660561660561660879e+00 -1.536531810773235236e+02
-3.655677655677656013e+00 -1.540128292237562277e+02
-3.650793650793651146e+00 -1.543294249350393557e+02
-3.645909645909646279e+00 -1.545236110782389858e+02
-3.641025641025641413e+00 -1.545614652917718672e+02
-3.636141636141636546e+00 -1.546002476408089592e+02
-3.631257631257631679e+00 -1.548377901060823660e+02
-3.626373626373626813e+00 -1.551278631734830356e+02
-3.621489621489621058e+00 -1.550780984506077402e+02
-3.616605616605616191e+00 -1.548660551077938408e+02
-3.611721611721611325e+00 -1.548832238209619163e+02
-3.606837606837606458e+00 -1.546743532982420106e+02
-3.601953601953601591e+00 -1.544962644358304544e+02
-3.597069597069596725e+00 -1.545409691601801399e+02
-3.592185592185591858e+00 -1.545081592780668984e+02
-3.587301587301586991e+00 -1.544424056852565172e+02
-3.582417582417582125e+00 -1.543204136575504606e+02
-3.577533577533577258e+00 -1.543748194313016597e+02
-3.572649572649572391e+00 -1.545126583192781879e+02
-3.567765567765567525e+00 -1.544559723822086710e+02
-3.562881562881562658e+00 -1.546717227611765395e+02
-3.557997557997557792e+00 -1.552815639189131218e+02
-3.553113553113552925e+00 -1.555456247522325839e+02
-3.548229548229548058e+00 -1.555132271278393148e+02
-3.543345543345543192e+00 -1.555129405019301316e+02
-3.538461538461538325e+00 -1.554560591555490987e+02
-3.533577533577533458e+00 -1.555014379910283537e+02
-3.528693528693528592e+00 -1.556857378898033915e+02
-3.523809523809523725e+00 -1.556528613267796004e+02
-3.518925518925518858e+00 -1.554789786764487474e+02
-3.514041514041513992e+00 -1.554201729883479857e+02
-3.509157509157509125e+00 -1.554062311497623625e+02
-3.504273504273504258e+00 -1.554060141443951011e+02
-3.499389499389499392e+00 -1.554049062626913269e+02
-3.494505494505494525e+00 -1.554180619847701337e+02
-3.489621489621489658e+00 -1.554180613268401316e+02
-3.484737484737484792e+00 -1.554467377983787344e+02
-3.479853479853479925e+00 -1.553834346670209072e+02
-3.474969474969475058e+00 -1.554509088132388115e+02
-3.470085470085470192e+00 -1.557024952368391837e+02
-3.465201465201465325e+00 -1.556977970914632863e+02
-3.460317460317460458e+00 -1.556413703898654148e+02
-3.455433455433455592e+00 -1.558227430992276368e+02
-3.450549450549450725e+00 -1.559614988523871943e+02
-3.445665445665445858e+00 -1.559848042065897573e+02
-3.440781440781440992e+00 -1.558803415672884682e+02
-3.435897435897436125e+00 -1.557980933516693653e+02
-3.431013431013431259e+00 -1.557680410583972161e+02
-3.426129426129426392e+00 -1.555944946315027551e+02
-3.421245421245421525e+00 -1.552822411030917351e+02
-3.416361416361416659e+00 -1.552216468106051082e+02
-3.411477411477411792e+00 -1.551957035589493898e+02
-3.406593406593406925e+00 -1.550056930941618134e+02
-3.401709401709402059e+00 -1.551519713460034495e+02
-3.396825396825397192e+00 -1.552251568529779888e+02
-3.391941391941392325e+00 -1.550525710300169919e+02
-3.387057387057387459e+00 -1.552121855829352342e+02
-3.382173382173382592e+00 -1.553813037835227533e+02
-3.377289377289377725e+00 -1.553936361129509862e+02
-3.372405372405371971e+00 -1.553794201725670518e+02
-3.367521367521367104e+00 -1.554084610007216156e+02
-3.362637362637362237e+00 -1.555917322610330018e+02
-3.357753357753357371e+00 -1.554720589261153805e+02
-3.352869352869352504e+00 -1.552766039776779223e+02
-3.347985347985347637e+00 -1.552812535067749309e+02
-3.343101343101342771e+00 -1.551351285138239291e+02
-3.338217338217337904e+00 -1.550059092571364943e+02
-3.333333333333333037e+00 -1.550531345748104002e+02
-3.328449328449328171e+00 -1.550140773383708108e+02
-3.323565323565323304e+00 -1.548804316365688010e+02
-3.318681318681318437e+00 -1.547942628047536857e+02
-3.313797313797313571e+00 -1.547861622453268353e+02
-3.308913308913308704e+00 -1.547892238551309561e+02
-3.304029304029303837e+00 -1.548614196645520735e+02
-3.299145299145298971e+00 -1.549368165763504521e+02
-3.294261294261294104e+00 -1.549405227319016660e+02
-3.289377289377289237e+00 -1.546733566389440568e+02
-3.284493284493284371e+00 -1.545205910053807372e+02
-3.279609279609279504e+00 -1.545214136276110537e+02
-3.274725274725274637e+00 -1.544245338816179185e+02
-3.269841269841269771e+00 -1.542458502416547503e+02
-3.264957264957264904e+00 -1.540218689583353182e+02
-3.260073260073260037e+00 -1.539990416247528344e+02
-3.255189255189255171e+00 -1.540370212403660162e+02
-3.250305250305250304e+00 -1.540868398713658110e+02
-3.245421245421245438e+00 -1.541435608801313322e+02
-3.240537240537240571e+00 -1.541853123950437237e+02
-3.235653235653235704e+00 -1.541727095090885200e+02
-3.230769230769230838e+00 -1.541516386818087767e+02
-3.225885225885225971e+00 -1.541690194320024716e+02
-3.221001221001221104e+00 -1.542490126312276288e+02
-3.216117216117216238e+00 -1.542811591962833120e+02
-3.211233211233211371e+00 -1.541518519702003402e+02
-3.206349206349206504e+00 -1.540016481740449876e+02
-3.201465201465201638e+00 -1.540625816917495854e+02
-3.196581196581196771e+00 -1.540648779509209305e+02
-3.191697191697191904e+00 -1.541082890557789256e+02
-3.186813186813187038e+00 -1.542723657438218936e+02
-3.181929181929182171e+00 -1.542376658096669075e+02
-3.177045177045177304e+00 -1.543137818323949091e+02
-3.172161172161172438e+00 -1.543990904608490951e+02
-3.167277167277167571e+00 -1.544651253932535724e+02
-3.162393162393162704e+00 -1.544119517498615153e+02
-3.157509157509157838e+00 -1.542808218327817542e+02
-3.152625152625152971e+00 -1.543635896587804552e+02
-3.147741147741148104e+00 -1.543453892161399494e+02
-3.142857142857143238e+00 -1.542596386706089788e+02
-3.137973137973138371e+00 -1.542458735261771494e+02
-3.133089133089133504e+00 -1.542791551974081870e+02
-3.128205128205128638e+00 -1.543217725243922871e+02
-3.123321123321122883e+00 -1.545213476592034567e+02
-3.118437118437118016e+00 -1.547350626401722593e+02
-3.113553113553113150e+00 -1.545780714462784999e+02
-3.108669108669108283e+00 -1.545262992756016729e+02
-3.103785103785103416e+00 -1.546623724860342293e+02
-3.098901098901098550e+00 -1.547374057310977662e+02
-3.094017094017093683e+00 -1.547203028579939428e+02
-3.089133089133088816e+00 -1.546965001008693719e+02
-3.084249084249083950e+00 -1.545630561785564225e+02
-3.079365079365079083e+00 -1.545387159506206558e+02
-3.074481074481074216e+00 -1.544703778833336685e+02
-3.069597069597069350e+00 -1.544224236040947744e+02
-3.064713064713064483e+00 -1.545412403876801761e+02
-3.059829059829059617e+00 -1.544645087146295168e+02
-3.054945054945054750e+00 -1.544988020211409889e+02
-3.050061050061049883e+00 -1.546336107510247189e+02
-3.045177045177045017e+00 -1.548979741226953593e+02
-3.040293040293040150e+00 -1.547654821365114799e+02
-3.035409035409035283e+00 -1.542390679530985267e+02
-3.030525030525030417e+00 -1.540661267244576891e+02
-3.025641025641025550e+00 -1.540643238081574964e+02
-3.020757020757020683e+00 -1.540958546617827380e+02
-3.015873015873015817e+00 -1.541202233519520064e+02
-3.010989010989010950e+00 -1.541124041249416905e+02
-3.006105006105006083e+00 -1.540402315753141522e+02
-3.001221001221001217e+00 -1.538752628940872853e+02
-2.996336996336996350e+00 -1.537334954525389321e+02
-2.991452991452991483e+00 -1.537896050585143257e+02
-2.986568986568986617e+00 -1.539514161941428938e+02
-2.981684981684981750e+00 -1.540501024233105056e+02
-2.976800976800976883e+00 -1.540831892293132626e+02
-2.971916971916972017e+00 -1.540727470870251352e+02
-2.967032967032967150e+00 -1.540600484830567893e+02
-2.962148962148962283e+00 -1.540962667747409114e+02
-2.957264957264957417e+00 -1.540536746007030047e+02
-2.952380952380952550e+00 -1.539911621800376054e+02
-2.947496947496947683e+00 -1.539083571216258690e+02
-2.942612942612942817e+00 -1.538768636433307790e+02
-2.937728937728937950e+00 -1.538594798446281970e+02
-2.932844932844933084e+00 -1.537712294115681004e+02
-2.927960927960928217e+00 -1.537879382675353099e+02
-2.923076923076923350e+00 -1.538640547116987705e+02
-2.918192918192918484e+00 -1.538979366293253008e+02
-2.913308913308913617e+00 -1.537325354685596324e+02
-2.908424908424908750e+00 -1.535487150166817401e+02
-2.903540903540903884e+00 -1.534852357479882983e+02
-2.898656898656899017e+00 -1.534163946091875346e+02
-2.893772893772894150e+00 -1.534698104857791350e+02
-2.888888888888889284e+00 -1.534820512575984424e+02
-2.884004884004884417e+00 -1.534529499566702384e+02
-2.879120879120879550e+00 -1.534592782683924099e+02
-2.874236874236874684e+00 -1.534102958086665751e+02
-2.869352869352868929e+00 -1.533364128257073276e+02
-2.864468864468864062e+00 -1.535039115686286380e+02
-2.859584859584859196e+00 -1.535861330662706905e+02
-2.854700854700854329e+00 -1.535761135365837049e+02
-2.849816849816849462e+00 -1.538338675900654380e+02
-2.844932844932844596e+00 -1.536933812757606006e+02
-2.840048840048839729e+00 -1.534660279530002072e+02
-2.835164835164834862e+00 -1.532667319687557494e+02
-2.830280830280829996e+00 -1.531951444401381082e+02
-2.825396825396825129e+00 -1.531766815241124107e+02
-2.820512820512820262e+00 -1.532723544179310124e+02
-2.815628815628815396e+00 -1.536110088485445999e+02
-2.810744810744810529e+00 -1.536591079557814510e+02
-2.805860805860805662e+00 -1.535803591291558803e+02
-2.800976800976800796e+00 -1.535320627331990977e+02
-2.796092796092795929e+00 -1.534416917482752183e+02
-2.791208791208791062e+00 -1.534237875840971128e+02
-2.786324786324786196e+00 -1.534954120467249368e+02
-2.781440781440781329e+00 -1.536407713965957385e+02
-2.776556776556776462e+00 -1.538397396167632110e+02
-2.771672771672771596e+00 -1.539418483838167901e+02
-2.766788766788766729e+00 -1.540235562956594322e+02
-2.761904761904761862e+00 -1.541042459801223004e+02
-2.757020757020756996e+00 -1.541413581060920990e+02
-2.752136752136752129e+00 -1.541450201045500705e+02
-2.747252747252747263e+00 -1.541843338136405066e+02
-2.742368742368742396e+00 -1.541111479908864226e+02
-2.737484737484737529e+00 -1.541153043198959267e+02
-2.732600732600732663e+00 -1.542226329902000828e+02
-2.727716727716727796e+00 -1.542394784269069703e+02
-2.722832722832722929e+00 -1.542581158233350322e+02
-2.717948717948718063e+00 -1.543336792890497122e+02
-2.713064713064713196e+00 -1.543070288348569079e+02
-2.708180708180708329e+00 -1.542341395783760163e+02
-2.703296703296703463e+00 -1.542656212627821617e+02
-2.698412698412698596e+00 -1.544342387867178559e+02
-2.693528693528693729e+00 -1.547298528202571788e+02
-2.688644688644688863e+00 -1.549552869115969429e+02
-2.683760683760683996e+00 -1.549925023317765636e+02
-2.678876678876679129e+00 -1.548652782021587768e+02
-2.673992673992674263e+00 -1.549135525356948051e+02
-2.669108669108669396e+00 -1.548662333467055419e+02
-2.664224664224664529e+00 -1.548087974334360410e+02
-2.659340659340659663e+00 -1.548475933560758619e+02
-2.654456654456654796e+00 -1.548334809178825253e+02
-2.649572649572649929e+00 -1.549310061404568160e+02
-2.644688644688645063e+00 -1.549576283775337799e+02
-2.639804639804640196e+00 -1.549383284968643579e+02
-2.634920634920635329e+00 -1.550405833364554837e+02
-2.630036630036630463e+00 -1.549567120057901093e+02
-2.625152625152625596e+00 -1.550094425510663996e+02
-2.620268620268619841e+00 -1.553747824854435464e+02
-2.615384615384614975e+00 -1.556003027906990894e+02
-2.610500610500610108e+00 -1.555771183420056900e+02
-2.605616605616605241e+00 -1.555771803582584596e+02
-2.600732600732600375e+00 -1.556583848443868021e+02
-2.595848595848595508e+00 -1.557065475286548804e+02
-2.590964590964590641e+00 -1.558297800638135300e+02
-2.586080586080585775e+00 -1.557701516921975724e+02
-2.581196581196580908e+00 -1.556273459318439620e+02
-2.576312576312576041e+00 -1.557752147719724292e+02
-2.571428571428571175e+00 -1.558909586843541319e+02
-2.566544566544566308e+00 -1.558648354180825777e+02
-2.561660561660561441e+00 -1.557826913958042496e+02
-2.556776556776556575e+00 -1.556560650947076567e+02
-2.551892551892551708e+00 -1.555676477849393962e+02
-2.547008547008546842e+00 -1.554022465532350452e+02
-2.542124542124541975e+00 -1.552733049990857523e+02
-2.537240537240537108e+00 -1.552748770062048891e+02
-2.532356532356532242e+00 -1.551241733515651617e+02
-2.527472527472527375e+00 -1.548932094655754383e+02
-2.522588522588522508e+00 -1.549844615224195650e+02
-2.517704517704517642e+00 -1.547817954000643965e+02
-2.512820512820512775e+00 -1.542997234258315871e+02
-2.507936507936507908e+00 -1.542171379492912706e+02
-2.503052503052503042e+00 -1.542981804876284286e+02
-2.498168498168498175e+00 -1.543105862710636700e+02
-2.493284493284493308e+00 -1.543157428820395012e+02
-2.488400488400488442e+00 -1.541549968527485248e+02
-2.483516483516483575e+00 -1.538707745035284518e+02
-2.478632478632478708e+00 -1.537692983410706518e+02
-2.473748473748473842e+00 -1.537700074621241981e+02
-2.468864468864468975e+00 -1.537837405024381781e+02
-2.463980463980464108e+00 -1.538579443606810742e+02
-2.459096459096459242e+00 -1.540276132806600913e+02
-2.454212454212454375e+00 -1.540406217918833249e+02
-2.449328449328449508e+00 -1.540274024744014127e+02
-2.444444444444444642e+00 -1.538490022332584886e+02
-2.439560439560439775e+00 -1.537022766819100070e+02
-2.434676434676434909e+00 -1.537690427172948375e+02
-2.429792429792430042e+00 -1.537897824434410836e+02
-2.424908424908425175e+00 -1.537374403414260939e+02
-2.420024420024420309e+00 -1.536505834367922034e+02
-2.415140415140415442e+00 -1.536414158519801845e+02
-2.410256410256410575e+00 -1.535146043759776262e+02
-2.405372405372405709e+00 -1.534732262984173019e+02
-2.400488400488400842e+00 -1.534094357612221700e+02
-2.395604395604395975e+00 -1.532974455493660457e+02
-2.390720390720391109e+00 -1.532553610074272967e+02
-2.385836385836386242e+00 -1.531458045547815345e+02
-2.380952380952381375e+00 -1.531263379129024997e+02
-2.376068376068376509e+00 -1.531483826506973003e+02
-2.371184371184370754e+00 -1.530977383560157818e+02
-2.366300366300365887e+00 -1.531731699918038601e+02
-2.361416361416361021e+00 -1.532715728979642051e+02
-2.356532356532356154e+00 -1.532803133536594657e+02
-2.351648351648351287e+00 -1.532343978007961596e+02
-2.346764346764346421e+00 -1.531871717442525096e+02
-2.341880341880341554e+00 -1.532424679682205806e+02
-2.336996336996336687e+00 -1.532366307323752892e+02
-2.332112332112331821e+00 -1.531129710976421734e+02
-2.327228327228326954e+00 -1.530673921023600315e+02
-2.322344322344322087e+00 -1.530258825707418282e+02
-2.317460317460317221e+00 -1.529868398719102913e+02
-2.312576312576312354e+00 -1.530877889621745283e+02
-2.307692307692307487e+00 -1.531808036076586745e+02
-2.302808302808302621e+00 -1.531872447916861404e+02
-2.297924297924297754e+00 -1.533435342010815248e+02
-2.293040293040292887e+00 -1.536461560906140846e+02
-2.288156288156288021e+00 -1.536754746964788012e+02
-2.283272283272283154e+00 -1.535847592548111322e+02
-2.278388278388278287e+00 -1.535809497536216384e+02
-2.273504273504273421e+00 -1.535665009254436200e+02
-2.268620268620268554e+00 -1.534575776855758136e+02
-2.263736263736263687e+00 -1.536050574587846995e+02
-2.258852258852258821e+00 -1.536238023875621934e+02
-2.253968253968253954e+00 -1.532049021023781279e+02
-2.249084249084249088e+00 -1.530386879814568317e+02
-2.244200244200244221e+00 -1.530425790251627802e+02
-2.239316239316239354e+00 -1.530401529370257094e+02
-2.234432234432234488e+00 -1.530045525182721633e+02
-2.229548229548229621e+00 -1.530613156569654052e+02
-2.224664224664224754e+00 -1.532328297073330816e+02
-2.219780219780219888e+00 -1.533433989258465999e+02
-2.214896214896215021e+00 -1.533726178320430336e+02
-2.210012210012210154e+00 -1.533861116146059942e+02
-2.205128205128205288e+00 -1.534387146047463375e+02
-2.200244200244200421e+00 -1.535447149521591541e+02
-2.195360195360195554e+00 -1.535906822697392613e+02
-2.190476190476190688e+00 -1.536905531717403903e+02
-2.185592185592185821e+00 -1.537734684400859066e+02
-2.180708180708180954e+00 -1.537935619941229675e+02
-2.175824175824176088e+00 -1.539022121702891184e+02
-2.170940170940171221e+00 -1.540921029125016162e+02
-2.166056166056166354e+00 -1.541866756573537884e+02
-2.161172161172161488e+00 -1.541558908449558771e+02
-2.156288156288156621e+00 -1.541827564879162082e+02
-2.151404151404151754e+00 -1.540857967050382626e+02
-2.146520146520146888e+00 -1.538065855629508860e+02
-2.141636141636142021e+00 -1.536896398554673056e+02
-2.136752136752137154e+00 -1.536391123549776125e+02
-2.131868131868132288e+00 -1.536166553337317282e+02
-2.126984126984127421e+00 -1.536578281610236445e+02
-2.122100122100121666e+00 -1.535780239063713566e+02
-2.117216117216116800e+00 -1.535767613275700967e+02
-2.112332112332111933e+00 -1.537236985759934953e+02
-2.107448107448107066e+00 -1.538314482273290480e+02
-2.102564102564102200e+00 -1.539491721354194738e+02
-2.097680097680097333e+00 -1.539850070491709459e+02
-2.092796092796092466e+00 -1.540057382965299269e+02
-2.087912087912087600e+00 -1.540703492803909853e+02
-2.083028083028082733e+00 -1.540694571283125640e+02
-2.078144078144077866e+00 -1.541445178223420385e+02
-2.073260073260073000e+00 -1.541389783654470307e+02
-2.068376068376068133e+00 -1.540561911941023823e+02
-2.063492063492063266e+00 -1.541016845395174641e+02
-2.058608058608058400e+00 -1.541264967356168825e+02
-2.053724053724053533e+00 -1.541758099212101740e+02
-2.048840048840048667e+00 -1.545093910082338766e+02
-2.043956043956043800e+00 -1.546287782445688492e+02
-2.039072039072038933e+00 -1.545612617070425472e+02
-2.034188034188034067e+00 -1.550751976007992710e+02
-2.029304029304029200e+00 -1.553471414588107962e+02
-2.024420024420024333e+00 -1.552723858447098451e+02
-2.019536019536019467e+00 -1.551758547759324074e+02
-2.014652014652014600e+00 -1.552148645016405055e+02
-2.009768009768009733e+00 -1.552945487819588379e+02
-2.004884004884004867e+00 -1.553050812270391816e+02
-2.000000000000000000e+00 -1.552776745654272190e+02
-1.995115995115995133e+00 -1.551772228777995224e+02
-1.990231990231990267e+00 -1.551873625910905048e+02
-1.985347985347985400e+00 -1.551324046252017865e+02
-1.980463980463980533e+00 -1.550526381039562693e+02
-1.975579975579975667e+00 -1.549132845330794055e+02
-1.970695970695970800e+00 -1.549331987609094767e+02
-1.965811965811965933e+00 -1.549511621377993436e+02
-1.960927960927961067e+00 -1.550579376421037807e+02
-1.956043956043956200e+00 -1.552294193496927619e+02
-1.951159951159951333e+00 -1.551279873641854010e+02
-1.946275946275946467e+00 -1.550252399422248288e+02
-1.941391941391941600e+00 -1.550048093051481999e+02
-1.936507936507936734e+00 -1.549912767177628439e+02
-1.931623931623931867e+00 -1.552391923861334533e+02
-1.926739926739927000e+00 -1.556250777805952055e+02
-1.921855921855922134e+00 -1.555542910304767474e+02
-1.916971916971917267e+00 -1.555363868256198145e+02
-1.912087912087912400e+00 -1.555547104103121683e+02
-1.907203907203907534e+00 -1.551988317208319472e+02
-1.902319902319902667e+00 -1.551794859482052402e+02
-1.897435897435897800e+00 -1.550820598394815306e+02
-1.892551892551892934e+00 -1.551584114380615631e+02
-1.887667887667888067e+00 -1.549801669367571435e+02
-1.882783882783883200e+00 -1.548433985524031300e+02
-1.877899877899878334e+00 -1.548086201903104779e+02
-1.873015873015873467e+00 -1.545558692957683604e+02
-1.868131868131868600e+00 -1.544555349527616670e+02
-1.863247863247863734e+00 -1.544562111032091423e+02
-1.858363858363858867e+00 -1.544454421991530353e+02
-1.853479853479854000e+00 -1.545625089257988520e+02
-1.848595848595849134e+00 -1.546977893979159830e+02
-1.843711843711844267e+00 -1.547524591071174314e+02
-1.838827838827839400e+00 -1.545493567547491409e+02
-1.833943833943834534e+00 -1.545270921227693179e+02
-1.829059829059829667e+00 -1.545506584059037607e+02
-1.824175824175824800e+00 -1.544636491091850701e+02
-1.819291819291819934e+00 -1.546116130975147769e+02
-1.814407814407815067e+00 -1.545231880678931873e+02
-1.809523809523810201e+00 -1.545240646160513052e+02
-1.804639804639805334e+00 -1.543464923437747700e+02
-1.799755799755800467e+00 -1.544202481735488277e+02
-1.794871794871795601e+00 -1.543150575014283845e+02
-1.789987789987790734e+00 -1.542060159315039130e+02
-1.785103785103785867e+00 -1.541058268051691300e+02
-1.780219780219781001e+00 -1.540511953430419112e+02
-1.775335775335776134e+00 -1.540861166272962919e+02
-1.770451770451771267e+00 -1.540334284785030263e+02
-1.765567765567766401e+00 -1.540547455342008334e+02
-1.760683760683761534e+00 -1.539152737690529023e+02
-1.755799755799756667e+00 -1.538739068721609442e+02
-1.750915750915751801e+00 -1.537772365996938220e+02
-1.746031746031745158e+00 -1.537431294631044807e+02
-1.741147741147740291e+00 -1.537424550950881326e+02
-1.736263736263735424e+00 -1.536581153801222683e+02
-1.731379731379730558e+00 -1.537076390519414417e+02
-1.726495726495725691e+00 -1.537032968404057556e+02
-1.721611721611720824e+00 -1.536911165674821689e+02
-1.716727716727715958e+00 -1.536891638673361058e+02
-1.711843711843711091e+00 -1.535043219611128507e+02
-1.706959706959706224e+00 -1.534097703732667242e+02
-1.702075702075701358e+00 -1.535848365555500550e+02
-1.697191697191696491e+00 -1.536814673274640199e+02
-1.692307692307691624e+00 -1.537083048645294241e+02
-1.687423687423686758e+00 -1.539278896725269590e+02
-1.682539682539681891e+00 -1.540130278989483941e+02
-1.677655677655677025e+00 -1.541664928067102380e+02
-1.672771672771672158e+00 -1.541660287993618681e+02
-1.667887667887667291e+00 -1.543788109378851914e+02
-1.663003663003662425e+00 -1.545311354466553269e+02
-1.658119658119657558e+00 -1.544963146482097045e+02
-1.653235653235652691e+00 -1.546731466765441780e+02
-1.648351648351647825e+00 -1.547638103051186818e+02
-1.643467643467642958e+00 -1.547157259593435015e+02
-1.638583638583638091e+00 -1.546760863558340020e+02
-1.633699633699633225e+00 -1.546276364678962807e+02
-1.628815628815628358e+00 -1.544012346376032951e+02
-1.623931623931623491e+00 -1.542288670974332661e+02
-1.619047619047618625e+00 -1.543878741262532515e+02
-1.614163614163613758e+00 -1.543854325639141507e+02
-1.609279609279608891e+00 -1.544366700990068182e+02
-1.604395604395604025e+00 -1.544746071381430284e+02
-1.599511599511599158e+00 -1.545155857869966951e+02
-1.594627594627594291e+00 -1.544330187092737674e+02
-1.589743589743589425e+00 -1.542924457307158832e+02
-1.584859584859584558e+00 -1.544999106099646156e+02
-1.579975579975579691e+00 -1.543103630705703040e+02
-1.575091575091574825e+00 -1.544064385211678427e+02
-1.570207570207569958e+00 -1.544455076730498035e+02
-1.565323565323565091e+00 -1.545504116222879816e+02
-1.560439560439560225e+00 -1.546513354966369889e+02
-1.555555555555555358e+00 -1.546122804981478396e+02
-1.550671550671550492e+00 -1.546628637471622767e+02
-1.545787545787545625e+00 -1.544747767616472913e+02
-1.540903540903540758e+00 -1.544967861403802374e+02
-1.536019536019535892e+00 -1.545803652921944717e+02
-1.531135531135531025e+00 -1.546947625532057202e+02
-1.526251526251526158e+00 -1.547485325920103207e+02
-1.521367521367521292e+00 -1.546511881414519962e+02
-1.516483516483516425e+00 -1.546623639016718528e+02
-1.511599511599511558e+00 -1.546941001178622628e+02
-1.506715506715506692e+00 -1.546944028881320605e+02
-1.501831501831501825e+00 -1.542554453002290700e+02
-1.496947496947496958e+00 -1.540197129076831857e+02
-1.492063492063492092e+00 -1.542294682132810522e+02
-1.487179487179487225e+00 -1.543670437625322620e+02
-1.482295482295482358e+00 -1.543622674680959221e+02
-1.477411477411477492e+00 -1.543512476048399833e+02
-1.472527472527472625e+00 -1.543933067271387358e+02
-1.467643467643467758e+00 -1.544568230494017484e+02
-1.462759462759462892e+00 -1.543459222032017806e+02
-1.457875457875458025e+00 -1.541739596547298277e+02
-1.452991452991453158e+00 -1.541154632252226691e+02
-1.448107448107448292e+00 -1.539332059274864264e+02
-1.443223443223443425e+00 -1.538707788078461078e+02
-1.438339438339438559e+00 -1.539336708026115446e+02
-1.433455433455433692e+00 -1.539522277790955513e+02
-1.428571428571428825e+00 -1.539299830437053060e+02
-1.423687423687423959e+00 -1.539184361746371792e+02
-1.418803418803419092e+00 -1.538791152562253615e+02
-1.413919413919414225e+00 -1.538154009847311272e+02
-1.409035409035409359e+00 -1.540798186051419236e+02
-1.404151404151404492e+00 -1.542839204199219125e+02
-1.399267399267399625e+00 -1.542846729818447784e+02
-1.394383394383394759e+00 -1.543448399440575542e+02
-1.389499389499389892e+00 -1.543417175106466459e+02
-1.384615384615385025e+00 -1.543559399080322407e+02
-1.379731379731380159e+00 -1.541293678134288143e+02
-1.374847374847375292e+00 -1.542584335104493789e+02
-1.369963369963370425e+00 -1.544020075204136049e+02
-1.365079365079365559e+00 -1.543865666220978312e+02
-1.360195360195360692e+00 -1.545749355763350650e+02
-1.355311355311355825e+00 -1.545926867702249012e+02
-1.350427350427350959e+00 -1.545984347385661124e+02
-1.345543345543346092e+00 -1.545364338984081769e+02
-1.340659340659341225e+00 -1.545506095651688554e+02
-1.335775335775336359e+00 -1.544761426901765446e+02
-1.330891330891331492e+00 -1.544267450249076887e+02
-1.326007326007326625e+00 -1.545822556254433096e+02
-1.321123321123321759e+00 -1.546908349758243162e+02
-1.316239316239316892e+00 -1.547435786318700366e+02
-1.311355311355312026e+00 -1.547455236921487938e+02
-1.306471306471307159e+00 -1.547184999898609021e+02
-1.301587301587302292e+00 -1.548317174399667522e+02
-1.296703296703297426e+00 -1.546954791906852620e+02
-1.291819291819292559e+00 -1.543627236068163029e+02
-1.286935286935287692e+00 -1.544906634058333168e+02
-1.282051282051282826e+00 -1.549361906176045522e+02
-1.277167277167277959e+00 -1.551422130520376754e+02
-1.272283272283273092e+00 -1.550872847639268741e+02
-1.267399267399268226e+00 -1.548687988934474618e+02
-1.262515262515263359e+00 -1.549096306241704042e+02
-1.257631257631258492e+00 -1.547118687029965542e+02
-1.252747252747253626e+00 -1.544880614505669882e+02
-1.247863247863246983e+00 -1.544908280203679283e+02
-1.242979242979242116e+00 -1.546029861593906674e+02
-1.238095238095237249e+00 -1.548126045579643630e+02
-1.233211233211232383e+00 -1.548098802251774373e+02
-1.228327228327227516e+00 -1.548960397760989167e+02
-1.223443223443222649e+00 -1.548650135199175111e+02
-1.218559218559217783e+00 -1.547903416138940713e+02
-1.213675213675212916e+00 -1.548123176070639602e+02
-1.208791208791208049e+00 -1.548555428116993653e+02
-1.203907203907203183e+00 -1.548644939554586699e+02
-1.199023199023198316e+00 -1.549524422633552376e+02
-1.194139194139193449e+00 -1.550400031096128544e+02
-1.189255189255188583e+00 -1.550163875170125607e+02
-1.184371184371183716e+00 -1.548606365987576226e+02
-1.179487179487178850e+00 -1.545923726201166346e+02
-1.174603174603173983e+00 -1.545828871059556491e+02
-1.169719169719169116e+00 -1.544983409260823635e+02
-1.164835164835164250e+00 -1.544405551421288862e+02
-1.159951159951159383e+00 -1.546684961166691323e+02
-1.155067155067154516e+00 -1.546306337048242767e+02
-1.150183150183149650e+00 -1.546051525402088771e+02
-1.145299145299144783e+00 -1.546145734516923085e+02
-1.140415140415139916e+00 -1.544830163832701260e+02
-1.135531135531135050e+00 -1.542126029623534293e+02
-1.130647130647130183e+00 -1.542224140156578187e+02
-1.125763125763125316e+00 -1.542831562627904987e+02
-1.120879120879120450e+00 -1.542270311786725188e+02
-1.115995115995115583e+00 -1.542047381292726698e+02
-1.111111111111110716e+00 -1.541254346336403387e+02
-1.106227106227105850e+00 -1.541218036274261749e+02
-1.101343101343100983e+00 -1.541938874631640886e+02
-1.096459096459096116e+00 -1.542141927704249724e+02
-1.091575091575091250e+00 -1.542953989241096906e+02
-1.086691086691086383e+00 -1.543521424273426419e+02
-1.081807081807081516e+00 -1.543247112558461538e+02
-1.076923076923076650e+00 -1.545298106971540903e+02
-1.072039072039071783e+00 -1.548634003273370183e+02
-1.067155067155066916e+00 -1.548527671208966296e+02
-1.062271062271062050e+00 -1.549072972233149130e+02
-1.057387057387057183e+00 -1.549698597090102510e+02
-1.052503052503052317e+00 -1.549183943387521083e+02
-1.047619047619047450e+00 -1.551608938171785894e+02
-1.042735042735042583e+00 -1.550835531074287132e+02
-1.037851037851037717e+00 -1.552166916498410671e+02
-1.032967032967032850e+00 -1.554476800641196519e+02
-1.028083028083027983e+00 -1.553046067487827315e+02
-1.023199023199023117e+00 -1.552149352939854907e+02
-1.018315018315018250e+00 -1.552134603381580291e+02
-1.013431013431013383e+00 -1.553107732840085191e+02
-1.008547008547008517e+00 -1.554460222718034288e+02
-1.003663003663003650e+00 -1.553915271028407119e+02
-9.987789987789987833e-01 -1.554187686925006915e+02
-9.938949938949939167e-01 -1.554465857407027727e+02
-9.890109890109890500e-01 -1.554155151766251493e+02
-9.841269841269841834e-01 -1.554165742910637107e+02
-9.792429792429793167e-01 -1.554502336678262111e+02
-9.743589743589744501e-01 -1.554316508435746300e+02
-9.694749694749695834e-01 -1.554518310499731228e+02
-9.645909645909647168e-01 -1.556234899511606784e+02
-9.597069597069598501e-01 -1.559655576418386431e+02
-9.548229548229549835e-01 -1.560115178345146205e+02
-9.499389499389501168e-01 -1.559085548136173998e+02
-9.450549450549452501e-01 -1.559246598061940574e+02
-9.401709401709403835e-01 -1.557975599228849433e+02
-9.352869352869355168e-01 -1.558411897749315358e+02
-9.304029304029306502e-01 -1.558773024374680176e+02
-9.255189255189257835e-01 -1.556120706744501945e+02
-9.206349206349209169e-01 -1.555355734862301915e+02
-9.157509157509160502e-01 -1.559519842698541083e+02
-9.108669108669111836e-01 -1.560056459951818510e+02
-9.059829059829063169e-01 -1.560713349001764243e+02
-9.010989010989014503e-01 -1.561530778165080733e+02
-8.962148962148965836e-01 -1.564085219730603740e+02
-8.913308913308917170e-01 -1.565910480409157799e+02
-8.864468864468868503e-01 -1.566182929818716616e+02
-8.815628815628819837e-01 -1.567065438836943088e+02
-8.766788766788771170e-01 -1.566619344111766736e+02
-8.717948717948722503e-01 -1.564362217264643959e+02
-8.669108669108673837e-01 -1.563451319118144056e+02
-8.620268620268625170e-01 -1.563153587866140128e+02
-8.571428571428576504e-01 -1.562907647903708437e+02
-8.522588522588527837e-01 -1.561783778858855101e+02
-8.473748473748479171e-01 -1.559021614202722787e+02
-8.424908424908430504e-01 -1.556669612936001386e+02
-8.376068376068381838e-01 -1.555992481453551761e+02
-8.327228327228333171e-01 -1.556433418632679491e+02
-8.278388278388284505e-01 -1.554403401876265605e+02
-8.229548229548235838e-01 -1.554065263191239126e+02
-8.180708180708187172e-01 -1.554971568708860445e+02
-8.131868131868138505e-01 -1.555286495033978440e+02
-8.083028083028089839e-01 -1.556760564613670113e+02
-8.034188034188041172e-01 -1.556869841583132938e+02
-7.985347985347992505e-01 -1.553301912846750668e+02
-7.936507936507943839e-01 -1.550170614383389704e+02
-7.887667887667895172e-01 -1.548217282634197716e+02
-7.838827838827846506e-01 -1.549088058374640013e+02
-7.789987789987797839e-01 -1.549822147309381535e+02
-7.741147741147749173e-01 -1.549797387762374967e+02
-7.692307692307700506e-01 -1.549836696699984770e+02
-7.643467643467651840e-01 -1.549591766346474060e+02
-7.594627594627603173e-01 -1.548972162977125038e+02
-7.545787545787554507e-01 -1.548368597970913925e+02
-7.496947496947505840e-01 -1.547673961878878117e+02
-7.448107448107439410e-01 -1.547373105062543743e+02
-7.399267399267390743e-01 -1.547077617795303865e+02
-7.350427350427342077e-01 -1.546591330991490736e+02
-7.301587301587293410e-01 -1.548042971293235439e+02
-7.252747252747244744e-01 -1.548604602591389323e+02
-7.203907203907196077e-01 -1.548948283673051378e+02
-7.155067155067147411e-01 -1.549550412616271160e+02
-7.106227106227098744e-01 -1.549619548935490059e+02
-7.057387057387050078e-01 -1.551213674713403918e+02
-7.008547008547001411e-01 -1.552030197118311321e+02
-6.959706959706952745e-01 -1.551070173801078624e+02
-6.910866910866904078e-01 -1.550094398386536625e+02
-6.862026862026855412e-01 -1.549992231649058851e+02
-6.813186813186806745e-01 -1.549322497558459304e+02
-6.764346764346758079e-01 -1.548223057348445479e+02
-6.715506715506709412e-01 -1.548133900083391552e+02
-6.666666666666660745e-01 -1.547746540859513118e+02
-6.617826617826612079e-01 -1.547541818417090553e+02
-6.568986568986563412e-01 -1.547810680227592570e+02
-6.520146520146514746e-01 -1.549419154556068463e+02
-6.471306471306466079e-01 -1.549010994252296598e+02
-6.422466422466417413e-01 -1.548352462575281834e+02
-6.373626373626368746e-01 -1.548393326891149400e+02
-6.324786324786320080e-01 -1.548196110933340606e+02
-6.275946275946271413e-01 -1.550527953879980032e+02
-6.227106227106222747e-01 -1.551168543357381111e+02
-6.178266178266174080e-01 -1.551349738893199230e+02
-6.129426129426125414e-01 -1.551685160122245861e+02
-6.080586080586076747e-01 -1.553312930381055708e+02
-6.031746031746028081e-01 -1.552467580482424125e+02
-5.982905982905979414e-01 -1.548115738849175784e+02
-5.934065934065930747e-01 -1.546070719926213712e+02
-5.885225885225882081e-01 -1.544243910775122401e+02
-5.836385836385833414e-01 -1.543879273711914095e+02
-5.787545787545784748e-01 -1.546120178678727939e+02
-5.738705738705736081e-01 -1.546060736172538270e+02
-5.689865689865687415e-01 -1.543838284995143226e+02
-5.641025641025638748e-01 -1.542611629197253649e+02
-5.592185592185590082e-01 -1.542502412272127970e+02
-5.543345543345541415e-01 -1.542643852426566866e+02
-5.494505494505492749e-01 -1.542175255041187256e+02
-5.445665445665444082e-01 -1.541998737033884197e+02
-5.396825396825395416e-01 -1.542531563709513591e+02
-5.347985347985346749e-01 -1.542833142566030631e+02
-5.299145299145298083e-01 -1.543203208938731166e+02
-5.250305250305249416e-01 -1.543411624685217589e+02
-5.201465201465200749e-01 -1.544163631183586176e+02
-5.152625152625152083e-01 -1.544967158844756057e+02
-5.103785103785103416e-01 -1.545214298286204553e+02
-5.054945054945054750e-01 -1.545480670007086701e+02
-5.006105006105006083e-01 -1.546064058393523624e+02
-4.957264957264957417e-01 -1.546232826636358482e+02
-4.908424908424908750e-01 -1.546106835039991267e+02
-4.859584859584860084e-01 -1.546588559725562106e+02
-4.810744810744811417e-01 -1.547469769339050458e+02
-4.761904761904762751e-01 -1.548221589491776626e+02
-4.713064713064714084e-01 -1.547262420365709374e+02
-4.664224664224665418e-01 -1.545356856861082804e+02
-4.615384615384616751e-01 -1.545255389701924287e+02
-4.566544566544568085e-01 -1.544722133390299632e+02
-4.517704517704519418e-01 -1.542476517540822840e+02
-4.468864468864470751e-01 -1.542483111464754870e+02
-4.420024420024422085e-01 -1.542188172552671404e+02
-4.371184371184373418e-01 -1.539588421717588744e+02
-4.322344322344324752e-01 -1.538790389769384888e+02
-4.273504273504276085e-01 -1.539139982857489315e+02
-4.224664224664227419e-01 -1.537819361712330704e+02
-4.175824175824178752e-01 -1.537106218552391965e+02
-4.126984126984130086e-01 -1.536102744024563265e+02
-4.078144078144081419e-01 -1.535978212339267088e+02
-4.029304029304032753e-01 -1.536688215949129130e+02
-3.980463980463984086e-01 -1.534740333758679185e+02
-3.931623931623935420e-01 -1.534066409439069218e+02
-3.882783882783886753e-01 -1.533831728899604059e+02
-3.833943833943838086e-01 -1.534262213530390682e+02
-3.785103785103789420e-01 -1.537363284493852404e+02
-3.736263736263740753e-01 -1.538524605209748302e+02
-3.687423687423692087e-01 -1.538711322051014179e+02
-3.638583638583643420e-01 -1.539076450971715815e+02
-3.589743589743594754e-01 -1.539309613404107324e+02
-3.540903540903546087e-01 -1.541557058018115072e+02
-3.492063492063497421e-01 -1.545463245757752020e+02
-3.443223443223448754e-01 -1.546146643367266051e+02
-3.394383394383400088e-01 -1.544651965179000399e+02
-3.345543345543351421e-01 -1.544022530594111799e+02
-3.296703296703302755e-01 -1.544668391218464194e+02
-3.247863247863254088e-01 -1.545522260774421568e+02
-3.199023199023205422e-01 -1.545369081362393615e+02
-3.150183150183156755e-01 -1.544919170760325073e+02
-3.101343101343108088e-01 -1.544375911776425028e+02
-3.052503052503059422e-01 -1.544624592696882814e+02
-3.003663003663010755e-01 -1.544485477330696881e+02
-2.954822954822962089e-01 -1.544424737712888600e+02
-2.905982905982913422e-01 -1.544305738982702110e+02
-2.857142857142864756e-01 -1.544469652171375458e+02
-2.808302808302816089e-01 -1.543913714054705792e+02
-2.759462759462767423e-01 -1.541384394431235592e+02
-2.710622710622718756e-01 -1.538898713182600204e+02
-2.661782661782670090e-01 -1.539121222070138799e+02
-2.612942612942621423e-01 -1.538938452316036773e+02
-2.564102564102572757e-01 -1.538011644729447482e+02
-2.515262515262524090e-01 -1.539824941697840188e+02
-2.466422466422457660e-01 -1.541045483547652566e+02
-2.417582417582408993e-01 -1.541716051510148304e+02
-2.368742368742360327e-01 -1.542665497390765097e+02
-2.319902319902311660e-01 -1.542990400633769070e+02
-2.271062271062262994e-01 -1.542843481011275060e+02
-2.222222222222214327e-01 -1.543037100641704455e+02
-2.173382173382165661e-01 -1.544528701239813415e+02
-2.124542124542116994e-01 -1.543808610474902707e+02
-2.075702075702068328e-01 -1.543673526497894386e+02
-2.026862026862019661e-01 -1.545715134409544191e+02
-1.978021978021970995e-01 -1.546871530796178149e+02
-1.929181929181922328e-01 -1.548806657675924896e+02
-1.880341880341873662e-01 -1.548099449261391953e+02
-1.831501831501824995e-01 -1.548811793064157882e+02
-1.782661782661776328e-01 -1.550472409206026043e+02
-1.733821733821727662e-01 -1.548276720238179109e+02
-1.684981684981678995e-01 -1.546552110632206904e+02
-1.636141636141630329e-01 -1.547745794673556361e+02
-1.587301587301581662e-01 -1.544955206866350181e+02
-1.538461538461532996e-01 -1.542522331054371421e+02
-1.489621489621484329e-01 -1.543193248739451633e+02
-1.440781440781435663e-01 -1.542650702353602981e+02
-1.391941391941386996e-01 -1.541879961726559998e+02
-1.343101343101338330e-01 -1.541774934056898019e+02
-1.294261294261289663e-01 -1.541598129424599790e+02
-1.245421245421240997e-01 -1.541085149137096550e+02
-1.196581196581192330e-01 -1.542276165045572611e+02
-1.147741147741143664e-01 -1.542424078434379737e+02
-1.098901098901094997e-01 -1.537581008942464393e+02
-1.050061050061046330e-01 -1.526012944834979805e+02
-1.001221001220997664e-01 -1.518941075028909609e+02
-9.523809523809489974e-02 -1.516670940355535606e+02
-9.035409035409003309e-02 -1.515744302448613325e+02
-8.547008547008516643e-02 -1.514630703863643646e+02
-8.058608058608029978e-02 -1.513225764312989554e+02
-7.570207570207543313e-02 -1.512832843093615907e+02
-7.081807081807056647e-02 -1.512500571666178644e+02
-6.593406593406569982e-02 -1.512059272054856933e+02
-6.105006105006083317e-02 -1.512221847381575799e+02
-5.616605616605596651e-02 -1.513741423938531909e+02
-5.128205128205109986e-02 -1.514899376931748236e+02
-4.639804639804623321e-02 -1.514854443707903044e+02
-4.151404151404136655e-02 -1.514276690234603393e+02
-3.663003663003649990e-02 -1.513641514291063004e+02
-3.174603174603163325e-02 -1.513034395664386977e+02
-2.686202686202676659e-02 -1.513147108156294109e+02
-2.197802197802189994e-02 -1.513145921515868508e+02
-1.709401709401703329e-02 -1.513372719439018397e+02
-1.221001221001216663e-02 -1.514459374099950537e+02
-7.326007326007299980e-03 -1.514601893586644223e+02
-2.442002442002433327e-03 -1.514144492951600682e+02
2.442002442002433327e-03 -1.514804751360764499e+02
7.326007326007299980e-03 -1.515563596765502439e+02
1.221001221001216663e-02 -1.516136489275631334e+02
1.709401709401703329e-02 -1.516131342355802758e+02
2.197802197802189994e-02 -1.515846040873504137e+02
2.686202686202676659e-02 -1.516069328277118871e+02
3.174603174603163325e-02 -1.516594748689885819e+02
3.663003663003649990e-02 -1.516748202282136049e+02
4.151404151404136655e-02 -1.517378863477697450e+02
4.639804639804623321e-02 -1.517026669607327278e+02
5.128205128205109986e-02 -1.515967028115515234e+02
5.616605616605596651e-02 -1.515709940184300137e+02
6.105006105006083317e-02 -1.516905771173078676e+02
6.593406593406569982e-02 -1.517635034297426841e+02
7.081807081807056647e-02 -1.517764351768360314e+02
7.570207570207543313e-02 -1.518468719511805887e+02
8.058608058608029978e-02 -1.518859239413331181e+02
8.547008547008516643e-02 -1.518983622998358101e+02
9.035409035409003309e-02 -1.519014295615083654e+02
9.523809523809489974e-02 -1.519747767097130122e+02
1.001221001220997664e-01 -1.519735785626161828e+02
1.050061050061046330e-01 -1.519603189771902976e+02
1.098901098901094997e-01 -1.522127550141826475e+02
1.147741147741143664e-01 -1.532092230561911492e+02
1.196581196581192330e-01 -1.541973484402296037e+02
1.245421245421240997e-01 -1.547392970451654151e+02
1.294261294261289663e-01 -1.550309434428186250e+02
1.343101343101338330e-01 -1.552520359990925556e+02
1.391941391941386996e-01 -1.556158888547334413e+02
1.440781440781435663e-01 -1.557335512613356912e+02
1.489621489621484329e-01 -1.558027592278910447e+02
1.538461538461532996e-01 -1.559247249435093465e+02
1.587301587301581662e-01 -1.559591545965157025e+02
1.636141636141630329e-01 -1.558251998994715564e+02
1.684981684981678995e-01 -1.556107803224407462e+02
1.733821733821727662e-01 -1.555237644121284006e+02
1.782661782661776328e-01 -1.557730441659602718e+02
1.831501831501824995e-01 -1.560728171062178546e+02
1.880341880341873662e-01 -1.560906748807461781e+02
1.929181929181922328e-01 -1.558619004503401868e+02
1.978021978021970995e-01 -1.558182567016614826e+02
2.026862026862019661e-01 -1.558365281006315115e+02
2.075702075702068328e-01 -1.557835870701268846e+02
2.124542124542116994e-01 -1.556599506105312116e+02
2.173382173382165661e-01 -1.557591391749252523e+02
2.222222222222214327e-01 -1.556795111981765842e+02
2.271062271062262994e-01 -1.556191752717101906e+02
2.319902319902311660e-01 -1.555213528679705064e+02
2.368742368742360327e-01 -1.553654465358298182e+02
2.417582417582408993e-01 -1.553758518699781064e+02
2.466422466422457660e-01 -1.553801609604767009e+02
2.515262515262506327e-01 -1.553831647861353531e+02
2.564102564102572757e-01 -1.553867079230414276e+02
2.612942612942621423e-01 -1.553929898605767050e+02
2.661782661782670090e-01 -1.556837025463295561e+02
2.710622710622718756e-01 -1.561334446020786686e+02
2.759462759462767423e-01 -1.562051908318017297e+02
2.808302808302816089e-01 -1.560930309547000832e+02
2.857142857142864756e-01 -1.558911935606657266e+02
2.905982905982913422e-01 -1.558706026005976071e+02
2.954822954822962089e-01 -1.558468164299499108e+02
3.003663003663010755e-01 -1.557889319944139572e+02
3.052503052503059422e-01 -1.557899151089025622e+02
3.101343101343108088e-01 -1.558000337763668597e+02
3.150183150183156755e-01 -1.558435844714705070e+02
3.199023199023205422e-01 -1.558888005563947559e+02
3.247863247863254088e-01 -1.559558785802411478e+02
3.296703296703302755e-01 -1.560780957451123072e+02
3.345543345543351421e-01 -1.561618393512356135e+02
3.394383394383400088e-01 -1.560749463100681282e+02
3.443223443223448754e-01 -1.560030128599858301e+02
3.492063492063497421e-01 -1.560226955595484526e+02
3.540903540903546087e-01 -1.560588836802916717e+02
3.589743589743594754e-01 -1.560449183442955814e+02
3.638583638583643420e-01 -1.560490011429517949e+02
3.687423687423692087e-01 -1.560527625897625512e+02
3.736263736263740753e-01 -1.560459638248749457e+02
3.785103785103789420e-01 -1.559762116278267570e+02
3.833943833943838086e-01 -1.558892380145453558e+02
3.882783882783886753e-01 -1.561021746892322710e+02
3.931623931623935420e-01 -1.561498493172026656e+02
3.980463980463984086e-01 -1.561201535751060874e+02
4.029304029304032753e-01 -1.561557397878719939e+02
4.078144078144081419e-01 -1.562662817564850570e+02
4.126984126984130086e-01 -1.565795240754194424e+02
4.175824175824178752e-01 -1.566420359093057755e+02
4.224664224664227419e-01 -1.566545025482949711e+02
4.273504273504276085e-01 -1.565850806337885501e+02
4.322344322344324752e-01 -1.565780768164952974e+02
4.371184371184373418e-01 -1.565729794835292239e+02
4.420024420024422085e-01 -1.566853816469294998e+02
4.468864468864470751e-01 -1.567293740137572513e+02
4.517704517704519418e-01 -1.568458086527929254e+02
4.566544566544568085e-01 -1.570352700201891309e+02
4.615384615384616751e-01 -1.570568099553688057e+02
4.664224664224665418e-01 -1.569104756731194641e+02
4.713064713064714084e-01 -1.563957355232399209e+02
4.761904761904762751e-01 -1.560238013407373217e+02
4.810744810744811417e-01 -1.560463983105272519e+02
4.859584859584860084e-01 -1.562470972460859286e+02
4.908424908424908750e-01 -1.563707859596864864e+02
4.957264957264957417e-01 -1.563405056929479713e+02
5.006105006105006083e-01 -1.565072508108879958e+02
5.054945054945054750e-01 -1.568448365198021861e+02
5.103785103785103416e-01 -1.567190607063234893e+02
5.152625152625152083e-01 -1.566411379204531329e+02
5.201465201465200749e-01 -1.567100216274341165e+02
5.250305250305249416e-01 -1.567288473772392763e+02
5.299145299145298083e-01 -1.567810372058448820e+02
5.347985347985346749e-01 -1.567674000176021707e+02
5.396825396825395416e-01 -1.566511242924681255e+02
5.445665445665444082e-01 -1.566111937575292075e+02
5.494505494505492749e-01 -1.566512117938233928e+02
5.543345543345541415e-01 -1.565561264437293119e+02
5.592185592185590082e-01 -1.564466886439155928e+02
5.641025641025638748e-01 -1.564772601547960562e+02
5.689865689865687415e-01 -1.564218731865420295e+02
5.738705738705736081e-01 -1.563081555517661911e+02
5.787545787545784748e-01 -1.561831584215327098e+02
5.836385836385833414e-01 -1.561108578180541144e+02
5.885225885225882081e-01 -1.559063582446087821e+02
5.934065934065930747e-01 -1.556256012642027144e+02
5.982905982905979414e-01 -1.556492443658337947e+02
6.031746031746028081e-01 -1.558434298299958414e+02
6.080586080586076747e-01 -1.559137246291983274e+02
6.129426129426125414e-01 -1.559944201637385106e+02
6.178266178266174080e-01 -1.559851285101630367e+02
6.227106227106222747e-01 -1.555926196045940912e+02
6.275946275946271413e-01 -1.552798640972174269e+02
6.324786324786320080e-01 -1.551977258414538028e+02
6.373626373626368746e-01 -1.551284589075110034e+02
6.422466422466417413e-01 -1.549852161820490153e+02
6.471306471306466079e-01 -1.549409501970735619e+02
6.520146520146514746e-01 -1.550109593705939233e+02
6.568986568986563412e-01 -1.549057152812090408e+02
6.617826617826612079e-01 -1.547389424696021649e+02
6.666666666666660745e-01 -1.546878738379780600e+02
6.715506715506709412e-01 -1.546426329940629500e+02
6.764346764346758079e-01 -1.546737948028961114e+02
6.813186813186806745e-01 -1.546666021127230977e+02
6.862026862026855412e-01 -1.547495302265315331e+02
6.910866910866904078e-01 -1.550912283238513965e+02
6.959706959706952745e-01 -1.553693086136602233e+02
7.008547008547001411e-01 -1.553606907454776547e+02
7.057387057387050078e-01 -1.552378700595046723e+02
7.106227106227098744e-01 -1.551366047301250433e+02
7.155067155067147411e-01 -1.551042408277120046e+02
7.203907203907196077e-01 -1.551358772857559813e+02
7.252747252747244744e-01 -1.551882004737150282e+02
7.301587301587293410e-01 -1.550285806905549748e+02
7.350427350427342077e-01 -1.547895560260052434e+02
7.399267399267390743e-01 -1.547607119871490511e+02
7.448107448107439410e-01 -1.546873152830564493e+02
7.496947496947488077e-01 -1.546645854269968083e+02
7.545787545787554507e-01 -1.546584267875647924e+02
7.594627594627603173e-01 -1.547064077224950438e+02
7.643467643467651840e-01 -1.547084875267805728e+02
7.692307692307700506e-01 -1.545229867012502041e+02
7.741147741147749173e-01 -1.545787755086830657e+02
7.789987789987797839e-01 -1.546395805549790339e+02
7.838827838827846506e-01 -1.546049719114406855e+02
7.887667887667895172e-01 -1.546445400299573407e+02
7.936507936507943839e-01 -1.547118251308706363e+02
7.985347985347992505e-01 -1.547679716991582950e+02
8.034188034188041172e-01 -1.546722951920071125e+02
8.083028083028089839e-01 -1.548378039400599278e+02
8.131868131868138505e-01 -1.550690317931602635e+02
8.180708180708187172e-01 -1.551040363589081323e+02
8.229548229548235838e-01 -1.550967205557281829e+02
8.278388278388284505e-01 -1.550772854155431730e+02
8.327228327228333171e-01 -1.550413723237085719e+02
8.376068376068381838e-01 -1.550291583242141940e+02
8.424908424908430504e-01 -1.553814065704448240e+02
8.473748473748479171e-01 -1.557339156351147267e+02
8.522588522588527837e-01 -1.557414084889117873e+02
8.571428571428576504e-01 -1.556117049705501927e+02
8.620268620268625170e-01 -1.555041524437731084e+02
8.669108669108673837e-01 -1.555939383150695789e+02
8.717948717948722503e-01 -1.556340703885780954e+02
8.766788766788771170e-01 -1.557688542247815064e+02
8.815628815628819837e-01 -1.558641317197913452e+02
8.864468864468868503e-01 -1.558937853584540107e+02
8.913308913308917170e-01 -1.559403925255119532e+02
8.962148962148965836e-01 -1.558699635684780276e+02
9.010989010989014503e-01 -1.557823229920490462e+02
9.059829059829063169e-01 -1.557310021761928738e+02
9.108669108669111836e-01 -1.557426112379287986e+02
9.157509157509160502e-01 -1.557435441614063052e+02
9.206349206349209169e-01 -1.555371474504290745e+02
9.255189255189257835e-01 -1.555281116781389130e+02
9.304029304029306502e-01 -1.556044426527916187e+02
9.352869352869355168e-01 -1.555150418121971256e+02
9.401709401709403835e-01 -1.554937799520518809e+02
9.450549450549452501e-01 -1.552715887110881852e+02
9.499389499389501168e-01 -1.554027613794162619e+02
9.548229548229549835e-01 -1.557872854857974687e+02
9.597069597069598501e-01 -1.558534817960851626e+02
9.645909645909647168e-01 -1.559405072841500157e+02
9.694749694749695834e-01 -1.559753675245508759e+02
9.743589743589744501e-01 -1.560247728641458593e+02
9.792429792429793167e-01 -1.560259024228932958e+02
9.841269841269841834e-01 -1.560519037836407392e+02
9.890109890109890500e-01 -1.562611347561649495e+02
9.938949938949939167e-01 -1.561094447491268511e+02
9.987789987789987833e-01 -1.562019513660721088e+02
1.003663003663003650e+00 -1.562920024159538741e+02
1.008547008547008517e+00 -1.562730184596186405e+02
1.013431013431013383e+00 -1.562073323514466097e+02
1.018315018315018250e+00 -1.562463469265830440e+02
1.023199023199023117e+00 -1.563795776332582648e+02
1.028083028083027983e+00 -1.562063941210529947e+02
1.032967032967032850e+00 -1.560614281298148569e+02
1.037851037851037717e+00 -1.560162202324910936e+02
1.042735042735042583e+00 -1.558801982137748325e+02
1.047619047619047450e+00 -1.556241575050856341e+02
1.052503052503052317e+00 -1.555309586299838998e+02
1.057387057387057183e+00 -1.555199122258660509e+02
1.062271062271062050e+00 -1.554645240599477063e+02
1.067155067155066916e+00 -1.554046924672897205e+02
1.072039072039071783e+00 -1.554607296793751914e+02
1.076923076923076650e+00 -1.556666365094372964e+02
1.081807081807081516e+00 -1.559383984507308583e+02
1.086691086691086383e+00 -1.560127749191967155e+02
1.091575091575091250e+00 -1.561244130875107601e+02
1.096459096459096116e+00 -1.561518899898067900e+02
1.101343101343100983e+00 -1.562245445963583848e+02
1.106227106227105850e+00 -1.563068876667203426e+02
1.111111111111110716e+00 -1.563086616178279655e+02
1.115995115995115583e+00 -1.562627660896425255e+02
1.120879120879120450e+00 -1.561804569895422787e+02
1.125763125763125316e+00 -1.561855035727093650e+02
1.130647130647130183e+00 -1.560741280342969333e+02
1.135531135531135050e+00 -1.559916932616251870e+02
1.140415140415139916e+00 -1.562663261949332991e+02
1.145299145299144783e+00 -1.564542949611152096e+02
1.150183150183149650e+00 -1.564831609113263085e+02
1.155067155067154516e+00 -1.565214777104158657e+02
1.159951159951159383e+00 -1.564687258561770591e+02
1.164835164835164250e+00 -1.568823550545878334e+02
1.169719169719169116e+00 -1.571714700934501536e+02
1.174603174603173983e+00 -1.571269419646021106e+02
1.179487179487178850e+00 -1.571498893317940144e+02
1.184371184371183716e+00 -1.569496548767037609e+02
1.189255189255188583e+00 -1.566894244044571565e+02
1.194139194139193449e+00 -1.566577456725612763e+02
1.199023199023198316e+00 -1.566145413562004762e+02
1.203907203907203183e+00 -1.563876039055467118e+02
1.208791208791208049e+00 -1.562577801807995854e+02
1.213675213675212916e+00 -1.563986905117591277e+02
1.218559218559217783e+00 -1.564322636917648310e+02
1.223443223443222649e+00 -1.564398795944192955e+02
1.228327228327227516e+00 -1.564557536851510235e+02
1.233211233211232383e+00 -1.564996366014590876e+02
1.238095238095237249e+00 -1.565147735666190840e+02
1.242979242979242116e+00 -1.565824658920072352e+02
1.247863247863246983e+00 -1.567906482614525885e+02
1.252747252747251849e+00 -1.569045731736791254e+02
1.257631257631258492e+00 -1.568665687296996225e+02
1.262515262515263359e+00 -1.570770117659148184e+02
1.267399267399268226e+00 -1.574158609522218057e+02
1.272283272283273092e+00 -1.575074941502385855e+02
1.277167277167277959e+00 -1.572900517694680786e+02
1.282051282051282826e+00 -1.570972178695582215e+02
1.286935286935287692e+00 -1.571547916358710779e+02
1.291819291819292559e+00 -1.571646119578603020e+02
1.296703296703297426e+00 -1.570914923143911324e+02
1.301587301587302292e+00 -1.569880791294654330e+02
1.306471306471307159e+00 -1.569779568928088906e+02
1.311355311355312026e+00 -1.569769566801197129e+02
1.316239316239316892e+00 -1.570110915465477319e+02
1.321123321123321759e+00 -1.569912436518079346e+02
1.326007326007326625e+00 -1.569557507729874999e+02
1.330891330891331492e+00 -1.569679636552659758e+02
1.335775335775336359e+00 -1.570752150102507017e+02
1.340659340659341225e+00 -1.573252643488003741e+02
1.345543345543346092e+00 -1.573885246970481546e+02
1.350427350427350959e+00 -1.574054818913168674e+02
1.355311355311355825e+00 -1.572550483326081121e+02
1.360195360195360692e+00 -1.570388567175107539e+02
1.365079365079365559e+00 -1.570449716378248581e+02
1.369963369963370425e+00 -1.567179782612589634e+02
1.374847374847375292e+00 -1.559966946602299060e+02
1.379731379731380159e+00 -1.555834362232612307e+02
1.384615384615385025e+00 -1.554659273236398747e+02
1.389499389499389892e+00 -1.554674720279586211e+02
1.394383394383394759e+00 -1.555016008281929771e+02
1.399267399267399625e+00 -1.554361619731967039e+02
1.404151404151404492e+00 -1.552157999688604946e+02
1.409035409035409359e+00 -1.551344876931931367e+02
1.413919413919414225e+00 -1.550379407903908202e+02
1.418803418803419092e+00 -1.549519339969813529e+02
1.423687423687423959e+00 -1.550695804237679454e+02
1.428571428571428825e+00 -1.550700856715752138e+02
1.433455433455433692e+00 -1.550673723354902336e+02
1.438339438339438559e+00 -1.550581343007131636e+02
1.443223443223443425e+00 -1.550632736840043435e+02
1.448107448107448292e+00 -1.550642904463492471e+02
1.452991452991453158e+00 -1.550540954155243298e+02
1.457875457875458025e+00 -1.550074637829691824e+02
1.462759462759462892e+00 -1.550211764084245090e+02
1.467643467643467758e+00 -1.549061732671405593e+02
1.472527472527472625e+00 -1.547309242931366384e+02
1.477411477411477492e+00 -1.546590236870463571e+02
1.482295482295482358e+00 -1.546413477971325960e+02
1.487179487179487225e+00 -1.544859923811932276e+02
1.492063492063492092e+00 -1.545104362945475884e+02
1.496947496947496958e+00 -1.546022244356075532e+02
1.501831501831501825e+00 -1.546205963392795582e+02
1.506715506715506692e+00 -1.546535876078295075e+02
1.511599511599511558e+00 -1.545643194731762264e+02
1.516483516483516425e+00 -1.545072308886553287e+02
1.521367521367521292e+00 -1.545501424637090224e+02
1.526251526251526158e+00 -1.545435626975754246e+02
1.531135531135531025e+00 -1.544302104191911553e+02
1.536019536019535892e+00 -1.543782027031465134e+02
1.540903540903540758e+00 -1.543733045239254125e+02
1.545787545787545625e+00 -1.543814084738003771e+02
1.550671550671550492e+00 -1.543443338663617510e+02
1.555555555555555358e+00 -1.543067466917056265e+02
1.560439560439560225e+00 -1.543369124762618867e+02
1.565323565323565091e+00 -1.542541520490129585e+02
1.570207570207569958e+00 -1.542184634149880367e+02
1.575091575091574825e+00 -1.543419224811084405e+02
1.579975579975579691e+00 -1.543262396578567177e+02
1.584859584859584558e+00 -1.542884919193082851e+02
1.589743589743589425e+00 -1.544603037649227986e+02
1.594627594627594291e+00 -1.549220487858119668e+02
1.599511599511599158e+00 -1.553040837362885611e+02
1.604395604395604025e+00 -1.553885685039914506e+02
1.609279609279608891e+00 -1.553399114916914243e+02
1.614163614163613758e+00 -1.553192550408928980e+02
1.619047619047618625e+00 -1.553922670284613616e+02
1.623931623931623491e+00 -1.556704173116301035e+02
1.628815628815628358e+00 -1.557365936522228367e+02
1.633699633699633225e+00 -1.558102224401617377e+02
1.638583638583638091e+00 -1.559877242298159388e+02
1.643467643467642958e+00 -1.560116031897324547e+02
1.648351648351647825e+00 -1.559788961572939741e+02
1.653235653235652691e+00 -1.559240745178582870e+02
1.658119658119657558e+00 -1.558757592638247900e+02
1.663003663003662425e+00 -1.557843066165089283e+02
1.667887667887667291e+00 -1.557904677116652010e+02
1.672771672771672158e+00 -1.557538729770215866e+02
1.677655677655677025e+00 -1.556721200374815908e+02
1.682539682539681891e+00 -1.554712978023368350e+02
1.687423687423686758e+00 -1.552472690121950620e+02
1.692307692307691624e+00 -1.551673117149302357e+02
1.697191697191696491e+00 -1.552662173175712610e+02
1.702075702075701358e+00 -1.552779014878678367e+02
1.706959706959706224e+00 -1.555058851071698882e+02
1.711843711843711091e+00 -1.555836101225542905e+02
1.716727716727715958e+00 -1.556682118556990417e+02
1.721611721611720824e+00 -1.558215866304691701e+02
1.726495726495725691e+00 -1.557708442517586604e+02
1.731379731379730558e+00 -1.558420179850462546e+02
1.736263736263735424e+00 -1.559655465285314335e+02
1.741147741147740291e+00 -1.559394871374200591e+02
1.746031746031745158e+00 -1.558240522474642091e+02
1.750915750915750024e+00 -1.558243532095660271e+02
1.755799755799756667e+00 -1.558273940624418117e+02
1.760683760683761534e+00 -1.559189389694381305e+02
1.765567765567766401e+00 -1.558921804618177305e+02
1.770451770451771267e+00 -1.558702077028051747e+02
1.775335775335776134e+00 -1.559872734394766667e+02
1.780219780219781001e+00 -1.559434337188056645e+02
1.785103785103785867e+00 -1.560756501350012115e+02
1.789987789987790734e+00 -1.562064635907245247e+02
1.794871794871795601e+00 -1.562012104301500415e+02
1.799755799755800467e+00 -1.563785613824804557e+02
1.804639804639805334e+00 -1.562887851801727095e+02
1.809523809523810201e+00 -1.562211922083870377e+02
1.814407814407815067e+00 -1.563728838240832602e+02
1.819291819291819934e+00 -1.564068814456189500e+02
1.824175824175824800e+00 -1.564149408580148588e+02
1.829059829059829667e+00 -1.564512788093058759e+02
1.833943833943834534e+00 -1.563886359210099215e+02
1.838827838827839400e+00 -1.563237560192024773e+02
1.843711843711844267e+00 -1.564112942398122357e+02
1.848595848595849134e+00 -1.566130969042479535e+02
1.853479853479854000e+00 -1.566477606253536408e+02
1.858363858363858867e+00 -1.565994705558242970e+02
1.863247863247863734e+00 -1.566285442242594286e+02
1.868131868131868600e+00 -1.568782486402593577e+02
1.873015873015873467e+00 -1.568463681670093592e+02
1.877899877899878334e+00 -1.568207838883362228e+02
1.882783882783883200e+00 -1.569342614089782728e+02
1.887667887667888067e+00 -1.569103302384929464e+02
1.892551892551892934e+00 -1.570037965614869222e+02
1.897435897435897800e+00 -1.569663992099240772e+02
1.902319902319902667e+00 -1.569577449918047591e+02
1.907203907203907534e+00 -1.575069464552897784e+02
1.912087912087912400e+00 -1.579763790149412443e+02
1.916971916971917267e+00 -1.580188330240810615e+02
1.921855921855922134e+00 -1.577985802950126697e+02
1.926739926739927000e+00 -1.575709865945711101e+02
1.931623931623931867e+00 -1.574625682808177487e+02
1.936507936507936734e+00 -1.574214428097500047e+02
1.941391941391941600e+00 -1.574542236236827932e+02
1.946275946275946467e+00 -1.574331874393500357e+02
1.951159951159951333e+00 -1.574876725692252251e+02
1.956043956043956200e+00 -1.575118768694007656e+02
1.960927960927961067e+00 -1.575515303454141645e+02
1.965811965811965933e+00 -1.576634757104949642e+02
1.970695970695970800e+00 -1.578813676806865374e+02
1.975579975579975667e+00 -1.579037443992283443e+02
1.980463980463980533e+00 -1.578337740068068911e+02
1.985347985347985400e+00 -1.578993233565315961e+02
1.990231990231990267e+00 -1.579196877697447690e+02
1.995115995115995133e+00 -1.579582777971255041e+02
2.000000000000000000e+00 -1.579892606096333338e+02
2.004884004884004867e+00 -1.579732622135752820e+02
2.009768009768009733e+00 -1.578585157405506720e+02
2.014652014652014600e+00 -1.575017054394171794e+02
2.019536019536019467e+00 -1.572264573037767548e+02
2.024420024420024333e+00 -1.569353984913734621e+02
2.029304029304029200e+00 -1.566557889156765953e+02
2.034188034188034067e+00 -1.565583270202825190e+02
2.039072039072038933e+00 -1.565003482225792482e+02
2.043956043956043800e+00 -1.564233770099852734e+02
2.048840048840048667e+00 -1.561112764734300242e+02
2.053724053724053533e+00 -1.557739326664639350e+02
2.058608058608058400e+00 -1.557349915527185544e+02
2.063492063492063266e+00 -1.557176975606414828e+02
2.068376068376068133e+00 -1.556778981390660874e+02
2.073260073260073000e+00 -1.555796955265050769e+02
2.078144078144077866e+00 -1.555694786596481265e+02
2.083028083028082733e+00 -1.556098147443250923e+02
2.087912087912087600e+00 -1.555845328853321803e+02
2.092796092796092466e+00 -1.556546058493659928e+02
2.097680097680097333e+00 -1.556809310554085073e+02
2.102564102564102200e+00 -1.556659724848012445e+02
2.107448107448107066e+00 -1.556769511391561593e+02
2.112332112332111933e+00 -1.556951438561595182e+02
2.117216117216116800e+00 -1.559069308925660664e+02
2.122100122100121666e+00 -1.560656760023749712e+02
2.126984126984126533e+00 -1.559649479647219437e+02
2.131868131868131400e+00 -1.558980890016237879e+02
2.136752136752136266e+00 -1.558204019066342312e+02
2.141636141636141133e+00 -1.559357971363540969e+02
2.146520146520146000e+00 -1.560557031001952168e+02
2.151404151404150866e+00 -1.560630632622576854e+02
2.156288156288155733e+00 -1.559842300583724466e+02
2.161172161172160600e+00 -1.559197589354730837e+02
2.166056166056165466e+00 -1.559799130123126076e+02
2.170940170940170333e+00 -1.560065163599877565e+02
2.175824175824175200e+00 -1.560104849544432568e+02
2.180708180708180066e+00 -1.560422457289974716e+02
2.185592185592184933e+00 -1.560953550616859786e+02
2.190476190476189799e+00 -1.560871975576290822e+02
2.195360195360194666e+00 -1.561387964052454720e+02
2.200244200244199533e+00 -1.561570252809195551e+02
2.205128205128204399e+00 -1.561240329128685858e+02
2.210012210012209266e+00 -1.561158207236855446e+02
2.214896214896214133e+00 -1.560365488650999737e+02
2.219780219780218999e+00 -1.560419172240279124e+02
2.224664224664223866e+00 -1.560433385414026759e+02
2.229548229548228733e+00 -1.561428789974441713e+02
2.234432234432233599e+00 -1.563470663988727551e+02
2.239316239316238466e+00 -1.565761456762556065e+02
2.244200244200243333e+00 -1.569554556602228672e+02
2.249084249084248199e+00 -1.572296556419163949e+02
2.253968253968254842e+00 -1.573328646835282427e+02
2.258852258852259709e+00 -1.574153757172343830e+02
2.263736263736264576e+00 -1.575334312436399955e+02
2.268620268620269442e+00 -1.577553219641612259e+02
2.273504273504274309e+00 -1.576287724796059990e+02
2.278388278388279176e+00 -1.572920246025969391e+02
2.283272283272284042e+00 -1.573431622160322831e+02
2.288156288156288909e+00 -1.572010772957873428e+02
2.293040293040293776e+00 -1.569322790653596940e+02
2.297924297924298642e+00 -1.568512924068765244e+02
2.302808302808303509e+00 -1.568540273197700117e+02
2.307692307692308376e+00 -1.568718809763789750e+02
2.312576312576313242e+00 -1.569287766157955275e+02
2.317460317460318109e+00 -1.569869980185646341e+02
2.322344322344322975e+00 -1.570063626895395998e+02
2.327228327228327842e+00 -1.569290224672624277e+02
2.332112332112332709e+00 -1.568391844353128306e+02
2.336996336996337575e+00 -1.568287635317203410e+02
2.341880341880342442e+00 -1.568388853623279715e+02
2.346764346764347309e+00 -1.569028546586114885e+02
2.351648351648352175e+00 -1.570669491036500176e+02
2.356532356532357042e+00 -1.570984367303080660e+02
2.361416361416361909e+00 -1.569230555951185693e+02
2.366300366300366775e+00 -1.569504715342618226e+02
2.371184371184371642e+00 -1.568166751320947299e+02
2.376068376068376509e+00 -1.567846980766151432e+02
2.380952380952381375e+00 -1.567320401443226672e+02
2.385836385836386242e+00 -1.563352067222142523e+02
2.390720390720391109e+00 -1.561180006504041842e+02
2.395604395604395975e+00 -1.560120774992104771e+02
2.400488400488400842e+00 -1.559853117526047015e+02
2.405372405372405709e+00 -1.559931901640822787e+02
2.410256410256410575e+00 -1.559596637789372551e+02
2.415140415140415442e+00 -1.559528754825612680e+02
2.420024420024420309e+00 -1.559679061454826012e+02
2.424908424908425175e+00 -1.559450206850290783e+02
2.429792429792430042e+00 -1.559711324462410289e+02
2.434676434676434909e+00 -1.560361975883663490e+02
2.439560439560439775e+00 -1.560583996056276987e+02
2.444444444444444642e+00 -1.560623709068518110e+02
2.449328449328449508e+00 -1.560472182557622887e+02
2.454212454212454375e+00 -1.560694682745584601e+02
2.459096459096459242e+00 -1.558585934344337716e+02
2.463980463980464108e+00 -1.557555366149210272e+02
2.468864468864468975e+00 -1.558967516922723746e+02
2.473748473748473842e+00 -1.558557073056654758e+02
2.478632478632478708e+00 -1.558542511166738223e+02
2.483516483516483575e+00 -1.557630944001238618e+02
2.488400488400488442e+00 -1.558420225347069845e+02
2.493284493284493308e+00 -1.563533728258824738e+02
2.498168498168498175e+00 -1.567482770282006470e+02
2.503052503052503042e+00 -1.566996884495564473e+02
2.507936507936507908e+00 -1.568204627908507121e+02
2.512820512820512775e+00 -1.571553811318194960e+02
2.517704517704517642e+00 -1.571914081792734805e+02
2.522588522588522508e+00 -1.569343084802997055e+02
2.527472527472527375e+00 -1.566772878396839701e+02
2.532356532356532242e+00 -1.566157325897287365e+02
2.537240537240537108e+00 -1.565731568383585852e+02
2.542124542124541975e+00 -1.564855283488728901e+02
2.547008547008546842e+00 -1.565256992815013746e+02
2.551892551892551708e+00 -1.566192888697299850e+02
2.556776556776556575e+00 -1.565940320962724570e+02
2.561660561660561441e+00 -1.565572363115388157e+02
2.566544566544566308e+00 -1.564584499370205322e+02
2.571428571428571175e+00 -1.562824326530645465e+02
2.576312576312576041e+00 -1.563363528292407807e+02
2.581196581196580908e+00 -1.565099507633711085e+02
2.586080586080585775e+00 -1.563504926560016202e+02
2.590964590964590641e+00 -1.564049362948923658e+02
2.595848595848595508e+00 -1.565509836186971881e+02
2.600732600732600375e+00 -1.566823269226023569e+02
2.605616605616605241e+00 -1.571181441013108042e+02
2.610500610500610108e+00 -1.573961776045230181e+02
2.615384615384614975e+00 -1.574945113492020141e+02
2.620268620268619841e+00 -1.574196885789950215e+02
2.625152625152624708e+00 -1.573115752448149181e+02
2.630036630036629575e+00 -1.571907460564507915e+02
2.634920634920634441e+00 -1.570947780870377812e+02
2.639804639804639308e+00 -1.571025767312199264e+02
2.644688644688644175e+00 -1.571513968334618880e+02
2.649572649572649041e+00 -1.571975546833836574e+02
2.654456654456653908e+00 -1.572196176989903051e+02
2.659340659340658775e+00 -1.571543123011071543e+02
2.664224664224663641e+00 -1.570427336410461976e+02
2.669108669108668508e+00 -1.569328411115082815e+02
2.673992673992673375e+00 -1.568747549379744726e+02
2.678876678876678241e+00 -1.571488911747076429e+02
2.683760683760683108e+00 -1.573274304639719503e+02
2.688644688644687974e+00 -1.572103573872770141e+02
2.693528693528692841e+00 -1.572965648702862325e+02
2.698412698412697708e+00 -1.572398101274634996e+02
2.703296703296702574e+00 -1.572617239219595433e+02
2.708180708180707441e+00 -1.574201772800022923e+02
2.713064713064712308e+00 -1.572466669660413743e+02
2.717948717948717174e+00 -1.569070722422869153e+02
2.722832722832722041e+00 -1.568441994709918959e+02
2.727716727716726908e+00 -1.568818087653072553e+02
2.732600732600731774e+00 -1.566523566228575248e+02
2.737484737484736641e+00 -1.567232047313277121e+02
2.742368742368741508e+00 -1.568132627103350387e+02
2.747252747252746374e+00 -1.570075253402754640e+02
2.752136752136751241e+00 -1.569489130262994934e+02
2.757020757020757884e+00 -1.565485282634332975e+02
2.761904761904762751e+00 -1.565541899772680949e+02
2.766788766788767617e+00 -1.565090096378513635e+02
2.771672771672772484e+00 -1.562103009991162139e+02
2.776556776556777351e+00 -1.560357513318752467e+02
2.781440781440782217e+00 -1.560991695896181000e+02
2.786324786324787084e+00 -1.562406703957145737e+02
2.791208791208791951e+00 -1.564264547373892071e+02
2.796092796092796817e+00 -1.564304143180979167e+02
2.800976800976801684e+00 -1.563340241477733912e+02
2.805860805860806551e+00 -1.564544065542838496e+02
2.810744810744811417e+00 -1.565083939972525968e+02
2.815628815628816284e+00 -1.564364066429908746e+02
2.820512820512821150e+00 -1.563750719114910908e+02
2.825396825396826017e+00 -1.562843921458136549e+02
2.830280830280830884e+00 -1.562777481981360665e+02
2.835164835164835750e+00 -1.562780938798742341e+02
2.840048840048840617e+00 -1.563589200998439139e+02
2.844932844932845484e+00 -1.564358374175653807e+02
2.849816849816850350e+00 -1.565608929567537473e+02
2.854700854700855217e+00 -1.566776870531261636e+02
2.859584859584860084e+00 -1.566620112137857461e+02
2.864468864468864950e+00 -1.566838891469801069e+02
2.869352869352869817e+00 -1.567028776846154585e+02
2.874236874236874684e+00 -1.566803145304822067e+02
2.879120879120879550e+00 -1.567009469113901048e+02
2.884004884004884417e+00 -1.568167107967902609e+02
2.888888888888889284e+00 -1.569105887011570530e+02
2.893772893772894150e+00 -1.569877069553369324e+02
2.898656898656899017e+00 -1.569501956295523257e+02
2.903540903540903884e+00 -1.569249461430226518e+02
2.908424908424908750e+00 -1.568597633921387455e+02
2.913308913308913617e+00 -1.566277697854526423e+02
2.918192918192918484e+00 -1.565337487631953195e+02
2.923076923076923350e+00 -1.565083757410538681e+02
2.927960927960928217e+00 -1.565026606001557354e+02
2.932844932844933084e+00 -1.565295682276349112e+02
2.937728937728937950e+00 -1.566021989449656076e+02
2.942612942612942817e+00 -1.565584292744870538e+02
2.947496947496947683e+00 -1.564280514441883554e+02
2.952380952380952550e+00 -1.564888993884705144e+02
2.957264957264957417e+00 -1.562760621890145671e+02
2.962148962148962283e+00 -1.563801037362721900e+02
2.967032967032967150e+00 -1.563638637290987958e+02
2.971916971916972017e+00 -1.564085968456004707e+02
2.976800976800976883e+00 -1.568082975037585243e+02
2.981684981684981750e+00 -1.567549397709722712e+02
2.986568986568986617e+00 -1.566549750720363079e+02
2.991452991452991483e+00 -1.568579293127543792e+02
2.996336996336996350e+00 -1.570913706338438089e+02
3.001221001221001217e+00 -1.569304943135142878e+02
3.006105006105006083e+00 -1.568349743068619944e+02
3.010989010989010950e+00 -1.567620113687593744e+02
3.015873015873015817e+00 -1.567930158900644528e+02
3.020757020757020683e+00 -1.569141325124425919e+02
3.025641025641025550e+00 -1.569882455987336130e+02
3.030525030525030417e+00 -1.570878642611397993e+02
3.035409035409035283e+00 -1.571901670072358570e+02
3.040293040293040150e+00 -1.571685128457198459e+02
3.045177045177045017e+00 -1.571956579469953397e+02
3.050061050061049883e+00 -1.571519336809503784e+02
3.054945054945054750e+00 -1.571279592344901630e+02
3.059829059829059617e+00 -1.571051701295367025e+02
3.064713064713064483e+00 -1.571309151588340569e+02
3.069597069597069350e+00 -1.570727984399740080e+02
3.074481074481074216e+00 -1.568287558698463897e+02
3.079365079365079083e+00 -1.566790118058500241e+02
3.084249084249083950e+00 -1.565319338817233756e+02
3.089133089133088816e+00 -1.564702826869516059e+02
3.094017094017093683e+00 -1.564883477973135939e+02
3.098901098901098550e+00 -1.565092118125562308e+02
3.103785103785103416e+00 -1.564814501813867764e+02
3.108669108669108283e+00 -1.564480840607886023e+02
3.113553113553113150e+00 -1.564041230115842893e+02
3.118437118437118016e+00 -1.563868064423416513e+02
3.123321123321122883e+00 -1.563772449643014397e+02
3.128205128205127750e+00 -1.564133041513494220e+02
3.133089133089132616e+00 -1.566015543019544793e+02
3.137973137973137483e+00 -1.567499691151489287e+02
3.142857142857142350e+00 -1.568578285457377604e+02
3.147741147741147216e+00 -1.568585529372726057e+02
3.152625152625152083e+00 -1.569701940068561328e+02
3.157509157509156950e+00 -1.571014197487911019e+02
3.162393162393161816e+00 -1.571767336897302982e+02
3.167277167277166683e+00 -1.574316947268005435e+02
3.172161172161171550e+00 -1.575671481096399873e+02
3.177045177045176416e+00 -1.577758299451081712e+02
3.181929181929181283e+00 -1.578159205875807061e+02
3.186813186813186149e+00 -1.578134985678873363e+02
3.191697191697191016e+00 -1.576924095787154840e+02
3.196581196581195883e+00 -1.576309761614173226e+02
3.201465201465200749e+00 -1.578080875309313740e+02
3.206349206349205616e+00 -1.578695805880679472e+02
3.211233211233210483e+00 -1.577739245053498678e+02
3.216117216117215349e+00 -1.577467228194091717e+02
3.221001221001220216e+00 -1.578868378204660132e+02
3.225885225885225083e+00 -1.578139877323036444e+02
3.230769230769229949e+00 -1.577540876970005570e+02
3.235653235653234816e+00 -1.577214732545106699e+02
3.240537240537239683e+00 -1.577267219994518257e+02
3.245421245421244549e+00 -1.575578762444337713e+02
3.250305250305249416e+00 -1.573030691998903308e+02
3.255189255189256059e+00 -1.572794454996094942e+02
3.260073260073260926e+00 -1.573206735480328859e+02
3.264957264957265792e+00 -1.573432050129003983e+02
3.269841269841270659e+00 -1.573834795262949342e+02
3.274725274725275526e+00 -1.574523834487269767e+02
3.279609279609280392e+00 -1.572938631582595690e+02
3.284493284493285259e+00 -1.569497532932063280e+02
3.289377289377290126e+00 -1.569191212763755061e+02
3.294261294261294992e+00 -1.570889602332433128e+02
3.299145299145299859e+00 -1.571932488817537035e+02
3.304029304029304726e+00 -1.572944966332005379e+02
3.308913308913309592e+00 -1.572112697346369998e+02
3.313797313797314459e+00 -1.570430268026781846e+02
3.318681318681319325e+00 -1.569085287802391520e+02
3.323565323565324192e+00 -1.568555551392672669e+02
3.328449328449329059e+00 -1.569057724096351194e+02
3.333333333333333925e+00 -1.569920067751074555e+02
3.338217338217338792e+00 -1.570752422537201767e+02
3.343101343101343659e+00 -1.570814448842917841e+02
3.347985347985348525e+00 -1.570693560283479258e+02
3.352869352869353392e+00 -1.567982488425809890e+02
3.357753357753358259e+00 -1.563812811763012007e+02
3.362637362637363125e+00 -1.561737894686076515e+02
3.367521367521367992e+00 -1.561307343087734978e+02
3.372405372405372859e+00 -1.560755589213299572e+02
3.377289377289377725e+00 -1.560895008331025338e+02
3.382173382173382592e+00 -1.560197896950353140e+02
3.387057387057387459e+00 -1.557045573121351083e+02
3.391941391941392325e+00 -1.556583022812422428e+02
3.396825396825397192e+00 -1.556837640727894438e+02
3.401709401709402059e+00 -1.555524640477763683e+02
3.406593406593406925e+00 -1.555738305967905717e+02
3.411477411477411792e+00 -1.556499784842758629e+02
3.416361416361416659e+00 -1.556278177272489529e+02
3.421245421245421525e+00 -1.554821321196479005e+02
3.426129426129426392e+00 -1.554411159805862326e+02
3.431013431013431259e+00 -1.555372520420924047e+02
3.435897435897436125e+00 -1.554649876010666389e+02
3.440781440781440992e+00 -1.554119983635419828e+02
3.445665445665445858e+00 -1.554510893965838818e+02
3.450549450549450725e+00 -1.554604127650979706e+02
3.455433455433455592e+00 -1.554526781882726141e+02
3.460317460317460458e+00 -1.553686606325397008e+02
3.465201465201465325e+00 -1.552594012653722757e+02
3.470085470085470192e+00 -1.552222200076633953e+02
3.474969474969475058e+00 -1.552178037041093148e+02
3.479853479853479925e+00 -1.552054176910274919e+02
3.484737484737484792e+00 -1.551638503688608637e+02
3.489621489621489658e+00 -1.550709713837226218e+02
3.494505494505494525e+00 -1.548269278535587432e+02
3.499389499389499392e+00 -1.548349787744245134e+02
3.504273504273504258e+00 -1.550421752348312339e+02
3.509157509157509125e+00 -1.551187532598576695e+02
3.514041514041513992e+00 -1.551451738634595472e+02
3.518925518925518858e+00 -1.551403811093273646e+02
3.523809523809523725e+00 -1.551880503346428668e+02
3.528693528693528592e+00 -1.552321680472671517e+02
3.533577533577533458e+00 -1.552758526204875977e+02
3.538461538461538325e+00 -1.553786885247135388e+02
3.543345543345543192e+00 -1.554103563037795652e+02
3.548229548229548058e+00 -1.553312610688389270e+02
3.553113553113552925e+00 -1.553030448222865516e+02
3.557997557997557792e+00 -1.552895955947029449e+02
3.562881562881562658e+00 -1.552355222512143200e+02
3.567765567765567525e+00 -1.552987708122789172e+02
3.572649572649572391e+00 -1.555180709767442409e+02
3.577533577533577258e+00 -1.558459675195832119e+02
3.582417582417582125e+00 -1.560574986469840155e+02
3.587301587301586991e+00 -1.560807288204753434e+02
3.592185592185591858e+00 -1.560928400216929788e+02
3.597069597069596725e+00 -1.561700175485032389e+02
3.601953601953601591e+00 -1.563027732988286687e+02
3.606837606837606458e+00 -1.566316943955873739e+02
3.611721611721611325e+00 -1.568250954716132242e+02
3.616605616605616191e+00 -1.568149595163779395e+02
3.621489621489621058e+00 -1.569539509454311599e+02
3.626373626373625925e+00 -1.568541424692019461e+02
3.631257631257630791e+00 -1.565766082705938516e+02
3.636141636141635658e+00 -1.564207001086504647e+02
3.641025641025640525e+00 -1.564613254710831711e+02
3.645909645909645391e+00 -1.565095817050391531e+02
3.650793650793650258e+00 -1.564096211434083443e+02
3.655677655677655125e+00 -1.563694576137347099e+02
3.660561660561659991e+00 -1.564808642434945227e+02
3.665445665445664858e+00 -1.565732118415080265e+02
3.670329670329669725e+00 -1.566560715667810939e+02
3.675213675213674591e+00 -1.566404193696597531e+02
3.680097680097679458e+00 -1.567070053653531829e+02
3.684981684981684324e+00 -1.567608655693891535e+02
3.689865689865689191e+00 -1.567361735017510398e+02
3.694749694749694058e+00 -1.566776252013533224e+02
3.699633699633698924e+00 -1.567043810534846102e+02
3.704517704517703791e+00 -1.564835971934971894e+02
3.709401709401708658e+00 -1.564316675179832430e+02
3.714285714285713524e+00 -1.567806104842632635e+02
3.719169719169718391e+00 -1.565878838495991374e+02
3.724053724053723258e+00 -1.561626395221305756e+02
3.728937728937728124e+00 -1.560746556978153023e+02
3.733821733821732991e+00 -1.561040735009021887e+02
3.738705738705737858e+00 -1.561626771177946011e+02
3.743589743589742724e+00 -1.558944095710914439e+02
3.748473748473747591e+00 -1.557649459970511430e+02
3.753357753357754234e+00 -1.558311728257229731e+02
3.758241758241759101e+00 -1.555994149119714507e+02
3.763125763125763967e+00 -1.555031213913288468e+02
3.768009768009768834e+00 -1.555075014931781539e+02
3.772893772893773701e+00 -1.554884635253015972e+02
3.777777777777778567e+00 -1.554919222042295530e+02
3.782661782661783434e+00 -1.555786452206027377e+02
3.787545787545788301e+00 -1.555736160010796993e+02
3.792429792429793167e+00 -1.555594421689814624e+02
3.797313797313798034e+00 -1.554377294338675881e+02
3.802197802197802901e+00 -1.552858101134355593e+02
3.807081807081807767e+00 -1.552329915135416059e+02
3.811965811965812634e+00 -1.552542419617770975e+02
3.816849816849817500e+00 -1.552580357291940345e+02
3.821733821733822367e+00 -1.552773030265637146e+02
3.826617826617827234e+00 -1.552648058306533301e+02
3.831501831501832100e+00 -1.552651083663797067e+02
3.836385836385836967e+00 -1.553054563540502500e+02
3.841269841269841834e+00 -1.553161657768650343e+02
3.846153846153846700e+00 -1.554313859200710795e+02
3.851037851037851567e+00 -1.556678574274210405e+02
3.855921855921856434e+00 -1.558724940551203133e+02
3.860805860805861300e+00 -1.559965649407201340e+02
3.865689865689866167e+00 -1.561178307896627189e+02
3.870573870573871034e+00 -1.562765522038782819e+02
3.875457875457875900e+00 -1.564155873181182130e+02
3.880341880341880767e+00 -1.564173976684033107e+02
3.885225885225885634e+00 -1.564201121505673768e+02
3.890109890109890500e+00 -1.564452616305399317e+02
3.894993894993895367e+00 -1.565224355220078394e+02
3.899877899877900234e+00 -1.565200999615331057e+02
3.904761904761905100e+00 -1.566860633598811887e+02
3.909645909645909967e+00 -1.568929621982508706e+02
3.914529914529914834e+00 -1.567430066686071370e+02
3.919413919413919700e+00 -1.564952515432692053e+02
3.924297924297924567e+00 -1.567511670864557800e+02
3.929181929181929434e+00 -1.569340600282411629e+02
3.934065934065934300e+00 -1.569077820694354557e+02
3.938949938949939167e+00 -1.572780023906474298e+02
3.943833943833944033e+00 -1.576634150096663518e+02
3.948717948717948900e+00 -1.576285566782837577e+02
3.953601953601953767e+00 -1.575067526116947079e+02
3.958485958485958633e+00 -1.574540935292661743e+02
3.963369963369963500e+00 -1.577722973836610549e+02
3.968253968253968367e+00 -1.578368405718356655e+02
3.973137973137973233e+00 -1.576686856001672368e+02
3.978021978021978100e+00 -1.579357757053120395e+02
3.982905982905982967e+00 -1.580787118669643689e+02
3.987789987789987833e+00 -1.581920574463766513e+02
3.992673992673992700e+00 -1.582403272584610647e+02
3.997557997557997567e+00 -1.582085154763178139e+02
4.002442002442002433e+00 -1.582368885284719511e+02
4.007326007326007300e+00 -1.582238231514608060e+02
4.012210012210012167e+00 -1.579258927816628102e+02
4.017094017094017033e+00 -1.579605262238864043e+02
4.021978021978021900e+00 -1.582308898697615973e+02
4.026862026862026767e+00 -1.582434770852165116e+02
4.031746031746031633e+00 -1.582495013365040109e+02
4.036630036630036500e+00 -1.582459446400954732e+02
4.041514041514041367e+00 -1.582656834109591273e+02
4.046398046398046233e+00 -1.583251518027490192e+02
4.051282051282051100e+00 -1.583365161409014945e+02
4.056166056166055967e+00 -1.583415275515268377e+02
4.061050061050060833e+00 -1.583767158701901394e+02
4.065934065934065700e+00 -1.583142294151861904e+02
4.070818070818070566e+00 -1.582839014683140135e+02
4.075702075702075433e+00 -1.583130622412075468e+02
4.080586080586080300e+00 -1.583210362764175443e+02
4.085470085470085166e+00 -1.582887526533526170e+02
4.090354090354090033e+00 -1.582429120249233563e+02
4.095238095238094900e+00 -1.578827301843136013e+02
4.100122100122099766e+00 -1.574775082654922187e+02
4.105006105006104633e+00 -1.574518488727277941e+02
4.109890109890109500e+00 -1.574118849566307858e+02
4.114774114774114366e+00 -1.574029557400191379e+02
4.119658119658119233e+00 -1.574144221824697070e+02
4.124542124542124100e+00 -1.574708780745352783e+02
4.129426129426128966e+00 -1.575760031373479251e+02
4.134310134310133833e+00 -1.578414212779250363e+02
4.139194139194138700e+00 -1.579912862005192267e+02
4.144078144078143566e+00 -1.578053709461184724e+02
4.148962148962148433e+00 -1.577024760014566311e+02
4.153846153846153300e+00 -1.577390493729378136e+02
4.158730158730158166e+00 -1.576255460711504099e+02
4.163614163614163033e+00 -1.577638811483949155e+02
4.168498168498167900e+00 -1.577626042084802975e+02
4.173382173382172766e+00 -1.578281934235625670e+02
4.178266178266177633e+00 -1.577755710173934460e+02
4.183150183150182500e+00 -1.575763422692644724e+02
4.188034188034187366e+00 -1.575207901115077220e+02
4.192918192918192233e+00 -1.575512999503539220e+02
4.197802197802197099e+00 -1.576111450014780075e+02
4.202686202686201966e+00 -1.575269683249987906e+02
4.207570207570206833e+00 -1.575434868074489998e+02
4.212454212454211699e+00 -1.574384668674825605e+02
4.217338217338216566e+00 -1.574374363156779566e+02
4.222222222222221433e+00 -1.574213611704942082e+02
4.227106227106226299e+00 -1.575029410353081971e+02
4.231990231990231166e+00 -1.577899483097041298e+02
4.236874236874236033e+00 -1.578419550941862042e+02
4.241758241758240899e+00 -1.575094796264628769e+02
4.246642246642245766e+00 -1.575587333677347601e+02
4.251526251526250633e+00 -1.575160424962583363e+02
4.256410256410257276e+00 -1.574490671767793231e+02
4.261294261294262142e+00 -1.574151293992277942e+02
4.266178266178267009e+00 -1.573320681619272250e+02
4.271062271062271876e+00 -1.572657422524521280e+02
4.275946275946276742e+00 -1.572706921396195980e+02
4.280830280830281609e+00 -1.570827251660520290e+02
4.285714285714286476e+00 -1.568671195277191259e+02
4.290598290598291342e+00 -1.569006476286794225e+02
4.295482295482296209e+00 -1.568149681566854383e+02
4.300366300366301076e+00 -1.565735784263758035e+02
4.305250305250305942e+00 -1.562811393264000515e+02
4.310134310134310809e+00 -1.561985088005669411e+02
4.315018315018315676e+00 -1.564364527671272924e+02
4.319902319902320542e+00 -1.567470854534781495e+02
4.324786324786325409e+00 -1.566899482035029223e+02
4.329670329670330275e+00 -1.566375001197088181e+02
4.334554334554335142e+00 -1.565661248274542459e+02
4.339438339438340009e+00 -1.565465545992676084e+02
4.344322344322344875e+00 -1.565331094344166445e+02
4.349206349206349742e+00 -1.565194201138230596e+02
4.354090354090354609e+00 -1.563141884765491625e+02
4.358974358974359475e+00 -1.563695549649564498e+02
4.363858363858364342e+00 -1.565323754169433528e+02
4.368742368742369209e+00 -1.563625528766203274e+02
4.373626373626374075e+00 -1.562248842102527533e+02
4.378510378510378942e+00 -1.562846999979142311e+02
4.383394383394383809e+00 -1.563122777685532014e+02
4.388278388278388675e+00 -1.564306488180195629e+02
4.393162393162393542e+00 -1.563299483549529896e+02
4.398046398046398409e+00 -1.562088393056477003e+02
4.402930402930403275e+00 -1.562279780765719011e+02
4.407814407814408142e+00 -1.562457095148151325e+02
4.412698412698413009e+00 -1.563149910285136173e+02
4.417582417582417875e+00 -1.563325597225518493e+02
4.422466422466422742e+00 -1.563863730823361777e+02
4.427350427350427609e+00 -1.564093438467271255e+02
4.432234432234432475e+00 -1.564591373581916400e+02
4.437118437118437342e+00 -1.562348176335902110e+02
4.442002442002442208e+00 -1.560089496369251663e+02
4.446886446886447075e+00 -1.559131171484931997e+02
4.451770451770451942e+00 -1.558552872848435413e+02
4.456654456654456808e+00 -1.558289737053542581e+02
4.461538461538461675e+00 -1.559763829953787422e+02
4.466422466422466542e+00 -1.559637401895341213e+02
4.471306471306471408e+00 -1.560128275967212517e+02
4.476190476190476275e+00 -1.560482050677715051e+02
4.481074481074481142e+00 -1.560685160353986589e+02
4.485958485958486008e+00 -1.559750889182825233e+02
4.490842490842490875e+00 -1.558291715055391933e+02
4.495726495726495742e+00 -1.558072712486232945e+02
4.500610500610500608e+00 -1.558575794718717873e+02
4.505494505494505475e+00 -1.560527113558040639e+02
4.510378510378510342e+00 -1.560268121151380853e+02
4.515262515262515208e+00 -1.559566998451714426e+02
4.520146520146520075e+00 -1.559969847106489169e+02
4.525030525030524942e+00 -1.560671775897958184e+02
4.529914529914529808e+00 -1.561176244494768355e+02
4.534798534798534675e+00 -1.561157572502734752e+02
4.539682539682539542e+00 -1.561316853982912960e+02
4.544566544566544408e+00 -1.561104979542990350e+02
4.549450549450549275e+00 -1.561261107743873993e+02
4.554334554334554142e+00 -1.561383284817489425e+02
4.559218559218559008e+00 -1.561492695465720431e+02
4.564102564102563875e+00 -1.561133440177464422e+02
4.568986568986568741e+00 -1.560078339754712715e+02
4.573870573870573608e+00 -1.561841663248758891e+02
4.578754578754578475e+00 -1.562789266358788893e+02
4.583638583638583341e+00 -1.562875496990029660e+02
4.588522588522588208e+00 -1.565190465554713910e+02
4.593406593406593075e+00 -1.566694727766558799e+02
4.598290598290597941e+00 -1.566920467745708834e+02
4.603174603174602808e+00 -1.565988635129542956e+02
4.608058608058607675e+00 -1.565768743072387963e+02
4.612942612942612541e+00 -1.566836367768659670e+02
4.617826617826617408e+00 -1.568595807343187687e+02
4.622710622710622275e+00 -1.570456926943116969e+02
4.627594627594627141e+00 -1.571330906774829259e+02
4.632478632478632008e+00 -1.569715079308655845e+02
4.637362637362636875e+00 -1.567250339725555079e+02
4.642246642246641741e+00 -1.566644221522533940e+02
4.647130647130646608e+00 -1.566257210321341518e+02
4.652014652014651475e+00 -1.567199943705227554e+02
4.656898656898656341e+00 -1.568737879808382729e+02
4.661782661782661208e+00 -1.570646335192689094e+02
4.666666666666666075e+00 -1.571506161275239037e+02
4.671550671550670941e+00 -1.572479020119539257e+02
4.676434676434675808e+00 -1.574096955372688740e+02
4.681318681318680675e+00 -1.575323306179145391e+02
4.686202686202685541e+00 -1.575857641197945895e+02
4.691086691086690408e+00 -1.574048372921457144e+02
4.695970695970695274e+00 -1.569520938529787486e+02
4.700854700854700141e+00 -1.566874004975211392e+02
4.705738705738705008e+00 -1.568720340228360612e+02
4.710622710622709874e+00 -1.570997653922821655e+02
4.715506715506714741e+00 -1.570906741016509329e+02
4.720390720390719608e+00 -1.570905642241419287e+02
4.725274725274724474e+00 -1.571196599124627937e+02
4.730158730158729341e+00 -1.571085220524902297e+02
4.735042735042734208e+00 -1.571102649475855060e+02
4.739926739926739074e+00 -1.571733452235406787e+02
4.744810744810743941e+00 -1.574521740271342480e+02
4.749694749694748808e+00 -1.575085494412936953e+02
4.754578754578755451e+00 -1.575113798323941978e+02
4.759462759462760317e+00 -1.574668994399087012e+02
4.764346764346765184e+00 -1.575279235684912180e+02
4.769230769230770051e+00 -1.574890987511740263e+02
4.774114774114774917e+00 -1.574084677071611509e+02
4.778998778998779784e+00 -1.573841746173580418e+02
4.783882783882784651e+00 -1.574531060907932556e+02
4.788766788766789517e+00 -1.576059336548661634e+02
4.793650793650794384e+00 -1.575651206427953639e+02
4.798534798534799251e+00 -1.572574535549055099e+02
4.803418803418804117e+00 -1.568351241665629914e+02
4.808302808302808984e+00 -1.566630258839389853e+02
4.813186813186813851e+00 -1.566453404011772363e+02
4.818070818070818717e+00 -1.566544311668713192e+02
4.822954822954823584e+00 -1.567399385447461952e+02
4.827838827838828450e+00 -1.567445375067952682e+02
4.832722832722833317e+00 -1.567695496049121857e+02
4.837606837606838184e+00 -1.567328124756356260e+02
4.842490842490843050e+00 -1.566663925349360795e+02
4.847374847374847917e+00 -1.567983115677112664e+02
4.852258852258852784e+00 -1.569996182204169770e+02
4.857142857142857650e+00 -1.572715661354591248e+02
4.862026862026862517e+00 -1.572727926229920286e+02
4.866910866910867384e+00 -1.571667559021680631e+02
4.871794871794872250e+00 -1.571067531899016956e+02
4.876678876678877117e+00 -1.572073462430921325e+02
4.881562881562881984e+00 -1.572945296192620788e+02
4.886446886446886850e+00 -1.573248628198599022e+02
4.891330891330891717e+00 -1.573301986843088116e+02
4.896214896214896584e+00 -1.572461299498575897e+02
4.901098901098901450e+00 -1.571444268033359606e+02
4.905982905982906317e+00 -1.571095847337118414e+02
4.910866910866911184e+00 -1.572050805429188927e+02
4.915750915750916050e+00 -1.575473503251546958e+02
4.920634920634920917e+00 -1.577939646281819535e+02
4.925518925518925784e+00 -1.577999063524471239e+02
4.930402930402930650e+00 -1.577689578177961778e+02
4.935286935286935517e+00 -1.577682282935742535e+02
4.940170940170940383e+00 -1.576999660756500532e+02
4.945054945054945250e+00 -1.575792783910455057e+02
4.949938949938950117e+00 -1.576581134342604287e+02
4.954822954822954983e+00 -1.577814564116133909e+02
4.959706959706959850e+00 -1.578478445739872598e+02
4.964590964590964717e+00 -1.578149672390702847e+02
4.969474969474969583e+00 -1.578006652466985429e+02
4.974358974358974450e+00 -1.577408557976405632e+02
4.979242979242979317e+00 -1.574909284773324885e+02
4.984126984126984183e+00 -1.572465586305020793e+02
4.989010989010989050e+00 -1.572574571303038624e+02
4.993894993894993917e+00 -1.574083695471151430e+02
4.998778998778998783e+00 -1.574791403713745126e+02
5.003663003663003650e+00 -1.574669880418718719e+02
5.008547008547008517e+00 -1.574632722888078149e+02
5.013431013431013383e+00 -1.575015037758349195e+02
5.018315018315018250e+00 -1.577156184248943589e+02
5.023199023199023117e+00 -1.582469376054108920e+02
5.028083028083027983e+00 -1.585417653803975782e+02
5.032967032967032850e+00 -1.585656726908333667e+02
5.037851037851037717e+00 -1.585057369723925831e+02
5.042735042735042583e+00 -1.584441989071039529e+02
5.047619047619047450e+00 -1.584584947067786800e+02
5.052503052503052317e+00 -1.583981606360088108e+02
5.057387057387057183e+00 -1.584837895534456322e+02
5.062271062271062050e+00 -1.584453976156863746e+02
5.067155067155066916e+00 -1.583529262025516289e+02
5.072039072039071783e+00 -1.583565698562390764e+02
5.076923076923076650e+00 -1.583699753159466468e+02
5.081807081807081516e+00 -1.585417542580858310e+02
5.086691086691086383e+00 -1.587410513823770088e+02
5.091575091575091250e+00 -1.587526348313475921e+02
5.096459096459096116e+00 -1.587050224631005619e+02
5.101343101343100983e+00 -1.587302444413174101e+02
5.106227106227105850e+00 -1.586277653512745474e+02
5.111111111111110716e+00 -1.584090935776324613e+02
5.115995115995115583e+00 -1.584048523072813737e+02
5.120879120879120450e+00 -1.585237089299061495e+02
5.125763125763125316e+00 -1.585546582261799244e+02
5.130647130647130183e+00 -1.585146692607294767e+02
5.135531135531135050e+00 -1.585242404635904734e+02
5.140415140415139916e+00 -1.585172978826224721e+02
5.145299145299144783e+00 -1.585145169352878440e+02
5.150183150183149650e+00 -1.585209620445293695e+02
5.155067155067154516e+00 -1.585348024479919218e+02
5.159951159951159383e+00 -1.587819846341632228e+02
5.164835164835164250e+00 -1.588837586155583494e+02
5.169719169719169116e+00 -1.587189839433434031e+02
5.174603174603173983e+00 -1.586802001751024420e+02
5.179487179487178850e+00 -1.587231247041594884e+02
5.184371184371183716e+00 -1.587150919885619658e+02
5.189255189255188583e+00 -1.587158263829500129e+02
5.194139194139193449e+00 -1.587835433423257712e+02
5.199023199023198316e+00 -1.590118649157855089e+02
5.203907203907203183e+00 -1.590297991639847055e+02
5.208791208791208049e+00 -1.588271438899421355e+02
5.213675213675212916e+00 -1.587741896688705765e+02
5.218559218559217783e+00 -1.587882545456858168e+02
5.223443223443222649e+00 -1.588046062450159184e+02
5.228327228327227516e+00 -1.587520782138702486e+02
5.233211233211232383e+00 -1.587928756981941660e+02
5.238095238095237249e+00 -1.589248639188637071e+02
5.242979242979242116e+00 -1.589180207229240409e+02
5.247863247863246983e+00 -1.589206327442748830e+02
5.252747252747251849e+00 -1.589329008484016583e+02
5.257631257631258492e+00 -1.590019399045725095e+02
5.262515262515263359e+00 -1.590407801968163994e+02
5.267399267399268226e+00 -1.589517892198256845e+02
5.272283272283273092e+00 -1.588529053815671261e+02
5.277167277167277959e+00 -1.587788767227404776e+02
5.282051282051282826e+00 -1.588730781204927496e+02
5.286935286935287692e+00 -1.589458572699080605e+02
5.291819291819292559e+00 -1.589443106704629258e+02
5.296703296703297426e+00 -1.589183139080561773e+02
5.301587301587302292e+00 -1.587631301731274220e+02
5.306471306471307159e+00 -1.587022695544125099e+02
5.311355311355312026e+00 -1.586072117504738515e+02
5.316239316239316892e+00 -1.583607895269984738e+02
5.321123321123321759e+00 -1.582685294504435944e+02
5.326007326007326625e+00 -1.583769646559196076e+02
5.330891330891331492e+00 -1.586040415583816525e+02
5.335775335775336359e+00 -1.587123532120209006e+02
5.340659340659341225e+00 -1.587322261445519018e+02
5.345543345543346092e+00 -1.586636480774805023e+02
5.350427350427350959e+00 -1.587629576000977920e+02
5.355311355311355825e+00 -1.588297571343622678e+02
5.360195360195360692e+00 -1.585483684211766615e+02
5.365079365079365559e+00 -1.584388281503898952e+02
5.369963369963370425e+00 -1.584791775674855501e+02
5.374847374847375292e+00 -1.584899081673790420e+02
5.379731379731380159e+00 -1.584690107011523992e+02
5.384615384615385025e+00 -1.584658076171900234e+02
5.389499389499389892e+00 -1.585334349449142337e+02
5.394383394383394759e+00 -1.586837514473327815e+02
5.399267399267399625e+00 -1.585264019066653134e+02
5.404151404151404492e+00 -1.582954566305085962e+02
5.409035409035409359e+00 -1.583247560459080603e+02
5.413919413919414225e+00 -1.583247599274558013e+02
5.418803418803419092e+00 -1.584644096070344403e+02
5.423687423687423959e+00 -1.587089377333239213e+02
5.428571428571428825e+00 -1.587864478897319316e+02
5.433455433455433692e+00 -1.587088424440581207e+02
5.438339438339438559e+00 -1.585048909784347302e+02
5.443223443223443425e+00 -1.584433200342932651e+02
5.448107448107448292e+00 -1.585105750741363408e+02
5.452991452991453158e+00 -1.584485440194133616e+02
5.457875457875458025e+00 -1.584090321740880256e+02
5.462759462759462892e+00 -1.584441252256859229e+02
5.467643467643467758e+00 -1.584450106784044294e+02
5.472527472527472625e+00 -1.584112752275771072e+02
5.477411477411477492e+00 -1.583326137864668794e+02
5.482295482295482358e+00 -1.583201043337126350e+02
5.487179487179487225e+00 -1.583371439372105840e+02
5.492063492063492092e+00 -1.584665890713838792e+02
5.496947496947496958e+00 -1.585944265362496424e+02
5.501831501831501825e+00 -1.586339316338691390e+02
5.506715506715506692e+00 -1.586721912343159318e+02
5.511599511599511558e+00 -1.585623146189643649e+02
5.516483516483516425e+00 -1.585392715689635850e+02
5.521367521367521292e+00 -1.587007103832890493e+02
5.526251526251526158e+00 -1.586613563803080922e+02
5.531135531135531025e+00 -1.585875660544436982e+02
5.536019536019535892e+00 -1.587795883523758675e+02
5.540903540903540758e+00 -1.588726741218925440e+02
5.545787545787545625e+00 -1.588282535443038341e+02
5.550671550671550492e+00 -1.587206852766872203e+02
5.555555555555555358e+00 -1.586432133921255740e+02
5.560439560439560225e+00 -1.584614660186817616e+02
5.565323565323565091e+00 -1.583971296289861357e+02
5.570207570207569958e+00 -1.584244844905207117e+02
5.575091575091574825e+00 -1.585626858133132657e+02
5.579975579975579691e+00 -1.589434027639588294e+02
5.584859584859584558e+00 -1.589402528736679585e+02
5.589743589743589425e+00 -1.585230888972818093e+02
5.594627594627594291e+00 -1.580362135939235770e+02
5.599511599511599158e+00 -1.577935297203882499e+02
5.604395604395604025e+00 -1.576514426425810598e+02
5.609279609279608891e+00 -1.575842767966223334e+02
5.614163614163613758e+00 -1.575262817618454960e+02
5.619047619047618625e+00 -1.574305226551174428e+02
5.623931623931623491e+00 -1.574534587162068817e+02
5.628815628815628358e+00 -1.574585628268726509e+02
5.633699633699633225e+00 -1.574688566512786281e+02
5.638583638583638091e+00 -1.574799198690904518e+02
5.643467643467642958e+00 -1.575873867427198434e+02
5.648351648351647825e+00 -1.577624683500827700e+02
5.653235653235652691e+00 -1.578793284201528877e+02
5.658119658119657558e+00 -1.580412920695504795e+02
5.663003663003662425e+00 -1.580340617605890259e+02
5.667887667887667291e+00 -1.579581011012488716e+02
5.672771672771672158e+00 -1.579906120871965527e+02
5.677655677655677025e+00 -1.579121593095442506e+02
5.682539682539681891e+00 -1.577856551983032034e+02
5.687423687423686758e+00 -1.577404899961445608e+02
5.692307692307691624e+00 -1.576412857850284013e+02
5.697191697191696491e+00 -1.575724997477683189e+02
5.702075702075701358e+00 -1.575868092462532957e+02
5.706959706959706224e+00 -1.576421336677647105e+02
5.711843711843711091e+00 -1.576751215558163892e+02
5.716727716727715958e+00 -1.576579166478677507e+02
5.721611721611720824e+00 -1.576653253681184026e+02
5.726495726495725691e+00 -1.576519528309671330e+02
5.731379731379730558e+00 -1.577120732425879908e+02
5.736263736263735424e+00 -1.576914252220559547e+02
5.741147741147740291e+00 -1.575898440363049815e+02
5.746031746031745158e+00 -1.576018136637826501e+02
5.750915750915750024e+00 -1.577847793915403258e+02
5.755799755799756667e+00 -1.579084333555341857e+02
5.760683760683761534e+00 -1.578255151961127467e+02
5.765567765567766401e+00 -1.578384046032311687e+02
5.770451770451771267e+00 -1.579176848672959466e+02
5.775335775335776134e+00 -1.579899160322227374e+02
5.780219780219781001e+00 -1.580914222526108972e+02
5.785103785103785867e+00 -1.581778533775932090e+02
5.789987789987790734e+00 -1.582124828393273788e+02
5.794871794871795601e+00 -1.581622366960923216e+02
5.799755799755800467e+00 -1.581633884958026215e+02
5.804639804639805334e+00 -1.582700367551458669e+02
5.809523809523810201e+00 -1.586218994850407000e+02
5.814407814407815067e+00 -1.591796946840211717e+02
5.819291819291819934e+00 -1.595019890180454638e+02
5.824175824175824800e+00 -1.597159034484382971e+02
5.829059829059829667e+00 -1.598374939531131531e+02
5.833943833943834534e+00 -1.599323375314233715e+02
5.838827838827839400e+00 -1.599652391641443785e+02
5.843711843711844267e+00 -1.595689090246953583e+02
5.848595848595849134e+00 -1.593958970637873733e+02
5.853479853479854000e+00 -1.594198595930060662e+02
5.858363858363858867e+00 -1.591445592015110719e+02
5.863247863247863734e+00 -1.588384736919054490e+02
5.868131868131868600e+00 -1.588210773773664073e+02
5.873015873015873467e+00 -1.587366617474082773e+02
5.877899877899878334e+00 -1.586746239221389772e+02
5.882783882783883200e+00 -1.587716946493182775e+02
5.887667887667888067e+00 -1.588295859786402389e+02
5.892551892551892934e+00 -1.588470976194550133e+02
5.897435897435897800e+00 -1.589049930553610750e+02
5.902319902319902667e+00 -1.590462661834662867e+02
5.907203907203907534e+00 -1.590896815282031582e+02
5.912087912087912400e+00 -1.592651141350822854e+02
5.916971916971917267e+00 -1.594323509994009953e+02
5.921855921855922134e+00 -1.593690417914949933e+02
5.926739926739927000e+00 -1.593735239948937874e+02
5.931623931623931867e+00 -1.593926875019431009e+02
5.936507936507936734e+00 -1.594215849754337171e+02
5.941391941391941600e+00 -1.594150870438227798e+02
5.946275946275946467e+00 -1.591563288002370200e+02
5.951159951159951333e+00 -1.590465773617744958e+02
5.956043956043956200e+00 -1.591210592387835163e+02
5.960927960927961067e+00 -1.590849031542571481e+02
5.965811965811965933e+00 -1.591323992510750998e+02
5.970695970695970800e+00 -1.591094692700224584e+02
5.975579975579975667e+00 -1.588223119357967903e+02
5.980463980463980533e+00 -1.586240757838983768e+02
5.985347985347985400e+00 -1.584715223309165140e+02
5.990231990231990267e+00 -1.583290833359300507e+02
5.995115995115995133e+00 -1.581765655624188298e+02
6.000000000000000000e+00 -1.581067187897576218e+02
6.004884004884004867e+00 -1.580884179107216596e+02
6.009768009768009733e+00 -1.580110091898627331e+02
6.014652014652014600e+00 -1.580187209309250989e+02
6.019536019536019467e+00 -1.579709608691105132e+02
6.024420024420024333e+00 -1.578946029095535550e+02
6.029304029304029200e+00 -1.578692428034773059e+02
6.034188034188034067e+00 -1.578659483027333579e+02
6.039072039072038933e+00 -1.577762840346064763e+02
6.043956043956043800e+00 -1.577447893996851462e+02
6.048840048840048667e+00 -1.578070486897950104e+02
6.053724053724053533e+00 -1.577827347083831739e+02
6.058608058608058400e+00 -1.580327400117297714e+02
6.063492063492063266e+00 -1.585440512606220693e+02
6.068376068376068133e+00 -1.586930283387053464e+02
6.073260073260073000e+00 -1.586335701678426631e+02
6.078144078144077866e+00 -1.587666835540790373e+02
6.083028083028082733e+00 -1.589651981182620375e+02
6.087912087912087600e+00 -1.589231386829939083e+02
6.092796092796092466e+00 -1.588851840352558611e+02
6.097680097680097333e+00 -1.588919229880347075e+02
6.102564102564102200e+00 -1.588939238118940409e+02
6.107448107448107066e+00 -1.588509803862493754e+02
6.112332112332111933e+00 -1.588387847587020758e+02
6.117216117216116800e+00 -1.587083356425076772e+02
6.122100122100121666e+00 -1.583495541598013290e+02
6.126984126984126533e+00 -1.582887438656648555e+02
6.131868131868131400e+00 -1.582722986913466627e+02
6.136752136752136266e+00 -1.582726205331301230e+02
6.141636141636141133e+00 -1.583312043837480303e+02
6.146520146520146000e+00 -1.582513979984802859e+02
6.151404151404150866e+00 -1.582014425597643594e+02
6.156288156288155733e+00 -1.582032760218564817e+02
6.161172161172160600e+00 -1.582434761738632574e+02
6.166056166056165466e+00 -1.584647878700172328e+02
6.170940170940170333e+00 -1.585871261077816143e+02
6.175824175824175200e+00 -1.585529270751905244e+02
6.180708180708180066e+00 -1.585238518007246853e+02
6.185592185592184933e+00 -1.583382484800615657e+02
6.190476190476189799e+00 -1.582866977669897608e+02
6.195360195360194666e+00 -1.584964865174566455e+02
6.200244200244199533e+00 -1.587524007653737499e+02
6.205128205128204399e+00 -1.589392996385982428e+02
6.210012210012209266e+00 -1.590579514653616400e+02
6.214896214896214133e+00 -1.592255209887210583e+02
6.219780219780218999e+00 -1.593717531983358526e+02
6.224664224664223866e+00 -1.594812542545173244e+02
6.229548229548228733e+00 -1.595791887692625153e+02
6.234432234432233599e+00 -1.593790382087530020e+02
6.239316239316238466e+00 -1.590401012949130006e+02
6.244200244200243333e+00 -1.590141278130427906e+02
6.249084249084248199e+00 -1.591075716494569292e+02
6.253968253968253066e+00 -1.590764021631446781e+02
6.258852258852257933e+00 -1.587875972984066948e+02
6.263736263736262799e+00 -1.585704732335461529e+02
6.268620268620267666e+00 -1.585667878831484643e+02
6.273504273504272533e+00 -1.584521509211922137e+02
6.278388278388277399e+00 -1.583536636276429590e+02
6.283272283272282266e+00 -1.583766153261637442e+02
6.288156288156287133e+00 -1.583019191723515178e+02
6.293040293040291999e+00 -1.583193706326717347e+02
6.297924297924296866e+00 -1.583767236086819992e+02
6.302808302808301733e+00 -1.584409656193814726e+02
6.307692307692306599e+00 -1.585046660547087640e+02
6.312576312576311466e+00 -1.585866576540351787e+02
6.317460317460316332e+00 -1.586598012557951733e+02
6.322344322344321199e+00 -1.586151705267049863e+02
6.327228327228326066e+00 -1.586164617312875862e+02
6.332112332112330932e+00 -1.584542981375793431e+02
6.336996336996335799e+00 -1.585331534848017725e+02
6.341880341880340666e+00 -1.588297623202166449e+02
6.346764346764345532e+00 -1.588886208261818922e+02
6.351648351648350399e+00 -1.588854545846843109e+02
6.356532356532355266e+00 -1.588718636580733232e+02
6.361416361416360132e+00 -1.588798448094966034e+02
6.366300366300364999e+00 -1.589591255867647419e+02
6.371184371184369866e+00 -1.589174502125710546e+02
6.376068376068374732e+00 -1.588974270195531631e+02
6.380952380952379599e+00 -1.588544940082390156e+02
6.385836385836384466e+00 -1.587633376293032654e+02
6.390720390720389332e+00 -1.586910967581248144e+02
6.395604395604394199e+00 -1.585818862233572588e+02
6.400488400488399066e+00 -1.587463046303171552e+02
6.405372405372403932e+00 -1.589594033480858570e+02
6.410256410256408799e+00 -1.588954977799770347e+02
6.415140415140413666e+00 -1.589149304352371814e+02
6.420024420024418532e+00 -1.589443568875831829e+02
6.424908424908423399e+00 -1.589418742995227376e+02
6.429792429792428266e+00 -1.589243651814854275e+02
6.434676434676433132e+00 -1.588983895678311455e+02
6.439560439560437999e+00 -1.588128881982617884e+02
6.444444444444442865e+00 -1.587837819680322298e+02
6.449328449328447732e+00 -1.587526779602187048e+02
6.454212454212452599e+00 -1.588559692478308705e+02
6.459096459096457465e+00 -1.591531077523222280e+02
6.463980463980462332e+00 -1.591693332707730235e+02
6.468864468864467199e+00 -1.591503272738660826e+02
6.473748473748472065e+00 -1.591641185296869025e+02
6.478632478632476932e+00 -1.595670322114892485e+02
6.483516483516481799e+00 -1.598780535417462545e+02
6.488400488400486665e+00 -1.597938695154844595e+02
6.493284493284491532e+00 -1.598013831277462486e+02
6.498168498168496399e+00 -1.598310545596517045e+02
6.503052503052501265e+00 -1.597250607097496129e+02
6.507936507936509685e+00 -1.597118981260789212e+02
6.512820512820514551e+00 -1.595778024146172243e+02
6.517704517704519418e+00 -1.592477571559981016e+02
6.522588522588524285e+00 -1.589035597170986875e+02
6.527472527472529151e+00 -1.588118882789294730e+02
6.532356532356534018e+00 -1.588161661133976281e+02
6.537240537240538885e+00 -1.587928017507757659e+02
6.542124542124543751e+00 -1.587864678403457788e+02
6.547008547008548618e+00 -1.588004766887544861e+02
6.551892551892553485e+00 -1.590258374054376418e+02
6.556776556776558351e+00 -1.591038570402244545e+02
6.561660561660563218e+00 -1.592111295848025065e+02
6.566544566544568085e+00 -1.592328816938007776e+02
6.571428571428572951e+00 -1.592532366325744988e+02
6.576312576312577818e+00 -1.591471655214488408e+02
6.581196581196582684e+00 -1.590449411336372805e+02
6.586080586080587551e+00 -1.590748025221762134e+02
6.590964590964592418e+00 -1.591613192135583859e+02
6.595848595848597284e+00 -1.591851251230662569e+02
6.600732600732602151e+00 -1.591925240170463951e+02
6.605616605616607018e+00 -1.592741906258591484e+02
6.610500610500611884e+00 -1.593647469553760061e+02
6.615384615384616751e+00 -1.595183551159442743e+02
6.620268620268621618e+00 -1.595376507181647980e+02
6.625152625152626484e+00 -1.595984418345440474e+02
6.630036630036631351e+00 -1.596236880299180143e+02
6.634920634920636218e+00 -1.594279792576235195e+02
6.639804639804641084e+00 -1.593890677717889730e+02
6.644688644688645951e+00 -1.592645114010574332e+02
6.649572649572650818e+00 -1.590609422177147678e+02
6.654456654456655684e+00 -1.590663227036451417e+02
6.659340659340660551e+00 -1.590844449152259301e+02
6.664224664224665418e+00 -1.589657117241602009e+02
6.669108669108670284e+00 -1.589624870250841866e+02
6.673992673992675151e+00 -1.590794375335117365e+02
6.678876678876680018e+00 -1.591827770912226470e+02
6.683760683760684884e+00 -1.593241846895515437e+02
6.688644688644689751e+00 -1.593510891204738869e+02
6.693528693528694617e+00 -1.594237612601684759e+02
6.698412698412699484e+00 -1.595060878579315613e+02
6.703296703296704351e+00 -1.595134508604769223e+02
6.708180708180709217e+00 -1.594919971316690237e+02
6.713064713064714084e+00 -1.596669113615681681e+02
6.717948717948718951e+00 -1.597791514567094282e+02
6.722832722832723817e+00 -1.598023652418772258e+02
6.727716727716728684e+00 -1.599252798407615899e+02
6.732600732600733551e+00 -1.600179586599675474e+02
6.737484737484738417e+00 -1.601972398614216502e+02
6.742368742368743284e+00 -1.606876844783585341e+02
6.747252747252748151e+00 -1.607279092183211162e+02
6.752136752136753017e+00 -1.604881957008837219e+02
6.757020757020757884e+00 -1.604182889574476576e+02
6.761904761904762751e+00 -1.603967320532215126e+02
6.766788766788767617e+00 -1.604643145932819266e+02
6.771672771672772484e+00 -1.604496202246557175e+02
6.776556776556777351e+00 -1.605558889316525892e+02
6.781440781440782217e+00 -1.605624934383846494e+02
6.786324786324787084e+00 -1.604487631869938298e+02
6.791208791208791951e+00 -1.604145977185805521e+02
6.796092796092796817e+00 -1.605005093397579117e+02
6.800976800976801684e+00 -1.605197771307137486e+02
6.805860805860806551e+00 -1.605431374339822241e+02
6.810744810744811417e+00 -1.604282526245718259e+02
6.815628815628816284e+00 -1.603856771575914593e+02
6.820512820512821150e+00 -1.603487052595785656e+02
6.825396825396826017e+00 -1.603190024770850073e+02
6.830280830280830884e+00 -1.602618946461748521e+02
6.835164835164835750e+00 -1.601395924687281536e+02
6.840048840048840617e+00 -1.599351222247364888e+02
6.844932844932845484e+00 -1.598213914968386575e+02
6.849816849816850350e+00 -1.600009474366923996e+02
6.854700854700855217e+00 -1.602293192543842508e+02
6.859584859584860084e+00 -1.602922456708100754e+02
6.864468864468864950e+00 -1.604440962579388383e+02
6.869352869352869817e+00 -1.607794350236506205e+02
6.874236874236874684e+00 -1.607366727706589415e+02
6.879120879120879550e+00 -1.606808979546353555e+02
6.884004884004884417e+00 -1.607826802704317970e+02
6.888888888888889284e+00 -1.607272562130448819e+02
6.893772893772894150e+00 -1.606792178144324907e+02
6.898656898656899017e+00 -1.606681511655213797e+02
6.903540903540903884e+00 -1.606441802540038850e+02
6.908424908424908750e+00 -1.606443312301248625e+02
6.913308913308913617e+00 -1.605921161235000341e+02
6.918192918192918484e+00 -1.605893406160045060e+02
6.923076923076923350e+00 -1.605545707746883863e+02
6.927960927960928217e+00 -1.604516154171392941e+02
6.932844932844933084e+00 -1.600601432803453008e+02
6.937728937728937950e+00 -1.599800201547509175e+02
6.942612942612942817e+00 -1.600136155212929623e+02
6.947496947496947683e+00 -1.599330053156741087e+02
6.952380952380952550e+00 -1.599685983150118602e+02
6.957264957264957417e+00 -1.599942860599969094e+02
6.962148962148962283e+00 -1.600050543296046612e+02
6.967032967032967150e+00 -1.600845114818301624e+02
6.971916971916972017e+00 -1.603500049356968304e+02
6.976800976800976883e+00 -1.604402443810418788e+02
6.981684981684981750e+00 -1.605281177732058495e+02
6.986568986568986617e+00 -1.603302350791762194e+02
6.991452991452991483e+00 -1.602026921235844554e+02
6.996336996336996350e+00 -1.601137702772027467e+02
7.001221001221001217e+00 -1.599229640670357639e+02
7.006105006105006083e+00 -1.600298246981719785e+02
7.010989010989010950e+00 -1.599161892728507155e+02
7.015873015873015817e+00 -1.599052763444729237e+02
7.020757020757020683e+00 -1.600198669994859415e+02
7.025641025641025550e+00 -1.600113377940397754e+02
7.030525030525030417e+00 -1.601417146505512790e+02
7.035409035409035283e+00 -1.601615195173631037e+02
7.040293040293040150e+00 -1.601094471955095173e+02
7.045177045177045017e+00 -1.600640669507018856e+02
7.050061050061049883e+00 -1.601025264237864576e+02
7.054945054945054750e+00 -1.601695243055152673e+02
7.059829059829059617e+00 -1.603195599842053980e+02
7.064713064713064483e+00 -1.604292509953491503e+02
7.069597069597069350e+00 -1.604281913936296178e+02
7.074481074481074216e+00 -1.604870583471399925e+02
7.079365079365079083e+00 -1.604741049499709504e+02
7.084249084249083950e+00 -1.604797153230562117e+02
7.089133089133088816e+00 -1.604922617334691495e+02
7.094017094017093683e+00 -1.605984493250144851e+02
7.098901098901098550e+00 -1.606432843244724324e+02
7.103785103785103416e+00 -1.606323189912713474e+02
7.108669108669108283e+00 -1.607248676320634218e+02
7.113553113553113150e+00 -1.603123090644811839e+02
7.118437118437118016e+00 -1.601688942604304202e+02
7.123321123321122883e+00 -1.601294692729306348e+02
7.128205128205127750e+00 -1.599914343140370647e+02
7.133089133089132616e+00 -1.600426687735097175e+02
7.137973137973137483e+00 -1.596539830194799663e+02
7.142857142857142350e+00 -1.595135441195069177e+02
7.147741147741147216e+00 -1.596537802380845505e+02
7.152625152625152083e+00 -1.598584394049292143e+02
7.157509157509156950e+00 -1.599036025393693023e+02
7.162393162393161816e+00 -1.599515513928052144e+02
7.167277167277166683e+00 -1.600216158864673730e+02
7.172161172161171550e+00 -1.600936770469843680e+02
7.177045177045176416e+00 -1.603509739784281862e+02
7.181929181929181283e+00 -1.603758289380972428e+02
7.186813186813186149e+00 -1.604275910878331217e+02
7.191697191697191016e+00 -1.604178093711614679e+02
7.196581196581195883e+00 -1.604129177754936109e+02
7.201465201465200749e+00 -1.604181305765297054e+02
7.206349206349205616e+00 -1.605685364515561275e+02
7.211233211233210483e+00 -1.606757256841671051e+02
7.216117216117215349e+00 -1.607637023092580364e+02
7.221001221001220216e+00 -1.609658683194318201e+02
7.225885225885225083e+00 -1.608448054222409667e+02
7.230769230769229949e+00 -1.608996175653136618e+02
7.235653235653234816e+00 -1.610248185612903455e+02
7.240537240537239683e+00 -1.610286044570705712e+02
7.245421245421244549e+00 -1.610032307773152809e+02
7.250305250305249416e+00 -1.609771942037706935e+02
7.255189255189254283e+00 -1.609943132905384005e+02
7.260073260073259149e+00 -1.611451989031417327e+02
7.264957264957264016e+00 -1.612247803147333798e+02
7.269841269841268883e+00 -1.612038569744914298e+02
7.274725274725273749e+00 -1.613146854421592309e+02
7.279609279609278616e+00 -1.614324588629049799e+02
7.284493284493283483e+00 -1.614260189649064898e+02
7.289377289377288349e+00 -1.613121851048693429e+02
7.294261294261293216e+00 -1.611981054974746996e+02
7.299145299145298083e+00 -1.611581996042073968e+02
7.304029304029302949e+00 -1.610636767739678135e+02
7.308913308913307816e+00 -1.609813588220372367e+02
7.313797313797312682e+00 -1.609471979748967669e+02
7.318681318681317549e+00 -1.610832877474896918e+02
7.323565323565322416e+00 -1.612489355488923479e+02
7.328449328449327282e+00 -1.609772576232833501e+02
7.333333333333332149e+00 -1.606109066165706736e+02
7.338217338217337016e+00 -1.601820381576944214e+02
7.343101343101341882e+00 -1.601733261120227780e+02
7.347985347985346749e+00 -1.603197730201479487e+02
7.352869352869351616e+00 -1.603326508212068120e+02
7.357753357753356482e+00 -1.604294164076912637e+02
7.362637362637361349e+00 -1.600223521336118324e+02
7.367521367521366216e+00 -1.595748796785646277e+02
7.372405372405371082e+00 -1.596133849657173869e+02
7.377289377289375949e+00 -1.596688603314829606e+02
7.382173382173380816e+00 -1.596477968676427963e+02
7.387057387057385682e+00 -1.594392806716507778e+02
7.391941391941390549e+00 -1.587892539778997048e+02
7.396825396825395416e+00 -1.584477524408476938e+02
7.401709401709400282e+00 -1.584254747866320940e+02
7.406593406593405149e+00 -1.584051668169901745e+02
7.411477411477410016e+00 -1.583269410940973216e+02
7.416361416361414882e+00 -1.581492341265449966e+02
7.421245421245419749e+00 -1.580511607101463483e+02
7.426129426129424616e+00 -1.580854662489767861e+02
7.431013431013429482e+00 -1.581052881454718602e+02
7.435897435897434349e+00 -1.580935978737552716e+02
7.440781440781439215e+00 -1.580886322048577881e+02
7.445665445665444082e+00 -1.581246964337677809e+02
7.450549450549448949e+00 -1.580589097251601061e+02
7.455433455433453815e+00 -1.578174125548690370e+02
7.460317460317458682e+00 -1.575579676181805837e+02
7.465201465201463549e+00 -1.574796401908384098e+02
7.470085470085468415e+00 -1.574817975009173097e+02
7.474969474969473282e+00 -1.574520502874491683e+02
7.479853479853478149e+00 -1.572870877416579276e+02
7.484737484737483015e+00 -1.571293834679210590e+02
7.489621489621487882e+00 -1.571339870958236133e+02
7.494505494505492749e+00 -1.571067340428550949e+02
7.499389499389497615e+00 -1.570872813048126204e+02
7.504273504273506035e+00 -1.571024135395184942e+02
7.509157509157510901e+00 -1.571308417383182814e+02
7.514041514041515768e+00 -1.571605388927512763e+02
7.518925518925520635e+00 -1.571757666327218885e+02
7.523809523809525501e+00 -1.572037787965143991e+02
7.528693528693530368e+00 -1.572329334945194148e+02
7.533577533577535235e+00 -1.572020971856487677e+02
7.538461538461540101e+00 -1.571085518751799270e+02
7.543345543345544968e+00 -1.570167997986434045e+02
7.548229548229549835e+00 -1.571236102010040838e+02
7.553113553113554701e+00 -1.574789510951663942e+02
7.557997557997559568e+00 -1.577691643291317121e+02
7.562881562881564435e+00 -1.578145860974217669e+02
7.567765567765569301e+00 -1.577835913147002316e+02
7.572649572649574168e+00 -1.577470576459579092e+02
7.577533577533579034e+00 -1.578620803607828975e+02
7.582417582417583901e+00 -1.582233048638193509e+02
7.587301587301588768e+00 -1.585881110744301736e+02
7.592185592185593634e+00 -1.585370100460191338e+02
7.597069597069598501e+00 -1.583910262897609584e+02
7.601953601953603368e+00 -1.582484115576820898e+02
7.606837606837608234e+00 -1.582673451387181274e+02
7.611721611721613101e+00 -1.587951686858573623e+02
7.616605616605617968e+00 -1.591837040045252820e+02
7.621489621489622834e+00 -1.590870244784855743e+02
7.626373626373627701e+00 -1.589602752921376236e+02
7.631257631257632568e+00 -1.590404397196026025e+02
7.636141636141637434e+00 -1.592398398151163406e+02
7.641025641025642301e+00 -1.593609252418879123e+02
7.645909645909647168e+00 -1.593613946913465043e+02
7.650793650793652034e+00 -1.593121572127921866e+02
7.655677655677656901e+00 -1.593454466588096068e+02
7.660561660561661768e+00 -1.593967019376199801e+02
7.665445665445666634e+00 -1.594251558374128876e+02
7.670329670329671501e+00 -1.594933780500059868e+02
7.675213675213676368e+00 -1.596523335951964668e+02
7.680097680097681234e+00 -1.600251594998357234e+02
7.684981684981686101e+00 -1.601896771976133778e+02
7.689865689865690968e+00 -1.599649669258818960e+02
7.694749694749695834e+00 -1.596263332228423053e+02
7.699633699633700701e+00 -1.598262543856556590e+02
7.704517704517705567e+00 -1.601055226746651954e+02
7.709401709401710434e+00 -1.598531575392688069e+02
7.714285714285715301e+00 -1.597024967802350943e+02
7.719169719169720167e+00 -1.596554845948559205e+02
7.724053724053725034e+00 -1.596560754830092321e+02
7.728937728937729901e+00 -1.596831508670368862e+02
7.733821733821734767e+00 -1.597155314200008434e+02
7.738705738705739634e+00 -1.596505241694066513e+02
7.743589743589744501e+00 -1.596361147643086724e+02
7.748473748473749367e+00 -1.596561262766249172e+02
7.753357753357754234e+00 -1.596423303799822406e+02
7.758241758241759101e+00 -1.598249708556108999e+02
7.763125763125763967e+00 -1.598738036960577631e+02
7.768009768009768834e+00 -1.596280306366186608e+02
7.772893772893773701e+00 -1.595433250466183779e+02
7.777777777777778567e+00 -1.595719441073506744e+02
7.782661782661783434e+00 -1.595455360059071666e+02
7.787545787545788301e+00 -1.596016499047602508e+02
7.792429792429793167e+00 -1.596273375687457872e+02
7.797313797313798034e+00 -1.595821025265964863e+02
7.802197802197802901e+00 -1.595622674404525867e+02
7.807081807081807767e+00 -1.595234304392028548e+02
7.811965811965812634e+00 -1.596051498415171466e+02
7.816849816849817500e+00 -1.597817924982325906e+02
7.821733821733822367e+00 -1.599853969159597966e+02
7.826617826617827234e+00 -1.599468708503962944e+02
7.831501831501832100e+00 -1.597285830015709394e+02
7.836385836385836967e+00 -1.595999136895577237e+02
7.841269841269841834e+00 -1.597030644106164914e+02
7.846153846153846700e+00 -1.598610077461629828e+02
7.851037851037851567e+00 -1.598556686388850494e+02
7.855921855921856434e+00 -1.597789315982539620e+02
7.860805860805861300e+00 -1.595462349175915904e+02
7.865689865689866167e+00 -1.593727813595216958e+02
7.870573870573871034e+00 -1.594112035441197008e+02
7.875457875457875900e+00 -1.593666692893191339e+02
7.880341880341880767e+00 -1.592389071834298022e+02
7.885225885225885634e+00 -1.591799754766711033e+02
7.890109890109890500e+00 -1.592043710920065109e+02
7.894993894993895367e+00 -1.593257105243860110e+02
7.899877899877900234e+00 -1.593222248385211230e+02
7.904761904761905100e+00 -1.591231926480471088e+02
7.909645909645909967e+00 -1.590737975010482046e+02
7.914529914529914834e+00 -1.593072249791871116e+02
7.919413919413919700e+00 -1.593891062959606586e+02
7.924297924297924567e+00 -1.594146569692387629e+02
7.929181929181929434e+00 -1.596364522358998670e+02
7.934065934065934300e+00 -1.597990723764705194e+02
7.938949938949939167e+00 -1.597881532641024478e+02
7.943833943833944033e+00 -1.596229521106208438e+02
7.948717948717948900e+00 -1.594836700132485419e+02
7.953601953601953767e+00 -1.593345279698585841e+02
7.958485958485958633e+00 -1.593006768855986195e+02
7.963369963369963500e+00 -1.593162848031400358e+02
7.968253968253968367e+00 -1.593333773234265323e+02
7.973137973137973233e+00 -1.594012006722473132e+02
7.978021978021978100e+00 -1.593487022192053644e+02
7.982905982905982967e+00 -1.594517438232566917e+02
7.987789987789987833e+00 -1.597005728332810293e+02
7.992673992673992700e+00 -1.598115493685347985e+02
7.997557997557997567e+00 -1.595662370926428650e+02
8.002442002442002433e+00 -1.593972608667322675e+02
8.007326007326007300e+00 -1.593555192337230721e+02
8.012210012210012167e+00 -1.593506268185660417e+02
8.017094017094017033e+00 -1.594695372161575051e+02
8.021978021978021900e+00 -1.594702049686879377e+02
8.026862026862026767e+00 -1.594630883920041811e+02
8.031746031746031633e+00 -1.595147116356344554e+02
8.036630036630036500e+00 -1.594622152271904554e+02
8.041514041514041367e+00 -1.593341676174497934e+02
8.046398046398046233e+00 -1.593916602131708089e+02
8.051282051282051100e+00 -1.594816004961287490e+02
8.056166056166055967e+00 -1.594790570467368411e+02
8.061050061050060833e+00 -1.594941040470405937e+02
8.065934065934065700e+00 -1.594497469847170237e+02
8.070818070818070566e+00 -1.593808952655947166e+02
8.075702075702075433e+00 -1.594255077957859328e+02
8.080586080586080300e+00 -1.596493778224256346e+02
8.085470085470085166e+00 -1.597689458879861206e+02
8.090354090354090033e+00 -1.597098180233029723e+02
8.095238095238094900e+00 -1.597209051640938355e+02
8.100122100122099766e+00 -1.598486077998731787e+02
8.105006105006104633e+00 -1.597696597507517140e+02
8.109890109890109500e+00 -1.596264882320217566e+02
8.114774114774114366e+00 -1.596186020337036666e+02
8.119658119658119233e+00 -1.595597033444521458e+02
8.124542124542124100e+00 -1.597255384299385810e+02
8.129426129426128966e+00 -1.599894691775637909e+02
8.134310134310133833e+00 -1.600721843813925886e+02
8.139194139194138700e+00 -1.600495235338012208e+02
8.144078144078143566e+00 -1.600562373008750967e+02
8.148962148962148433e+00 -1.600688110455560604e+02
8.153846153846153300e+00 -1.601219659771042814e+02
8.158730158730158166e+00 -1.601419587573028309e+02
8.163614163614163033e+00 -1.602418246865183846e+02
8.168498168498167900e+00 -1.603721368611592197e+02
8.173382173382172766e+00 -1.605424956197807091e+02
8.178266178266177633e+00 -1.606395199838920291e+02
8.183150183150182500e+00 -1.606076316204340628e+02
8.188034188034187366e+00 -1.606115658390419014e+02
8.192918192918192233e+00 -1.606449097141318134e+02
8.197802197802197099e+00 -1.606573932089243613e+02
8.202686202686201966e+00 -1.605216168937085968e+02
8.207570207570206833e+00 -1.605005892033538828e+02
8.212454212454211699e+00 -1.605171088378569380e+02
8.217338217338216566e+00 -1.608120874788637593e+02
8.222222222222221433e+00 -1.610750836736843610e+02
8.227106227106226299e+00 -1.611297651451131969e+02
8.231990231990231166e+00 -1.610125199712400104e+02
8.236874236874236033e+00 -1.609467973182773903e+02
8.241758241758240899e+00 -1.610893386429427210e+02
8.246642246642245766e+00 -1.611533683762132512e+02
8.251526251526250633e+00 -1.611396778222277817e+02
8.256410256410255499e+00 -1.612664001921173735e+02
8.261294261294260366e+00 -1.614497413788344602e+02
8.266178266178265233e+00 -1.615149785649609839e+02
8.271062271062270099e+00 -1.617215014682274159e+02
8.275946275946274966e+00 -1.619260840011736207e+02
8.280830280830279833e+00 -1.619456239453709827e+02
8.285714285714284699e+00 -1.619931170689716851e+02
8.290598290598289566e+00 -1.620350411333658087e+02
8.295482295482294433e+00 -1.620442128365810959e+02
8.300366300366299299e+00 -1.620607881303010629e+02
8.305250305250304166e+00 -1.621810660329679195e+02
8.310134310134309032e+00 -1.623058883075738663e+02
8.315018315018313899e+00 -1.623695885174265641e+02
8.319902319902318766e+00 -1.623690433342389383e+02
8.324786324786323632e+00 -1.626815514886337155e+02
8.329670329670328499e+00 -1.631599713201502766e+02
8.334554334554333366e+00 -1.630497496417834782e+02
8.339438339438338232e+00 -1.625216606321902191e+02
8.344322344322343099e+00 -1.623022988459981093e+02
8.349206349206347966e+00 -1.622055694743659444e+02
8.354090354090352832e+00 -1.620731952496757060e+02
8.358974358974357699e+00 -1.621176836857854653e+02
8.363858363858362566e+00 -1.620727170992111894e+02
8.368742368742367432e+00 -1.620417823712434142e+02
8.373626373626372299e+00 -1.618799636007174172e+02
8.378510378510377166e+00 -1.620047715156359232e+02
8.383394383394382032e+00 -1.619798151905390569e+02
8.388278388278386899e+00 -1.619033246996579294e+02
8.393162393162391766e+00 -1.618464354808813255e+02
8.398046398046396632e+00 -1.618626030283949717e+02
8.402930402930401499e+00 -1.619287448111186904e+02
8.407814407814406366e+00 -1.617322040663220264e+02
8.412698412698411232e+00 -1.615750392667913502e+02
8.417582417582416099e+00 -1.616481443528490729e+02
8.422466422466420966e+00 -1.616159602452259492e+02
8.427350427350425832e+00 -1.614642604974980316e+02
8.432234432234430699e+00 -1.613583756969350702e+02
8.437118437118435565e+00 -1.612626208364782769e+02
8.442002442002440432e+00 -1.611645060656494195e+02
8.446886446886445299e+00 -1.610483596309241534e+02
8.451770451770450165e+00 -1.612115769179501399e+02
8.456654456654455032e+00 -1.612312976863532583e+02
8.461538461538459899e+00 -1.610014531398125825e+02
8.466422466422464765e+00 -1.607579848333294876e+02
8.471306471306469632e+00 -1.607064400418217076e+02
8.476190476190474499e+00 -1.606638584538434316e+02
8.481074481074479365e+00 -1.605847539968247020e+02
8.485958485958484232e+00 -1.605993851789014855e+02
8.490842490842489099e+00 -1.606621095134279926e+02
8.495726495726493965e+00 -1.606555809678793025e+02
8.500610500610498832e+00 -1.606201061302187441e+02
8.505494505494507251e+00 -1.606138585755639099e+02
8.510378510378512118e+00 -1.606014730045091881e+02
8.515262515262516985e+00 -1.605729070321952463e+02
8.520146520146521851e+00 -1.605667492768811258e+02
8.525030525030526718e+00 -1.605772663537227345e+02
8.529914529914531585e+00 -1.605940869797705943e+02
8.534798534798536451e+00 -1.605801517272385013e+02
8.539682539682541318e+00 -1.605759961319791103e+02
8.544566544566546185e+00 -1.604069056504107209e+02
8.549450549450551051e+00 -1.602298822335350224e+02
8.554334554334555918e+00 -1.603657319582602554e+02
8.559218559218560785e+00 -1.608486868753714134e+02
8.564102564102565651e+00 -1.610611885796601257e+02
8.568986568986570518e+00 -1.610921579337613423e+02
8.573870573870575384e+00 -1.611608216460865606e+02
8.578754578754580251e+00 -1.610469203096603508e+02
8.583638583638585118e+00 -1.609985404215139511e+02
8.588522588522589984e+00 -1.609965709966662075e+02
8.593406593406594851e+00 -1.611244628909608139e+02
8.598290598290599718e+00 -1.610673017859072047e+02
8.603174603174604584e+00 -1.610986770014333160e+02
8.608058608058609451e+00 -1.610677492657890184e+02
8.612942612942614318e+00 -1.609679556850845472e+02
8.617826617826619184e+00 -1.609389784042407427e+02
8.622710622710624051e+00 -1.609414946814860627e+02
8.627594627594628918e+00 -1.610999271944565407e+02
8.632478632478633784e+00 -1.612096744776541186e+02
8.637362637362638651e+00 -1.611806093103228648e+02
8.642246642246643518e+00 -1.614070592311650216e+02
8.647130647130648384e+00 -1.616106679886445932e+02
8.652014652014653251e+00 -1.617086490941703403e+02
8.656898656898658118e+00 -1.617331158003038354e+02
8.661782661782662984e+00 -1.617170700263944809e+02
8.666666666666667851e+00 -1.617806842036813748e+02
8.671550671550672718e+00 -1.617756105138514613e+02
8.676434676434677584e+00 -1.618920099073204426e+02
8.681318681318682451e+00 -1.620961925810434252e+02
8.686202686202687318e+00 -1.622118492057778383e+02
8.691086691086692184e+00 -1.622073758377057970e+02
8.695970695970697051e+00 -1.622431908916891814e+02
8.700854700854701917e+00 -1.624021265411788022e+02
8.705738705738706784e+00 -1.625762811126820111e+02
8.710622710622711651e+00 -1.623646367037319465e+02
8.715506715506716517e+00 -1.619101080710645135e+02
8.720390720390721384e+00 -1.615486417223128797e+02
8.725274725274726251e+00 -1.613797308704246234e+02
8.730158730158731117e+00 -1.614310471391439989e+02
8.735042735042735984e+00 -1.615418634348673663e+02
8.739926739926740851e+00 -1.615328298275172187e+02
8.744810744810745717e+00 -1.615161320601838213e+02
8.749694749694750584e+00 -1.613771036026590764e+02
8.754578754578755451e+00 -1.612899328711364149e+02
8.759462759462760317e+00 -1.613206194356509400e+02
8.764346764346765184e+00 -1.615181143394207766e+02
8.769230769230770051e+00 -1.617690143746264937e+02
8.774114774114774917e+00 -1.615885951932309013e+02
8.778998778998779784e+00 -1.613510186468998597e+02
8.783882783882784651e+00 -1.613053883353688605e+02
8.788766788766789517e+00 -1.612864925575226778e+02
8.793650793650794384e+00 -1.613713188696128782e+02
8.798534798534799251e+00 -1.614250281203652548e+02
8.803418803418804117e+00 -1.614607399358621933e+02
8.808302808302808984e+00 -1.614698163552131689e+02
8.813186813186813851e+00 -1.612997573436106791e+02
8.818070818070818717e+00 -1.612253614029446567e+02
8.822954822954823584e+00 -1.612901848862895804e+02
8.827838827838828450e+00 -1.614175080001863023e+02
8.832722832722833317e+00 -1.616133753242760633e+02
8.837606837606838184e+00 -1.616407984286945236e+02
8.842490842490843050e+00 -1.616346400476990652e+02
8.847374847374847917e+00 -1.615921129409129264e+02
8.852258852258852784e+00 -1.615257614751033373e+02
8.857142857142857650e+00 -1.615572421998727748e+02
8.862026862026862517e+00 -1.615435919190457810e+02
8.866910866910867384e+00 -1.614991727703069557e+02
8.871794871794872250e+00 -1.614225198037119924e+02
8.876678876678877117e+00 -1.615014533809444686e+02
8.881562881562881984e+00 -1.616142379106221938e+02
8.886446886446886850e+00 -1.616291070300007391e+02
8.891330891330891717e+00 -1.616062694488106217e+02
8.896214896214896584e+00 -1.615767355348722276e+02
8.901098901098901450e+00 -1.616182730092551196e+02
8.905982905982906317e+00 -1.618091180246983640e+02
8.910866910866911184e+00 -1.619459369776405140e+02
8.915750915750916050e+00 -1.619382480017993089e+02
8.920634920634920917e+00 -1.618891079735753635e+02
8.925518925518925784e+00 -1.619234232659529766e+02
8.930402930402930650e+00 -1.621302430128008893e+02
8.935286935286935517e+00 -1.626247453130770566e+02
8.940170940170940383e+00 -1.631503111280034375e+02
8.945054945054945250e+00 -1.634799698525782787e+02
8.949938949938950117e+00 -1.635223156447168549e+02
8.954822954822954983e+00 -1.634079921574379455e+02
8.959706959706959850e+00 -1.633591885846845742e+02
8.964590964590964717e+00 -1.633300418633338040e+02
8.969474969474969583e+00 -1.635200433525179733e+02
8.974358974358974450e+00 -1.636929002708856160e+02
8.979242979242979317e+00 -1.636962435657393939e+02
8.984126984126984183e+00 -1.635630805851707237e+02
8.989010989010989050e+00 -1.634627205553636315e+02
8.993894993894993917e+00 -1.637699243047287894e+02
8.998778998778998783e+00 -1.640634184180613033e+02
9.003663003663003650e+00 -1.636810810882788587e+02
9.008547008547008517e+00 -1.632344058674941039e+02
9.013431013431013383e+00 -1.629488351794139476e+02
9.018315018315018250e+00 -1.630032444467938149e+02
9.023199023199023117e+00 -1.630612203412312056e+02
9.028083028083027983e+00 -1.630727040246214017e+02
9.032967032967032850e+00 -1.633134616603335303e+02
9.037851037851037717e+00 -1.634842539085185535e+02
9.042735042735042583e+00 -1.633577704620687427e+02
9.047619047619047450e+00 -1.629675012483780279e+02
9.052503052503052317e+00 -1.623669301101235192e+02
9.057387057387057183e+00 -1.622023326824381968e+02
9.062271062271062050e+00 -1.622121556155176165e+02
9.067155067155066916e+00 -1.620973961473291638e+02
9.072039072039071783e+00 -1.620228186718574079e+02
9.076923076923076650e+00 -1.619902729165795847e+02
9.081807081807081516e+00 -1.619853425035737473e+02
9.086691086691086383e+00 -1.619522567162738085e+02
9.091575091575091250e+00 -1.619590193251208632e+02
9.096459096459096116e+00 -1.619331710140021983e+02
9.101343101343100983e+00 -1.618977717313417202e+02
9.106227106227105850e+00 -1.618185105705215960e+02
9.111111111111110716e+00 -1.618156021351454115e+02
9.115995115995115583e+00 -1.618145880126000691e+02
9.120879120879120450e+00 -1.618738777350631608e+02
9.125763125763125316e+00 -1.617845263300458214e+02
9.130647130647130183e+00 -1.617365540542302256e+02
9.135531135531135050e+00 -1.617909716883721956e+02
9.140415140415139916e+00 -1.618756154872523041e+02
9.145299145299144783e+00 -1.617827869234471336e+02
9.150183150183149650e+00 -1.615189264338535509e+02
9.155067155067154516e+00 -1.613174327403907569e+02
9.159951159951159383e+00 -1.612151143986690158e+02
9.164835164835164250e+00 -1.611563906357297071e+02
9.169719169719169116e+00 -1.611811307051129916e+02
9.174603174603173983e+00 -1.612384584942577703e+02
9.179487179487178850e+00 -1.612929907928939883e+02
9.184371184371183716e+00 -1.613279335732587754e+02
9.189255189255188583e+00 -1.613453538903713138e+02
9.194139194139193449e+00 -1.613663474847633097e+02
9.199023199023198316e+00 -1.613680016769683903e+02
9.203907203907203183e+00 -1.614574865494032565e+02
9.208791208791208049e+00 -1.615109038985291932e+02
9.213675213675212916e+00 -1.614837002349392492e+02
9.218559218559217783e+00 -1.615133943313811926e+02
9.223443223443222649e+00 -1.618206158950553117e+02
9.228327228327227516e+00 -1.622490225110320523e+02
9.233211233211232383e+00 -1.624546599284685726e+02
9.238095238095237249e+00 -1.624917607371521626e+02
9.242979242979242116e+00 -1.624072546341920997e+02
9.247863247863246983e+00 -1.621895152477972033e+02
9.252747252747251849e+00 -1.621498597690895735e+02
9.257631257631256716e+00 -1.620239902136020760e+02
9.262515262515261583e+00 -1.620064350944502678e+02
9.267399267399266449e+00 -1.622676485175356333e+02
9.272283272283271316e+00 -1.627371251584556262e+02
9.277167277167276183e+00 -1.629393222676520168e+02
9.282051282051281049e+00 -1.628634273141634310e+02
9.286935286935285916e+00 -1.628961621359269429e+02
9.291819291819290783e+00 -1.629831136605063193e+02
9.296703296703295649e+00 -1.630029497944403545e+02
9.301587301587300516e+00 -1.629104005893805152e+02
9.306471306471305383e+00 -1.628168874865451414e+02
9.311355311355310249e+00 -1.627784646892000069e+02
9.316239316239315116e+00 -1.627004181517478401e+02
9.321123321123319982e+00 -1.627059416843771942e+02
9.326007326007324849e+00 -1.627914946355431312e+02
9.330891330891329716e+00 -1.626174513409687279e+02
9.335775335775334582e+00 -1.625738518875212719e+02
9.340659340659339449e+00 -1.625381166680863885e+02
9.345543345543344316e+00 -1.625231249893383279e+02
9.350427350427349182e+00 -1.625781130046038356e+02
9.355311355311354049e+00 -1.625760152961312315e+02
9.360195360195358916e+00 -1.625375024274663929e+02
9.365079365079363782e+00 -1.624927638386372450e+02
9.369963369963368649e+00 -1.627205315676860096e+02
9.374847374847373516e+00 -1.629496119434279251e+02
9.379731379731378382e+00 -1.628813667724880929e+02
9.384615384615383249e+00 -1.628389148210343933e+02
9.389499389499388116e+00 -1.628549889276999352e+02
9.394383394383392982e+00 -1.628563371026489222e+02
9.399267399267397849e+00 -1.628197299330181522e+02
9.404151404151402716e+00 -1.628141397521573879e+02
9.409035409035407582e+00 -1.627642392551470039e+02
9.413919413919412449e+00 -1.626960522341083788e+02
9.418803418803417316e+00 -1.626691207095828702e+02
9.423687423687422182e+00 -1.624373250995421074e+02
9.428571428571427049e+00 -1.622954670830150974e+02
9.433455433455431915e+00 -1.623512826280136778e+02
9.438339438339436782e+00 -1.623945553036058982e+02
9.443223443223441649e+00 -1.622972023478328367e+02
9.448107448107446515e+00 -1.619939820903955479e+02
9.452991452991451382e+00 -1.619285527257744377e+02
9.457875457875456249e+00 -1.619353089156726355e+02
9.462759462759461115e+00 -1.620113535504344497e+02
9.467643467643465982e+00 -1.622339619780477733e+02
9.472527472527470849e+00 -1.622904529026568525e+02
9.477411477411475715e+00 -1.623863801618332730e+02
9.482295482295480582e+00 -1.623972905023542808e+02
9.487179487179485449e+00 -1.623232137059029014e+02
9.492063492063490315e+00 -1.623384750632913551e+02
9.496947496947495182e+00 -1.622681994590000158e+02
9.501831501831500049e+00 -1.621546958946279631e+02
9.506715506715508468e+00 -1.621992285555297144e+02
9.511599511599513335e+00 -1.622574241592254793e+02
9.516483516483518201e+00 -1.621405136916348226e+02
9.521367521367523068e+00 -1.621365074007636622e+02
9.526251526251527935e+00 -1.622605159375015660e+02
9.531135531135532801e+00 -1.623798683914864966e+02
9.536019536019537668e+00 -1.624597428152100349e+02
9.540903540903542535e+00 -1.625225883792584796e+02
9.545787545787547401e+00 -1.625607236231932688e+02
9.550671550671552268e+00 -1.627888866131206669e+02
9.555555555555557135e+00 -1.628386026066222314e+02
9.560439560439562001e+00 -1.627873831621837439e+02
9.565323565323566868e+00 -1.629197265277318252e+02
9.570207570207571734e+00 -1.629343250996153074e+02
9.575091575091576601e+00 -1.629416002326946682e+02
9.579975579975581468e+00 -1.629495452675064371e+02
9.584859584859586334e+00 -1.631305050222949831e+02
9.589743589743591201e+00 -1.632165387441737039e+02
9.594627594627596068e+00 -1.632393207231520478e+02
9.599511599511600934e+00 -1.634302743424868538e+02
9.604395604395605801e+00 -1.635085257581969245e+02
9.609279609279610668e+00 -1.635413420975969530e+02
9.614163614163615534e+00 -1.634518487385700496e+02
9.619047619047620401e+00 -1.634497655716889994e+02
9.623931623931625268e+00 -1.634099056003843202e+02
9.628815628815630134e+00 -1.633662641214316409e+02
9.633699633699635001e+00 -1.634514340145668712e+02
9.638583638583639868e+00 -1.634118758519340986e+02
9.643467643467644734e+00 -1.636722381169797700e+02
9.648351648351649601e+00 -1.638270047216012415e+02
9.653235653235654468e+00 -1.637879458881427013e+02
9.658119658119659334e+00 -1.637968426346860440e+02
9.663003663003664201e+00 -1.639059656237819240e+02
9.667887667887669068e+00 -1.642869218889491378e+02
9.672771672771673934e+00 -1.644939133281776833e+02
9.677655677655678801e+00 -1.643600135541319105e+02
9.682539682539683668e+00 -1.644626132870867536e+02
9.687423687423688534e+00 -1.641147642597108813e+02
9.692307692307693401e+00 -1.637197439887497126e+02
9.697191697191698267e+00 -1.638107433003785900e+02
9.702075702075703134e+00 -1.637445959867939393e+02
9.706959706959708001e+00 -1.638811549284957323e+02
9.711843711843712867e+00 -1.639145404962497139e+02
9.716727716727717734e+00 -1.638442441789659938e+02
9.721611721611722601e+00 -1.640505585064507841e+02
9.726495726495727467e+00 -1.642042339497146202e+02
9.731379731379732334e+00 -1.642080277176327172e+02
9.736263736263737201e+00 -1.641557726596008706e+02
9.741147741147742067e+00 -1.641796344596614006e+02
9.746031746031746934e+00 -1.641477597793597170e+02
9.750915750915751801e+00 -1.640560958671875369e+02
9.755799755799756667e+00 -1.639372026945372056e+02
9.760683760683761534e+00 -1.638674472182275395e+02
9.765567765567766401e+00 -1.639343710210644360e+02
9.770451770451771267e+00 -1.638142384289189408e+02
9.775335775335776134e+00 -1.637064124367320801e+02
9.780219780219781001e+00 -1.637507296740391780e+02
9.785103785103785867e+00 -1.637591407249342979e+02
9.789987789987790734e+00 -1.636545083976585886e+02
9.794871794871795601e+00 -1.634589308046506630e+02
9.799755799755800467e+00 -1.634142892186872302e+02
9.804639804639805334e+00 -1.634112603488713944e+02
9.809523809523810201e+00 -1.633938493085204300e+02
9.814407814407815067e+00 -1.634356543373556576e+02
9.819291819291819934e+00 -1.634748538045404302e+02
9.824175824175824800e+00 -1.635323886393640862e+02
9.829059829059829667e+00 -1.634432480980059950e+02
9.833943833943834534e+00 -1.634213887866708319e+02
9.838827838827839400e+00 -1.633110090081916894e+02
9.843711843711844267e+00 -1.631648187668230605e+02
9.848595848595849134e+00 -1.630335124886209996e+02
9.853479853479854000e+00 -1.629501343229355257e+02
9.858363858363858867e+00 -1.630243160192149787e+02
9.863247863247863734e+00 -1.630556939987743874e+02
9.868131868131868600e+00 -1.630906268137713937e+02
9.873015873015873467e+00 -1.630547044565545889e+02
9.877899877899878334e+00 -1.630421352060075435e+02
9.882783882783883200e+00 -1.630584930457699500e+02
9.887667887667888067e+00 -1.630772405879141616e+02
9.892551892551892934e+00 -1.629879494115880618e+02
9.897435897435897800e+00 -1.630746212407356950e+02
9.902319902319902667e+00 -1.631630580566616402e+02
9.907203907203907534e+00 -1.632533332407426485e+02
9.912087912087912400e+00 -1.633455248480586874e+02
9.916971916971917267e+00 -1.634397160129122994e+02
9.921855921855922134e+00 -1.635359953993067279e+02
9.926739926739927000e+00 -1.636344577024999580e+02
9.931623931623931867e+00 -1.637352042087455288e+02
9.936507936507936734e+00 -1.638383434215135708e+02
9.941391941391941600e+00 -1.639439917638979409e+02
9.946275946275946467e+00 -1.640522743686101137e+02
9.951159951159951333e+00 -1.641633259690013062e+02
9.956043956043956200e+00 -1.642772919070256137e+02
9.960927960927961067e+00 -1.643943292770580911e+02
9.965811965811965933e+00 -1.645146082281512179e+02
9.970695970695970800e+00 -1.646383134518182487e+02
9.975579975579975667e+00 -1.647656458879920649e+02
9.980463980463980533e+00 -1.648968246887175724e+02
9.985347985347985400e+00 -1.650320894877611977e+02
9.990231990231990267e+00 -1.651717030351722428e+02
9.995115995115995133e+00 -1.653159542695632354e+02
1.000000000000000000e+01 -1.654651619183870537e+02


==> figures/data/NLyTestNonLinCancFFT.dat <==
-1.000000000000000000e+01 -1.678497599684465342e+02
-9.995115995115995133e+00 -1.678494036235686053e+02
-9.990231990231990267e+00 -1.678490473079268099e+02
-9.985347985347985400e+00 -1.678486910215164585e+02
-9.980463980463980533e+00 -1.678483347643327477e+02
-9.975579975579975667e+00 -1.678479785363708459e+02
-9.970695970695970800e+00 -1.678476223376259497e+02
-9.965811965811965933e+00 -1.678472661680933413e+02
-9.960927960927961067e+00 -1.678469100277681321e+02
-9.956043956043956200e+00 -1.678465539166456040e+02
-9.951159951159951333e+00 -1.678461978347209538e+02
-9.946275946275946467e+00 -1.678458417819893782e+02
-9.941391941391941600e+00 -1.678454857584461024e+02
-9.936507936507936734e+00 -1.678451297640863231e+02
-9.931623931623931867e+00 -1.678447737989052939e+02
-9.926739926739927000e+00 -1.678444178628981831e+02
-9.921855921855922134e+00 -1.678440619560602443e+02
-9.916971916971917267e+00 -1.678437060783866741e+02
-9.912087912087912400e+00 -1.678433502298727262e+02
-9.907203907203907534e+00 -1.678429944105135974e+02
-9.902319902319902667e+00 -1.678426386203045126e+02
-9.897435897435897800e+00 -1.678422828592406972e+02
-9.892551892551892934e+00 -1.678419271273173479e+02
-9.887667887667888067e+00 -1.679016600750688610e+02
-9.882783882783883200e+00 -1.678929295619273887e+02
-9.877899877899878334e+00 -1.679007539638700734e+02
-9.873015873015873467e+00 -1.678849729906416144e+02
-9.868131868131868600e+00 -1.677558645312139447e+02
-9.863247863247863734e+00 -1.676441822402042590e+02
-9.858363858363858867e+00 -1.677272143873260575e+02
-9.853479853479854000e+00 -1.678094998042405734e+02
-9.848595848595849134e+00 -1.678031619612349630e+02
-9.843711843711844267e+00 -1.676645976405574174e+02
-9.838827838827839400e+00 -1.676615811024747700e+02
-9.833943833943834534e+00 -1.671640723285291585e+02
-9.829059829059829667e+00 -1.667402397239671359e+02
-9.824175824175824800e+00 -1.668354349399123180e+02
-9.819291819291819934e+00 -1.667805998863909451e+02
-9.814407814407815067e+00 -1.667394280651691929e+02
-9.809523809523810201e+00 -1.668117354121282858e+02
-9.804639804639805334e+00 -1.667751974351096749e+02
-9.799755799755800467e+00 -1.665909676361612242e+02
-9.794871794871795601e+00 -1.662754673075577898e+02
-9.789987789987790734e+00 -1.660954575595292226e+02
-9.785103785103785867e+00 -1.660091420138204228e+02
-9.780219780219781001e+00 -1.660200587558168195e+02
-9.775335775335776134e+00 -1.662241544010737755e+02
-9.770451770451771267e+00 -1.663716231239681349e+02
-9.765567765567766401e+00 -1.664584401857448199e+02
-9.760683760683761534e+00 -1.663773490942258775e+02
-9.755799755799756667e+00 -1.663503973973276118e+02
-9.750915750915751801e+00 -1.663394486970026378e+02
-9.746031746031746934e+00 -1.663350808751266925e+02
-9.741147741147740291e+00 -1.663837231649596333e+02
-9.736263736263735424e+00 -1.664348594186784851e+02
-9.731379731379730558e+00 -1.664919050236938176e+02
-9.726495726495725691e+00 -1.663738793379554295e+02
-9.721611721611720824e+00 -1.662785571384457910e+02
-9.716727716727715958e+00 -1.662894074481803557e+02
-9.711843711843711091e+00 -1.663127776103336259e+02
-9.706959706959706224e+00 -1.662854672377105487e+02
-9.702075702075701358e+00 -1.662491186275072153e+02
-9.697191697191696491e+00 -1.662739446546105171e+02
-9.692307692307691624e+00 -1.662218555602266292e+02
-9.687423687423686758e+00 -1.662242046968608804e+02
-9.682539682539681891e+00 -1.662334036237859607e+02
-9.677655677655677025e+00 -1.660609705490205101e+02
-9.672771672771672158e+00 -1.659470804594008655e+02
-9.667887667887667291e+00 -1.659650580031187701e+02
-9.663003663003662425e+00 -1.659650105663715181e+02
-9.658119658119657558e+00 -1.659635576842516969e+02
-9.653235653235652691e+00 -1.659791117392004196e+02
-9.648351648351647825e+00 -1.660949518810940617e+02
-9.643467643467642958e+00 -1.661957514852808231e+02
-9.638583638583638091e+00 -1.662077198821113484e+02
-9.633699633699633225e+00 -1.661220691153187090e+02
-9.628815628815628358e+00 -1.660071024974516831e+02
-9.623931623931623491e+00 -1.660148006221942580e+02
-9.619047619047618625e+00 -1.658157742128482823e+02
-9.614163614163613758e+00 -1.659723773957242372e+02
-9.609279609279608891e+00 -1.663068531359778603e+02
-9.604395604395604025e+00 -1.663767942286390280e+02
-9.599511599511599158e+00 -1.664920318545320583e+02
-9.594627594627594291e+00 -1.664078575691711990e+02
-9.589743589743589425e+00 -1.662981029279154939e+02
-9.584859584859584558e+00 -1.662753871564236192e+02
-9.579975579975579691e+00 -1.664698611601447737e+02
-9.575091575091574825e+00 -1.668455503556660062e+02
-9.570207570207569958e+00 -1.669340780253047569e+02
-9.565323565323565091e+00 -1.669107310032437681e+02
-9.560439560439560225e+00 -1.669411431324031128e+02
-9.555555555555555358e+00 -1.668848600481551614e+02
-9.550671550671550492e+00 -1.664098149353579856e+02
-9.545787545787545625e+00 -1.656358774977518920e+02
-9.540903540903540758e+00 -1.652832947027083321e+02
-9.536019536019535892e+00 -1.652027504753340850e+02
-9.531135531135531025e+00 -1.652065103071190606e+02
-9.526251526251526158e+00 -1.651822213294832693e+02
-9.521367521367521292e+00 -1.650126647209095267e+02
-9.516483516483516425e+00 -1.649361448848453904e+02
-9.511599511599511558e+00 -1.649879421704993376e+02
-9.506715506715506692e+00 -1.650985055239024177e+02
-9.501831501831501825e+00 -1.651426317500777259e+02
-9.496947496947496958e+00 -1.651596655013914301e+02
-9.492063492063492092e+00 -1.651573016879881379e+02
-9.487179487179487225e+00 -1.651926469965908666e+02
-9.482295482295482358e+00 -1.652129504694807167e+02
-9.477411477411477492e+00 -1.651790010756058109e+02
-9.472527472527472625e+00 -1.650329062695934113e+02
-9.467643467643467758e+00 -1.648486705944653750e+02
-9.462759462759462892e+00 -1.648776045356677571e+02
-9.457875457875458025e+00 -1.649999268140036008e+02
-9.452991452991453158e+00 -1.650710382013070330e+02
-9.448107448107448292e+00 -1.650975023608076242e+02
-9.443223443223443425e+00 -1.651193483025150783e+02
-9.438339438339438559e+00 -1.650467143817243425e+02
-9.433455433455433692e+00 -1.650148175546562470e+02
-9.428571428571428825e+00 -1.649641555403458426e+02
-9.423687423687423959e+00 -1.647179146547831010e+02
-9.418803418803419092e+00 -1.646333465170619377e+02
-9.413919413919414225e+00 -1.645338997970169999e+02
-9.409035409035409359e+00 -1.645899877669698697e+02
-9.404151404151404492e+00 -1.645623481845741765e+02
-9.399267399267399625e+00 -1.644838631661758939e+02
-9.394383394383394759e+00 -1.646280433179786655e+02
-9.389499389499389892e+00 -1.644045785930140937e+02
-9.384615384615385025e+00 -1.642828724773134468e+02
-9.379731379731380159e+00 -1.642576644283313954e+02
-9.374847374847375292e+00 -1.642784408436693298e+02
-9.369963369963370425e+00 -1.643529727926884050e+02
-9.365079365079365559e+00 -1.643783365776914991e+02
-9.360195360195360692e+00 -1.643944385175699381e+02
-9.355311355311355825e+00 -1.643678438215652875e+02
-9.350427350427350959e+00 -1.643371651869260290e+02
-9.345543345543346092e+00 -1.644073665597046556e+02
-9.340659340659341225e+00 -1.640484415059393655e+02
-9.335775335775336359e+00 -1.637420746933625253e+02
-9.330891330891331492e+00 -1.639562589755281863e+02
-9.326007326007326625e+00 -1.643702456414167727e+02
-9.321123321123321759e+00 -1.647244435039511927e+02
-9.316239316239316892e+00 -1.646257708199641456e+02
-9.311355311355312026e+00 -1.646076095419060152e+02
-9.306471306471307159e+00 -1.645597553914536775e+02
-9.301587301587302292e+00 -1.646672590848235984e+02
-9.296703296703297426e+00 -1.646636114052951427e+02
-9.291819291819292559e+00 -1.644306880962244577e+02
-9.286935286935287692e+00 -1.643725404348008965e+02
-9.282051282051282826e+00 -1.643779427169000940e+02
-9.277167277167277959e+00 -1.643580063822102488e+02
-9.272283272283273092e+00 -1.643941945680776655e+02
-9.267399267399268226e+00 -1.644190259120036899e+02
-9.262515262515261583e+00 -1.644244314439833659e+02
-9.257631257631256716e+00 -1.643978417321582413e+02
-9.252747252747251849e+00 -1.643595194888792150e+02
-9.247863247863246983e+00 -1.644496103754592014e+02
-9.242979242979242116e+00 -1.643671988175543106e+02
-9.238095238095237249e+00 -1.642867720221678667e+02
-9.233211233211232383e+00 -1.642503231370537833e+02
-9.228327228327227516e+00 -1.642168158386146501e+02
-9.223443223443222649e+00 -1.641927706891921730e+02
-9.218559218559217783e+00 -1.642293101083445777e+02
-9.213675213675212916e+00 -1.641325604245506042e+02
-9.208791208791208049e+00 -1.641164399896189536e+02
-9.203907203907203183e+00 -1.643650449787204479e+02
-9.199023199023198316e+00 -1.643970675644971493e+02
-9.194139194139193449e+00 -1.645455113854452804e+02
-9.189255189255188583e+00 -1.645827297885319354e+02
-9.184371184371183716e+00 -1.646667707838366823e+02
-9.179487179487178850e+00 -1.648645630440830985e+02
-9.174603174603173983e+00 -1.648098098884194087e+02
-9.169719169719169116e+00 -1.650030916311986289e+02
-9.164835164835164250e+00 -1.650247244321529365e+02
-9.159951159951159383e+00 -1.649360361139785880e+02
-9.155067155067154516e+00 -1.648671190765101358e+02
-9.150183150183149650e+00 -1.648177729563641378e+02
-9.145299145299144783e+00 -1.648226589995337292e+02
-9.140415140415139916e+00 -1.646971865879074812e+02
-9.135531135531135050e+00 -1.646928186205353484e+02
-9.130647130647130183e+00 -1.648002136426082984e+02
-9.125763125763125316e+00 -1.647822425091287357e+02
-9.120879120879120450e+00 -1.652441096542911509e+02
-9.115995115995115583e+00 -1.657391157271064799e+02
-9.111111111111110716e+00 -1.657656642094561334e+02
-9.106227106227105850e+00 -1.657839375595760316e+02
-9.101343101343100983e+00 -1.657254853012779563e+02
-9.096459096459096116e+00 -1.656936552068518154e+02
-9.091575091575091250e+00 -1.653308432335201701e+02
-9.086691086691086383e+00 -1.650530830220519078e+02
-9.081807081807081516e+00 -1.649378140195121887e+02
-9.076923076923076650e+00 -1.649992906016346410e+02
-9.072039072039071783e+00 -1.652457063984640229e+02
-9.067155067155066916e+00 -1.653044709968645805e+02
-9.062271062271062050e+00 -1.652606358730143370e+02
-9.057387057387057183e+00 -1.651830266972602885e+02
-9.052503052503052317e+00 -1.650004860704462430e+02
-9.047619047619047450e+00 -1.647963622266678385e+02
-9.042735042735042583e+00 -1.644380929740689794e+02
-9.037851037851037717e+00 -1.644024081109373299e+02
-9.032967032967032850e+00 -1.645664360755876032e+02
-9.028083028083027983e+00 -1.643009542306996877e+02
-9.023199023199023117e+00 -1.640506392081806268e+02
-9.018315018315018250e+00 -1.639962679515895445e+02
-9.013431013431013383e+00 -1.640455987309004797e+02
-9.008547008547008517e+00 -1.640783127430386799e+02
-9.003663003663003650e+00 -1.640896421671585017e+02
-8.998778998778998783e+00 -1.641113091749548687e+02
-8.993894993894993917e+00 -1.642290767953121815e+02
-8.989010989010989050e+00 -1.642519977553290573e+02
-8.984126984126984183e+00 -1.640657935409668653e+02
-8.979242979242979317e+00 -1.639165797507667435e+02
-8.974358974358974450e+00 -1.638884369391116991e+02
-8.969474969474969583e+00 -1.638581007518839954e+02
-8.964590964590964717e+00 -1.637776172480435832e+02
-8.959706959706959850e+00 -1.637586054154219255e+02
-8.954822954822954983e+00 -1.637836028173336160e+02
-8.949938949938950117e+00 -1.638541255387232241e+02
-8.945054945054945250e+00 -1.639182646271200383e+02
-8.940170940170940383e+00 -1.639685264647157510e+02
-8.935286935286935517e+00 -1.640688694092500555e+02
-8.930402930402930650e+00 -1.640551233546061098e+02
-8.925518925518925784e+00 -1.639195086151162855e+02
-8.920634920634920917e+00 -1.639864525499796173e+02
-8.915750915750916050e+00 -1.640062538169968320e+02
-8.910866910866911184e+00 -1.639079992955731200e+02
-8.905982905982906317e+00 -1.638908679880862280e+02
-8.901098901098901450e+00 -1.638821050622045732e+02
-8.896214896214896584e+00 -1.638492725727073775e+02
-8.891330891330891717e+00 -1.636926731401135555e+02
-8.886446886446886850e+00 -1.636935768533896294e+02
-8.881562881562881984e+00 -1.636590444354588669e+02
-8.876678876678877117e+00 -1.635447959683323234e+02
-8.871794871794872250e+00 -1.637003240297709681e+02
-8.866910866910867384e+00 -1.639710748588534557e+02
-8.862026862026862517e+00 -1.640902979159859854e+02
-8.857142857142857650e+00 -1.640339165427448336e+02
-8.852258852258852784e+00 -1.640317613903796428e+02
-8.847374847374847917e+00 -1.640425608003828302e+02
-8.842490842490843050e+00 -1.640924606036978730e+02
-8.837606837606838184e+00 -1.640772061660396446e+02
-8.832722832722833317e+00 -1.641269295001042394e+02
-8.827838827838828450e+00 -1.641475378601209059e+02
-8.822954822954823584e+00 -1.641031832229230076e+02
-8.818070818070818717e+00 -1.640544467745046973e+02
-8.813186813186813851e+00 -1.641221020384691371e+02
-8.808302808302808984e+00 -1.644873146003777151e+02
-8.803418803418804117e+00 -1.648397588946582459e+02
-8.798534798534799251e+00 -1.649398327526012622e+02
-8.793650793650794384e+00 -1.647987621500390105e+02
-8.788766788766789517e+00 -1.647740395187555009e+02
-8.783882783882784651e+00 -1.644933088090299407e+02
-8.778998778998779784e+00 -1.642806027014187862e+02
-8.774114774114774917e+00 -1.642834870283126065e+02
-8.769230769230770051e+00 -1.643003875553225157e+02
-8.764346764346765184e+00 -1.644969383246798316e+02
-8.759462759462760317e+00 -1.645530491579640113e+02
-8.754578754578755451e+00 -1.645323709481751280e+02
-8.749694749694750584e+00 -1.644909442101620698e+02
-8.744810744810745717e+00 -1.642579726134601970e+02
-8.739926739926740851e+00 -1.640094285013386184e+02
-8.735042735042735984e+00 -1.639854173386939635e+02
-8.730158730158731117e+00 -1.639786474218947774e+02
-8.725274725274726251e+00 -1.640110997822933427e+02
-8.720390720390721384e+00 -1.639472377896532862e+02
-8.715506715506714741e+00 -1.638643951489988240e+02
-8.710622710622709874e+00 -1.638612263642701805e+02
-8.705738705738705008e+00 -1.639824371759618487e+02
-8.700854700854700141e+00 -1.637847992591018453e+02
-8.695970695970695274e+00 -1.629482890546109957e+02
-8.691086691086690408e+00 -1.627454811385582047e+02
-8.686202686202685541e+00 -1.627525159976946441e+02
-8.681318681318680675e+00 -1.626587814703839285e+02
-8.676434676434675808e+00 -1.626570301421907061e+02
-8.671550671550670941e+00 -1.625341968145388591e+02
-8.666666666666666075e+00 -1.624616192204689185e+02
-8.661782661782661208e+00 -1.624952349066256261e+02
-8.656898656898656341e+00 -1.626926137648567305e+02
-8.652014652014651475e+00 -1.626340457470135163e+02
-8.647130647130646608e+00 -1.625327241121046882e+02
-8.642246642246641741e+00 -1.624701671563243508e+02
-8.637362637362636875e+00 -1.623523782981958448e+02
-8.632478632478632008e+00 -1.622517760968622156e+02
-8.627594627594627141e+00 -1.622272152259743621e+02
-8.622710622710622275e+00 -1.622206977646979738e+02
-8.617826617826617408e+00 -1.622508736693710603e+02
-8.612942612942612541e+00 -1.621990394698547675e+02
-8.608058608058607675e+00 -1.622214702623040239e+02
-8.603174603174602808e+00 -1.624260838582840449e+02
-8.598290598290597941e+00 -1.621535026543827200e+02
-8.593406593406593075e+00 -1.618580329190256180e+02
-8.588522588522588208e+00 -1.618348953880964984e+02
-8.583638583638583341e+00 -1.617652754996344981e+02
-8.578754578754578475e+00 -1.617763699924855700e+02
-8.573870573870573608e+00 -1.617927962873341698e+02
-8.568986568986568741e+00 -1.617263320274902298e+02
-8.564102564102563875e+00 -1.618629289451526176e+02
-8.559218559218559008e+00 -1.618598759031455074e+02
-8.554334554334554142e+00 -1.617108442998031137e+02
-8.549450549450549275e+00 -1.616622308244736814e+02
-8.544566544566544408e+00 -1.616314322249693021e+02
-8.539682539682539542e+00 -1.616959384514806288e+02
-8.534798534798534675e+00 -1.617331961838614518e+02
-8.529914529914529808e+00 -1.617767388159171276e+02
-8.525030525030524942e+00 -1.619542250313928093e+02
-8.520146520146520075e+00 -1.621294219072013902e+02
-8.515262515262515208e+00 -1.621161765355374484e+02
-8.510378510378510342e+00 -1.620741620912803569e+02
-8.505494505494505475e+00 -1.619344552239317068e+02
-8.500610500610500608e+00 -1.617721983666885137e+02
-8.495726495726495742e+00 -1.616846903110231324e+02
-8.490842490842490875e+00 -1.616897732648210706e+02
-8.485958485958486008e+00 -1.616403157748860053e+02
-8.481074481074481142e+00 -1.617693495191786610e+02
-8.476190476190476275e+00 -1.623455482291300029e+02
-8.471306471306471408e+00 -1.623889113335183083e+02
-8.466422466422466542e+00 -1.622956097709425478e+02
-8.461538461538461675e+00 -1.623742909799129279e+02
-8.456654456654456808e+00 -1.623826079070832975e+02
-8.451770451770451942e+00 -1.626184499926976628e+02
-8.446886446886447075e+00 -1.627507014952722670e+02
-8.442002442002442208e+00 -1.627414334730944745e+02
-8.437118437118437342e+00 -1.627362514529984878e+02
-8.432234432234432475e+00 -1.628594409077970795e+02
-8.427350427350427609e+00 -1.629209305024317871e+02
-8.422466422466422742e+00 -1.629170714588755970e+02
-8.417582417582417875e+00 -1.630203519265325269e+02
-8.412698412698413009e+00 -1.630994102288754561e+02
-8.407814407814408142e+00 -1.631306811083338744e+02
-8.402930402930403275e+00 -1.631354941866887032e+02
-8.398046398046398409e+00 -1.631517977579845535e+02
-8.393162393162393542e+00 -1.632893387311475522e+02
-8.388278388278388675e+00 -1.633673880192589252e+02
-8.383394383394383809e+00 -1.632692380148524194e+02
-8.378510378510378942e+00 -1.635774443956654522e+02
-8.373626373626374075e+00 -1.639646276986879059e+02
-8.368742368742369209e+00 -1.640161906335023332e+02
-8.363858363858364342e+00 -1.641691868237587926e+02
-8.358974358974359475e+00 -1.642160317251605193e+02
-8.354090354090354609e+00 -1.642615185833186615e+02
-8.349206349206349742e+00 -1.642471667947723404e+02
-8.344322344322344875e+00 -1.641270185582519616e+02
-8.339438339438340009e+00 -1.642592564634070982e+02
-8.334554334554335142e+00 -1.644280575643282418e+02
-8.329670329670330275e+00 -1.645109623519967101e+02
-8.324786324786325409e+00 -1.645819987578749988e+02
-8.319902319902320542e+00 -1.645948694871358668e+02
-8.315018315018315676e+00 -1.644755713671329431e+02
-8.310134310134310809e+00 -1.643541259707087647e+02
-8.305250305250305942e+00 -1.643280437197138895e+02
-8.300366300366301076e+00 -1.642820552092566970e+02
-8.295482295482296209e+00 -1.642140495272451233e+02
-8.290598290598291342e+00 -1.642148024633991099e+02
-8.285714285714286476e+00 -1.644513062963032723e+02
-8.280830280830279833e+00 -1.649174562427083970e+02
-8.275946275946274966e+00 -1.651455506744987929e+02
-8.271062271062270099e+00 -1.651287155946043868e+02
-8.266178266178265233e+00 -1.652763013988679859e+02
-8.261294261294260366e+00 -1.653078877185255351e+02
-8.256410256410255499e+00 -1.653665778723238304e+02
-8.251526251526250633e+00 -1.655721752639703936e+02
-8.246642246642245766e+00 -1.657382205424325434e+02
-8.241758241758240899e+00 -1.653407021719179966e+02
-8.236874236874236033e+00 -1.647111772551210152e+02
-8.231990231990231166e+00 -1.646059184645666562e+02
-8.227106227106226299e+00 -1.646021161122527019e+02
-8.222222222222221433e+00 -1.646319328108127138e+02
-8.217338217338216566e+00 -1.646910585144498782e+02
-8.212454212454211699e+00 -1.646409840927767902e+02
-8.207570207570206833e+00 -1.646418234069801372e+02
-8.202686202686201966e+00 -1.647352595332097280e+02
-8.197802197802197099e+00 -1.648593724666460218e+02
-8.192918192918192233e+00 -1.649242200788183936e+02
-8.188034188034187366e+00 -1.649418401056289554e+02
-8.183150183150182500e+00 -1.649397894879584783e+02
-8.178266178266177633e+00 -1.649504155077397627e+02
-8.173382173382172766e+00 -1.649710634166129637e+02
-8.168498168498167900e+00 -1.650132455966841007e+02
-8.163614163614163033e+00 -1.651646716177195628e+02
-8.158730158730158166e+00 -1.652593261092948751e+02
-8.153846153846153300e+00 -1.651072231941010671e+02
-8.148962148962148433e+00 -1.649919345618434363e+02
-8.144078144078143566e+00 -1.649686891945625575e+02
-8.139194139194138700e+00 -1.648607578350747076e+02
-8.134310134310133833e+00 -1.647605277268218060e+02
-8.129426129426128966e+00 -1.646881600685565559e+02
-8.124542124542124100e+00 -1.646441056609375835e+02
-8.119658119658119233e+00 -1.646090302830324674e+02
-8.114774114774114366e+00 -1.646047859564802991e+02
-8.109890109890109500e+00 -1.645326146106723399e+02
-8.105006105006104633e+00 -1.642522057047540329e+02
-8.100122100122099766e+00 -1.640625702288849368e+02
-8.095238095238094900e+00 -1.639911517679631743e+02
-8.090354090354090033e+00 -1.638860150031251237e+02
-8.085470085470085166e+00 -1.638123989677802683e+02
-8.080586080586080300e+00 -1.637523794265599122e+02
-8.075702075702075433e+00 -1.637235744120775109e+02
-8.070818070818070566e+00 -1.636716004330407941e+02
-8.065934065934065700e+00 -1.635471910406456573e+02
-8.061050061050060833e+00 -1.634106421193865515e+02
-8.056166056166055967e+00 -1.632880941607339480e+02
-8.051282051282051100e+00 -1.631815251551788037e+02
-8.046398046398046233e+00 -1.631300249809615082e+02
-8.041514041514041367e+00 -1.631248928528115698e+02
-8.036630036630036500e+00 -1.631557091911959105e+02
-8.031746031746031633e+00 -1.632686233202521180e+02
-8.026862026862026767e+00 -1.630567963761834562e+02
-8.021978021978021900e+00 -1.628839248671411610e+02
-8.017094017094017033e+00 -1.631747182081718393e+02
-8.012210012210012167e+00 -1.631537887997673693e+02
-8.007326007326007300e+00 -1.627811412503269821e+02
-8.002442002442002433e+00 -1.626478036303128647e+02
-7.997557997557997567e+00 -1.625872260732027996e+02
-7.992673992673992700e+00 -1.625157575475327860e+02
-7.987789987789987833e+00 -1.625183935496931724e+02
-7.982905982905982967e+00 -1.625160922226923788e+02
-7.978021978021978100e+00 -1.625246682787407337e+02
-7.973137973137973233e+00 -1.625295088443967018e+02
-7.968253968253968367e+00 -1.625022547266491131e+02
-7.963369963369963500e+00 -1.624984376564968329e+02
-7.958485958485958633e+00 -1.624316049113025144e+02
-7.953601953601953767e+00 -1.622726687890256585e+02
-7.948717948717948900e+00 -1.621811783495716099e+02
-7.943833943833944033e+00 -1.621564773364756036e+02
-7.938949938949939167e+00 -1.621094124182285157e+02
-7.934065934065934300e+00 -1.621471654094138444e+02
-7.929181929181929434e+00 -1.621976287504184597e+02
-7.924297924297924567e+00 -1.619472046941003782e+02
-7.919413919413919700e+00 -1.617254938725068598e+02
-7.914529914529914834e+00 -1.617353409551189998e+02
-7.909645909645909967e+00 -1.618597575056593882e+02
-7.904761904761905100e+00 -1.619716175408368315e+02
-7.899877899877900234e+00 -1.620173480820888017e+02
-7.894993894993895367e+00 -1.619907143843096833e+02
-7.890109890109890500e+00 -1.618726440698293914e+02
-7.885225885225885634e+00 -1.619843399939516360e+02
-7.880341880341880767e+00 -1.620994029455665100e+02
-7.875457875457875900e+00 -1.621678153853640936e+02
-7.870573870573871034e+00 -1.623152661157027694e+02
-7.865689865689866167e+00 -1.623174367310582511e+02
-7.860805860805861300e+00 -1.623167731953946600e+02
-7.855921855921856434e+00 -1.623873065426154483e+02
-7.851037851037851567e+00 -1.624807238253126229e+02
-7.846153846153846700e+00 -1.625440172633345242e+02
-7.841269841269841834e+00 -1.625638019674663326e+02
-7.836385836385836967e+00 -1.626454604532852954e+02
-7.831501831501832100e+00 -1.627742845799090219e+02
-7.826617826617827234e+00 -1.627023197902258573e+02
-7.821733821733822367e+00 -1.626129757318631164e+02
-7.816849816849817500e+00 -1.626247108434235997e+02
-7.811965811965811746e+00 -1.626154286834682807e+02
-7.807081807081806879e+00 -1.628223692794091733e+02
-7.802197802197802012e+00 -1.631734605661732473e+02
-7.797313797313797146e+00 -1.631741580666056564e+02
-7.792429792429792279e+00 -1.631771594558605898e+02
-7.787545787545787412e+00 -1.635276856499354210e+02
-7.782661782661782546e+00 -1.637140789869975492e+02
-7.777777777777777679e+00 -1.637635999506836697e+02
-7.772893772893772812e+00 -1.639194464720051485e+02
-7.768009768009767946e+00 -1.639912106761991311e+02
-7.763125763125763079e+00 -1.640217776679721169e+02
-7.758241758241758212e+00 -1.640270965688528122e+02
-7.753357753357753346e+00 -1.640181082508919701e+02
-7.748473748473748479e+00 -1.640555393940116460e+02
-7.743589743589743613e+00 -1.640696100414473051e+02
-7.738705738705738746e+00 -1.641546506977548177e+02
-7.733821733821733879e+00 -1.643438209148594353e+02
-7.728937728937729013e+00 -1.644941882954780681e+02
-7.724053724053724146e+00 -1.644795725408707199e+02
-7.719169719169719279e+00 -1.645909366392667152e+02
-7.714285714285714413e+00 -1.646038651298699165e+02
-7.709401709401709546e+00 -1.645077056229215486e+02
-7.704517704517704679e+00 -1.649876373698146494e+02
-7.699633699633699813e+00 -1.655981338096470097e+02
-7.694749694749694946e+00 -1.657611459448938263e+02
-7.689865689865690079e+00 -1.656859402272723685e+02
-7.684981684981684324e+00 -1.656166735178966576e+02
-7.680097680097679458e+00 -1.654907952591716480e+02
-7.675213675213674591e+00 -1.656119731230546108e+02
-7.670329670329669725e+00 -1.659796095000379808e+02
-7.665445665445664858e+00 -1.659888528129156100e+02
-7.660561660561659991e+00 -1.660281554921926102e+02
-7.655677655677655125e+00 -1.661174330912109554e+02
-7.650793650793650258e+00 -1.661279986451338573e+02
-7.645909645909645391e+00 -1.661373319500289085e+02
-7.641025641025640525e+00 -1.662951583968456362e+02
-7.636141636141635658e+00 -1.663829234213915242e+02
-7.631257631257630791e+00 -1.663677427250040353e+02
-7.626373626373625925e+00 -1.663989322749436610e+02
-7.621489621489621058e+00 -1.666526323713036106e+02
-7.616605616605616191e+00 -1.665876380574767097e+02
-7.611721611721611325e+00 -1.660410482463693711e+02
-7.606837606837606458e+00 -1.659487040355257932e+02
-7.601953601953601591e+00 -1.659822148115255800e+02
-7.597069597069596725e+00 -1.658425450630555531e+02
-7.592185592185591858e+00 -1.657956009897300191e+02
-7.587301587301586991e+00 -1.657171636297436805e+02
-7.582417582417582125e+00 -1.653901311316519696e+02
-7.577533577533577258e+00 -1.653473816677938544e+02
-7.572649572649572391e+00 -1.655495142073290538e+02
-7.567765567765567525e+00 -1.655855725017634938e+02
-7.562881562881562658e+00 -1.655553423511875053e+02
-7.557997557997557792e+00 -1.655159320229946047e+02
-7.553113553113552925e+00 -1.651859019115548222e+02
-7.548229548229548058e+00 -1.650362857031355475e+02
-7.543345543345543192e+00 -1.649608412750899049e+02
-7.538461538461538325e+00 -1.648850241292663554e+02
-7.533577533577533458e+00 -1.649256540437050944e+02
-7.528693528693528592e+00 -1.649265582825460683e+02
-7.523809523809523725e+00 -1.648199003729783385e+02
-7.518925518925518858e+00 -1.644173899807381645e+02
-7.514041514041513992e+00 -1.642035457693802698e+02
-7.509157509157509125e+00 -1.641538113749912782e+02
-7.504273504273504258e+00 -1.642065821977930682e+02
-7.499389499389499392e+00 -1.641381784287407299e+02
-7.494505494505494525e+00 -1.641210986477393021e+02
-7.489621489621489658e+00 -1.641587691675407257e+02
-7.484737484737484792e+00 -1.641455269021600145e+02
-7.479853479853479925e+00 -1.641356416295767531e+02
-7.474969474969475058e+00 -1.641059958252477031e+02
-7.470085470085470192e+00 -1.641394828856790014e+02
-7.465201465201465325e+00 -1.641492535295282380e+02
-7.460317460317460458e+00 -1.641224287800700949e+02
-7.455433455433455592e+00 -1.640347489066122648e+02
-7.450549450549450725e+00 -1.640973553025105218e+02
-7.445665445665445858e+00 -1.641440946860702184e+02
-7.440781440781440992e+00 -1.640622408540591550e+02
-7.435897435897436125e+00 -1.640088403663241934e+02
-7.431013431013431259e+00 -1.640231899793329262e+02
-7.426129426129426392e+00 -1.639895411620527454e+02
-7.421245421245421525e+00 -1.638287045496430778e+02
-7.416361416361416659e+00 -1.636809108155620436e+02
-7.411477411477411792e+00 -1.636570495231653126e+02
-7.406593406593406925e+00 -1.636129457515445438e+02
-7.401709401709402059e+00 -1.634775418461853462e+02
-7.396825396825397192e+00 -1.635628027614167763e+02
-7.391941391941392325e+00 -1.638769774085568827e+02
-7.387057387057387459e+00 -1.640666395328792078e+02
-7.382173382173382592e+00 -1.641745190718638128e+02
-7.377289377289377725e+00 -1.641980865785279207e+02
-7.372405372405372859e+00 -1.641915002694376540e+02
-7.367521367521367992e+00 -1.642011314250912619e+02
-7.362637362637363125e+00 -1.644797804568540300e+02
-7.357753357753358259e+00 -1.646694832476528632e+02
-7.352869352869353392e+00 -1.645992441614918960e+02
-7.347985347985348525e+00 -1.646424559193908408e+02
-7.343101343101343659e+00 -1.646078631036042452e+02
-7.338217338217338792e+00 -1.644925439052660181e+02
-7.333333333333333925e+00 -1.646583891558394726e+02
-7.328449328449329059e+00 -1.647789627246143027e+02
-7.323565323565324192e+00 -1.647187325740497670e+02
-7.318681318681319325e+00 -1.645154688946799411e+02
-7.313797313797314459e+00 -1.642087617991198556e+02
-7.308913308913308704e+00 -1.641350284220736739e+02
-7.304029304029303837e+00 -1.642065906969181697e+02
-7.299145299145298971e+00 -1.645922779781716940e+02
-7.294261294261294104e+00 -1.647442868461884302e+02
-7.289377289377289237e+00 -1.646195822305651575e+02
-7.284493284493284371e+00 -1.646677405852129823e+02
-7.279609279609279504e+00 -1.648237256564860616e+02
-7.274725274725274637e+00 -1.649606531649225190e+02
-7.269841269841269771e+00 -1.649902269891366302e+02
-7.264957264957264904e+00 -1.648171961268579935e+02
-7.260073260073260037e+00 -1.647987256566819383e+02
-7.255189255189255171e+00 -1.648002780488554322e+02
-7.250305250305250304e+00 -1.647239561962059611e+02
-7.245421245421245438e+00 -1.646946252465650105e+02
-7.240537240537240571e+00 -1.646982099325826709e+02
-7.235653235653235704e+00 -1.647117895612184384e+02
-7.230769230769230838e+00 -1.646804178883440954e+02
-7.225885225885225971e+00 -1.646874644517492925e+02
-7.221001221001221104e+00 -1.647730469436970111e+02
-7.216117216117216238e+00 -1.648518536795646128e+02
-7.211233211233211371e+00 -1.648524953563222368e+02
-7.206349206349206504e+00 -1.650267133964111963e+02
-7.201465201465201638e+00 -1.652854913863478714e+02
-7.196581196581196771e+00 -1.654087040682108807e+02
-7.191697191697191904e+00 -1.651526035133680352e+02
-7.186813186813187038e+00 -1.650209403526601477e+02
-7.181929181929181283e+00 -1.650290923981050355e+02
-7.177045177045176416e+00 -1.649945118148762049e+02
-7.172161172161171550e+00 -1.649532581942531806e+02
-7.167277167277166683e+00 -1.647334692932280973e+02
-7.162393162393161816e+00 -1.645018213817162973e+02
-7.157509157509156950e+00 -1.645042595824843090e+02
-7.152625152625152083e+00 -1.642217585040006043e+02
-7.147741147741147216e+00 -1.640305040375977228e+02
-7.142857142857142350e+00 -1.640644670395415972e+02
-7.137973137973137483e+00 -1.640705087063512906e+02
-7.133089133089132616e+00 -1.641498599581681219e+02
-7.128205128205127750e+00 -1.640893764340296457e+02
-7.123321123321122883e+00 -1.641262542110407026e+02
-7.118437118437118016e+00 -1.641204654139274908e+02
-7.113553113553113150e+00 -1.640294072969204819e+02
-7.108669108669108283e+00 -1.640187991317531555e+02
-7.103785103785103416e+00 -1.641328357126349431e+02
-7.098901098901098550e+00 -1.643906370942001445e+02
-7.094017094017093683e+00 -1.646961876259974815e+02
-7.089133089133088816e+00 -1.646126782346753714e+02
-7.084249084249083950e+00 -1.642125508254575550e+02
-7.079365079365079083e+00 -1.639651026107343341e+02
-7.074481074481074216e+00 -1.640124421779975137e+02
-7.069597069597069350e+00 -1.641179024365897590e+02
-7.064713064713064483e+00 -1.640021585810318925e+02
-7.059829059829059617e+00 -1.639981719640918811e+02
-7.054945054945054750e+00 -1.639721289060198899e+02
-7.050061050061049883e+00 -1.639778793851013177e+02
-7.045177045177045017e+00 -1.640710173958805456e+02
-7.040293040293040150e+00 -1.640177356214608153e+02
-7.035409035409035283e+00 -1.640579837192957768e+02
-7.030525030525030417e+00 -1.640328146043991353e+02
-7.025641025641025550e+00 -1.639964059264008256e+02
-7.020757020757020683e+00 -1.641400359574805350e+02
-7.015873015873015817e+00 -1.642196314926711409e+02
-7.010989010989010950e+00 -1.642057125206733019e+02
-7.006105006105006083e+00 -1.641047534048710759e+02
-7.001221001221001217e+00 -1.639930414747499867e+02
-6.996336996336996350e+00 -1.639468724421202239e+02
-6.991452991452991483e+00 -1.637835577076098730e+02
-6.986568986568986617e+00 -1.637612339058651969e+02
-6.981684981684981750e+00 -1.636640579477341646e+02
-6.976800976800976883e+00 -1.636228346010703660e+02
-6.971916971916972017e+00 -1.636968700660679019e+02
-6.967032967032967150e+00 -1.638433107720120461e+02
-6.962148962148962283e+00 -1.639008555512312455e+02
-6.957264957264957417e+00 -1.639111706492423650e+02
-6.952380952380952550e+00 -1.639229480930055161e+02
-6.947496947496947683e+00 -1.640372512649658461e+02
-6.942612942612942817e+00 -1.642052200485372282e+02
-6.937728937728937950e+00 -1.642456986558268568e+02
-6.932844932844933084e+00 -1.645167468307874401e+02
-6.927960927960928217e+00 -1.647379039396301721e+02
-6.923076923076923350e+00 -1.647570020091612264e+02
-6.918192918192918484e+00 -1.647197608376641824e+02
-6.913308913308913617e+00 -1.645910213503544242e+02
-6.908424908424908750e+00 -1.645705380413942862e+02
-6.903540903540903884e+00 -1.644782379824199836e+02
-6.898656898656899017e+00 -1.645673697255656691e+02
-6.893772893772894150e+00 -1.647919827713053280e+02
-6.888888888888889284e+00 -1.647754914861319548e+02
-6.884004884004884417e+00 -1.647214207355286248e+02
-6.879120879120879550e+00 -1.645738625169275338e+02
-6.874236874236874684e+00 -1.645079606627438693e+02
-6.869352869352869817e+00 -1.646684629333387591e+02
-6.864468864468864950e+00 -1.651190443782370494e+02
-6.859584859584860084e+00 -1.654100204392552769e+02
-6.854700854700855217e+00 -1.654481926781503489e+02
-6.849816849816850350e+00 -1.655332829404108566e+02
-6.844932844932845484e+00 -1.656800096623115337e+02
-6.840048840048840617e+00 -1.656203653064162040e+02
-6.835164835164835750e+00 -1.655580488934777179e+02
-6.830280830280830884e+00 -1.655934619895935782e+02
-6.825396825396826017e+00 -1.655598078956794268e+02
-6.820512820512821150e+00 -1.653805238267792674e+02
-6.815628815628816284e+00 -1.651448368958068613e+02
-6.810744810744810529e+00 -1.648700150280666890e+02
-6.805860805860805662e+00 -1.648329158943178356e+02
-6.800976800976800796e+00 -1.647954006519357222e+02
-6.796092796092795929e+00 -1.647037234414957538e+02
-6.791208791208791062e+00 -1.646693927690000123e+02
-6.786324786324786196e+00 -1.647581462693253798e+02
-6.781440781440781329e+00 -1.647893423472528696e+02
-6.776556776556776462e+00 -1.648462533478789567e+02
-6.771672771672771596e+00 -1.650184823048768976e+02
-6.766788766788766729e+00 -1.650486248073577826e+02
-6.761904761904761862e+00 -1.650764242650461426e+02
-6.757020757020756996e+00 -1.651762236997939226e+02
-6.752136752136752129e+00 -1.653401229804637751e+02
-6.747252747252747263e+00 -1.653104652494054676e+02
-6.742368742368742396e+00 -1.653684276326657141e+02
-6.737484737484737529e+00 -1.654033563356676666e+02
-6.732600732600732663e+00 -1.653495877643585459e+02
-6.727716727716727796e+00 -1.652782598093108675e+02
-6.722832722832722929e+00 -1.652706339329331513e+02
-6.717948717948718063e+00 -1.651067143638755113e+02
-6.713064713064713196e+00 -1.650753291007744110e+02
-6.708180708180708329e+00 -1.651174152141514924e+02
-6.703296703296703463e+00 -1.650996361434119137e+02
-6.698412698412698596e+00 -1.651642670653754408e+02
-6.693528693528693729e+00 -1.653196208244799550e+02
-6.688644688644688863e+00 -1.653960489689281133e+02
-6.683760683760683108e+00 -1.654662633887907930e+02
-6.678876678876678241e+00 -1.655804224299961902e+02
-6.673992673992673375e+00 -1.654674723025907497e+02
-6.669108669108668508e+00 -1.653328945942121777e+02
-6.664224664224663641e+00 -1.653574837699363229e+02
-6.659340659340658775e+00 -1.655398665517111851e+02
-6.654456654456653908e+00 -1.656319165290497324e+02
-6.649572649572649041e+00 -1.656342472801917438e+02
-6.644688644688644175e+00 -1.656518569788235880e+02
-6.639804639804639308e+00 -1.656558034099455767e+02
-6.634920634920634441e+00 -1.655251760383537771e+02
-6.630036630036629575e+00 -1.654249038143450719e+02
-6.625152625152624708e+00 -1.653462486818195316e+02
-6.620268620268619841e+00 -1.653907200593781397e+02
-6.615384615384614975e+00 -1.654462856206783385e+02
-6.610500610500610108e+00 -1.654223278736812404e+02
-6.605616605616605241e+00 -1.655193511017617425e+02
-6.600732600732600375e+00 -1.658015808787926062e+02
-6.595848595848595508e+00 -1.660601507257283345e+02
-6.590964590964590641e+00 -1.665062212851607910e+02
-6.586080586080585775e+00 -1.666274286627268282e+02
-6.581196581196580908e+00 -1.666826831194794352e+02
-6.576312576312576041e+00 -1.669301020754391516e+02
-6.571428571428571175e+00 -1.669639355329206865e+02
-6.566544566544566308e+00 -1.665572439008402910e+02
-6.561660561660561441e+00 -1.665137644030498336e+02
-6.556776556776556575e+00 -1.665006048727989878e+02
-6.551892551892551708e+00 -1.663659215793063595e+02
-6.547008547008546842e+00 -1.659321517949010172e+02
-6.542124542124541975e+00 -1.656977519274357462e+02
-6.537240537240537108e+00 -1.656784347515821310e+02
-6.532356532356532242e+00 -1.655268072424807428e+02
-6.527472527472527375e+00 -1.655998484711494712e+02
-6.522588522588522508e+00 -1.652965642199876015e+02
-6.517704517704517642e+00 -1.651514385887027174e+02
-6.512820512820512775e+00 -1.652246543175873228e+02
-6.507936507936507908e+00 -1.653527938649884561e+02
-6.503052503052503042e+00 -1.653777897791036935e+02
-6.498168498168498175e+00 -1.655391018015163525e+02
-6.493284493284493308e+00 -1.656207807262105973e+02
-6.488400488400488442e+00 -1.656262418368397960e+02
-6.483516483516483575e+00 -1.653124296771834452e+02
-6.478632478632478708e+00 -1.650712352063094386e+02
-6.473748473748473842e+00 -1.650651086897286746e+02
-6.468864468864468975e+00 -1.649210262114648344e+02
-6.463980463980464108e+00 -1.648224103474163940e+02
-6.459096459096459242e+00 -1.647878943851484905e+02
-6.454212454212454375e+00 -1.648631518757716776e+02
-6.449328449328449508e+00 -1.650321334871507588e+02
-6.444444444444444642e+00 -1.650095317894702873e+02
-6.439560439560439775e+00 -1.649048198785551733e+02
-6.434676434676434909e+00 -1.648625881480546127e+02
-6.429792429792430042e+00 -1.648394326946465753e+02
-6.424908424908425175e+00 -1.648321812768052723e+02
-6.420024420024420309e+00 -1.648868321227112403e+02
-6.415140415140415442e+00 -1.650498182489043586e+02
-6.410256410256410575e+00 -1.651049958418762458e+02
-6.405372405372405709e+00 -1.652078968407478499e+02
-6.400488400488400842e+00 -1.652489142428294429e+02
-6.395604395604395975e+00 -1.652689564721614772e+02
-6.390720390720391109e+00 -1.652493036874146810e+02
-6.385836385836386242e+00 -1.651737234290476977e+02
-6.380952380952381375e+00 -1.650648428461294657e+02
-6.376068376068376509e+00 -1.649587132136019818e+02
-6.371184371184371642e+00 -1.648715140128130088e+02
-6.366300366300366775e+00 -1.646792360296816753e+02
-6.361416361416361909e+00 -1.644583335310587984e+02
-6.356532356532357042e+00 -1.644249857375226327e+02
-6.351648351648352175e+00 -1.643020808242287956e+02
-6.346764346764347309e+00 -1.643501353095246600e+02
-6.341880341880342442e+00 -1.644196927902266907e+02
-6.336996336996337575e+00 -1.643473089954452462e+02
-6.332112332112332709e+00 -1.644443118503109531e+02
-6.327228327228327842e+00 -1.647030151785899648e+02
-6.322344322344322975e+00 -1.648842928727205788e+02
-6.317460317460318109e+00 -1.649398406875215812e+02
-6.312576312576313242e+00 -1.650542369658966777e+02
-6.307692307692307487e+00 -1.650133344199707324e+02
-6.302808302808302621e+00 -1.653318136185108642e+02
-6.297924297924297754e+00 -1.655053991088709324e+02
-6.293040293040292887e+00 -1.655228113032330270e+02
-6.288156288156288021e+00 -1.655933597634738135e+02
-6.283272283272283154e+00 -1.653237369240770249e+02
-6.278388278388278287e+00 -1.646774538277464046e+02
-6.273504273504273421e+00 -1.643320239618913376e+02
-6.268620268620268554e+00 -1.642734215916763674e+02
-6.263736263736263687e+00 -1.644801991190569197e+02
-6.258852258852258821e+00 -1.645781738522952082e+02
-6.253968253968253954e+00 -1.644887410568096016e+02
-6.249084249084249088e+00 -1.646435979811388393e+02
-6.244200244200244221e+00 -1.646726574555714251e+02
-6.239316239316239354e+00 -1.647095605866184087e+02
-6.234432234432234488e+00 -1.645218127075497989e+02
-6.229548229548229621e+00 -1.642089754594691442e+02
-6.224664224664224754e+00 -1.641822748493134441e+02
-6.219780219780219888e+00 -1.642741521389353920e+02
-6.214896214896215021e+00 -1.643169301011915877e+02
-6.210012210012210154e+00 -1.643320503349245598e+02
-6.205128205128205288e+00 -1.643358216644193703e+02
-6.200244200244200421e+00 -1.643258846550886574e+02
-6.195360195360195554e+00 -1.643022965269011593e+02
-6.190476190476190688e+00 -1.642504691200505818e+02
-6.185592185592184933e+00 -1.642133835207920924e+02
-6.180708180708180066e+00 -1.642136783261275355e+02
-6.175824175824175200e+00 -1.642189950915455938e+02
-6.170940170940170333e+00 -1.641622814885414812e+02
-6.166056166056165466e+00 -1.639424561128898858e+02
-6.161172161172160600e+00 -1.638266192935190873e+02
-6.156288156288155733e+00 -1.639102556519928555e+02
-6.151404151404150866e+00 -1.638873452093233425e+02
-6.146520146520146000e+00 -1.638283933507728420e+02
-6.141636141636141133e+00 -1.638863865469921848e+02
-6.136752136752136266e+00 -1.638842046375860662e+02
-6.131868131868131400e+00 -1.640383125288394695e+02
-6.126984126984126533e+00 -1.642560238330264895e+02
-6.122100122100121666e+00 -1.643086358979095678e+02
-6.117216117216116800e+00 -1.643939399294483223e+02
-6.112332112332111933e+00 -1.644055930932563001e+02
-6.107448107448107066e+00 -1.643923642392234115e+02
-6.102564102564102200e+00 -1.644187861120252592e+02
-6.097680097680097333e+00 -1.644151261457113549e+02
-6.092796092796092466e+00 -1.644075713372903635e+02
-6.087912087912087600e+00 -1.644464772730477193e+02
-6.083028083028082733e+00 -1.642988666925065786e+02
-6.078144078144077866e+00 -1.640367515843388162e+02
-6.073260073260073000e+00 -1.639447052115468466e+02
-6.068376068376068133e+00 -1.639352699384625112e+02
-6.063492063492063266e+00 -1.641571954429097673e+02
-6.058608058608058400e+00 -1.647378816955048819e+02
-6.053724053724053533e+00 -1.650758138364152217e+02
-6.048840048840048667e+00 -1.650785546374038404e+02
-6.043956043956043800e+00 -1.651300878524558868e+02
-6.039072039072038933e+00 -1.651946070197715244e+02
-6.034188034188034067e+00 -1.652955942336997168e+02
-6.029304029304029200e+00 -1.652248987679357128e+02
-6.024420024420024333e+00 -1.652850785275523435e+02
-6.019536019536019467e+00 -1.651712692297290346e+02
-6.014652014652014600e+00 -1.654078583732470236e+02
-6.009768009768009733e+00 -1.655910230458589183e+02
-6.004884004884004867e+00 -1.650934729598225204e+02
-6.000000000000000000e+00 -1.648658510565937831e+02
-5.995115995115995133e+00 -1.648349747880645850e+02
-5.990231990231990267e+00 -1.647097010512420070e+02
-5.985347985347985400e+00 -1.646380779611154708e+02
-5.980463980463980533e+00 -1.646429226870324385e+02
-5.975579975579975667e+00 -1.645613189150814719e+02
-5.970695970695970800e+00 -1.645774929383283620e+02
-5.965811965811965933e+00 -1.645752668282202364e+02
-5.960927960927961067e+00 -1.645664249485531911e+02
-5.956043956043956200e+00 -1.645930469577198778e+02
-5.951159951159951333e+00 -1.646922754177185766e+02
-5.946275946275946467e+00 -1.648792244195298053e+02
-5.941391941391941600e+00 -1.649639364259440981e+02
-5.936507936507936734e+00 -1.649536151129025825e+02
-5.931623931623931867e+00 -1.651644170840009735e+02
-5.926739926739927000e+00 -1.655584378132936081e+02
-5.921855921855922134e+00 -1.656721292825534988e+02
-5.916971916971917267e+00 -1.655919313372967281e+02
-5.912087912087912400e+00 -1.655660673585774703e+02
-5.907203907203907534e+00 -1.655208970918254749e+02
-5.902319902319902667e+00 -1.655054659379293014e+02
-5.897435897435897800e+00 -1.654867200140675436e+02
-5.892551892551892934e+00 -1.654132875209316467e+02
-5.887667887667888067e+00 -1.653716431335008679e+02
-5.882783882783883200e+00 -1.653315500274849796e+02
-5.877899877899878334e+00 -1.653447713142275859e+02
-5.873015873015872579e+00 -1.652564504291915171e+02
-5.868131868131867712e+00 -1.650786716781073267e+02
-5.863247863247862846e+00 -1.652591561532572655e+02
-5.858363858363857979e+00 -1.656101535567163126e+02
-5.853479853479853112e+00 -1.657409937669829674e+02
-5.848595848595848246e+00 -1.657380628140523982e+02
-5.843711843711843379e+00 -1.657112010686265080e+02
-5.838827838827838512e+00 -1.657323214422168860e+02
-5.833943833943833646e+00 -1.658091583529935065e+02
-5.829059829059828779e+00 -1.658756907852650784e+02
-5.824175824175823912e+00 -1.657894947833392507e+02
-5.819291819291819046e+00 -1.658148418183901072e+02
-5.814407814407814179e+00 -1.657350316513163193e+02
-5.809523809523809312e+00 -1.656655458984319580e+02
-5.804639804639804446e+00 -1.656929856311088827e+02
-5.799755799755799579e+00 -1.658184140631605601e+02
-5.794871794871794712e+00 -1.658090324669059612e+02
-5.789987789987789846e+00 -1.659866542240917227e+02
-5.785103785103784979e+00 -1.666727531585077600e+02
-5.780219780219780112e+00 -1.669819387615325184e+02
-5.775335775335775246e+00 -1.670394035731601718e+02
-5.770451770451770379e+00 -1.672852185899824349e+02
-5.765567765567765512e+00 -1.674226457827062120e+02
-5.760683760683760646e+00 -1.674454955076957390e+02
-5.755799755799755779e+00 -1.676354370452426679e+02
-5.750915750915750912e+00 -1.675979703502673885e+02
-5.746031746031746046e+00 -1.674883536606794792e+02
-5.741147741147741179e+00 -1.672282153295658702e+02
-5.736263736263736313e+00 -1.671454236604628534e+02
-5.731379731379731446e+00 -1.671380653394110993e+02
-5.726495726495726579e+00 -1.673546967498572826e+02
-5.721611721611721713e+00 -1.676562427591263713e+02
-5.716727716727716846e+00 -1.671107264431278168e+02
-5.711843711843711979e+00 -1.664372811673568435e+02
-5.706959706959707113e+00 -1.663458116090219789e+02
-5.702075702075702246e+00 -1.661940991009141158e+02
-5.697191697191697379e+00 -1.658338865921411980e+02
-5.692307692307692513e+00 -1.658030650981014560e+02
-5.687423687423687646e+00 -1.658138806575113051e+02
-5.682539682539682779e+00 -1.657094866668849704e+02
-5.677655677655677913e+00 -1.656824645751712524e+02
-5.672771672771673046e+00 -1.656788530724112718e+02
-5.667887667887668179e+00 -1.656038671574562215e+02
-5.663003663003663313e+00 -1.655616790767676321e+02
-5.658119658119658446e+00 -1.655385028284811995e+02
-5.653235653235653579e+00 -1.656678409387184558e+02
-5.648351648351648713e+00 -1.657867815843388826e+02
-5.643467643467643846e+00 -1.657691294613603645e+02
-5.638583638583638979e+00 -1.657708884133210745e+02
-5.633699633699634113e+00 -1.655441100274165365e+02
-5.628815628815629246e+00 -1.653049133072150312e+02
-5.623931623931623491e+00 -1.653001158320840602e+02
-5.619047619047618625e+00 -1.652860445268423177e+02
-5.614163614163613758e+00 -1.652769998793021387e+02
-5.609279609279608891e+00 -1.652831931122190383e+02
-5.604395604395604025e+00 -1.653437765113279738e+02
-5.599511599511599158e+00 -1.653759317774430428e+02
-5.594627594627594291e+00 -1.653814972919519164e+02
-5.589743589743589425e+00 -1.653585793226573060e+02
-5.584859584859584558e+00 -1.653679607306778507e+02
-5.579975579975579691e+00 -1.653099945193595772e+02
-5.575091575091574825e+00 -1.652705854312270048e+02
-5.570207570207569958e+00 -1.653172014421455174e+02
-5.565323565323565091e+00 -1.653370646509237076e+02
-5.560439560439560225e+00 -1.653301620453840428e+02
-5.555555555555555358e+00 -1.652797520376731200e+02
-5.550671550671550492e+00 -1.650623092388337625e+02
-5.545787545787545625e+00 -1.646096654599665783e+02
-5.540903540903540758e+00 -1.644036346021961776e+02
-5.536019536019535892e+00 -1.644111347240317968e+02
-5.531135531135531025e+00 -1.644795228191724163e+02
-5.526251526251526158e+00 -1.645687889848892382e+02
-5.521367521367521292e+00 -1.646963867183673642e+02
-5.516483516483516425e+00 -1.647138223406473685e+02
-5.511599511599511558e+00 -1.647314045605929209e+02
-5.506715506715506692e+00 -1.647621437658361003e+02
-5.501831501831501825e+00 -1.646867340937167512e+02
-5.496947496947496958e+00 -1.648062076388951880e+02
-5.492063492063492092e+00 -1.651576478985920176e+02
-5.487179487179487225e+00 -1.652077600454629192e+02
-5.482295482295482358e+00 -1.653752195404911731e+02
-5.477411477411477492e+00 -1.658285234931307173e+02
-5.472527472527472625e+00 -1.659085817991039562e+02
-5.467643467643467758e+00 -1.659406406248091344e+02
-5.462759462759462892e+00 -1.660147781773943336e+02
-5.457875457875458025e+00 -1.659577017111097064e+02
-5.452991452991453158e+00 -1.657651412266736202e+02
-5.448107448107448292e+00 -1.658037433761147099e+02
-5.443223443223443425e+00 -1.658409532478964650e+02
-5.438339438339438559e+00 -1.656826986561258934e+02
-5.433455433455433692e+00 -1.656508149780469523e+02
-5.428571428571428825e+00 -1.656325070856076422e+02
-5.423687423687423959e+00 -1.656070082273905086e+02
-5.418803418803419092e+00 -1.655950285776326609e+02
-5.413919413919414225e+00 -1.658292077619270799e+02
-5.409035409035409359e+00 -1.661155687692145193e+02
-5.404151404151404492e+00 -1.660921324854595298e+02
-5.399267399267399625e+00 -1.659964340811901025e+02
-5.394383394383394759e+00 -1.659867539690044396e+02
-5.389499389499389892e+00 -1.659796247912333627e+02
-5.384615384615385025e+00 -1.659103905557888083e+02
-5.379731379731380159e+00 -1.658876474444146254e+02
-5.374847374847375292e+00 -1.659073680601278511e+02
-5.369963369963369537e+00 -1.660855993746870070e+02
-5.365079365079364671e+00 -1.660993648154263269e+02
-5.360195360195359804e+00 -1.661177727466401279e+02
-5.355311355311354937e+00 -1.661816724628942836e+02
-5.350427350427350071e+00 -1.661985093890659186e+02
-5.345543345543345204e+00 -1.662093705485401074e+02
-5.340659340659340337e+00 -1.662070476357994266e+02
-5.335775335775335471e+00 -1.662324931559018921e+02
-5.330891330891330604e+00 -1.664391656159275499e+02
-5.326007326007325737e+00 -1.670762268050842181e+02
-5.321123321123320871e+00 -1.674297912634156944e+02
-5.316239316239316004e+00 -1.673146688181064405e+02
-5.311355311355311137e+00 -1.673044280326177784e+02
-5.306471306471306271e+00 -1.671209874655071985e+02
-5.301587301587301404e+00 -1.669408856039011653e+02
-5.296703296703296537e+00 -1.669833985309668947e+02
-5.291819291819291671e+00 -1.669121923732377866e+02
-5.286935286935286804e+00 -1.668830849023044323e+02
-5.282051282051281937e+00 -1.669643908361387616e+02
-5.277167277167277071e+00 -1.672759343055903969e+02
-5.272283272283272204e+00 -1.674172219129719963e+02
-5.267399267399267337e+00 -1.674076314388682931e+02
-5.262515262515262471e+00 -1.674495891809804107e+02
-5.257631257631257604e+00 -1.673841869635415378e+02
-5.252747252747252737e+00 -1.673779924475659016e+02
-5.247863247863247871e+00 -1.673107743400465779e+02
-5.242979242979243004e+00 -1.672861517126496267e+02
-5.238095238095238138e+00 -1.673668506007680890e+02
-5.233211233211233271e+00 -1.676834043597334585e+02
-5.228327228327228404e+00 -1.679506065244180775e+02
-5.223443223443223538e+00 -1.681739231207989178e+02
-5.218559218559218671e+00 -1.683843096872037108e+02
-5.213675213675213804e+00 -1.680877619547798929e+02
-5.208791208791208938e+00 -1.680555543208454310e+02
-5.203907203907204071e+00 -1.681574154778394075e+02
-5.199023199023199204e+00 -1.681257850382496031e+02
-5.194139194139194338e+00 -1.681078594560220836e+02
-5.189255189255189471e+00 -1.681373700485129916e+02
-5.184371184371184604e+00 -1.681539679462482013e+02
-5.179487179487179738e+00 -1.682696880772061263e+02
-5.174603174603174871e+00 -1.683365745202448522e+02
-5.169719169719170004e+00 -1.684724649959826479e+02
-5.164835164835165138e+00 -1.685815172022419972e+02
-5.159951159951160271e+00 -1.683698732483199478e+02
-5.155067155067155404e+00 -1.683922472879499423e+02
-5.150183150183150538e+00 -1.684191838749498800e+02
-5.145299145299145671e+00 -1.684481549220376451e+02
-5.140415140415140804e+00 -1.683315401418150259e+02
-5.135531135531135938e+00 -1.680744426664099365e+02
-5.130647130647131071e+00 -1.678634706503530651e+02
-5.125763125763126205e+00 -1.677961019380685457e+02
-5.120879120879120450e+00 -1.678639818228267018e+02
-5.115995115995115583e+00 -1.678091363185059208e+02
-5.111111111111110716e+00 -1.675451074759234302e+02
-5.106227106227105850e+00 -1.675527828778406843e+02
-5.101343101343100983e+00 -1.674498165719235203e+02
-5.096459096459096116e+00 -1.670875727491175837e+02
-5.091575091575091250e+00 -1.667453901431692032e+02
-5.086691086691086383e+00 -1.667137738210288376e+02
-5.081807081807081516e+00 -1.668155044389683894e+02
-5.076923076923076650e+00 -1.665972163521262814e+02
-5.072039072039071783e+00 -1.665369791027330280e+02
-5.067155067155066916e+00 -1.665249234951473341e+02
-5.062271062271062050e+00 -1.663758441759759990e+02
-5.057387057387057183e+00 -1.662002543689637832e+02
-5.052503052503052317e+00 -1.661530411296757279e+02
-5.047619047619047450e+00 -1.659574439720131807e+02
-5.042735042735042583e+00 -1.655827187204742472e+02
-5.037851037851037717e+00 -1.653695785047418383e+02
-5.032967032967032850e+00 -1.652615543248395511e+02
-5.028083028083027983e+00 -1.653093743041176538e+02
-5.023199023199023117e+00 -1.653662969277261254e+02
-5.018315018315018250e+00 -1.653805501319365021e+02
-5.013431013431013383e+00 -1.654325126523444283e+02
-5.008547008547008517e+00 -1.654200736514937660e+02
-5.003663003663003650e+00 -1.653608587557753822e+02
-4.998778998778998783e+00 -1.652972721049641791e+02
-4.993894993894993917e+00 -1.654368501073579978e+02
-4.989010989010989050e+00 -1.655476216410313839e+02
-4.984126984126984183e+00 -1.651440164509617716e+02
-4.979242979242979317e+00 -1.646711906625566257e+02
-4.974358974358974450e+00 -1.646311725171671014e+02
-4.969474969474969583e+00 -1.645289162669406551e+02
-4.964590964590964717e+00 -1.644330676732891732e+02
-4.959706959706959850e+00 -1.644415979525572880e+02
-4.954822954822954983e+00 -1.643580454564710465e+02
-4.949938949938950117e+00 -1.643434637931460713e+02
-4.945054945054945250e+00 -1.643496511515411953e+02
-4.940170940170940383e+00 -1.644177275860962766e+02
-4.935286935286935517e+00 -1.644379910785885954e+02
-4.930402930402930650e+00 -1.644080154303523216e+02
-4.925518925518925784e+00 -1.644014719161333460e+02
-4.920634920634920917e+00 -1.644950108715859471e+02
-4.915750915750916050e+00 -1.646177655883591342e+02
-4.910866910866911184e+00 -1.647002944894490497e+02
-4.905982905982906317e+00 -1.647114185313667463e+02
-4.901098901098901450e+00 -1.646687823961371748e+02
-4.896214896214896584e+00 -1.646824069838518483e+02
-4.891330891330891717e+00 -1.648624350012283628e+02
-4.886446886446886850e+00 -1.649034651112685310e+02
-4.881562881562881984e+00 -1.649813458655245313e+02
-4.876678876678877117e+00 -1.651946064734875392e+02
-4.871794871794871362e+00 -1.649586175883985106e+02
-4.866910866910866496e+00 -1.645822679915400215e+02
-4.862026862026861629e+00 -1.645295753609763665e+02
-4.857142857142856762e+00 -1.646562602695120745e+02
-4.852258852258851896e+00 -1.646112280222016295e+02
-4.847374847374847029e+00 -1.642903491248403043e+02
-4.842490842490842162e+00 -1.643390632166743615e+02
-4.837606837606837296e+00 -1.643761529123016203e+02
-4.832722832722832429e+00 -1.642937481498300372e+02
-4.827838827838827562e+00 -1.644378728545933370e+02
-4.822954822954822696e+00 -1.645411233169181173e+02
-4.818070818070817829e+00 -1.646270441187857614e+02
-4.813186813186812962e+00 -1.646615266899408994e+02
-4.808302808302808096e+00 -1.646000121922068047e+02
-4.803418803418803229e+00 -1.645969105813348392e+02
-4.798534798534798362e+00 -1.645086304960156554e+02
-4.793650793650793496e+00 -1.643065680587517932e+02
-4.788766788766788629e+00 -1.643178995458954432e+02
-4.783882783882783762e+00 -1.642642721593372528e+02
-4.778998778998778896e+00 -1.642534934599183600e+02
-4.774114774114774029e+00 -1.641942766825569322e+02
-4.769230769230769162e+00 -1.639599394594424666e+02
-4.764346764346764296e+00 -1.640658407211088559e+02
-4.759462759462759429e+00 -1.644734796767978935e+02
-4.754578754578754562e+00 -1.645032049155725531e+02
-4.749694749694749696e+00 -1.645856164685400529e+02
-4.744810744810744829e+00 -1.647198517384999263e+02
-4.739926739926739963e+00 -1.646893550427501225e+02
-4.735042735042735096e+00 -1.646386949335358167e+02
-4.730158730158730229e+00 -1.646200500804808087e+02
-4.725274725274725363e+00 -1.646324602644068875e+02
-4.720390720390720496e+00 -1.645086774385598289e+02
-4.715506715506715629e+00 -1.640421213012093915e+02
-4.710622710622710763e+00 -1.637998076662225628e+02
-4.705738705738705896e+00 -1.637297801900619731e+02
-4.700854700854701029e+00 -1.636018460909662338e+02
-4.695970695970696163e+00 -1.632856928770586080e+02
-4.691086691086691296e+00 -1.629063879264486445e+02
-4.686202686202686429e+00 -1.628510685735137145e+02
-4.681318681318681563e+00 -1.628331853878052300e+02
-4.676434676434676696e+00 -1.628541096582205796e+02
-4.671550671550671829e+00 -1.628028187894036023e+02
-4.666666666666666963e+00 -1.627029257619451812e+02
-4.661782661782662096e+00 -1.626639265787233342e+02
-4.656898656898657229e+00 -1.626217803271279649e+02
-4.652014652014652363e+00 -1.627243734225002640e+02
-4.647130647130647496e+00 -1.629283562752000591e+02
-4.642246642246642629e+00 -1.629660667258096680e+02
-4.637362637362637763e+00 -1.629632254347072262e+02
-4.632478632478632896e+00 -1.629670131521059773e+02
-4.627594627594628029e+00 -1.629575421160154747e+02
-4.622710622710622275e+00 -1.628766539332700347e+02
-4.617826617826617408e+00 -1.629057093957925986e+02
-4.612942612942612541e+00 -1.626890910404836177e+02
-4.608058608058607675e+00 -1.625432202809123510e+02
-4.603174603174602808e+00 -1.625435276719161948e+02
-4.598290598290597941e+00 -1.624673918020547774e+02
-4.593406593406593075e+00 -1.624907575589833755e+02
-4.588522588522588208e+00 -1.624015633399194769e+02
-4.583638583638583341e+00 -1.623593742019490378e+02
-4.578754578754578475e+00 -1.623961315556327918e+02
-4.573870573870573608e+00 -1.624302290021263389e+02
-4.568986568986568741e+00 -1.624145745537706205e+02
-4.564102564102563875e+00 -1.624513266867311074e+02
-4.559218559218559008e+00 -1.624981186987884030e+02
-4.554334554334554142e+00 -1.625664570373708671e+02
-4.549450549450549275e+00 -1.626330235509618660e+02
-4.544566544566544408e+00 -1.626383720225097704e+02
-4.539682539682539542e+00 -1.626201842420629760e+02
-4.534798534798534675e+00 -1.626236504379520511e+02
-4.529914529914529808e+00 -1.626048471073019925e+02
-4.525030525030524942e+00 -1.625859574809908565e+02
-4.520146520146520075e+00 -1.626157914631301082e+02
-4.515262515262515208e+00 -1.626811766620155026e+02
-4.510378510378510342e+00 -1.626848048579709030e+02
-4.505494505494505475e+00 -1.626761762785076542e+02
-4.500610500610500608e+00 -1.627254026941459415e+02
-4.495726495726495742e+00 -1.630510330658107421e+02
-4.490842490842490875e+00 -1.631426400295814290e+02
-4.485958485958486008e+00 -1.631207015337833184e+02
-4.481074481074481142e+00 -1.631512305471002264e+02
-4.476190476190476275e+00 -1.634135938868891458e+02
-4.471306471306471408e+00 -1.638220785943069302e+02
-4.466422466422466542e+00 -1.638712147190011308e+02
-4.461538461538461675e+00 -1.639155923366831189e+02
-4.456654456654456808e+00 -1.638129773282585688e+02
-4.451770451770451942e+00 -1.638665487822766522e+02
-4.446886446886447075e+00 -1.638984238470708306e+02
-4.442002442002442208e+00 -1.638454822319633308e+02
-4.437118437118437342e+00 -1.637713225291686570e+02
-4.432234432234432475e+00 -1.639372726211692282e+02
-4.427350427350427609e+00 -1.641004555081636909e+02
-4.422466422466422742e+00 -1.641565287633451646e+02
-4.417582417582417875e+00 -1.639751549669904023e+02
-4.412698412698413009e+00 -1.636244358430468253e+02
-4.407814407814408142e+00 -1.637289631208696505e+02
-4.402930402930403275e+00 -1.638124258728564655e+02
-4.398046398046398409e+00 -1.638464110085952825e+02
-4.393162393162393542e+00 -1.639891750279246025e+02
-4.388278388278388675e+00 -1.638111752112960176e+02
-4.383394383394383809e+00 -1.639528223330653987e+02
-4.378510378510378942e+00 -1.639476099862253307e+02
-4.373626373626374075e+00 -1.636033006485417047e+02
-4.368742368742368321e+00 -1.635748862781166224e+02
-4.363858363858363454e+00 -1.635167600166037687e+02
-4.358974358974358587e+00 -1.635147917588463429e+02
-4.354090354090353721e+00 -1.635983622370880823e+02
-4.349206349206348854e+00 -1.636130698009997957e+02
-4.344322344322343987e+00 -1.636216791075334527e+02
-4.339438339438339121e+00 -1.636058651287016232e+02
-4.334554334554334254e+00 -1.633885281367285529e+02
-4.329670329670329387e+00 -1.633676613457748488e+02
-4.324786324786324521e+00 -1.635350392527808481e+02
-4.319902319902319654e+00 -1.635298854971534581e+02
-4.315018315018314787e+00 -1.635248972692123743e+02
-4.310134310134309921e+00 -1.635172870325633028e+02
-4.305250305250305054e+00 -1.635198792131968730e+02
-4.300366300366300187e+00 -1.635281768601980730e+02
-4.295482295482295321e+00 -1.635692427580189019e+02
-4.290598290598290454e+00 -1.635164079432125277e+02
-4.285714285714285587e+00 -1.634596386184692562e+02
-4.280830280830280721e+00 -1.634746453135136335e+02
-4.275946275946275854e+00 -1.634060725893741051e+02
-4.271062271062270987e+00 -1.635174461346493331e+02
-4.266178266178266121e+00 -1.633704486333967907e+02
-4.261294261294261254e+00 -1.632425116045339450e+02
-4.256410256410256387e+00 -1.632091130537072843e+02
-4.251526251526251521e+00 -1.631598647761164500e+02
-4.246642246642246654e+00 -1.631335107072403900e+02
-4.241758241758241788e+00 -1.629457405472724929e+02
-4.236874236874236921e+00 -1.630093672748728579e+02
-4.231990231990232054e+00 -1.629487026215601304e+02
-4.227106227106227188e+00 -1.629313223536750570e+02
-4.222222222222222321e+00 -1.630108829593052917e+02
-4.217338217338217454e+00 -1.631684238449479096e+02
-4.212454212454212588e+00 -1.631218178587110685e+02
-4.207570207570207721e+00 -1.630043391182621235e+02
-4.202686202686202854e+00 -1.629644903376899663e+02
-4.197802197802197988e+00 -1.630670220240968433e+02
-4.192918192918193121e+00 -1.634061200670749372e+02
-4.188034188034188254e+00 -1.633594805437395792e+02
-4.183150183150183388e+00 -1.632396234200705862e+02
-4.178266178266178521e+00 -1.631627296923923325e+02
-4.173382173382173654e+00 -1.632519289088662902e+02
-4.168498168498168788e+00 -1.633397426957180016e+02
-4.163614163614163921e+00 -1.631994729708954139e+02
-4.158730158730159054e+00 -1.633248806897623240e+02
-4.153846153846154188e+00 -1.635714924462500619e+02
-4.148962148962149321e+00 -1.636967851109062337e+02
-4.144078144078144454e+00 -1.638011498930648600e+02
-4.139194139194139588e+00 -1.638388495555384452e+02
-4.134310134310134721e+00 -1.638768614345414960e+02
-4.129426129426129854e+00 -1.637717226037526075e+02
-4.124542124542124988e+00 -1.637583619723989159e+02
-4.119658119658119233e+00 -1.637655534518531226e+02
-4.114774114774114366e+00 -1.639151380323121714e+02
-4.109890109890109500e+00 -1.640562451676268267e+02
-4.105006105006104633e+00 -1.638714378086244210e+02
-4.100122100122099766e+00 -1.637182747053101934e+02
-4.095238095238094900e+00 -1.636760183422168780e+02
-4.090354090354090033e+00 -1.637233366279767210e+02
-4.085470085470085166e+00 -1.637400722478079160e+02
-4.080586080586080300e+00 -1.636593774348186230e+02
-4.075702075702075433e+00 -1.633734248926028272e+02
-4.070818070818070566e+00 -1.633099237761682048e+02
-4.065934065934065700e+00 -1.633164116927031557e+02
-4.061050061050060833e+00 -1.632227446052898756e+02
-4.056166056166055967e+00 -1.632907814303621876e+02
-4.051282051282051100e+00 -1.632887556886474556e+02
-4.046398046398046233e+00 -1.635028461831579421e+02
-4.041514041514041367e+00 -1.636873723126432196e+02
-4.036630036630036500e+00 -1.637267032857253639e+02
-4.031746031746031633e+00 -1.638140571033982837e+02
-4.026862026862026767e+00 -1.637455518361416296e+02
-4.021978021978021900e+00 -1.637995772662073080e+02
-4.017094017094017033e+00 -1.638093936278172578e+02
-4.012210012210012167e+00 -1.636273982596522387e+02
-4.007326007326007300e+00 -1.635813423386476302e+02
-4.002442002442002433e+00 -1.635744666794161333e+02
-3.997557997557997567e+00 -1.635489032750532772e+02
-3.992673992673992700e+00 -1.635604758489639892e+02
-3.987789987789987833e+00 -1.633415085689961188e+02
-3.982905982905982967e+00 -1.630727973208360027e+02
-3.978021978021978100e+00 -1.627347651395094772e+02
-3.973137973137973233e+00 -1.626729086006926934e+02
-3.968253968253968367e+00 -1.628016571608970082e+02
-3.963369963369963500e+00 -1.626778116743076907e+02
-3.958485958485958633e+00 -1.625643034892590606e+02
-3.953601953601953767e+00 -1.625954050096688661e+02
-3.948717948717948900e+00 -1.627633432936248141e+02
-3.943833943833944033e+00 -1.628864041623545234e+02
-3.938949938949939167e+00 -1.628606410031863447e+02
-3.934065934065934300e+00 -1.628471622374792105e+02
-3.929181929181929434e+00 -1.629068380173671358e+02
-3.924297924297924567e+00 -1.629194328171676887e+02
-3.919413919413919700e+00 -1.629084127013198326e+02
-3.914529914529914834e+00 -1.628414767698788808e+02
-3.909645909645909967e+00 -1.627923536726523253e+02
-3.904761904761905100e+00 -1.627398475860012468e+02
-3.899877899877900234e+00 -1.627453537494167790e+02
-3.894993894993895367e+00 -1.627194268103278034e+02
-3.890109890109890500e+00 -1.625085937372199396e+02
-3.885225885225885634e+00 -1.625424895550587223e+02
-3.880341880341880767e+00 -1.626722351566698705e+02
-3.875457875457875900e+00 -1.624763332469040051e+02
-3.870573870573870146e+00 -1.623995260555680886e+02
-3.865689865689865279e+00 -1.623699344229177655e+02
-3.860805860805860412e+00 -1.623560236448049068e+02
-3.855921855921855546e+00 -1.625681746401507439e+02
-3.851037851037850679e+00 -1.626360306864143581e+02
-3.846153846153845812e+00 -1.625963596300693155e+02
-3.841269841269840946e+00 -1.625242763102807544e+02
-3.836385836385836079e+00 -1.624482336804200600e+02
-3.831501831501831212e+00 -1.624711627236796119e+02
-3.826617826617826346e+00 -1.624405536231504925e+02
-3.821733821733821479e+00 -1.623826923332421472e+02
-3.816849816849816612e+00 -1.622434037783658027e+02
-3.811965811965811746e+00 -1.620849343967540506e+02
-3.807081807081806879e+00 -1.621140449808181643e+02
-3.802197802197802012e+00 -1.620918609553092438e+02
-3.797313797313797146e+00 -1.619453445069814563e+02
-3.792429792429792279e+00 -1.621020434342131011e+02
-3.787545787545787412e+00 -1.621661234473740478e+02
-3.782661782661782546e+00 -1.621051939074329766e+02
-3.777777777777777679e+00 -1.620572002182922233e+02
-3.772893772893772812e+00 -1.620015206817577962e+02
-3.768009768009767946e+00 -1.622067191206861025e+02
-3.763125763125763079e+00 -1.624593446356464881e+02
-3.758241758241758212e+00 -1.628005287201204965e+02
-3.753357753357753346e+00 -1.629146370459693856e+02
-3.748473748473748479e+00 -1.629651540842532143e+02
-3.743589743589743613e+00 -1.631531362752986354e+02
-3.738705738705738746e+00 -1.631384850058257143e+02
-3.733821733821733879e+00 -1.630041382414680697e+02
-3.728937728937729013e+00 -1.629255943706583309e+02
-3.724053724053724146e+00 -1.628763453357653930e+02
-3.719169719169719279e+00 -1.629030492766780753e+02
-3.714285714285714413e+00 -1.629504334066096476e+02
-3.709401709401709546e+00 -1.628889307435671299e+02
-3.704517704517704679e+00 -1.628180829094067690e+02
-3.699633699633699813e+00 -1.627346689543499565e+02
-3.694749694749694946e+00 -1.626968677407749908e+02
-3.689865689865690079e+00 -1.628087794058842803e+02
-3.684981684981685213e+00 -1.628429892132853070e+02
-3.680097680097680346e+00 -1.627299338073925128e+02
-3.675213675213675479e+00 -1.627648930985760671e+02
-3.670329670329670613e+00 -1.629846419314822015e+02
-3.665445665445665746e+00 -1.630401787624795418e+02
-3.660561660561660879e+00 -1.630291357250673911e+02
-3.655677655677656013e+00 -1.633004996514097513e+02
-3.650793650793651146e+00 -1.633343567384875996e+02
-3.645909645909646279e+00 -1.631617946306300837e+02
-3.641025641025641413e+00 -1.631042018010013521e+02
-3.636141636141636546e+00 -1.628949892412116185e+02
-3.631257631257631679e+00 -1.625684745777763283e+02
-3.626373626373626813e+00 -1.625942758949640279e+02
-3.621489621489621058e+00 -1.626368816329555500e+02
-3.616605616605616191e+00 -1.624986803483706126e+02
-3.611721611721611325e+00 -1.624799992746454791e+02
-3.606837606837606458e+00 -1.625190093660475839e+02
-3.601953601953601591e+00 -1.626091251007870824e+02
-3.597069597069596725e+00 -1.627533310622652323e+02
-3.592185592185591858e+00 -1.628284017088510041e+02
-3.587301587301586991e+00 -1.628015099158909607e+02
-3.582417582417582125e+00 -1.629449211367197847e+02
-3.577533577533577258e+00 -1.631239549314957458e+02
-3.572649572649572391e+00 -1.630650684466793336e+02
-3.567765567765567525e+00 -1.630570565899289477e+02
-3.562881562881562658e+00 -1.631355917409450171e+02
-3.557997557997557792e+00 -1.632110364038350667e+02
-3.553113553113552925e+00 -1.633698823378066436e+02
-3.548229548229548058e+00 -1.634365794759728487e+02
-3.543345543345543192e+00 -1.634192153089523458e+02
-3.538461538461538325e+00 -1.634367725652283809e+02
-3.533577533577533458e+00 -1.634083376878863021e+02
-3.528693528693528592e+00 -1.633050003793067049e+02
-3.523809523809523725e+00 -1.632883753898032069e+02
-3.518925518925518858e+00 -1.634946888539673751e+02
-3.514041514041513992e+00 -1.636805851493666069e+02
-3.509157509157509125e+00 -1.637807876802335727e+02
-3.504273504273504258e+00 -1.638332806871181617e+02
-3.499389499389499392e+00 -1.638264196015413745e+02
-3.494505494505494525e+00 -1.637977985673066712e+02
-3.489621489621489658e+00 -1.638710417064860394e+02
-3.484737484737484792e+00 -1.638215718790700635e+02
-3.479853479853479925e+00 -1.638306822692501612e+02
-3.474969474969475058e+00 -1.639650472591380890e+02
-3.470085470085470192e+00 -1.638636598046562654e+02
-3.465201465201465325e+00 -1.639252280258571943e+02
-3.460317460317460458e+00 -1.640370573294150347e+02
-3.455433455433455592e+00 -1.640233645462250252e+02
-3.450549450549450725e+00 -1.639873718573277301e+02
-3.445665445665445858e+00 -1.640377212875135626e+02
-3.440781440781440992e+00 -1.640779401535644979e+02
-3.435897435897436125e+00 -1.640750967818338779e+02
-3.431013431013431259e+00 -1.641303182455445437e+02
-3.426129426129426392e+00 -1.643885118382391397e+02
-3.421245421245421525e+00 -1.644287965783334187e+02
-3.416361416361416659e+00 -1.646844621920884038e+02
-3.411477411477411792e+00 -1.652994324857276069e+02
-3.406593406593406925e+00 -1.653810092850861793e+02
-3.401709401709402059e+00 -1.656848950320731717e+02
-3.396825396825397192e+00 -1.661997863755521507e+02
-3.391941391941392325e+00 -1.661124832628117929e+02
-3.387057387057387459e+00 -1.657970306838211627e+02
-3.382173382173382592e+00 -1.657126922547877541e+02
-3.377289377289377725e+00 -1.657617511356958175e+02
-3.372405372405371971e+00 -1.658915087928868388e+02
-3.367521367521367104e+00 -1.660628263444591823e+02
-3.362637362637362237e+00 -1.659154689396322340e+02
-3.357753357753357371e+00 -1.657333096669011923e+02
-3.352869352869352504e+00 -1.657527806542735505e+02
-3.347985347985347637e+00 -1.658017506628629576e+02
-3.343101343101342771e+00 -1.657913578430851089e+02
-3.338217338217337904e+00 -1.657440987102709187e+02
-3.333333333333333037e+00 -1.657189088651919633e+02
-3.328449328449328171e+00 -1.657096133506678370e+02
-3.323565323565323304e+00 -1.656728554803974589e+02
-3.318681318681318437e+00 -1.656795153234972133e+02
-3.313797313797313571e+00 -1.656782659038584598e+02
-3.308913308913308704e+00 -1.657801048965637563e+02
-3.304029304029303837e+00 -1.660254338959367715e+02
-3.299145299145298971e+00 -1.660928469357140784e+02
-3.294261294261294104e+00 -1.661885731106491448e+02
-3.289377289377289237e+00 -1.661128894592843892e+02
-3.284493284493284371e+00 -1.659119559731394702e+02
-3.279609279609279504e+00 -1.658440557181418171e+02
-3.274725274725274637e+00 -1.657920846615502057e+02
-3.269841269841269771e+00 -1.657302739748405429e+02
-3.264957264957264904e+00 -1.659581931724380865e+02
-3.260073260073260037e+00 -1.661168465529436844e+02
-3.255189255189255171e+00 -1.661025242069369767e+02
-3.250305250305250304e+00 -1.662600465533355987e+02
-3.245421245421245438e+00 -1.662789596531612517e+02
-3.240537240537240571e+00 -1.663626594494492679e+02
-3.235653235653235704e+00 -1.664136558554577334e+02
-3.230769230769230838e+00 -1.664746313126000814e+02
-3.225885225885225971e+00 -1.665028409371273028e+02
-3.221001221001221104e+00 -1.664365612178995661e+02
-3.216117216117216238e+00 -1.661893335106714176e+02
-3.211233211233211371e+00 -1.660504647035973846e+02
-3.206349206349206504e+00 -1.660313992124184779e+02
-3.201465201465201638e+00 -1.662627391286115426e+02
-3.196581196581196771e+00 -1.663444708338638520e+02
-3.191697191697191904e+00 -1.663206433922989618e+02
-3.186813186813187038e+00 -1.663638187647784434e+02
-3.181929181929182171e+00 -1.662870035323326761e+02
-3.177045177045177304e+00 -1.662275756819383332e+02
-3.172161172161172438e+00 -1.662526098815180546e+02
-3.167277167277167571e+00 -1.665779190024176160e+02
-3.162393162393162704e+00 -1.665910291534116254e+02
-3.157509157509157838e+00 -1.666204273137281575e+02
-3.152625152625152971e+00 -1.665825463153553869e+02
-3.147741147741148104e+00 -1.663765537604620874e+02
-3.142857142857143238e+00 -1.665753963462092884e+02
-3.137973137973138371e+00 -1.667894292309316597e+02
-3.133089133089133504e+00 -1.668011402045646037e+02
-3.128205128205128638e+00 -1.668650479244409723e+02
-3.123321123321122883e+00 -1.667520551809090250e+02
-3.118437118437118016e+00 -1.661043578884188605e+02
-3.113553113553113150e+00 -1.656524611783083856e+02
-3.108669108669108283e+00 -1.656357077603391303e+02
-3.103785103785103416e+00 -1.656426039641973773e+02
-3.098901098901098550e+00 -1.656372240414506791e+02
-3.094017094017093683e+00 -1.656746264542388758e+02
-3.089133089133088816e+00 -1.657969541102904998e+02
-3.084249084249083950e+00 -1.658122891904491212e+02
-3.079365079365079083e+00 -1.658058289188344929e+02
-3.074481074481074216e+00 -1.657554206881225696e+02
-3.069597069597069350e+00 -1.657092419254754532e+02
-3.064713064713064483e+00 -1.658544165289554826e+02
-3.059829059829059617e+00 -1.658826718380599345e+02
-3.054945054945054750e+00 -1.658592820165459614e+02
-3.050061050061049883e+00 -1.657354336820413323e+02
-3.045177045177045017e+00 -1.656327443532643713e+02
-3.040293040293040150e+00 -1.656656794879081929e+02
-3.035409035409035283e+00 -1.656008014929171850e+02
-3.030525030525030417e+00 -1.654932596518010257e+02
-3.025641025641025550e+00 -1.653730490257923691e+02
-3.020757020757020683e+00 -1.653442434144147342e+02
-3.015873015873015817e+00 -1.654075887913639349e+02
-3.010989010989010950e+00 -1.653701222562341115e+02
-3.006105006105006083e+00 -1.652606186762870948e+02
-3.001221001221001217e+00 -1.653029968601266830e+02
-2.996336996336996350e+00 -1.654995001431520336e+02
-2.991452991452991483e+00 -1.655900271974738018e+02
-2.986568986568986617e+00 -1.654340115285765478e+02
-2.981684981684981750e+00 -1.653143097690879699e+02
-2.976800976800976883e+00 -1.653279820452929130e+02
-2.971916971916972017e+00 -1.651651102831239371e+02
-2.967032967032967150e+00 -1.649266929958912726e+02
-2.962148962148962283e+00 -1.649728860564359820e+02
-2.957264957264957417e+00 -1.648488343841812309e+02
-2.952380952380952550e+00 -1.646417148223702327e+02
-2.947496947496947683e+00 -1.645669894522157790e+02
-2.942612942612942817e+00 -1.644630751788074008e+02
-2.937728937728937950e+00 -1.642358496590413779e+02
-2.932844932844933084e+00 -1.641647082739519306e+02
-2.927960927960928217e+00 -1.642891361637727243e+02
-2.923076923076923350e+00 -1.643103997537036491e+02
-2.918192918192918484e+00 -1.643479721261552413e+02
-2.913308913308913617e+00 -1.644470170863958174e+02
-2.908424908424908750e+00 -1.644311070783355433e+02
-2.903540903540903884e+00 -1.644940861374941221e+02
-2.898656898656899017e+00 -1.649647015067534710e+02
-2.893772893772894150e+00 -1.652214605026476306e+02
-2.888888888888889284e+00 -1.651681816141890522e+02
-2.884004884004884417e+00 -1.652016370697990340e+02
-2.879120879120879550e+00 -1.651333466212370240e+02
-2.874236874236874684e+00 -1.651382861316855610e+02
-2.869352869352868929e+00 -1.650846638612779032e+02
-2.864468864468864062e+00 -1.650394213674165371e+02
-2.859584859584859196e+00 -1.650297188553017520e+02
-2.854700854700854329e+00 -1.650851522093998085e+02
-2.849816849816849462e+00 -1.652468513875547274e+02
-2.844932844932844596e+00 -1.652635682303042870e+02
-2.840048840048839729e+00 -1.652273306025480792e+02
-2.835164835164834862e+00 -1.651517736885170393e+02
-2.830280830280829996e+00 -1.652156647765374657e+02
-2.825396825396825129e+00 -1.652282108053703098e+02
-2.820512820512820262e+00 -1.651961498809510260e+02
-2.815628815628815396e+00 -1.652661334718902424e+02
-2.810744810744810529e+00 -1.654191373475448472e+02
-2.805860805860805662e+00 -1.655158589260718713e+02
-2.800976800976800796e+00 -1.655797867661554790e+02
-2.796092796092795929e+00 -1.652931130619732869e+02
-2.791208791208791062e+00 -1.649594484841955193e+02
-2.786324786324786196e+00 -1.650646422772854294e+02
-2.781440781440781329e+00 -1.648121740517153171e+02
-2.776556776556776462e+00 -1.646613200395108834e+02
-2.771672771672771596e+00 -1.646242934202400079e+02
-2.766788766788766729e+00 -1.645295533915810893e+02
-2.761904761904761862e+00 -1.645827451659658607e+02
-2.757020757020756996e+00 -1.644900661589295225e+02
-2.752136752136752129e+00 -1.643082365192220209e+02
-2.747252747252747263e+00 -1.644249872980711018e+02
-2.742368742368742396e+00 -1.643930793142046127e+02
-2.737484737484737529e+00 -1.642926613724518177e+02
-2.732600732600732663e+00 -1.643370948370533142e+02
-2.727716727716727796e+00 -1.644339314156598562e+02
-2.722832722832722929e+00 -1.644388792106912263e+02
-2.717948717948718063e+00 -1.646096350161575401e+02
-2.713064713064713196e+00 -1.645870408350719742e+02
-2.708180708180708329e+00 -1.642929720176630894e+02
-2.703296703296703463e+00 -1.642316782987356873e+02
-2.698412698412698596e+00 -1.642083807519167067e+02
-2.693528693528693729e+00 -1.640061625420898679e+02
-2.688644688644688863e+00 -1.637757990334634144e+02
-2.683760683760683996e+00 -1.637949342310757572e+02
-2.678876678876679129e+00 -1.636138582123102481e+02
-2.673992673992674263e+00 -1.636341742364685103e+02
-2.669108669108669396e+00 -1.634402797127117424e+02
-2.664224664224664529e+00 -1.632259797763158815e+02
-2.659340659340659663e+00 -1.632731334900375657e+02
-2.654456654456654796e+00 -1.632471109032381662e+02
-2.649572649572649929e+00 -1.632811983188366867e+02
-2.644688644688645063e+00 -1.633142837069437121e+02
-2.639804639804640196e+00 -1.633156007745359375e+02
-2.634920634920635329e+00 -1.632814556747774759e+02
-2.630036630036630463e+00 -1.631123350332259179e+02
-2.625152625152625596e+00 -1.630282430239445830e+02
-2.620268620268619841e+00 -1.630849522630263095e+02
-2.615384615384614975e+00 -1.632109529692096146e+02
-2.610500610500610108e+00 -1.632792578833346511e+02
-2.605616605616605241e+00 -1.633324485509589863e+02
-2.600732600732600375e+00 -1.632808640305862014e+02
-2.595848595848595508e+00 -1.632021510780149924e+02
-2.590964590964590641e+00 -1.632069338112644630e+02
-2.586080586080585775e+00 -1.630667753245430731e+02
-2.581196581196580908e+00 -1.629084906010409384e+02
-2.576312576312576041e+00 -1.630674187181180628e+02
-2.571428571428571175e+00 -1.633281111497308871e+02
-2.566544566544566308e+00 -1.633172512689183975e+02
-2.561660561660561441e+00 -1.635081179150540720e+02
-2.556776556776556575e+00 -1.635886904922742247e+02
-2.551892551892551708e+00 -1.636359193787847062e+02
-2.547008547008546842e+00 -1.638329546492624900e+02
-2.542124542124541975e+00 -1.638495924762660820e+02
-2.537240537240537108e+00 -1.639320045530346874e+02
-2.532356532356532242e+00 -1.641455949484760595e+02
-2.527472527472527375e+00 -1.640659196057285101e+02
-2.522588522588522508e+00 -1.640406024423160716e+02
-2.517704517704517642e+00 -1.640191273925019004e+02
-2.512820512820512775e+00 -1.637504429202028859e+02
-2.507936507936507908e+00 -1.635674459556534543e+02
-2.503052503052503042e+00 -1.636911432824055623e+02
-2.498168498168498175e+00 -1.637171890379431716e+02
-2.493284493284493308e+00 -1.638562015907784257e+02
-2.488400488400488442e+00 -1.640761432170344847e+02
-2.483516483516483575e+00 -1.639147169396234744e+02
-2.478632478632478708e+00 -1.638590553453300629e+02
-2.473748473748473842e+00 -1.640293123727185503e+02
-2.468864468864468975e+00 -1.641577797949578610e+02
-2.463980463980464108e+00 -1.640666353802669164e+02
-2.459096459096459242e+00 -1.642456420379903932e+02
-2.454212454212454375e+00 -1.642785261288564129e+02
-2.449328449328449508e+00 -1.644542135544228074e+02
-2.444444444444444642e+00 -1.645293627178263307e+02
-2.439560439560439775e+00 -1.643915051379954662e+02
-2.434676434676434909e+00 -1.644335291071220411e+02
-2.429792429792430042e+00 -1.643526586169328993e+02
-2.424908424908425175e+00 -1.642082574481728159e+02
-2.420024420024420309e+00 -1.641266704615885885e+02
-2.415140415140415442e+00 -1.641453295780816291e+02
-2.410256410256410575e+00 -1.642520977873591050e+02
-2.405372405372405709e+00 -1.644041381380181122e+02
-2.400488400488400842e+00 -1.643049455397671466e+02
-2.395604395604395975e+00 -1.642057926904151373e+02
-2.390720390720391109e+00 -1.642102468686311454e+02
-2.385836385836386242e+00 -1.641970658169238959e+02
-2.380952380952381375e+00 -1.642836596673487861e+02
-2.376068376068376509e+00 -1.642914975487720142e+02
-2.371184371184370754e+00 -1.640285489067977380e+02
-2.366300366300365887e+00 -1.641546680809912857e+02
-2.361416361416361021e+00 -1.642772824127164313e+02
-2.356532356532356154e+00 -1.640746660802159340e+02
-2.351648351648351287e+00 -1.640501123636334739e+02
-2.346764346764346421e+00 -1.639940999963902186e+02
-2.341880341880341554e+00 -1.639663341497966940e+02
-2.336996336996336687e+00 -1.639101319415574380e+02
-2.332112332112331821e+00 -1.638753421272169248e+02
-2.327228327228326954e+00 -1.638066753432387372e+02
-2.322344322344322087e+00 -1.637450975659857306e+02
-2.317460317460317221e+00 -1.636197200416572741e+02
-2.312576312576312354e+00 -1.636614257231033775e+02
-2.307692307692307487e+00 -1.637710646216579846e+02
-2.302808302808302621e+00 -1.637764475672324807e+02
-2.297924297924297754e+00 -1.640132363852163166e+02
-2.293040293040292887e+00 -1.645096865834190680e+02
-2.288156288156288021e+00 -1.646473135672819410e+02
-2.283272283272283154e+00 -1.646104516641145494e+02
-2.278388278388278287e+00 -1.645938372847305402e+02
-2.273504273504273421e+00 -1.645752217233425085e+02
-2.268620268620268554e+00 -1.644893505198211585e+02
-2.263736263736263687e+00 -1.644336821881680351e+02
-2.258852258852258821e+00 -1.643159364481258251e+02
-2.253968253968253954e+00 -1.641943989941495374e+02
-2.249084249084249088e+00 -1.642591910952302783e+02
-2.244200244200244221e+00 -1.642586779277783364e+02
-2.239316239316239354e+00 -1.641088965430753603e+02
-2.234432234432234488e+00 -1.634900064370535802e+02
-2.229548229548229621e+00 -1.631114074111074501e+02
-2.224664224664224754e+00 -1.631535591568124914e+02
-2.219780219780219888e+00 -1.632448311062050266e+02
-2.214896214896215021e+00 -1.631699789649412082e+02
-2.210012210012210154e+00 -1.630028525359445553e+02
-2.205128205128205288e+00 -1.628641732304363643e+02
-2.200244200244200421e+00 -1.628599599395341784e+02
-2.195360195360195554e+00 -1.627992670327114126e+02
-2.190476190476190688e+00 -1.628063010758850453e+02
-2.185592185592185821e+00 -1.628001667353312882e+02
-2.180708180708180954e+00 -1.629180087060771029e+02
-2.175824175824176088e+00 -1.629983758573560237e+02
-2.170940170940171221e+00 -1.629808253354470367e+02
-2.166056166056166354e+00 -1.629902412627271531e+02
-2.161172161172161488e+00 -1.629804391293791070e+02
-2.156288156288156621e+00 -1.630166252247028353e+02
-2.151404151404151754e+00 -1.631034248623893745e+02
-2.146520146520146888e+00 -1.630309820162338497e+02
-2.141636141636142021e+00 -1.630581085245919439e+02
-2.136752136752137154e+00 -1.632362117061848323e+02
-2.131868131868132288e+00 -1.632112231542421910e+02
-2.126984126984127421e+00 -1.631486776648181092e+02
-2.122100122100121666e+00 -1.631381216531794962e+02
-2.117216117216116800e+00 -1.631596342248605254e+02
-2.112332112332111933e+00 -1.630126430138892317e+02
-2.107448107448107066e+00 -1.629836283012325566e+02
-2.102564102564102200e+00 -1.630518425304565255e+02
-2.097680097680097333e+00 -1.631163972397075099e+02
-2.092796092796092466e+00 -1.628836194796147367e+02
-2.087912087912087600e+00 -1.624531048136640834e+02
-2.083028083028082733e+00 -1.624105732993054119e+02
-2.078144078144077866e+00 -1.623463710350754354e+02
-2.073260073260073000e+00 -1.622604075152408996e+02
-2.068376068376068133e+00 -1.622006264825506605e+02
-2.063492063492063266e+00 -1.619860804295074104e+02
-2.058608058608058400e+00 -1.619959438604054753e+02
-2.053724053724053533e+00 -1.619640188547219282e+02
-2.048840048840048667e+00 -1.620261111356573451e+02
-2.043956043956043800e+00 -1.621337030451638839e+02
-2.039072039072038933e+00 -1.621021758932298553e+02
-2.034188034188034067e+00 -1.620506286032804439e+02
-2.029304029304029200e+00 -1.619623972095758120e+02
-2.024420024420024333e+00 -1.619101904409786243e+02
-2.019536019536019467e+00 -1.620127629658415742e+02
-2.014652014652014600e+00 -1.624960793712931206e+02
-2.009768009768009733e+00 -1.628622562349426346e+02
-2.004884004884004867e+00 -1.628565649618146836e+02
-2.000000000000000000e+00 -1.628046074185958219e+02
-1.995115995115995133e+00 -1.628039337826404562e+02
-1.990231990231990267e+00 -1.628768933729968467e+02
-1.985347985347985400e+00 -1.628855446392310569e+02
-1.980463980463980533e+00 -1.627541788103955014e+02
-1.975579975579975667e+00 -1.627741496239590617e+02
-1.970695970695970800e+00 -1.628352118024533866e+02
-1.965811965811965933e+00 -1.627716251970399242e+02
-1.960927960927961067e+00 -1.627363337522173481e+02
-1.956043956043956200e+00 -1.627379056180078578e+02
-1.951159951159951333e+00 -1.626680980402367709e+02
-1.946275946275946467e+00 -1.625263061724836575e+02
-1.941391941391941600e+00 -1.624629191550045277e+02
-1.936507936507936734e+00 -1.624815978562228054e+02
-1.931623931623931867e+00 -1.625803635433080956e+02
-1.926739926739927000e+00 -1.626932614384422493e+02
-1.921855921855922134e+00 -1.627130543618530396e+02
-1.916971916971917267e+00 -1.627060924958938699e+02
-1.912087912087912400e+00 -1.626743937589088773e+02
-1.907203907203907534e+00 -1.625742505130037614e+02
-1.902319902319902667e+00 -1.625397424505889603e+02
-1.897435897435897800e+00 -1.625402402401908546e+02
-1.892551892551892934e+00 -1.626576570775221739e+02
-1.887667887667888067e+00 -1.627418042365627571e+02
-1.882783882783883200e+00 -1.627182333067332536e+02
-1.877899877899878334e+00 -1.627431097326998497e+02
-1.873015873015873467e+00 -1.629875758754220954e+02
-1.868131868131868600e+00 -1.633565433871426080e+02
-1.863247863247863734e+00 -1.634100191764875660e+02
-1.858363858363858867e+00 -1.632875910494784932e+02
-1.853479853479854000e+00 -1.631793192243751207e+02
-1.848595848595849134e+00 -1.630029181341500077e+02
-1.843711843711844267e+00 -1.627733078600383294e+02
-1.838827838827839400e+00 -1.627566489620310222e+02
-1.833943833943834534e+00 -1.626579216242211885e+02
-1.829059829059829667e+00 -1.624375018162964750e+02
-1.824175824175824800e+00 -1.624133046301008392e+02
-1.819291819291819934e+00 -1.625232644431033862e+02
-1.814407814407815067e+00 -1.626373637007405932e+02
-1.809523809523810201e+00 -1.627336876144426583e+02
-1.804639804639805334e+00 -1.628195143939795457e+02
-1.799755799755800467e+00 -1.628294658150086889e+02
-1.794871794871795601e+00 -1.627182032875854247e+02
-1.789987789987790734e+00 -1.626708579931986378e+02
-1.785103785103785867e+00 -1.627020684862835651e+02
-1.780219780219781001e+00 -1.626981610103561309e+02
-1.775335775335776134e+00 -1.627633005664152392e+02
-1.770451770451771267e+00 -1.628349081891755930e+02
-1.765567765567766401e+00 -1.629540745283349565e+02
-1.760683760683761534e+00 -1.629484615853606329e+02
-1.755799755799756667e+00 -1.627660728554869252e+02
-1.750915750915751801e+00 -1.626977407563097699e+02
-1.746031746031745158e+00 -1.627745605061423362e+02
-1.741147741147740291e+00 -1.627684287562232441e+02
-1.736263736263735424e+00 -1.627521734188439382e+02
-1.731379731379730558e+00 -1.627895367111779308e+02
-1.726495726495725691e+00 -1.628287614913981258e+02
-1.721611721611720824e+00 -1.627846945678252837e+02
-1.716727716727715958e+00 -1.627538163495950414e+02
-1.711843711843711091e+00 -1.627263438010999153e+02
-1.706959706959706224e+00 -1.626597930420957141e+02
-1.702075702075701358e+00 -1.625904763979809218e+02
-1.697191697191696491e+00 -1.625702787902772855e+02
-1.692307692307691624e+00 -1.626214736260209861e+02
-1.687423687423686758e+00 -1.628135556916890323e+02
-1.682539682539681891e+00 -1.628425619973358494e+02
-1.677655677655677025e+00 -1.628369624554744917e+02
-1.672771672771672158e+00 -1.627908747550972635e+02
-1.667887667887667291e+00 -1.625713371513384686e+02
-1.663003663003662425e+00 -1.625223455671040256e+02
-1.658119658119657558e+00 -1.625239695714347192e+02
-1.653235653235652691e+00 -1.625000645205601302e+02
-1.648351648351647825e+00 -1.625952478445617544e+02
-1.643467643467642958e+00 -1.626268611922858440e+02
-1.638583638583638091e+00 -1.626723349778549732e+02
-1.633699633699633225e+00 -1.627663415790879071e+02
-1.628815628815628358e+00 -1.630796548010546587e+02
-1.623931623931623491e+00 -1.636087755942041611e+02
-1.619047619047618625e+00 -1.636544904024989648e+02
-1.614163614163613758e+00 -1.638540078750758653e+02
-1.609279609279608891e+00 -1.642028696907420908e+02
-1.604395604395604025e+00 -1.641228847059278735e+02
-1.599511599511599158e+00 -1.640348959085739580e+02
-1.594627594627594291e+00 -1.640460142149021010e+02
-1.589743589743589425e+00 -1.640265536657918801e+02
-1.584859584859584558e+00 -1.640736933462775937e+02
-1.579975579975579691e+00 -1.639420204599263684e+02
-1.575091575091574825e+00 -1.640451166303891455e+02
-1.570207570207569958e+00 -1.641228763699474484e+02
-1.565323565323565091e+00 -1.642193681808758754e+02
-1.560439560439560225e+00 -1.641455435363605204e+02
-1.555555555555555358e+00 -1.637847760112698552e+02
-1.550671550671550492e+00 -1.638074948777154987e+02
-1.545787545787545625e+00 -1.638948184167321358e+02
-1.540903540903540758e+00 -1.641498688108586066e+02
-1.536019536019535892e+00 -1.644146139448493500e+02
-1.531135531135531025e+00 -1.645072670572758398e+02
-1.526251526251526158e+00 -1.643798130084550166e+02
-1.521367521367521292e+00 -1.640821986853363228e+02
-1.516483516483516425e+00 -1.638963832493562336e+02
-1.511599511599511558e+00 -1.638599565732517078e+02
-1.506715506715506692e+00 -1.639398908182862442e+02
-1.501831501831501825e+00 -1.640359074134882462e+02
-1.496947496947496958e+00 -1.639736845256156812e+02
-1.492063492063492092e+00 -1.638760451665470441e+02
-1.487179487179487225e+00 -1.638967768357962882e+02
-1.482295482295482358e+00 -1.638953044369304450e+02
-1.477411477411477492e+00 -1.639223514941059250e+02
-1.472527472527472625e+00 -1.638473638222429827e+02
-1.467643467643467758e+00 -1.636489884644014410e+02
-1.462759462759462892e+00 -1.636758065952423067e+02
-1.457875457875458025e+00 -1.637333367541309599e+02
-1.452991452991453158e+00 -1.638540576487721978e+02
-1.448107448107448292e+00 -1.639436039533346161e+02
-1.443223443223443425e+00 -1.639147144797087208e+02
-1.438339438339438559e+00 -1.639087611132453048e+02
-1.433455433455433692e+00 -1.638835680779629627e+02
-1.428571428571428825e+00 -1.637621093086008841e+02
-1.423687423687423959e+00 -1.634278056207147074e+02
-1.418803418803419092e+00 -1.634074112564985910e+02
-1.413919413919414225e+00 -1.634493833629179278e+02
-1.409035409035409359e+00 -1.634119250542499628e+02
-1.404151404151404492e+00 -1.634399215889817469e+02
-1.399267399267399625e+00 -1.634401463660082641e+02
-1.394383394383394759e+00 -1.633061397891740114e+02
-1.389499389499389892e+00 -1.631296038209624157e+02
-1.384615384615385025e+00 -1.632354256144190856e+02
-1.379731379731380159e+00 -1.631102781778052417e+02
-1.374847374847375292e+00 -1.628455458067585653e+02
-1.369963369963370425e+00 -1.628682389177188838e+02
-1.365079365079365559e+00 -1.627510893239769416e+02
-1.360195360195360692e+00 -1.627547800682363572e+02
-1.355311355311355825e+00 -1.627923606819718430e+02
-1.350427350427350959e+00 -1.627541286918399521e+02
-1.345543345543346092e+00 -1.626295514295334215e+02
-1.340659340659341225e+00 -1.626274052292466195e+02
-1.335775335775336359e+00 -1.628787017135211102e+02
-1.330891330891331492e+00 -1.626232113887245134e+02
-1.326007326007326625e+00 -1.620759600205799984e+02
-1.321123321123321759e+00 -1.616559978085749378e+02
-1.316239316239316892e+00 -1.615408906404190361e+02
-1.311355311355312026e+00 -1.615430195645173228e+02
-1.306471306471307159e+00 -1.616051016990870721e+02
-1.301587301587302292e+00 -1.617609163386283910e+02
-1.296703296703297426e+00 -1.617520243233209953e+02
-1.291819291819292559e+00 -1.616559144201670222e+02
-1.286935286935287692e+00 -1.616481943970989619e+02
-1.282051282051282826e+00 -1.616475915549290789e+02
-1.277167277167277959e+00 -1.617210860080915609e+02
-1.272283272283273092e+00 -1.617586871997221465e+02
-1.267399267399268226e+00 -1.617270440345297970e+02
-1.262515262515263359e+00 -1.617877857334702014e+02
-1.257631257631258492e+00 -1.617278223591017934e+02
-1.252747252747253626e+00 -1.617378690365776777e+02
-1.247863247863246983e+00 -1.618500584044308539e+02
-1.242979242979242116e+00 -1.618123225435273582e+02
-1.238095238095237249e+00 -1.617194197502497843e+02
-1.233211233211232383e+00 -1.617016094435212494e+02
-1.228327228327227516e+00 -1.618121981759998391e+02
-1.223443223443222649e+00 -1.618727505653475873e+02
-1.218559218559217783e+00 -1.618149288473024683e+02
-1.213675213675212916e+00 -1.617521013491317490e+02
-1.208791208791208049e+00 -1.618227375954770082e+02
-1.203907203907203183e+00 -1.620391696081305781e+02
-1.199023199023198316e+00 -1.621557941641836749e+02
-1.194139194139193449e+00 -1.622144810733249187e+02
-1.189255189255188583e+00 -1.621973868680700832e+02
-1.184371184371183716e+00 -1.620518877593057994e+02
-1.179487179487178850e+00 -1.618986242994263876e+02
-1.174603174603173983e+00 -1.618958938347642516e+02
-1.169719169719169116e+00 -1.616786066364739156e+02
-1.164835164835164250e+00 -1.614310548647934525e+02
-1.159951159951159383e+00 -1.615471861574596062e+02
-1.155067155067154516e+00 -1.617643255948051717e+02
-1.150183150183149650e+00 -1.617986396177124675e+02
-1.145299145299144783e+00 -1.618558348391734398e+02
-1.140415140415139916e+00 -1.619118634252866684e+02
-1.135531135531135050e+00 -1.618800231061087516e+02
-1.130647130647130183e+00 -1.619333428699537762e+02
-1.125763125763125316e+00 -1.619508066234232615e+02
-1.120879120879120450e+00 -1.620139616614752072e+02
-1.115995115995115583e+00 -1.620317589381039056e+02
-1.111111111111110716e+00 -1.622909385690767010e+02
-1.106227106227105850e+00 -1.628444666904762528e+02
-1.101343101343100983e+00 -1.633866658309498803e+02
-1.096459096459096116e+00 -1.636270581758082869e+02
-1.091575091575091250e+00 -1.635909123315572629e+02
-1.086691086691086383e+00 -1.633096337335587691e+02
-1.081807081807081516e+00 -1.632016353710000658e+02
-1.076923076923076650e+00 -1.634167413178871584e+02
-1.072039072039071783e+00 -1.635572790009080109e+02
-1.067155067155066916e+00 -1.634497879133742799e+02
-1.062271062271062050e+00 -1.633619402017623088e+02
-1.057387057387057183e+00 -1.633380122599524213e+02
-1.052503052503052317e+00 -1.634023191592171429e+02
-1.047619047619047450e+00 -1.635006935498340113e+02
-1.042735042735042583e+00 -1.635047401975390073e+02
-1.037851037851037717e+00 -1.635652608828007430e+02
-1.032967032967032850e+00 -1.635538523001634132e+02
-1.028083028083027983e+00 -1.634235501322312984e+02
-1.023199023199023117e+00 -1.631878302474175086e+02
-1.018315018315018250e+00 -1.631366034289099787e+02
-1.013431013431013383e+00 -1.630973611190673864e+02
-1.008547008547008517e+00 -1.630703669930155115e+02
-1.003663003663003650e+00 -1.630849127352187793e+02
-9.987789987789987833e-01 -1.631459548608184207e+02
-9.938949938949939167e-01 -1.632728542663022608e+02
-9.890109890109890500e-01 -1.633250440245872142e+02
-9.841269841269841834e-01 -1.632202971282883937e+02
-9.792429792429793167e-01 -1.631036520499769154e+02
-9.743589743589744501e-01 -1.630633771563383050e+02
-9.694749694749695834e-01 -1.629918904832427984e+02
-9.645909645909647168e-01 -1.631482446241266189e+02
-9.597069597069598501e-01 -1.633102462618454638e+02
-9.548229548229549835e-01 -1.634309907778752802e+02
-9.499389499389501168e-01 -1.639125984079614113e+02
-9.450549450549452501e-01 -1.643107562736234399e+02
-9.401709401709403835e-01 -1.643437732864090606e+02
-9.352869352869355168e-01 -1.642032102914831171e+02
-9.304029304029306502e-01 -1.642167131442804191e+02
-9.255189255189257835e-01 -1.641663419935232469e+02
-9.206349206349209169e-01 -1.641200660695919851e+02
-9.157509157509160502e-01 -1.640283639938004967e+02
-9.108669108669111836e-01 -1.638926799984637341e+02
-9.059829059829063169e-01 -1.640170502407032700e+02
-9.010989010989014503e-01 -1.640627377359948298e+02
-8.962148962148965836e-01 -1.640333463881109992e+02
-8.913308913308917170e-01 -1.640064786294100259e+02
-8.864468864468868503e-01 -1.641036163132554861e+02
-8.815628815628819837e-01 -1.640257888496501266e+02
-8.766788766788771170e-01 -1.636723720622650831e+02
-8.717948717948722503e-01 -1.635937707328121178e+02
-8.669108669108673837e-01 -1.637822566400561755e+02
-8.620268620268625170e-01 -1.637592670506204229e+02
-8.571428571428576504e-01 -1.636078374255351378e+02
-8.522588522588527837e-01 -1.635217364100064401e+02
-8.473748473748479171e-01 -1.635227177319884504e+02
-8.424908424908430504e-01 -1.636471510233877495e+02
-8.376068376068381838e-01 -1.636123367175267163e+02
-8.327228327228333171e-01 -1.634622202973301341e+02
-8.278388278388284505e-01 -1.633162139723914663e+02
-8.229548229548235838e-01 -1.630399946225426220e+02
-8.180708180708187172e-01 -1.628653201612391115e+02
-8.131868131868138505e-01 -1.628470543605413638e+02
-8.083028083028089839e-01 -1.629919194191248835e+02
-8.034188034188041172e-01 -1.630877401229562622e+02
-7.985347985347992505e-01 -1.631497188221787837e+02
-7.936507936507943839e-01 -1.632144252366535682e+02
-7.887667887667895172e-01 -1.631115543883118448e+02
-7.838827838827846506e-01 -1.630111517472739990e+02
-7.789987789987797839e-01 -1.629668872561583726e+02
-7.741147741147749173e-01 -1.629506663960618766e+02
-7.692307692307700506e-01 -1.628495624050597428e+02
-7.643467643467651840e-01 -1.628443074025425972e+02
-7.594627594627603173e-01 -1.629143823558628696e+02
-7.545787545787554507e-01 -1.626223324065288978e+02
-7.496947496947505840e-01 -1.623494881277046034e+02
-7.448107448107439410e-01 -1.622114603933056287e+02
-7.399267399267390743e-01 -1.621104982871080153e+02
-7.350427350427342077e-01 -1.621290005563141960e+02
-7.301587301587293410e-01 -1.619339359287213824e+02
-7.252747252747244744e-01 -1.618243721301162736e+02
-7.203907203907196077e-01 -1.616754843143350513e+02
-7.155067155067147411e-01 -1.609218058724833611e+02
-7.106227106227098744e-01 -1.604908383407281462e+02
-7.057387057387050078e-01 -1.604866146313848390e+02
-7.008547008547001411e-01 -1.604605570478238690e+02
-6.959706959706952745e-01 -1.605057240822723088e+02
-6.910866910866904078e-01 -1.603786163377000662e+02
-6.862026862026855412e-01 -1.602754941303438727e+02
-6.813186813186806745e-01 -1.602836464724931886e+02
-6.764346764346758079e-01 -1.602928473461773820e+02
-6.715506715506709412e-01 -1.603087072868405016e+02
-6.666666666666660745e-01 -1.603005696348862159e+02
-6.617826617826612079e-01 -1.603430711450432682e+02
-6.568986568986563412e-01 -1.604832170206271371e+02
-6.520146520146514746e-01 -1.605486613433530465e+02
-6.471306471306466079e-01 -1.605836225171871945e+02
-6.422466422466417413e-01 -1.606099153820630647e+02
-6.373626373626368746e-01 -1.605900229754026043e+02
-6.324786324786320080e-01 -1.606685147680946102e+02
-6.275946275946271413e-01 -1.607469955807346480e+02
-6.227106227106222747e-01 -1.607523420700929080e+02
-6.178266178266174080e-01 -1.607367518561091515e+02
-6.129426129426125414e-01 -1.607581079943695386e+02
-6.080586080586076747e-01 -1.608326123297647996e+02
-6.031746031746028081e-01 -1.607925613221088668e+02
-5.982905982905979414e-01 -1.607266870464229953e+02
-5.934065934065930747e-01 -1.607616012036814652e+02
-5.885225885225882081e-01 -1.607525002419608029e+02
-5.836385836385833414e-01 -1.608420692088405985e+02
-5.787545787545784748e-01 -1.608682584835379430e+02
-5.738705738705736081e-01 -1.608364679517893592e+02
-5.689865689865687415e-01 -1.609175163228615020e+02
-5.641025641025638748e-01 -1.609863311793737353e+02
-5.592185592185590082e-01 -1.610340409833045214e+02
-5.543345543345541415e-01 -1.610652536861288127e+02
-5.494505494505492749e-01 -1.611170720128411915e+02
-5.445665445665444082e-01 -1.611546935967127752e+02
-5.396825396825395416e-01 -1.611805756016202054e+02
-5.347985347985346749e-01 -1.614057563202069900e+02
-5.299145299145298083e-01 -1.617066017156485600e+02
-5.250305250305249416e-01 -1.618288049443145269e+02
-5.201465201465200749e-01 -1.618599983429692770e+02
-5.152625152625152083e-01 -1.617721855066105832e+02
-5.103785103785103416e-01 -1.619630251400900818e+02
-5.054945054945054750e-01 -1.621474156626587160e+02
-5.006105006105006083e-01 -1.622330183052300185e+02
-4.957264957264957417e-01 -1.631835375246187141e+02
-4.908424908424908750e-01 -1.639507722022815415e+02
-4.859584859584860084e-01 -1.640596279970073113e+02
-4.810744810744811417e-01 -1.641426922208734140e+02
-4.761904761904762751e-01 -1.641296996140077624e+02
-4.713064713064714084e-01 -1.645034475564973775e+02
-4.664224664224665418e-01 -1.646541942792354121e+02
-4.615384615384616751e-01 -1.645120135433421069e+02
-4.566544566544568085e-01 -1.644386645977671435e+02
-4.517704517704519418e-01 -1.643250708501720680e+02
-4.468864468864470751e-01 -1.643207013425326295e+02
-4.420024420024422085e-01 -1.642676958606365929e+02
-4.371184371184373418e-01 -1.641331577395087606e+02
-4.322344322344324752e-01 -1.641039550838415551e+02
-4.273504273504276085e-01 -1.640355952288660717e+02
-4.224664224664227419e-01 -1.640243554774333745e+02
-4.175824175824178752e-01 -1.641658221103283495e+02
-4.126984126984130086e-01 -1.640898969518136710e+02
-4.078144078144081419e-01 -1.640432544486861275e+02
-4.029304029304032753e-01 -1.640481691554904558e+02
-3.980463980463984086e-01 -1.640999610303534837e+02
-3.931623931623935420e-01 -1.641453726620434850e+02
-3.882783882783886753e-01 -1.640073365538362964e+02
-3.833943833943838086e-01 -1.641943896284445543e+02
-3.785103785103789420e-01 -1.643869188189664783e+02
-3.736263736263740753e-01 -1.643542372946212140e+02
-3.687423687423692087e-01 -1.643838553996947098e+02
-3.638583638583643420e-01 -1.643557603815052630e+02
-3.589743589743594754e-01 -1.643775788447030379e+02
-3.540903540903546087e-01 -1.643448368990240454e+02
-3.492063492063497421e-01 -1.642163630668270571e+02
-3.443223443223448754e-01 -1.640485004312960200e+02
-3.394383394383400088e-01 -1.638996889197657651e+02
-3.345543345543351421e-01 -1.637262752501875980e+02
-3.296703296703302755e-01 -1.636190887751098160e+02
-3.247863247863254088e-01 -1.636766720288848660e+02
-3.199023199023205422e-01 -1.634511300611430897e+02
-3.150183150183156755e-01 -1.631814045109130973e+02
-3.101343101343108088e-01 -1.630930089350076457e+02
-3.052503052503059422e-01 -1.630977987962025111e+02
-3.003663003663010755e-01 -1.631919818353612754e+02
-2.954822954822962089e-01 -1.633047178684089999e+02
-2.905982905982913422e-01 -1.633474330778752233e+02
-2.857142857142864756e-01 -1.633001314426149406e+02
-2.808302808302816089e-01 -1.634595768991920863e+02
-2.759462759462767423e-01 -1.634271568369699423e+02
-2.710622710622718756e-01 -1.630941045654508343e+02
-2.661782661782670090e-01 -1.630248960159306364e+02
-2.612942612942621423e-01 -1.629670434924213112e+02
-2.564102564102572757e-01 -1.629184719424607124e+02
-2.515262515262524090e-01 -1.629963266906296155e+02
-2.466422466422457660e-01 -1.630880556316596142e+02
-2.417582417582408993e-01 -1.631258210071931387e+02
-2.368742368742360327e-01 -1.631128494254438976e+02
-2.319902319902311660e-01 -1.631801433551169396e+02
-2.271062271062262994e-01 -1.631964095504436045e+02
-2.222222222222214327e-01 -1.631930612444503481e+02
-2.173382173382165661e-01 -1.630948280316085288e+02
-2.124542124542116994e-01 -1.626540536360319038e+02
-2.075702075702068328e-01 -1.624067066879264871e+02
-2.026862026862019661e-01 -1.624643765866507295e+02
-1.978021978021970995e-01 -1.624901354403423852e+02
-1.929181929181922328e-01 -1.625557317179287224e+02
-1.880341880341873662e-01 -1.625511115830257722e+02
-1.831501831501824995e-01 -1.625500358453223555e+02
-1.782661782661776328e-01 -1.625797096584203700e+02
-1.733821733821727662e-01 -1.625370364310563218e+02
-1.684981684981678995e-01 -1.622934900363838722e+02
-1.636141636141630329e-01 -1.623337733069776334e+02
-1.587301587301581662e-01 -1.623559522064018665e+02
-1.538461538461532996e-01 -1.621676229186378748e+02
-1.489621489621484329e-01 -1.621283403956830398e+02
-1.440781440781435663e-01 -1.620983688789222015e+02
-1.391941391941386996e-01 -1.619869134237635251e+02
-1.343101343101338330e-01 -1.619821966633630836e+02
-1.294261294261289663e-01 -1.617101534938230429e+02
-1.245421245421240997e-01 -1.607876947219977808e+02
-1.196581196581192330e-01 -1.602697742485963204e+02
-1.147741147741143664e-01 -1.598976301521945516e+02
-1.098901098901094997e-01 -1.583893699220269013e+02
-1.050061050061046330e-01 -1.555068187027703743e+02
-1.001221001220997664e-01 -1.541424724757249862e+02
-9.523809523809489974e-02 -1.539135397573625426e+02
-9.035409035409003309e-02 -1.537812468112901456e+02
-8.547008547008516643e-02 -1.537055260723688548e+02
-8.058608058608029978e-02 -1.535903492756834794e+02
-7.570207570207543313e-02 -1.535781054876667042e+02
-7.081807081807056647e-02 -1.535605532940629985e+02
-6.593406593406569982e-02 -1.535512525496470460e+02
-6.105006105006083317e-02 -1.535435698145640799e+02
-5.616605616605596651e-02 -1.535539869014511964e+02
-5.128205128205109986e-02 -1.534746705557597011e+02
-4.639804639804623321e-02 -1.534472567176705411e+02
-4.151404151404136655e-02 -1.534315970019958968e+02
-3.663003663003649990e-02 -1.533830967906218632e+02
-3.174603174603163325e-02 -1.533747025252459082e+02
-2.686202686202676659e-02 -1.533753159390979306e+02
-2.197802197802189994e-02 -1.533816472298721010e+02
-1.709401709401703329e-02 -1.533865762079016974e+02
-1.221001221001216663e-02 -1.533526177849205396e+02
-7.326007326007299980e-03 -1.533288029232719794e+02
-2.442002442002433327e-03 -1.533161510998493782e+02
2.442002442002433327e-03 -1.533109868345243569e+02
7.326007326007299980e-03 -1.533608300074840258e+02
1.221001221001216663e-02 -1.533891683003867001e+02
1.709401709401703329e-02 -1.533882011514086798e+02
2.197802197802189994e-02 -1.533876072113006330e+02
2.686202686202676659e-02 -1.533853857821925999e+02
3.174603174603163325e-02 -1.533916560926516013e+02
3.663003663003649990e-02 -1.533729149098427911e+02
4.151404151404136655e-02 -1.533609264600792415e+02
4.639804639804623321e-02 -1.533642720504674060e+02
5.128205128205109986e-02 -1.533891995398237782e+02
5.616605616605596651e-02 -1.533934858494814080e+02
6.105006105006083317e-02 -1.533721701394377135e+02
6.593406593406569982e-02 -1.533757644319884434e+02
7.081807081807056647e-02 -1.533669054720296856e+02
7.570207570207543313e-02 -1.533759921127089285e+02
8.058608058608029978e-02 -1.533981831861075875e+02
8.547008547008516643e-02 -1.534051579083912316e+02
9.035409035409003309e-02 -1.534554586361006727e+02
9.523809523809489974e-02 -1.536041018360234602e+02
1.001221001220997664e-01 -1.536559631862763240e+02
1.050061050061046330e-01 -1.537104689297730715e+02
1.098901098901094997e-01 -1.541706483125679767e+02
1.147741147741143664e-01 -1.560860045898853627e+02
1.196581196581192330e-01 -1.584988861281942150e+02
1.245421245421240997e-01 -1.592140340098934246e+02
1.294261294261289663e-01 -1.596628080124667122e+02
1.343101343101338330e-01 -1.599472392958010687e+02
1.391941391941386996e-01 -1.604883365561465496e+02
1.440781440781435663e-01 -1.605045166475223084e+02
1.489621489621484329e-01 -1.605237115825243848e+02
1.538461538461532996e-01 -1.605315629487665490e+02
1.587301587301581662e-01 -1.603575867298721960e+02
1.636141636141630329e-01 -1.602839746867313409e+02
1.684981684981678995e-01 -1.608718942841475155e+02
1.733821733821727662e-01 -1.610720461217536013e+02
1.782661782661776328e-01 -1.610352725081581866e+02
1.831501831501824995e-01 -1.610907125011869994e+02
1.880341880341873662e-01 -1.610741200845234005e+02
1.929181929181922328e-01 -1.610798432594471308e+02
1.978021978021970995e-01 -1.610244369463332532e+02
2.026862026862019661e-01 -1.609682417755181518e+02
2.075702075702068328e-01 -1.611760770271646948e+02
2.124542124542116994e-01 -1.612817691517032586e+02
2.173382173382165661e-01 -1.613758970862966180e+02
2.222222222222214327e-01 -1.615244034428653208e+02
2.271062271062262994e-01 -1.613272064654180440e+02
2.319902319902311660e-01 -1.613460272723101241e+02
2.368742368742360327e-01 -1.613394676654456248e+02
2.417582417582408993e-01 -1.612064914600086070e+02
2.466422466422457660e-01 -1.611822903764932846e+02
2.515262515262506327e-01 -1.611817187805257845e+02
2.564102564102572757e-01 -1.612174466736343561e+02
2.612942612942621423e-01 -1.611242353188819152e+02
2.661782661782670090e-01 -1.610490375924614455e+02
2.710622710622718756e-01 -1.611021375768636403e+02
2.759462759462767423e-01 -1.611599664620825365e+02
2.808302808302816089e-01 -1.613834127740690576e+02
2.857142857142864756e-01 -1.614877076418417801e+02
2.905982905982913422e-01 -1.615069099217284929e+02
2.954822954822962089e-01 -1.615035400456924037e+02
3.003663003663010755e-01 -1.615082464789141170e+02
3.052503052503059422e-01 -1.615264529809621763e+02
3.101343101343108088e-01 -1.615199502274093675e+02
3.150183150183156755e-01 -1.616345518681822568e+02
3.199023199023205422e-01 -1.620385790528677035e+02
3.247863247863254088e-01 -1.623273311374998684e+02
3.296703296703302755e-01 -1.623466809185816544e+02
3.345543345543351421e-01 -1.622743391822079388e+02
3.394383394383400088e-01 -1.622981656316648298e+02
3.443223443223448754e-01 -1.624111167735688639e+02
3.492063492063497421e-01 -1.625285480398699747e+02
3.540903540903546087e-01 -1.625355546326173624e+02
3.589743589743594754e-01 -1.624989163836789317e+02
3.638583638583643420e-01 -1.625411470098393636e+02
3.687423687423692087e-01 -1.624567067300336589e+02
3.736263736263740753e-01 -1.624653022654463825e+02
3.785103785103789420e-01 -1.628243156858792133e+02
3.833943833943838086e-01 -1.630627107686166539e+02
3.882783882783886753e-01 -1.630794571054309188e+02
3.931623931623935420e-01 -1.629198967507482791e+02
3.980463980463984086e-01 -1.630023608128868773e+02
4.029304029304032753e-01 -1.634312646969295031e+02
4.078144078144081419e-01 -1.635001655833224561e+02
4.126984126984130086e-01 -1.634447618278435925e+02
4.175824175824178752e-01 -1.634718754902626188e+02
4.224664224664227419e-01 -1.635977200570073649e+02
4.273504273504276085e-01 -1.635202531776461399e+02
4.322344322344324752e-01 -1.634161521938247574e+02
4.371184371184373418e-01 -1.632602701368598730e+02
4.420024420024422085e-01 -1.630349949906847655e+02
4.468864468864470751e-01 -1.631857646151376855e+02
4.517704517704519418e-01 -1.631162482972559360e+02
4.566544566544568085e-01 -1.631288125449061681e+02
4.615384615384616751e-01 -1.633168683136545667e+02
4.664224664224665418e-01 -1.633314711220701554e+02
4.713064713064714084e-01 -1.632209024794530592e+02
4.761904761904762751e-01 -1.631656680061283566e+02
4.810744810744811417e-01 -1.632348326420812441e+02
4.859584859584860084e-01 -1.634297872084018195e+02
4.908424908424908750e-01 -1.634843090619205555e+02
4.957264957264957417e-01 -1.634612816882012112e+02
5.006105006105006083e-01 -1.623164000594981644e+02
5.054945054945054750e-01 -1.609998632751883747e+02
5.103785103785103416e-01 -1.608489387339288328e+02
5.152625152625152083e-01 -1.608004489490115816e+02
5.201465201465200749e-01 -1.607135455322792836e+02
5.250305250305249416e-01 -1.606024033558711608e+02
5.299145299145298083e-01 -1.605264256173663000e+02
5.347985347985346749e-01 -1.601697819258577056e+02
5.396825396825395416e-01 -1.596076879533027864e+02
5.445665445665444082e-01 -1.595030574484836450e+02
5.494505494505492749e-01 -1.595127114101740631e+02
5.543345543345541415e-01 -1.595331608191397095e+02
5.592185592185590082e-01 -1.594997783849491384e+02
5.641025641025638748e-01 -1.594504587645914171e+02
5.689865689865687415e-01 -1.594392292442512939e+02
5.738705738705736081e-01 -1.594514304046084590e+02
5.787545787545784748e-01 -1.594381382461757823e+02
5.836385836385833414e-01 -1.594521400806956706e+02
5.885225885225882081e-01 -1.595551233266679390e+02
5.934065934065930747e-01 -1.595843844265812947e+02
5.982905982905979414e-01 -1.594391519141124434e+02
6.031746031746028081e-01 -1.593610876753733976e+02
6.080586080586076747e-01 -1.593715870103484349e+02
6.129426129426125414e-01 -1.594428059181690287e+02
6.178266178266174080e-01 -1.595253569470565651e+02
6.227106227106222747e-01 -1.594173425230433736e+02
6.275946275946271413e-01 -1.592969052025582926e+02
6.324786324786320080e-01 -1.592684604342371983e+02
6.373626373626368746e-01 -1.592948944013333517e+02
6.422466422466417413e-01 -1.592844382398780851e+02
6.471306471306466079e-01 -1.592795258799089595e+02
6.520146520146514746e-01 -1.593096265507783471e+02
6.568986568986563412e-01 -1.593082946694962345e+02
6.617826617826612079e-01 -1.593537613353240943e+02
6.666666666666660745e-01 -1.593668659629888964e+02
6.715506715506709412e-01 -1.594238917476602921e+02
6.764346764346758079e-01 -1.594097777997465641e+02
6.813186813186806745e-01 -1.593040418341537929e+02
6.862026862026855412e-01 -1.592915824215553187e+02
6.910866910866904078e-01 -1.593179878283865492e+02
6.959706959706952745e-01 -1.593015889479452483e+02
7.008547008547001411e-01 -1.593205337551038383e+02
7.057387057387050078e-01 -1.592984832100123924e+02
7.106227106227098744e-01 -1.592292431378097888e+02
7.155067155067147411e-01 -1.591652177527185472e+02
7.203907203907196077e-01 -1.596888181098440214e+02
7.252747252747244744e-01 -1.605834653600202842e+02
7.301587301587293410e-01 -1.605875509347100660e+02
7.350427350427342077e-01 -1.605996851029441927e+02
7.399267399267390743e-01 -1.606847636640104611e+02
7.448107448107439410e-01 -1.607863641061939006e+02
7.496947496947488077e-01 -1.608428148131345097e+02
7.545787545787554507e-01 -1.612866778621209392e+02
7.594627594627603173e-01 -1.621360414594875010e+02
7.643467643467651840e-01 -1.623368881762399383e+02
7.692307692307700506e-01 -1.621728922364521281e+02
7.741147741147749173e-01 -1.619717413829338852e+02
7.789987789987797839e-01 -1.620321466578631657e+02
7.838827838827846506e-01 -1.621826386797803536e+02
7.887667887667895172e-01 -1.621865075322901077e+02
7.936507936507943839e-01 -1.621559998569888421e+02
7.985347985347992505e-01 -1.621508777049041328e+02
8.034188034188041172e-01 -1.620832606362856723e+02
8.083028083028089839e-01 -1.620606083483978068e+02
8.131868131868138505e-01 -1.620909017503489906e+02
8.180708180708187172e-01 -1.623318767375860148e+02
8.229548229548235838e-01 -1.625222480261310807e+02
8.278388278388284505e-01 -1.624733352070777528e+02
8.327228327228333171e-01 -1.623176682735263512e+02
8.376068376068381838e-01 -1.622652093883330622e+02
8.424908424908430504e-01 -1.625031313461025206e+02
8.473748473748479171e-01 -1.626729189446821806e+02
8.522588522588527837e-01 -1.624606874553462887e+02
8.571428571428576504e-01 -1.624126979007735088e+02
8.620268620268625170e-01 -1.623188364185155308e+02
8.669108669108673837e-01 -1.621790194059034036e+02
8.717948717948722503e-01 -1.622397213320533353e+02
8.766788766788771170e-01 -1.622710746773242931e+02
8.815628815628819837e-01 -1.623284226207332210e+02
8.864468864468868503e-01 -1.623487466502572545e+02
8.913308913308917170e-01 -1.620819778161638851e+02
8.962148962148965836e-01 -1.620526963130398599e+02
9.010989010989014503e-01 -1.621834223226179006e+02
9.059829059829063169e-01 -1.622169252018458678e+02
9.108669108669111836e-01 -1.622007914613733703e+02
9.157509157509160502e-01 -1.622106824697078196e+02
9.206349206349209169e-01 -1.622189822375538597e+02
9.255189255189257835e-01 -1.621945299070195574e+02
9.304029304029306502e-01 -1.623297966556231131e+02
9.352869352869355168e-01 -1.624274325666623326e+02
9.401709401709403835e-01 -1.624317546055247590e+02
9.450549450549452501e-01 -1.624947101057258578e+02
9.499389499389501168e-01 -1.627815020285527225e+02
9.548229548229549835e-01 -1.628387306156975285e+02
9.597069597069598501e-01 -1.628224813223055207e+02
9.645909645909647168e-01 -1.628136194380274731e+02
9.694749694749695834e-01 -1.627686833305288872e+02
9.743589743589744501e-01 -1.626907626440677745e+02
9.792429792429793167e-01 -1.626863516029434891e+02
9.841269841269841834e-01 -1.627177916818462506e+02
9.890109890109890500e-01 -1.629384785220524918e+02
9.938949938949939167e-01 -1.631842025365839390e+02
9.987789987789987833e-01 -1.632322904657158631e+02
1.003663003663003650e+00 -1.632206111283373673e+02
1.008547008547008517e+00 -1.632483652644386041e+02
1.013431013431013383e+00 -1.632675931925488726e+02
1.018315018315018250e+00 -1.632689134546218384e+02
1.023199023199023117e+00 -1.632725568206188598e+02
1.028083028083027983e+00 -1.632535536114153558e+02
1.032967032967032850e+00 -1.632591826653131193e+02
1.037851037851037717e+00 -1.631343853947626030e+02
1.042735042735042583e+00 -1.628805764000252054e+02
1.047619047619047450e+00 -1.628517603809990533e+02
1.052503052503052317e+00 -1.630115201600960972e+02
1.057387057387057183e+00 -1.631103693798254710e+02
1.062271062271062050e+00 -1.631064693846503246e+02
1.067155067155066916e+00 -1.632173205928668267e+02
1.072039072039071783e+00 -1.635957375455146234e+02
1.076923076923076650e+00 -1.636644591219285587e+02
1.081807081807081516e+00 -1.637758003753477851e+02
1.086691086691086383e+00 -1.639387224578730695e+02
1.091575091575091250e+00 -1.636920614501541991e+02
1.096459096459096116e+00 -1.637720460421918744e+02
1.101343101343100983e+00 -1.636739270283519261e+02
1.106227106227105850e+00 -1.635035457048362559e+02
1.111111111111110716e+00 -1.638615674281235783e+02
1.115995115995115583e+00 -1.635242197599746135e+02
1.120879120879120450e+00 -1.631062921693978467e+02
1.125763125763125316e+00 -1.630596037609084306e+02
1.130647130647130183e+00 -1.630664459820941659e+02
1.135531135531135050e+00 -1.631580851602122948e+02
1.140415140415139916e+00 -1.633051125104032053e+02
1.145299145299144783e+00 -1.632558025090727654e+02
1.150183150183149650e+00 -1.630909668764173261e+02
1.155067155067154516e+00 -1.631075476513957767e+02
1.159951159951159383e+00 -1.630617188181411734e+02
1.164835164835164250e+00 -1.630577969836271564e+02
1.169719169719169116e+00 -1.629931329497431420e+02
1.174603174603173983e+00 -1.629991821816611548e+02
1.179487179487178850e+00 -1.630070151623053789e+02
1.184371184371183716e+00 -1.629705233616135729e+02
1.189255189255188583e+00 -1.629524990723921860e+02
1.194139194139193449e+00 -1.630012229390106313e+02
1.199023199023198316e+00 -1.630683139186074300e+02
1.203907203907203183e+00 -1.630475008147597578e+02
1.208791208791208049e+00 -1.630437250896669354e+02
1.213675213675212916e+00 -1.630451046206085834e+02
1.218559218559217783e+00 -1.630465935877460026e+02
1.223443223443222649e+00 -1.630689309468845636e+02
1.228327228327227516e+00 -1.630350018300020736e+02
1.233211233211232383e+00 -1.630524738100913851e+02
1.238095238095237249e+00 -1.631265891912931636e+02
1.242979242979242116e+00 -1.632034431375321049e+02
1.247863247863246983e+00 -1.632478149950198940e+02
1.252747252747251849e+00 -1.632436781053304458e+02
1.257631257631258492e+00 -1.633383797868414433e+02
1.262515262515263359e+00 -1.635350386620316954e+02
1.267399267399268226e+00 -1.636124042236146465e+02
1.272283272283273092e+00 -1.636365418864129424e+02
1.277167277167277959e+00 -1.636281476546207898e+02
1.282051282051282826e+00 -1.634862010399995711e+02
1.286935286935287692e+00 -1.631625303976958890e+02
1.291819291819292559e+00 -1.628840062151449501e+02
1.296703296703297426e+00 -1.627438170335513234e+02
1.301587301587302292e+00 -1.626972099885652767e+02
1.306471306471307159e+00 -1.626503563054589563e+02
1.311355311355312026e+00 -1.626268425303214258e+02
1.316239316239316892e+00 -1.626844174246651846e+02
1.321123321123321759e+00 -1.627121883486329921e+02
1.326007326007326625e+00 -1.628444374022808177e+02
1.330891330891331492e+00 -1.627798381440348123e+02
1.335775335775336359e+00 -1.630430008706877913e+02
1.340659340659341225e+00 -1.636001062510770510e+02
1.345543345543346092e+00 -1.636376183436798328e+02
1.350427350427350959e+00 -1.636852838085426356e+02
1.355311355311355825e+00 -1.637457194509780720e+02
1.360195360195360692e+00 -1.636793858821613412e+02
1.365079365079365559e+00 -1.638414515824746616e+02
1.369963369963370425e+00 -1.638286665432219991e+02
1.374847374847375292e+00 -1.635867775322340094e+02
1.379731379731380159e+00 -1.635415679471137196e+02
1.384615384615385025e+00 -1.636622631452438270e+02
1.389499389499389892e+00 -1.637011335021000775e+02
1.394383394383394759e+00 -1.635520771649886456e+02
1.399267399267399625e+00 -1.634973278338077023e+02
1.404151404151404492e+00 -1.635581504655318952e+02
1.409035409035409359e+00 -1.636362802436912602e+02
1.413919413919414225e+00 -1.636449224056690639e+02
1.418803418803419092e+00 -1.635797893389087960e+02
1.423687423687423959e+00 -1.635715430474458287e+02
1.428571428571428825e+00 -1.635733987245966432e+02
1.433455433455433692e+00 -1.636233596829191583e+02
1.438339438339438559e+00 -1.636232216510300077e+02
1.443223443223443425e+00 -1.635505492629025639e+02
1.448107448107448292e+00 -1.635700938970596212e+02
1.452991452991453158e+00 -1.636231735090515542e+02
1.457875457875458025e+00 -1.636092423150640514e+02
1.462759462759462892e+00 -1.636156003479537162e+02
1.467643467643467758e+00 -1.635636793410287169e+02
1.472527472527472625e+00 -1.634472957224124912e+02
1.477411477411477492e+00 -1.633908099742702689e+02
1.482295482295482358e+00 -1.633755710337891287e+02
1.487179487179487225e+00 -1.630772633112973153e+02
1.492063492063492092e+00 -1.628807434340606335e+02
1.496947496947496958e+00 -1.628736601451819297e+02
1.501831501831501825e+00 -1.629945182022963195e+02
1.506715506715506692e+00 -1.632371353524606548e+02
1.511599511599511558e+00 -1.634196897473765375e+02
1.516483516483516425e+00 -1.635562811362626974e+02
1.521367521367521292e+00 -1.634239534912517797e+02
1.526251526251526158e+00 -1.635147804593362935e+02
1.531135531135531025e+00 -1.637740167506385376e+02
1.536019536019535892e+00 -1.635882132105059839e+02
1.540903540903540758e+00 -1.636020122003016297e+02
1.545787545787545625e+00 -1.636563186922727198e+02
1.550671550671550492e+00 -1.637596188733286056e+02
1.555555555555555358e+00 -1.637504203832723704e+02
1.560439560439560225e+00 -1.635170325401810203e+02
1.565323565323565091e+00 -1.632101017053196017e+02
1.570207570207569958e+00 -1.629048819079240218e+02
1.575091575091574825e+00 -1.629552214883819374e+02
1.579975579975579691e+00 -1.628847673799045310e+02
1.584859584859584558e+00 -1.627981004016311317e+02
1.589743589743589425e+00 -1.629884217052203894e+02
1.594627594627594291e+00 -1.631624152324296517e+02
1.599511599511599158e+00 -1.631619339503741912e+02
1.604395604395604025e+00 -1.630526179066968950e+02
1.609279609279608891e+00 -1.629491766305931719e+02
1.614163614163613758e+00 -1.629968372126377858e+02
1.619047619047618625e+00 -1.628959211471130288e+02
1.623931623931623491e+00 -1.628397434658060661e+02
1.628815628815628358e+00 -1.628712088963055464e+02
1.633699633699633225e+00 -1.628276400302889328e+02
1.638583638583638091e+00 -1.628682049151079525e+02
1.643467643467642958e+00 -1.629138589169626528e+02
1.648351648351647825e+00 -1.628691206445759576e+02
1.653235653235652691e+00 -1.627456091225900536e+02
1.658119658119657558e+00 -1.627075624970051138e+02
1.663003663003662425e+00 -1.627502861447950409e+02
1.667887667887667291e+00 -1.627174468482115230e+02
1.672771672771672158e+00 -1.626676262247728459e+02
1.677655677655677025e+00 -1.626274992010406777e+02
1.682539682539681891e+00 -1.626114018187352599e+02
1.687423687423686758e+00 -1.625724001726974279e+02
1.692307692307691624e+00 -1.626324003291208271e+02
1.697191697191696491e+00 -1.627232442049810857e+02
1.702075702075701358e+00 -1.627679557488483510e+02
1.706959706959706224e+00 -1.629967488504871653e+02
1.711843711843711091e+00 -1.630080186730158971e+02
1.716727716727715958e+00 -1.629378923789204805e+02
1.721611721611720824e+00 -1.629424507062635996e+02
1.726495726495725691e+00 -1.630230935793254048e+02
1.731379731379730558e+00 -1.630823641199886538e+02
1.736263736263735424e+00 -1.628908358167279289e+02
1.741147741147740291e+00 -1.627982068223912222e+02
1.746031746031745158e+00 -1.626825141832564441e+02
1.750915750915750024e+00 -1.625875387615414809e+02
1.755799755799756667e+00 -1.626923719905533687e+02
1.760683760683761534e+00 -1.628343478678514202e+02
1.765567765567766401e+00 -1.628267335472974651e+02
1.770451770451771267e+00 -1.625890092996306464e+02
1.775335775335776134e+00 -1.625842372511649501e+02
1.780219780219781001e+00 -1.626702768182511534e+02
1.785103785103785867e+00 -1.629431687772760142e+02
1.789987789987790734e+00 -1.632385237040065249e+02
1.794871794871795601e+00 -1.631040060378455223e+02
1.799755799755800467e+00 -1.630535168009417362e+02
1.804639804639805334e+00 -1.628869939436218601e+02
1.809523809523810201e+00 -1.626536292936512780e+02
1.814407814407815067e+00 -1.625797826383061420e+02
1.819291819291819934e+00 -1.625640236864953749e+02
1.824175824175824800e+00 -1.626385145609603171e+02
1.829059829059829667e+00 -1.627736895193748694e+02
1.833943833943834534e+00 -1.628158678928749907e+02
1.838827838827839400e+00 -1.628954886535707374e+02
1.843711843711844267e+00 -1.629072911684021960e+02
1.848595848595849134e+00 -1.629166472471958969e+02
1.853479853479854000e+00 -1.629616333516527789e+02
1.858363858363858867e+00 -1.629231453208699349e+02
1.863247863247863734e+00 -1.628827822702290860e+02
1.868131868131868600e+00 -1.627574156092612725e+02
1.873015873015873467e+00 -1.626270026307887235e+02
1.877899877899878334e+00 -1.625979332104395496e+02
1.882783882783883200e+00 -1.626020355506457236e+02
1.887667887667888067e+00 -1.625806957308144547e+02
1.892551892551892934e+00 -1.625252540024042673e+02
1.897435897435897800e+00 -1.625272088472132168e+02
1.902319902319902667e+00 -1.624436536191544178e+02
1.907203907203907534e+00 -1.623232261296604122e+02
1.912087912087912400e+00 -1.621895155151723884e+02
1.916971916971917267e+00 -1.621229729143767599e+02
1.921855921855922134e+00 -1.620302572963437910e+02
1.926739926739927000e+00 -1.619988771130393275e+02
1.931623931623931867e+00 -1.620919716878458416e+02
1.936507936507936734e+00 -1.618773179408687213e+02
1.941391941391941600e+00 -1.616534527060786957e+02
1.946275946275946467e+00 -1.616496553937575982e+02
1.951159951159951333e+00 -1.615730077316767392e+02
1.956043956043956200e+00 -1.615823590548659467e+02
1.960927960927961067e+00 -1.617889161673421654e+02
1.965811965811965933e+00 -1.619535561095972014e+02
1.970695970695970800e+00 -1.620441210888042178e+02
1.975579975579975667e+00 -1.620618194953147508e+02
1.980463980463980533e+00 -1.620475132794956892e+02
1.985347985347985400e+00 -1.620734337010839283e+02
1.990231990231990267e+00 -1.622361580510238639e+02
1.995115995115995133e+00 -1.623061630997297584e+02
2.000000000000000000e+00 -1.622314819551845915e+02
2.004884004884004867e+00 -1.622029888095376293e+02
2.009768009768009733e+00 -1.622232695611091913e+02
2.014652014652014600e+00 -1.623184973269660247e+02
2.019536019536019467e+00 -1.624607288354653463e+02
2.024420024420024333e+00 -1.626781972143550377e+02
2.029304029304029200e+00 -1.629319024483231431e+02
2.034188034188034067e+00 -1.630705325552765999e+02
2.039072039072038933e+00 -1.631595472602720349e+02
2.043956043956043800e+00 -1.631237126546342893e+02
2.048840048840048667e+00 -1.630817734841926665e+02
2.053724053724053533e+00 -1.630882274523440287e+02
2.058608058608058400e+00 -1.631027697997797645e+02
2.063492063492063266e+00 -1.631344413217971692e+02
2.068376068376068133e+00 -1.631323476083814228e+02
2.073260073260073000e+00 -1.631421826866423714e+02
2.078144078144077866e+00 -1.631381536931377525e+02
2.083028083028082733e+00 -1.631416764166130520e+02
2.087912087912087600e+00 -1.633085070219801764e+02
2.092796092796092466e+00 -1.635669540708470038e+02
2.097680097680097333e+00 -1.636294510172048433e+02
2.102564102564102200e+00 -1.636260924925684890e+02
2.107448107448107066e+00 -1.637325853541153720e+02
2.112332112332111933e+00 -1.638382274158922485e+02
2.117216117216116800e+00 -1.639099654503892225e+02
2.122100122100121666e+00 -1.640123156428663833e+02
2.126984126984126533e+00 -1.642016712953316642e+02
2.131868131868131400e+00 -1.644242480434163554e+02
2.136752136752136266e+00 -1.645353562138181758e+02
2.141636141636141133e+00 -1.647036792351509007e+02
2.146520146520146000e+00 -1.647659537216180183e+02
2.151404151404150866e+00 -1.647312452393385911e+02
2.156288156288155733e+00 -1.651924540458637409e+02
2.161172161172160600e+00 -1.657116613764686690e+02
2.166056166056165466e+00 -1.656240099590142449e+02
2.170940170940170333e+00 -1.658721561121109573e+02
2.175824175824175200e+00 -1.662285404608496719e+02
2.180708180708180066e+00 -1.659670153153791716e+02
2.185592185592184933e+00 -1.658696194336245071e+02
2.190476190476189799e+00 -1.658722003554540834e+02
2.195360195360194666e+00 -1.658935694722886183e+02
2.200244200244199533e+00 -1.658874899801365359e+02
2.205128205128204399e+00 -1.657512911632946953e+02
2.210012210012209266e+00 -1.657022923479759413e+02
2.214896214896214133e+00 -1.657641493940334669e+02
2.219780219780218999e+00 -1.657628864458854991e+02
2.224664224664223866e+00 -1.656165893167768104e+02
2.229548229548228733e+00 -1.653933966354085214e+02
2.234432234432233599e+00 -1.646491164418158348e+02
2.239316239316238466e+00 -1.641822260535731175e+02
2.244200244200243333e+00 -1.641844551480821508e+02
2.249084249084248199e+00 -1.641746774852484521e+02
2.253968253968254842e+00 -1.642168030463887192e+02
2.258852258852259709e+00 -1.642325013339720670e+02
2.263736263736264576e+00 -1.642846975195155608e+02
2.268620268620269442e+00 -1.643588661821096082e+02
2.273504273504274309e+00 -1.643935715299251683e+02
2.278388278388279176e+00 -1.644101499694043582e+02
2.283272283272284042e+00 -1.644252498994429743e+02
2.288156288156288909e+00 -1.644228433716390327e+02
2.293040293040293776e+00 -1.642611693559290131e+02
2.297924297924298642e+00 -1.641202372014188882e+02
2.302808302808303509e+00 -1.641248724159331687e+02
2.307692307692308376e+00 -1.641768702585363258e+02
2.312576312576313242e+00 -1.642428240417555401e+02
2.317460317460318109e+00 -1.642868305548651904e+02
2.322344322344322975e+00 -1.642818449030491763e+02
2.327228327228327842e+00 -1.642006373847538896e+02
2.332112332112332709e+00 -1.640881129076484228e+02
2.336996336996337575e+00 -1.639804703564758199e+02
2.341880341880342442e+00 -1.639730613545119979e+02
2.346764346764347309e+00 -1.640123756117240816e+02
2.351648351648352175e+00 -1.639625372271667629e+02
2.356532356532357042e+00 -1.637579033014781089e+02
2.361416361416361909e+00 -1.632772073475560433e+02
2.366300366300366775e+00 -1.630092893026454703e+02
2.371184371184371642e+00 -1.630813751728716454e+02
2.376068376068376509e+00 -1.631416491595681180e+02
2.380952380952381375e+00 -1.631391151640667090e+02
2.385836385836386242e+00 -1.631844363644427744e+02
2.390720390720391109e+00 -1.630334361755197392e+02
2.395604395604395975e+00 -1.628821606096935000e+02
2.400488400488400842e+00 -1.629937598289391758e+02
2.405372405372405709e+00 -1.629926376766512419e+02
2.410256410256410575e+00 -1.629362224734737481e+02
2.415140415140415442e+00 -1.628318172485974173e+02
2.420024420024420309e+00 -1.628471625291977034e+02
2.424908424908425175e+00 -1.628955333206528735e+02
2.429792429792430042e+00 -1.629351599766261529e+02
2.434676434676434909e+00 -1.629679091771551214e+02
2.439560439560439775e+00 -1.631443424405285327e+02
2.444444444444444642e+00 -1.633222661286621076e+02
2.449328449328449508e+00 -1.634373217597712369e+02
2.454212454212454375e+00 -1.637514877275279161e+02
2.459096459096459242e+00 -1.636123176641703196e+02
2.463980463980464108e+00 -1.632190065878389760e+02
2.468864468864468975e+00 -1.630571808502265299e+02
2.473748473748473842e+00 -1.629612506564471630e+02
2.478632478632478708e+00 -1.629545775573049013e+02
2.483516483516483575e+00 -1.629021284455686782e+02
2.488400488400488442e+00 -1.628237899309860097e+02
2.493284493284493308e+00 -1.628109306266329668e+02
2.498168498168498175e+00 -1.628206879768881947e+02
2.503052503052503042e+00 -1.627350601651032491e+02
2.507936507936507908e+00 -1.626573380080136815e+02
2.512820512820512775e+00 -1.627742012813379233e+02
2.517704517704517642e+00 -1.627656535752020659e+02
2.522588522588522508e+00 -1.627192750062348523e+02
2.527472527472527375e+00 -1.627166759889968830e+02
2.532356532356532242e+00 -1.627184608933674497e+02
2.537240537240537108e+00 -1.626733780538918381e+02
2.542124542124541975e+00 -1.625834260552411763e+02
2.547008547008546842e+00 -1.625923699552080848e+02
2.551892551892551708e+00 -1.626804687563033269e+02
2.556776556776556575e+00 -1.627216573151079047e+02
2.561660561660561441e+00 -1.627473433741918143e+02
2.566544566544566308e+00 -1.626783740304103389e+02
2.571428571428571175e+00 -1.626318405281920150e+02
2.576312576312576041e+00 -1.627594224610773210e+02
2.581196581196580908e+00 -1.631461937834856997e+02
2.586080586080585775e+00 -1.635053338492134856e+02
2.590964590964590641e+00 -1.634734516138624372e+02
2.595848595848595508e+00 -1.634170180793255440e+02
2.600732600732600375e+00 -1.633621714145020576e+02
2.605616605616605241e+00 -1.632916987729145148e+02
2.610500610500610108e+00 -1.634813609482259835e+02
2.615384615384614975e+00 -1.636585169803614974e+02
2.620268620268619841e+00 -1.636257752248795896e+02
2.625152625152624708e+00 -1.634860441060283733e+02
2.630036630036629575e+00 -1.633694833593401086e+02
2.634920634920634441e+00 -1.634909441007871465e+02
2.639804639804639308e+00 -1.634834543527418020e+02
2.644688644688644175e+00 -1.634832975210027826e+02
2.649572649572649041e+00 -1.634588998013155674e+02
2.654456654456653908e+00 -1.634261216326762849e+02
2.659340659340658775e+00 -1.634514641295512547e+02
2.664224664224663641e+00 -1.634402197894973767e+02
2.669108669108668508e+00 -1.634615621153524501e+02
2.673992673992673375e+00 -1.637232007568833296e+02
2.678876678876678241e+00 -1.642798851472945216e+02
2.683760683760683108e+00 -1.647072962676785437e+02
2.688644688644687974e+00 -1.649125618571193002e+02
2.693528693528692841e+00 -1.650738944439876548e+02
2.698412698412697708e+00 -1.650596225032867608e+02
2.703296703296702574e+00 -1.651701655129042763e+02
2.708180708180707441e+00 -1.651032343537482632e+02
2.713064713064712308e+00 -1.650621773968256605e+02
2.717948717948717174e+00 -1.650745600814388467e+02
2.722832722832722041e+00 -1.649525874763088211e+02
2.727716727716726908e+00 -1.650677320944507755e+02
2.732600732600731774e+00 -1.649760344219841954e+02
2.737484737484736641e+00 -1.651128018364286163e+02
2.742368742368741508e+00 -1.652239255273453011e+02
2.747252747252746374e+00 -1.651791048254781344e+02
2.752136752136751241e+00 -1.651786953698640446e+02
2.757020757020757884e+00 -1.652725845946042682e+02
2.761904761904762751e+00 -1.654766646733535822e+02
2.766788766788767617e+00 -1.654775695590456621e+02
2.771672771672772484e+00 -1.653623309440695550e+02
2.776556776556777351e+00 -1.652586032972411090e+02
2.781440781440782217e+00 -1.650523496498703651e+02
2.786324786324787084e+00 -1.651652616436485346e+02
2.791208791208791951e+00 -1.653917998761679655e+02
2.796092796092796817e+00 -1.654481068793055556e+02
2.800976800976801684e+00 -1.655499454148308587e+02
2.805860805860806551e+00 -1.654727525931108403e+02
2.810744810744811417e+00 -1.654955100784229671e+02
2.815628815628816284e+00 -1.655351953104109270e+02
2.820512820512821150e+00 -1.655768629658778082e+02
2.825396825396826017e+00 -1.657282513776266910e+02
2.830280830280830884e+00 -1.656010559763427068e+02
2.835164835164835750e+00 -1.655228854933680509e+02
2.840048840048840617e+00 -1.656567293375342729e+02
2.844932844932845484e+00 -1.659470085128982646e+02
2.849816849816850350e+00 -1.662984672311809220e+02
2.854700854700855217e+00 -1.662976675682534164e+02
2.859584859584860084e+00 -1.660702269937555116e+02
2.864468864468864950e+00 -1.660340538905069820e+02
2.869352869352869817e+00 -1.660970059292270662e+02
2.874236874236874684e+00 -1.659956411511025465e+02
2.879120879120879550e+00 -1.659270030909610227e+02
2.884004884004884417e+00 -1.659254443174032190e+02
2.888888888888889284e+00 -1.658400552829239700e+02
2.893772893772894150e+00 -1.657665850965240395e+02
2.898656898656899017e+00 -1.657864940490815115e+02
2.903540903540903884e+00 -1.658630259087582886e+02
2.908424908424908750e+00 -1.658770098150253887e+02
2.913308913308913617e+00 -1.658451360121443372e+02
2.918192918192918484e+00 -1.658878922002101604e+02
2.923076923076923350e+00 -1.658880209657710338e+02
2.927960927960928217e+00 -1.661341806632850080e+02
2.932844932844933084e+00 -1.662391704315635081e+02
2.937728937728937950e+00 -1.662418293888009373e+02
2.942612942612942817e+00 -1.665963930617312485e+02
2.947496947496947683e+00 -1.666386155704208534e+02
2.952380952380952550e+00 -1.667338489545836921e+02
2.957264957264957417e+00 -1.669166112937781463e+02
2.962148962148962283e+00 -1.669440415930641279e+02
2.967032967032967150e+00 -1.670170527129986340e+02
2.971916971916972017e+00 -1.669998873130896300e+02
2.976800976800976883e+00 -1.669416121430316764e+02
2.981684981684981750e+00 -1.667823434732518990e+02
2.986568986568986617e+00 -1.668438358011123057e+02
2.991452991452991483e+00 -1.669868413501670545e+02
2.996336996336996350e+00 -1.670517892811715228e+02
3.001221001221001217e+00 -1.670858884124692736e+02
3.006105006105006083e+00 -1.671371740397243570e+02
3.010989010989010950e+00 -1.670127022629253872e+02
3.015873015873015817e+00 -1.669261623332857312e+02
3.020757020757020683e+00 -1.669831193909889180e+02
3.025641025641025550e+00 -1.670677977722541527e+02
3.030525030525030417e+00 -1.670448822769726007e+02
3.035409035409035283e+00 -1.670464279196854704e+02
3.040293040293040150e+00 -1.671077735685769028e+02
3.045177045177045017e+00 -1.668693030973940381e+02
3.050061050061049883e+00 -1.669542287450824460e+02
3.054945054945054750e+00 -1.670915259634647896e+02
3.059829059829059617e+00 -1.669872517730139521e+02
3.064713064713064483e+00 -1.669645009039985268e+02
3.069597069597069350e+00 -1.668922349236669334e+02
3.074481074481074216e+00 -1.668950168525457798e+02
3.079365079365079083e+00 -1.671175551266507000e+02
3.084249084249083950e+00 -1.668025079747581572e+02
3.089133089133088816e+00 -1.664230897115650976e+02
3.094017094017093683e+00 -1.666381498904462148e+02
3.098901098901098550e+00 -1.665121188934801353e+02
3.103785103785103416e+00 -1.660282940066753099e+02
3.108669108669108283e+00 -1.658907892438338081e+02
3.113553113553113150e+00 -1.659092989692260289e+02
3.118437118437118016e+00 -1.659401186595215449e+02
3.123321123321122883e+00 -1.660215724601158627e+02
3.128205128205127750e+00 -1.660650132084021209e+02
3.133089133089132616e+00 -1.660815936516316356e+02
3.137973137973137483e+00 -1.660637442116779425e+02
3.142857142857142350e+00 -1.659958847640502313e+02
3.147741147741147216e+00 -1.659620309300507017e+02
3.152625152625152083e+00 -1.659522558385927766e+02
3.157509157509156950e+00 -1.659317420932158882e+02
3.162393162393161816e+00 -1.659691005243127222e+02
3.167277167277166683e+00 -1.658627463736362415e+02
3.172161172161171550e+00 -1.658178144861704766e+02
3.177045177045176416e+00 -1.658099622491640162e+02
3.181929181929181283e+00 -1.657438942023727009e+02
3.186813186813186149e+00 -1.656282251796225182e+02
3.191697191697191016e+00 -1.653582807193226358e+02
3.196581196581195883e+00 -1.650311978903418435e+02
3.201465201465200749e+00 -1.649566402443903428e+02
3.206349206349205616e+00 -1.647598676600729277e+02
3.211233211233210483e+00 -1.641840801436972868e+02
3.216117216117215349e+00 -1.640600867555270099e+02
3.221001221001220216e+00 -1.641585911745875421e+02
3.225885225885225083e+00 -1.640324313331954897e+02
3.230769230769229949e+00 -1.640404215072610157e+02
3.235653235653234816e+00 -1.641052438880356874e+02
3.240537240537239683e+00 -1.640985873446443293e+02
3.245421245421244549e+00 -1.640985635464694496e+02
3.250305250305249416e+00 -1.638144572778859924e+02
3.255189255189256059e+00 -1.633900871961820940e+02
3.260073260073260926e+00 -1.632821817751639344e+02
3.264957264957265792e+00 -1.633806045568223908e+02
3.269841269841270659e+00 -1.633996800534885665e+02
3.274725274725275526e+00 -1.633338179605007667e+02
3.279609279609280392e+00 -1.633264747657453313e+02
3.284493284493285259e+00 -1.632528916290418408e+02
3.289377289377290126e+00 -1.631619289854228896e+02
3.294261294261294992e+00 -1.631460684857494812e+02
3.299145299145299859e+00 -1.631221763102182365e+02
3.304029304029304726e+00 -1.632572771905100808e+02
3.308913308913309592e+00 -1.634027472407993855e+02
3.313797313797314459e+00 -1.633323754092314744e+02
3.318681318681319325e+00 -1.634026299953689545e+02
3.323565323565324192e+00 -1.636640588116617892e+02
3.328449328449329059e+00 -1.637702757325054108e+02
3.333333333333333925e+00 -1.637396824260072776e+02
3.338217338217338792e+00 -1.637252949324584677e+02
3.343101343101343659e+00 -1.637111300671409992e+02
3.347985347985348525e+00 -1.637031473703030429e+02
3.352869352869353392e+00 -1.636252382190507433e+02
3.357753357753358259e+00 -1.635355620225196844e+02
3.362637362637363125e+00 -1.635440527314579526e+02
3.367521367521367992e+00 -1.635466119862703636e+02
3.372405372405372859e+00 -1.635344068294547242e+02
3.377289377289377725e+00 -1.635618169568960525e+02
3.382173382173382592e+00 -1.635473188852041062e+02
3.387057387057387459e+00 -1.635394281606269544e+02
3.391941391941392325e+00 -1.635285672898177722e+02
3.396825396825397192e+00 -1.634916891406751631e+02
3.401709401709402059e+00 -1.634318776950566132e+02
3.406593406593406925e+00 -1.633642988807940810e+02
3.411477411477411792e+00 -1.634897920832061686e+02
3.416361416361416659e+00 -1.637544688191046305e+02
3.421245421245421525e+00 -1.638510166804091739e+02
3.426129426129426392e+00 -1.640069190845004528e+02
3.431013431013431259e+00 -1.645784636886428984e+02
3.435897435897436125e+00 -1.648125277747383279e+02
3.440781440781440992e+00 -1.647857058535626606e+02
3.445665445665445858e+00 -1.646505860834786859e+02
3.450549450549450725e+00 -1.645370874182290208e+02
3.455433455433455592e+00 -1.645348172842712131e+02
3.460317460317460458e+00 -1.645407636025748559e+02
3.465201465201465325e+00 -1.644577798949926262e+02
3.470085470085470192e+00 -1.647707467861054909e+02
3.474969474969475058e+00 -1.654264452461953852e+02
3.479853479853479925e+00 -1.655990641197277569e+02
3.484737484737484792e+00 -1.654344193022194531e+02
3.489621489621489658e+00 -1.653502870885104414e+02
3.494505494505494525e+00 -1.653725778511785904e+02
3.499389499389499392e+00 -1.653524860779320989e+02
3.504273504273504258e+00 -1.654830201902371414e+02
3.509157509157509125e+00 -1.651964327327539763e+02
3.514041514041513992e+00 -1.649254640185279470e+02
3.518925518925518858e+00 -1.649566292024633469e+02
3.523809523809523725e+00 -1.650647891674751691e+02
3.528693528693528592e+00 -1.651206503313397889e+02
3.533577533577533458e+00 -1.651580947137273370e+02
3.538461538461538325e+00 -1.651946564380968141e+02
3.543345543345543192e+00 -1.651498276478119180e+02
3.548229548229548058e+00 -1.650640227569067520e+02
3.553113553113552925e+00 -1.651227649817685688e+02
3.557997557997557792e+00 -1.651017354910933648e+02
3.562881562881562658e+00 -1.649549440757635921e+02
3.567765567765567525e+00 -1.647217745261711457e+02
3.572649572649572391e+00 -1.646164902335519287e+02
3.577533577533577258e+00 -1.644434699543788838e+02
3.582417582417582125e+00 -1.639417970335964014e+02
3.587301587301586991e+00 -1.636634901978273433e+02
3.592185592185591858e+00 -1.636824697716138530e+02
3.597069597069596725e+00 -1.636543180600355356e+02
3.601953601953601591e+00 -1.635872269011507569e+02
3.606837606837606458e+00 -1.636315928497738525e+02
3.611721611721611325e+00 -1.637028517717381249e+02
3.616605616605616191e+00 -1.637450106038665467e+02
3.621489621489621058e+00 -1.638573081871817863e+02
3.626373626373625925e+00 -1.639326037385170309e+02
3.631257631257630791e+00 -1.638596022315517189e+02
3.636141636141635658e+00 -1.638337386279592067e+02
3.641025641025640525e+00 -1.638471164384641270e+02
3.645909645909645391e+00 -1.638660435052562434e+02
3.650793650793650258e+00 -1.637929959387960537e+02
3.655677655677655125e+00 -1.636975882282905559e+02
3.660561660561659991e+00 -1.637344923751666386e+02
3.665445665445664858e+00 -1.638848889977402052e+02
3.670329670329669725e+00 -1.638769805584045116e+02
3.675213675213674591e+00 -1.638367662694344347e+02
3.680097680097679458e+00 -1.638339683210571707e+02
3.684981684981684324e+00 -1.638289024427803042e+02
3.689865689865689191e+00 -1.636570892411048703e+02
3.694749694749694058e+00 -1.635101626038734253e+02
3.699633699633698924e+00 -1.634694387987659070e+02
3.704517704517703791e+00 -1.632496742309492674e+02
3.709401709401708658e+00 -1.632447078304788306e+02
3.714285714285713524e+00 -1.631864687495197472e+02
3.719169719169718391e+00 -1.629610285901392217e+02
3.724053724053723258e+00 -1.628731755094588038e+02
3.728937728937728124e+00 -1.631074457646703024e+02
3.733821733821732991e+00 -1.632263143550174789e+02
3.738705738705737858e+00 -1.631733835489329465e+02
3.743589743589742724e+00 -1.631368134751528771e+02
3.748473748473747591e+00 -1.630076355472187117e+02
3.753357753357754234e+00 -1.630360771986546808e+02
3.758241758241759101e+00 -1.629964250525872842e+02
3.763125763125763967e+00 -1.629738694988608927e+02
3.768009768009768834e+00 -1.630298204197277983e+02
3.772893772893773701e+00 -1.630449272572109862e+02
3.777777777777778567e+00 -1.630377191163670147e+02
3.782661782661783434e+00 -1.631031288941538264e+02
3.787545787545788301e+00 -1.632686774453095495e+02
3.792429792429793167e+00 -1.634110393324930897e+02
3.797313797313798034e+00 -1.635824606483857337e+02
3.802197802197802901e+00 -1.638818134931057102e+02
3.807081807081807767e+00 -1.641065010068545575e+02
3.811965811965812634e+00 -1.641106959510996433e+02
3.816849816849817500e+00 -1.639713873240952751e+02
3.821733821733822367e+00 -1.638487477096187206e+02
3.826617826617827234e+00 -1.638535244308109213e+02
3.831501831501832100e+00 -1.637639446838861375e+02
3.836385836385836967e+00 -1.634190170165036875e+02
3.841269841269841834e+00 -1.631239382549038908e+02
3.846153846153846700e+00 -1.630861875026941448e+02
3.851037851037851567e+00 -1.631720312177913286e+02
3.855921855921856434e+00 -1.631848078987382564e+02
3.860805860805861300e+00 -1.631640495916165037e+02
3.865689865689866167e+00 -1.631482903966059155e+02
3.870573870573871034e+00 -1.631602539212156557e+02
3.875457875457875900e+00 -1.632031392637063334e+02
3.880341880341880767e+00 -1.631370132030052673e+02
3.885225885225885634e+00 -1.631157736190669709e+02
3.890109890109890500e+00 -1.631960004866395479e+02
3.894993894993895367e+00 -1.631517490684132099e+02
3.899877899877900234e+00 -1.629611655802364112e+02
3.904761904761905100e+00 -1.628579202878666479e+02
3.909645909645909967e+00 -1.629543450562006512e+02
3.914529914529914834e+00 -1.629751255165429313e+02
3.919413919413919700e+00 -1.628910491133410972e+02
3.924297924297924567e+00 -1.631659302962768834e+02
3.929181929181929434e+00 -1.631683160861669535e+02
3.934065934065934300e+00 -1.629963450821521747e+02
3.938949938949939167e+00 -1.631553255689346997e+02
3.943833943833944033e+00 -1.632723581895766074e+02
3.948717948717948900e+00 -1.632885476841532864e+02
3.953601953601953767e+00 -1.633681882953196407e+02
3.958485958485958633e+00 -1.634489061982400244e+02
3.963369963369963500e+00 -1.634477494822153290e+02
3.968253968253968367e+00 -1.635570104283190176e+02
3.973137973137973233e+00 -1.634559248803078617e+02
3.978021978021978100e+00 -1.632942283749422927e+02
3.982905982905982967e+00 -1.632777587744213861e+02
3.987789987789987833e+00 -1.632884137627172265e+02
3.992673992673992700e+00 -1.632047042119225182e+02
3.997557997557997567e+00 -1.631410567765936719e+02
4.002442002442002433e+00 -1.630688743452536187e+02
4.007326007326007300e+00 -1.630124223907612873e+02
4.012210012210012167e+00 -1.629980104910626153e+02
4.017094017094017033e+00 -1.629833053667769889e+02
4.021978021978021900e+00 -1.629260287573026744e+02
4.026862026862026767e+00 -1.629172802518339722e+02
4.031746031746031633e+00 -1.628928458492650293e+02
4.036630036630036500e+00 -1.629861352983927532e+02
4.041514041514041367e+00 -1.631267873548915759e+02
4.046398046398046233e+00 -1.630352991956640096e+02
4.051282051282051100e+00 -1.630216420913779984e+02
4.056166056166055967e+00 -1.632870941698871547e+02
4.061050061050060833e+00 -1.635778688741335714e+02
4.065934065934065700e+00 -1.635683572906990548e+02
4.070818070818070566e+00 -1.635563548264183282e+02
4.075702075702075433e+00 -1.635803771463082512e+02
4.080586080586080300e+00 -1.636263600112310996e+02
4.085470085470085166e+00 -1.636356002962355092e+02
4.090354090354090033e+00 -1.637064707637547656e+02
4.095238095238094900e+00 -1.636860085688962556e+02
4.100122100122099766e+00 -1.637781207241326058e+02
4.105006105006104633e+00 -1.637700094096813075e+02
4.109890109890109500e+00 -1.633715316654290461e+02
4.114774114774114366e+00 -1.632282119793839854e+02
4.119658119658119233e+00 -1.632705285982771102e+02
4.124542124542124100e+00 -1.632717049145660155e+02
4.129426129426128966e+00 -1.633214739440044809e+02
4.134310134310133833e+00 -1.634106939945594661e+02
4.139194139194138700e+00 -1.634034878895975851e+02
4.144078144078143566e+00 -1.633735188353599597e+02
4.148962148962148433e+00 -1.634185469210817416e+02
4.153846153846153300e+00 -1.636387514244045747e+02
4.158730158730158166e+00 -1.637152973303087720e+02
4.163614163614163033e+00 -1.636529240380760939e+02
4.168498168498167900e+00 -1.635996099178281327e+02
4.173382173382172766e+00 -1.635932486710818239e+02
4.178266178266177633e+00 -1.635852632095135846e+02
4.183150183150182500e+00 -1.635971715192711144e+02
4.188034188034187366e+00 -1.636137967004194422e+02
4.192918192918192233e+00 -1.637224509884546535e+02
4.197802197802197099e+00 -1.638813175988302078e+02
4.202686202686201966e+00 -1.638053873416717181e+02
4.207570207570206833e+00 -1.637960535515757954e+02
4.212454212454211699e+00 -1.638178146255964975e+02
4.217338217338216566e+00 -1.638722734613327532e+02
4.222222222222221433e+00 -1.639643078087555921e+02
4.227106227106226299e+00 -1.640435270993882284e+02
4.231990231990231166e+00 -1.640702994724113637e+02
4.236874236874236033e+00 -1.640976102200346531e+02
4.241758241758240899e+00 -1.640827223134524502e+02
4.246642246642245766e+00 -1.640899810605584435e+02
4.251526251526250633e+00 -1.640522102797271771e+02
4.256410256410257276e+00 -1.640420945408351656e+02
4.261294261294262142e+00 -1.639566207242690439e+02
4.266178266178267009e+00 -1.640166088804749052e+02
4.271062271062271876e+00 -1.641239826871924663e+02
4.275946275946276742e+00 -1.641905999830382257e+02
4.280830280830281609e+00 -1.640751075818327820e+02
4.285714285714286476e+00 -1.640378541783618687e+02
4.290598290598291342e+00 -1.640510824996436554e+02
4.295482295482296209e+00 -1.638538603089748165e+02
4.300366300366301076e+00 -1.637029596019634141e+02
4.305250305250305942e+00 -1.634343228113780810e+02
4.310134310134310809e+00 -1.633409922240032586e+02
4.315018315018315676e+00 -1.632664906548930617e+02
4.319902319902320542e+00 -1.631628197999081920e+02
4.324786324786325409e+00 -1.632585150484031544e+02
4.329670329670330275e+00 -1.636493064121610246e+02
4.334554334554335142e+00 -1.636526222494797480e+02
4.339438339438340009e+00 -1.635250361714504947e+02
4.344322344322344875e+00 -1.636775122239905045e+02
4.349206349206349742e+00 -1.637357932033068835e+02
4.354090354090354609e+00 -1.637678990458165345e+02
4.358974358974359475e+00 -1.638353821580284944e+02
4.363858363858364342e+00 -1.638323808403308419e+02
4.368742368742369209e+00 -1.638800799122084300e+02
4.373626373626374075e+00 -1.639758513793786392e+02
4.378510378510378942e+00 -1.640157681959791489e+02
4.383394383394383809e+00 -1.640591701942448140e+02
4.388278388278388675e+00 -1.641664998275935545e+02
4.393162393162393542e+00 -1.640321848928363409e+02
4.398046398046398409e+00 -1.637133935818199006e+02
4.402930402930403275e+00 -1.635478327044044136e+02
4.407814407814408142e+00 -1.635179944570415955e+02
4.412698412698413009e+00 -1.634474390564553232e+02
4.417582417582417875e+00 -1.634454831945889453e+02
4.422466422466422742e+00 -1.635741479209590921e+02
4.427350427350427609e+00 -1.636021679953016417e+02
4.432234432234432475e+00 -1.635762096746252041e+02
4.437118437118437342e+00 -1.634247306928510568e+02
4.442002442002442208e+00 -1.632605170215518342e+02
4.446886446886447075e+00 -1.631274527656836426e+02
4.451770451770451942e+00 -1.631137824395062808e+02
4.456654456654456808e+00 -1.631396726528437569e+02
4.461538461538461675e+00 -1.632713718627428818e+02
4.466422466422466542e+00 -1.632042905274683164e+02
4.471306471306471408e+00 -1.631806708629160312e+02
4.476190476190476275e+00 -1.632158334059843980e+02
4.481074481074481142e+00 -1.632853340276137146e+02
4.485958485958486008e+00 -1.632784352534830532e+02
4.490842490842490875e+00 -1.631916341661915340e+02
4.495726495726495742e+00 -1.631899716476089850e+02
4.500610500610500608e+00 -1.631235640580104018e+02
4.505494505494505475e+00 -1.631562153952981760e+02
4.510378510378510342e+00 -1.631693689686210860e+02
4.515262515262515208e+00 -1.632516350059956380e+02
4.520146520146520075e+00 -1.632902451745073336e+02
4.525030525030524942e+00 -1.634198479027999156e+02
4.529914529914529808e+00 -1.634639789948599855e+02
4.534798534798534675e+00 -1.635805313811352448e+02
4.539682539682539542e+00 -1.635432514468567149e+02
4.544566544566544408e+00 -1.633981073767650116e+02
4.549450549450549275e+00 -1.634523818881837371e+02
4.554334554334554142e+00 -1.635929347412397306e+02
4.559218559218559008e+00 -1.637838932544155455e+02
4.564102564102563875e+00 -1.638056036490919780e+02
4.568986568986568741e+00 -1.637990591660124551e+02
4.573870573870573608e+00 -1.637454094622043215e+02
4.578754578754578475e+00 -1.637910106031397390e+02
4.583638583638583341e+00 -1.638558713379786127e+02
4.588522588522588208e+00 -1.637712019221395394e+02
4.593406593406593075e+00 -1.637322454247697294e+02
4.598290598290597941e+00 -1.637471841785657318e+02
4.603174603174602808e+00 -1.637601633686519449e+02
4.608058608058607675e+00 -1.637141555735439340e+02
4.612942612942612541e+00 -1.636993629458842463e+02
4.617826617826617408e+00 -1.639599786127214998e+02
4.622710622710622275e+00 -1.641821762659220099e+02
4.627594627594627141e+00 -1.642242566899871008e+02
4.632478632478632008e+00 -1.642959437796534132e+02
4.637362637362636875e+00 -1.643729115194611268e+02
4.642246642246641741e+00 -1.642818263774244940e+02
4.647130647130646608e+00 -1.640376911846593373e+02
4.652014652014651475e+00 -1.640375676085355678e+02
4.656898656898656341e+00 -1.641554132695362966e+02
4.661782661782661208e+00 -1.643798482473630429e+02
4.666666666666666075e+00 -1.643428907255489548e+02
4.671550671550670941e+00 -1.639610481046938162e+02
4.676434676434675808e+00 -1.638832046919287393e+02
4.681318681318680675e+00 -1.639830286958811030e+02
4.686202686202685541e+00 -1.639955816811900604e+02
4.691086691086690408e+00 -1.639506385426342376e+02
4.695970695970695274e+00 -1.639344173003338483e+02
4.700854700854700141e+00 -1.639778482357789073e+02
4.705738705738705008e+00 -1.640125469414055885e+02
4.710622710622709874e+00 -1.640452033791685835e+02
4.715506715506714741e+00 -1.639344102642397729e+02
4.720390720390719608e+00 -1.640838281874971756e+02
4.725274725274724474e+00 -1.641617600675803317e+02
4.730158730158729341e+00 -1.639948172302789544e+02
4.735042735042734208e+00 -1.640762882296585019e+02
4.739926739926739074e+00 -1.641366824123165316e+02
4.744810744810743941e+00 -1.642228715429454837e+02
4.749694749694748808e+00 -1.642332554281438206e+02
4.754578754578755451e+00 -1.642646936055207902e+02
4.759462759462760317e+00 -1.644758164807883816e+02
4.764346764346765184e+00 -1.646966456464310795e+02
4.769230769230770051e+00 -1.645842185440773733e+02
4.774114774114774917e+00 -1.646397344981093056e+02
4.778998778998779784e+00 -1.648001620320044935e+02
4.783882783882784651e+00 -1.648186459546171250e+02
4.788766788766789517e+00 -1.648450540404826370e+02
4.793650793650794384e+00 -1.648047792582229363e+02
4.798534798534799251e+00 -1.647010410174918889e+02
4.803418803418804117e+00 -1.645656447471144190e+02
4.808302808302808984e+00 -1.645748698052834698e+02
4.813186813186813851e+00 -1.645445616346956967e+02
4.818070818070818717e+00 -1.644357917650881404e+02
4.822954822954823584e+00 -1.642927419026150631e+02
4.827838827838828450e+00 -1.642697714902597568e+02
4.832722832722833317e+00 -1.643724155675723750e+02
4.837606837606838184e+00 -1.643280572186400832e+02
4.842490842490843050e+00 -1.642895749119535083e+02
4.847374847374847917e+00 -1.642980721001052586e+02
4.852258852258852784e+00 -1.642172252327365527e+02
4.857142857142857650e+00 -1.641825165717011998e+02
4.862026862026862517e+00 -1.642690441775144166e+02
4.866910866910867384e+00 -1.644335767913199220e+02
4.871794871794872250e+00 -1.645132200980637549e+02
4.876678876678877117e+00 -1.646468469817060054e+02
4.881562881562881984e+00 -1.646175512934542553e+02
4.886446886446886850e+00 -1.647452883702052588e+02
4.891330891330891717e+00 -1.651778195708452017e+02
4.896214896214896584e+00 -1.653098289732278658e+02
4.901098901098901450e+00 -1.653311733148466374e+02
4.905982905982906317e+00 -1.655145989876806141e+02
4.910866910866911184e+00 -1.657352686091042244e+02
4.915750915750916050e+00 -1.658117834207264707e+02
4.920634920634920917e+00 -1.658014702940947416e+02
4.925518925518925784e+00 -1.658460285199421662e+02
4.930402930402930650e+00 -1.658244068476955420e+02
4.935286935286935517e+00 -1.659458050746031006e+02
4.940170940170940383e+00 -1.660439563151656444e+02
4.945054945054945250e+00 -1.660712977156512977e+02
4.949938949938950117e+00 -1.663386734365461450e+02
4.954822954822954983e+00 -1.662498779197782994e+02
4.959706959706959850e+00 -1.662562926722231396e+02
4.964590964590964717e+00 -1.664378774191204684e+02
4.969474969474969583e+00 -1.664475580790938238e+02
4.974358974358974450e+00 -1.663579498940199528e+02
4.979242979242979317e+00 -1.661792780046630469e+02
4.984126984126984183e+00 -1.659475292943949967e+02
4.989010989010989050e+00 -1.659351716684672624e+02
4.993894993894993917e+00 -1.660081959111047354e+02
4.998778998778998783e+00 -1.659644933427350395e+02
5.003663003663003650e+00 -1.659512541225446967e+02
5.008547008547008517e+00 -1.658980961172466664e+02
5.013431013431013383e+00 -1.659526507508828104e+02
5.018315018315018250e+00 -1.661454078785754405e+02
5.023199023199023117e+00 -1.663498113803174476e+02
5.028083028083027983e+00 -1.664588055609664252e+02
5.032967032967032850e+00 -1.666047441424633746e+02
5.037851037851037717e+00 -1.665558214821136289e+02
5.042735042735042583e+00 -1.665044054946459369e+02
5.047619047619047450e+00 -1.664688572838079779e+02
5.052503052503052317e+00 -1.664296142402269822e+02
5.057387057387057183e+00 -1.666295367564873118e+02
5.062271062271062050e+00 -1.666743021149769106e+02
5.067155067155066916e+00 -1.667342529783562384e+02
5.072039072039071783e+00 -1.669694900741612003e+02
5.076923076923076650e+00 -1.670560518198805653e+02
5.081807081807081516e+00 -1.669661118385744203e+02
5.086691086691086383e+00 -1.669154561692299410e+02
5.091575091575091250e+00 -1.669272144661016739e+02
5.096459096459096116e+00 -1.668264808230475751e+02
5.101343101343100983e+00 -1.669099776253952427e+02
5.106227106227105850e+00 -1.669397300492266538e+02
5.111111111111110716e+00 -1.667361395326675506e+02
5.115995115995115583e+00 -1.666746263029503154e+02
5.120879120879120450e+00 -1.666699382456246497e+02
5.125763125763125316e+00 -1.667007967757329538e+02
5.130647130647130183e+00 -1.666857185437180817e+02
5.135531135531135050e+00 -1.666435510228106409e+02
5.140415140415139916e+00 -1.666541923394629521e+02
5.145299145299144783e+00 -1.666001669853470730e+02
5.150183150183149650e+00 -1.666210241734460737e+02
5.155067155067154516e+00 -1.667011529319547662e+02
5.159951159951159383e+00 -1.665647068968963822e+02
5.164835164835164250e+00 -1.663305665503656599e+02
5.169719169719169116e+00 -1.662778651549036795e+02
5.174603174603173983e+00 -1.664077320980364050e+02
5.179487179487178850e+00 -1.664999621137813790e+02
5.184371184371183716e+00 -1.663208088836173033e+02
5.189255189255188583e+00 -1.660662453281197770e+02
5.194139194139193449e+00 -1.660468714845824252e+02
5.199023199023198316e+00 -1.661798794162642139e+02
5.203907203907203183e+00 -1.664380751207496871e+02
5.208791208791208049e+00 -1.665782493374512967e+02
5.213675213675212916e+00 -1.664017204043161939e+02
5.218559218559217783e+00 -1.661715183277493679e+02
5.223443223443222649e+00 -1.661308301251879129e+02
5.228327228327227516e+00 -1.661910140210876818e+02
5.233211233211232383e+00 -1.662763528933596149e+02
5.238095238095237249e+00 -1.662034236913707730e+02
5.242979242979242116e+00 -1.661048617309066913e+02
5.247863247863246983e+00 -1.660645646503985802e+02
5.252747252747251849e+00 -1.659881844901317436e+02
5.257631257631258492e+00 -1.661949574968226102e+02
5.262515262515263359e+00 -1.663181957324637494e+02
5.267399267399268226e+00 -1.662685528041433827e+02
5.272283272283273092e+00 -1.661545517299687731e+02
5.277167277167277959e+00 -1.659750123477250838e+02
5.282051282051282826e+00 -1.659751498465252268e+02
5.286935286935287692e+00 -1.659615373332311492e+02
5.291819291819292559e+00 -1.658558429537495158e+02
5.296703296703297426e+00 -1.658109757884496105e+02
5.301587301587302292e+00 -1.659208459857526634e+02
5.306471306471307159e+00 -1.660363165897798865e+02
5.311355311355312026e+00 -1.660606552206076003e+02
5.316239316239316892e+00 -1.661542673023469092e+02
5.321123321123321759e+00 -1.661523528790894204e+02
5.326007326007326625e+00 -1.662065158600415486e+02
5.330891330891331492e+00 -1.663855858347148455e+02
5.335775335775336359e+00 -1.664280296083875896e+02
5.340659340659341225e+00 -1.664617027456232279e+02
5.345543345543346092e+00 -1.664418021994811454e+02
5.350427350427350959e+00 -1.663746977135627390e+02
5.355311355311355825e+00 -1.663044287833238570e+02
5.360195360195360692e+00 -1.662163632440324932e+02
5.365079365079365559e+00 -1.662598326318853879e+02
5.369963369963370425e+00 -1.663377211600260637e+02
5.374847374847375292e+00 -1.662489438396430614e+02
5.379731379731380159e+00 -1.663375391363136657e+02
5.384615384615385025e+00 -1.666395680550264728e+02
5.389499389499389892e+00 -1.666929132609429303e+02
5.394383394383394759e+00 -1.666327542874155938e+02
5.399267399267399625e+00 -1.664728996406660713e+02
5.404151404151404492e+00 -1.665189432708581592e+02
5.409035409035409359e+00 -1.668200437478666913e+02
5.413919413919414225e+00 -1.668174857121097148e+02
5.418803418803419092e+00 -1.666990045089927719e+02
5.423687423687423959e+00 -1.666635606760442272e+02
5.428571428571428825e+00 -1.667156909892514705e+02
5.433455433455433692e+00 -1.669418077724979810e+02
5.438339438339438559e+00 -1.672007496122100179e+02
5.443223443223443425e+00 -1.672622683215851964e+02
5.448107448107448292e+00 -1.672686023155721387e+02
5.452991452991453158e+00 -1.672764512162219717e+02
5.457875457875458025e+00 -1.673974748205872913e+02
5.462759462759462892e+00 -1.673968156049106142e+02
5.467643467643467758e+00 -1.673454777508665359e+02
5.472527472527472625e+00 -1.674423202839963096e+02
5.477411477411477492e+00 -1.673971890696458047e+02
5.482295482295482358e+00 -1.674768311116603172e+02
5.487179487179487225e+00 -1.675580842649243891e+02
5.492063492063492092e+00 -1.676907309078629851e+02
5.496947496947496958e+00 -1.678713711126971191e+02
5.501831501831501825e+00 -1.677847926870496735e+02
5.506715506715506692e+00 -1.678114630290678804e+02
5.511599511599511558e+00 -1.679339081521432604e+02
5.516483516483516425e+00 -1.680180675881934178e+02
5.521367521367521292e+00 -1.677873124426781430e+02
5.526251526251526158e+00 -1.674716637332439291e+02
5.531135531135531025e+00 -1.672297720967664247e+02
5.536019536019535892e+00 -1.668991046429849519e+02
5.540903540903540758e+00 -1.667552336015564265e+02
5.545787545787545625e+00 -1.667729230289484406e+02
5.550671550671550492e+00 -1.668499645803606484e+02
5.555555555555555358e+00 -1.668252944601841818e+02
5.560439560439560225e+00 -1.665921959834981294e+02
5.565323565323565091e+00 -1.664158015065055451e+02
5.570207570207569958e+00 -1.664698838049637004e+02
5.575091575091574825e+00 -1.664649731121390914e+02
5.579975579975579691e+00 -1.665105272090616495e+02
5.584859584859584558e+00 -1.665385841650248153e+02
5.589743589743589425e+00 -1.665390290749242013e+02
5.594627594627594291e+00 -1.663636008526023602e+02
5.599511599511599158e+00 -1.658149110798620711e+02
5.604395604395604025e+00 -1.656536722655604308e+02
5.609279609279608891e+00 -1.656792505674386291e+02
5.614163614163613758e+00 -1.656856784789468691e+02
5.619047619047618625e+00 -1.655406821982348333e+02
5.623931623931623491e+00 -1.652290793315608823e+02
5.628815628815628358e+00 -1.652001923830799512e+02
5.633699633699633225e+00 -1.652025512867760142e+02
5.638583638583638091e+00 -1.652395951148609754e+02
5.643467643467642958e+00 -1.652494635294132195e+02
5.648351648351647825e+00 -1.650113267406102580e+02
5.653235653235652691e+00 -1.647427120966377174e+02
5.658119658119657558e+00 -1.646537454708783628e+02
5.663003663003662425e+00 -1.646502063365103936e+02
5.667887667887667291e+00 -1.646506065164342090e+02
5.672771672771672158e+00 -1.646228037718352653e+02
5.677655677655677025e+00 -1.645305662145237591e+02
5.682539682539681891e+00 -1.644005125221323738e+02
5.687423687423686758e+00 -1.643252025881618579e+02
5.692307692307691624e+00 -1.642032571139364165e+02
5.697191697191696491e+00 -1.641032100223574162e+02
5.702075702075701358e+00 -1.641554514022128046e+02
5.706959706959706224e+00 -1.641821169423660365e+02
5.711843711843711091e+00 -1.642754458176006551e+02
5.716727716727715958e+00 -1.642549198979934317e+02
5.721611721611720824e+00 -1.642210780802050181e+02
5.726495726495725691e+00 -1.641619303908752272e+02
5.731379731379730558e+00 -1.639229000577968236e+02
5.736263736263735424e+00 -1.637728984385425690e+02
5.741147741147740291e+00 -1.638550547543390508e+02
5.746031746031745158e+00 -1.640134233665874604e+02
5.750915750915750024e+00 -1.640699131411285521e+02
5.755799755799756667e+00 -1.641814533306803980e+02
5.760683760683761534e+00 -1.642577471376949347e+02
5.765567765567766401e+00 -1.642694924600787942e+02
5.770451770451771267e+00 -1.642823782362302723e+02
5.775335775335776134e+00 -1.643068933095502757e+02
5.780219780219781001e+00 -1.644415570395738655e+02
5.785103785103785867e+00 -1.645533324439631997e+02
5.789987789987790734e+00 -1.645558255505773388e+02
5.794871794871795601e+00 -1.646261525115229460e+02
5.799755799755800467e+00 -1.646188858957331718e+02
5.804639804639805334e+00 -1.645597191930309009e+02
5.809523809523810201e+00 -1.645193790750971914e+02
5.814407814407815067e+00 -1.646460956901253780e+02
5.819291819291819934e+00 -1.650612331902335654e+02
5.824175824175824800e+00 -1.652010677687455882e+02
5.829059829059829667e+00 -1.651187191113907033e+02
5.833943833943834534e+00 -1.648853658268107836e+02
5.838827838827839400e+00 -1.647870738936598229e+02
5.843711843711844267e+00 -1.649703399029267530e+02
5.848595848595849134e+00 -1.649700702441422209e+02
5.853479853479854000e+00 -1.648856879917053391e+02
5.858363858363858867e+00 -1.645869014902059746e+02
5.863247863247863734e+00 -1.644021760703901691e+02
5.868131868131868600e+00 -1.645696700337134359e+02
5.873015873015873467e+00 -1.646792841698352845e+02
5.877899877899878334e+00 -1.647124600808188006e+02
5.882783882783883200e+00 -1.646848523851566028e+02
5.887667887667888067e+00 -1.646098763828618132e+02
5.892551892551892934e+00 -1.646264970620252370e+02
5.897435897435897800e+00 -1.647466284654913409e+02
5.902319902319902667e+00 -1.649541769344247939e+02
5.907203907203907534e+00 -1.651041727945363959e+02
5.912087912087912400e+00 -1.652169134288920134e+02
5.916971916971917267e+00 -1.652319218316425520e+02
5.921855921855922134e+00 -1.650486355326759451e+02
5.926739926739927000e+00 -1.650746534183775509e+02
5.931623931623931867e+00 -1.651123962747461746e+02
5.936507936507936734e+00 -1.651923983308746813e+02
5.941391941391941600e+00 -1.652178869866302193e+02
5.946275946275946467e+00 -1.652235684463683469e+02
5.951159951159951333e+00 -1.655740581723424611e+02
5.956043956043956200e+00 -1.657331786435748029e+02
5.960927960927961067e+00 -1.656673921260848203e+02
5.965811965811965933e+00 -1.655773220800274999e+02
5.970695970695970800e+00 -1.655610457283702601e+02
5.975579975579975667e+00 -1.655673975794211117e+02
5.980463980463980533e+00 -1.655538824811020504e+02
5.985347985347985400e+00 -1.655573381961403072e+02
5.990231990231990267e+00 -1.655265249878066811e+02
5.995115995115995133e+00 -1.654732091853123279e+02
6.000000000000000000e+00 -1.654536581033353855e+02
6.004884004884004867e+00 -1.654787391327729722e+02
6.009768009768009733e+00 -1.654692362040888156e+02
6.014652014652014600e+00 -1.654525532133507113e+02
6.019536019536019467e+00 -1.654907701859909537e+02
6.024420024420024333e+00 -1.655664690306927014e+02
6.029304029304029200e+00 -1.656411308721500859e+02
6.034188034188034067e+00 -1.656076683964063818e+02
6.039072039072038933e+00 -1.655604344380990085e+02
6.043956043956043800e+00 -1.655559334201464310e+02
6.048840048840048667e+00 -1.654913527552923256e+02
6.053724053724053533e+00 -1.656342844807701908e+02
6.058608058608058400e+00 -1.660258057179978834e+02
6.063492063492063266e+00 -1.662581050030644008e+02
6.068376068376068133e+00 -1.662617384339721980e+02
6.073260073260073000e+00 -1.664364074134810778e+02
6.078144078144077866e+00 -1.669816599032248234e+02
6.083028083028082733e+00 -1.672586748381766597e+02
6.087912087912087600e+00 -1.672756147995821436e+02
6.092796092796092466e+00 -1.674868304011172597e+02
6.097680097680097333e+00 -1.674774360728690112e+02
6.102564102564102200e+00 -1.674976916027217158e+02
6.107448107448107066e+00 -1.676136786144596726e+02
6.112332112332111933e+00 -1.675800941008234304e+02
6.117216117216116800e+00 -1.673375146073354642e+02
6.122100122100121666e+00 -1.671747635527684110e+02
6.126984126984126533e+00 -1.672059251208528394e+02
6.131868131868131400e+00 -1.670311882472906859e+02
6.136752136752136266e+00 -1.671142851391949193e+02
6.141636141636141133e+00 -1.673622505179235986e+02
6.146520146520146000e+00 -1.672306993316215085e+02
6.151404151404150866e+00 -1.671174222671772895e+02
6.156288156288155733e+00 -1.670841074110107911e+02
6.161172161172160600e+00 -1.672046571390911254e+02
6.166056166056165466e+00 -1.673394173644981038e+02
6.170940170940170333e+00 -1.673323119514896291e+02
6.175824175824175200e+00 -1.672406093090872332e+02
6.180708180708180066e+00 -1.668329612536024342e+02
6.185592185592184933e+00 -1.666309762832521528e+02
6.190476190476189799e+00 -1.667504578656993601e+02
6.195360195360194666e+00 -1.668363914878767957e+02
6.200244200244199533e+00 -1.668644426838800143e+02
6.205128205128204399e+00 -1.668465088623449333e+02
6.210012210012209266e+00 -1.667689899844003492e+02
6.214896214896214133e+00 -1.667185973690524747e+02
6.219780219780218999e+00 -1.666712147747137180e+02
6.224664224664223866e+00 -1.666572526844163917e+02
6.229548229548228733e+00 -1.666763128192314980e+02
6.234432234432233599e+00 -1.666171109935231698e+02
6.239316239316238466e+00 -1.665966810555187578e+02
6.244200244200243333e+00 -1.665574571992803214e+02
6.249084249084248199e+00 -1.665630302266242495e+02
6.253968253968253066e+00 -1.666735379879731340e+02
6.258852258852257933e+00 -1.665587940647819210e+02
6.263736263736262799e+00 -1.664374396641702560e+02
6.268620268620267666e+00 -1.665361162710154019e+02
6.273504273504272533e+00 -1.664108740412510201e+02
6.278388278388277399e+00 -1.660596057552931484e+02
6.283272283272282266e+00 -1.658601009773496742e+02
6.288156288156287133e+00 -1.659114182489807092e+02
6.293040293040291999e+00 -1.659851439472574270e+02
6.297924297924296866e+00 -1.660034883351083579e+02
6.302808302808301733e+00 -1.660080148155370239e+02
6.307692307692306599e+00 -1.659374267190936791e+02
6.312576312576311466e+00 -1.658946824890495009e+02
6.317460317460316332e+00 -1.659926807194782157e+02
6.322344322344321199e+00 -1.660286297359177183e+02
6.327228327228326066e+00 -1.660156007726897087e+02
6.332112332112330932e+00 -1.660298872177442036e+02
6.336996336996335799e+00 -1.661360034655795630e+02
6.341880341880340666e+00 -1.662145290710782035e+02
6.346764346764345532e+00 -1.661770083658189208e+02
6.351648351648350399e+00 -1.662459569826967538e+02
6.356532356532355266e+00 -1.662572561952373178e+02
6.361416361416360132e+00 -1.661436790921380009e+02
6.366300366300364999e+00 -1.662402900622822983e+02
6.371184371184369866e+00 -1.661865392995977118e+02
6.376068376068374732e+00 -1.660848592086356348e+02
6.380952380952379599e+00 -1.660843703017318091e+02
6.385836385836384466e+00 -1.660933444709950777e+02
6.390720390720389332e+00 -1.660045532883308397e+02
6.395604395604394199e+00 -1.659989638611621388e+02
6.400488400488399066e+00 -1.664168249225407408e+02
6.405372405372403932e+00 -1.666996984030530200e+02
6.410256410256408799e+00 -1.667356735460399193e+02
6.415140415140413666e+00 -1.666611714504657016e+02
6.420024420024418532e+00 -1.666627783570762062e+02
6.424908424908423399e+00 -1.666715680701022677e+02
6.429792429792428266e+00 -1.667811110073030818e+02
6.434676434676433132e+00 -1.668994954435297586e+02
6.439560439560437999e+00 -1.669802504469094515e+02
6.444444444444442865e+00 -1.669388109993012108e+02
6.449328449328447732e+00 -1.668100592036109333e+02
6.454212454212452599e+00 -1.667232678421807464e+02
6.459096459096457465e+00 -1.666494521385335759e+02
6.463980463980462332e+00 -1.666397678866152887e+02
6.468864468864467199e+00 -1.666319065669263750e+02
6.473748473748472065e+00 -1.666451420745221981e+02
6.478632478632476932e+00 -1.668175541278981200e+02
6.483516483516481799e+00 -1.668345056636793799e+02
6.488400488400486665e+00 -1.668854358718223523e+02
6.493284493284491532e+00 -1.671285779334329504e+02
6.498168498168496399e+00 -1.675209172070832153e+02
6.503052503052501265e+00 -1.678013921260366885e+02
6.507936507936509685e+00 -1.677328742688714840e+02
6.512820512820514551e+00 -1.676418693514686993e+02
6.517704517704519418e+00 -1.670118274312007429e+02
6.522588522588524285e+00 -1.665516021566843960e+02
6.527472527472529151e+00 -1.665935323756463333e+02
6.532356532356534018e+00 -1.666209485239636763e+02
6.537240537240538885e+00 -1.665483237257118105e+02
6.542124542124543751e+00 -1.665135362513953510e+02
6.547008547008548618e+00 -1.664086266202149034e+02
6.551892551892553485e+00 -1.663762466544651488e+02
6.556776556776558351e+00 -1.663388381182211901e+02
6.561660561660563218e+00 -1.663499601540050890e+02
6.566544566544568085e+00 -1.663753710748540016e+02
6.571428571428572951e+00 -1.665037536796357358e+02
6.576312576312577818e+00 -1.666239050689319185e+02
6.581196581196582684e+00 -1.668244856992550922e+02
6.586080586080587551e+00 -1.668329118649444922e+02
6.590964590964592418e+00 -1.667707615074746172e+02
6.595848595848597284e+00 -1.667802151287454819e+02
6.600732600732602151e+00 -1.667381376363061349e+02
6.605616605616607018e+00 -1.667167531144666270e+02
6.610500610500611884e+00 -1.668097099458414618e+02
6.615384615384616751e+00 -1.669777916968020577e+02
6.620268620268621618e+00 -1.669176209807026225e+02
6.625152625152626484e+00 -1.669737924748633304e+02
6.630036630036631351e+00 -1.667736970741193545e+02
6.634920634920636218e+00 -1.663467581519018950e+02
6.639804639804641084e+00 -1.661548060437371248e+02
6.644688644688645951e+00 -1.661564701353403848e+02
6.649572649572650818e+00 -1.659675686525899891e+02
6.654456654456655684e+00 -1.658675557695696625e+02
6.659340659340660551e+00 -1.658220964374015409e+02
6.664224664224665418e+00 -1.657989513988720773e+02
6.669108669108670284e+00 -1.658919246000783687e+02
6.673992673992675151e+00 -1.660277615268694547e+02
6.678876678876680018e+00 -1.660190838634821944e+02
6.683760683760684884e+00 -1.660297628788754594e+02
6.688644688644689751e+00 -1.659099122205018091e+02
6.693528693528694617e+00 -1.657957141833776973e+02
6.698412698412699484e+00 -1.658123256373496872e+02
6.703296703296704351e+00 -1.658101940008813244e+02
6.708180708180709217e+00 -1.658322104204569314e+02
6.713064713064714084e+00 -1.658913271469537563e+02
6.717948717948718951e+00 -1.659107032294523094e+02
6.722832722832723817e+00 -1.659381904711122786e+02
6.727716727716728684e+00 -1.660164194119761305e+02
6.732600732600733551e+00 -1.660789646908169743e+02
6.737484737484738417e+00 -1.665918881911101721e+02
6.742368742368743284e+00 -1.669964395622879749e+02
6.747252747252748151e+00 -1.668671661196682408e+02
6.752136752136753017e+00 -1.668874286141239054e+02
6.757020757020757884e+00 -1.669548855691777476e+02
6.761904761904762751e+00 -1.669198947033567322e+02
6.766788766788767617e+00 -1.670659432030545872e+02
6.771672771672772484e+00 -1.670728766008346611e+02
6.776556776556777351e+00 -1.668930750544176362e+02
6.781440781440782217e+00 -1.666003330057461085e+02
6.786324786324787084e+00 -1.664842873237475942e+02
6.791208791208791951e+00 -1.664854793277823148e+02
6.796092796092796817e+00 -1.663278370504443444e+02
6.800976800976801684e+00 -1.662034822952541049e+02
6.805860805860806551e+00 -1.661783878411195303e+02
6.810744810744811417e+00 -1.662149683100954860e+02
6.815628815628816284e+00 -1.661267105965178530e+02
6.820512820512821150e+00 -1.660440452463612360e+02
6.825396825396826017e+00 -1.660472658778048753e+02
6.830280830280830884e+00 -1.659835702075608594e+02
6.835164835164835750e+00 -1.659928583833260234e+02
6.840048840048840617e+00 -1.657966235882664989e+02
6.844932844932845484e+00 -1.655443466258056446e+02
6.849816849816850350e+00 -1.656632283729934443e+02
6.854700854700855217e+00 -1.659551499917928368e+02
6.859584859584860084e+00 -1.660546931461085762e+02
6.864468864468864950e+00 -1.660540251319278866e+02
6.869352869352869817e+00 -1.662217743197431901e+02
6.874236874236874684e+00 -1.662990323363826235e+02
6.879120879120879550e+00 -1.660087074572430765e+02
6.884004884004884417e+00 -1.657961303273104363e+02
6.888888888888889284e+00 -1.658164983088963425e+02
6.893772893772894150e+00 -1.657091663747647488e+02
6.898656898656899017e+00 -1.657559201766585488e+02
6.903540903540903884e+00 -1.657177806993636295e+02
6.908424908424908750e+00 -1.657883508065401941e+02
6.913308913308913617e+00 -1.657623035103379721e+02
6.918192918192918484e+00 -1.655919287740916275e+02
6.923076923076923350e+00 -1.653850519009795335e+02
6.927960927960928217e+00 -1.649226183988073444e+02
6.932844932844933084e+00 -1.647210816270937528e+02
6.937728937728937950e+00 -1.646046131566077975e+02
6.942612942612942817e+00 -1.645594410993411429e+02
6.947496947496947683e+00 -1.645526349730038760e+02
6.952380952380952550e+00 -1.645325338940617712e+02
6.957264957264957417e+00 -1.643758431962365876e+02
6.962148962148962283e+00 -1.643471541714092723e+02
6.967032967032967150e+00 -1.644681857095545467e+02
6.971916971916972017e+00 -1.644799541328495138e+02
6.976800976800976883e+00 -1.644865820915911172e+02
6.981684981684981750e+00 -1.645406332000579255e+02
6.986568986568986617e+00 -1.645170195800854174e+02
6.991452991452991483e+00 -1.645478388763382611e+02
6.996336996336996350e+00 -1.645865115805521839e+02
7.001221001221001217e+00 -1.642229069481913655e+02
7.006105006105006083e+00 -1.639449684647486833e+02
7.010989010989010950e+00 -1.639252649476151475e+02
7.015873015873015817e+00 -1.639880007457984448e+02
7.020757020757020683e+00 -1.640589797586095528e+02
7.025641025641025550e+00 -1.640491303112063974e+02
7.030525030525030417e+00 -1.640231332707359115e+02
7.035409035409035283e+00 -1.640711206690238271e+02
7.040293040293040150e+00 -1.640666364696677419e+02
7.045177045177045017e+00 -1.640221373633432336e+02
7.050061050061049883e+00 -1.640598867447730242e+02
7.054945054945054750e+00 -1.640528794412338129e+02
7.059829059829059617e+00 -1.641372491691827804e+02
7.064713064713064483e+00 -1.640513412793214059e+02
7.069597069597069350e+00 -1.637704913333006971e+02
7.074481074481074216e+00 -1.637796816945742648e+02
7.079365079365079083e+00 -1.637788992319234467e+02
7.084249084249083950e+00 -1.637865087054551623e+02
7.089133089133088816e+00 -1.637634033481103017e+02
7.094017094017093683e+00 -1.637472963097716843e+02
7.098901098901098550e+00 -1.639019664554513440e+02
7.103785103785103416e+00 -1.640104053913660209e+02
7.108669108669108283e+00 -1.639794281623292136e+02
7.113553113553113150e+00 -1.638689424466675177e+02
7.118437118437118016e+00 -1.638007043292890046e+02
7.123321123321122883e+00 -1.638040799298079264e+02
7.128205128205127750e+00 -1.638293359687536395e+02
7.133089133089132616e+00 -1.638728755712801615e+02
7.137973137973137483e+00 -1.638328696166886971e+02
7.142857142857142350e+00 -1.639708693187390054e+02
7.147741147741147216e+00 -1.643331506225548537e+02
7.152625152625152083e+00 -1.644893710456281042e+02
7.157509157509156950e+00 -1.645566207229947224e+02
7.162393162393161816e+00 -1.645480100722478483e+02
7.167277167277166683e+00 -1.644564732247989696e+02
7.172161172161171550e+00 -1.643186709871778248e+02
7.177045177045176416e+00 -1.643989395306910239e+02
7.181929181929181283e+00 -1.644921503560265990e+02
7.186813186813186149e+00 -1.644726686595657270e+02
7.191697191697191016e+00 -1.644688324719658112e+02
7.196581196581195883e+00 -1.644819147188477473e+02
7.201465201465200749e+00 -1.644478363551230018e+02
7.206349206349205616e+00 -1.643819525994872492e+02
7.211233211233210483e+00 -1.640678939882870679e+02
7.216117216117215349e+00 -1.640104944805842138e+02
7.221001221001220216e+00 -1.645432757916101991e+02
7.225885225885225083e+00 -1.646400461824126467e+02
7.230769230769229949e+00 -1.644925462948182542e+02
7.235653235653234816e+00 -1.644094861799304681e+02
7.240537240537239683e+00 -1.643209657604315339e+02
7.245421245421244549e+00 -1.643896668245478168e+02
7.250305250305249416e+00 -1.645225114710270020e+02
7.255189255189254283e+00 -1.645986841980329984e+02
7.260073260073259149e+00 -1.645525951832622695e+02
7.264957264957264016e+00 -1.645712500790684203e+02
7.269841269841268883e+00 -1.645759957799218682e+02
7.274725274725273749e+00 -1.645423174984836123e+02
7.279609279609278616e+00 -1.645991563689898385e+02
7.284493284493283483e+00 -1.648792144960595465e+02
7.289377289377288349e+00 -1.652484648127198739e+02
7.294261294261293216e+00 -1.652268935241343968e+02
7.299145299145298083e+00 -1.650933624851011245e+02
7.304029304029302949e+00 -1.649499145137782534e+02
7.308913308913307816e+00 -1.648923351653168368e+02
7.313797313797312682e+00 -1.647783281000215254e+02
7.318681318681317549e+00 -1.648022554778110305e+02
7.323565323565322416e+00 -1.647752398779098542e+02
7.328449328449327282e+00 -1.645594087854430541e+02
7.333333333333332149e+00 -1.646839903057683330e+02
7.338217338217337016e+00 -1.647581912524046572e+02
7.343101343101341882e+00 -1.648100047562667498e+02
7.347985347985346749e+00 -1.648026030162559152e+02
7.352869352869351616e+00 -1.648601923204826107e+02
7.357753357753356482e+00 -1.650361777438851902e+02
7.362637362637361349e+00 -1.649932493599629595e+02
7.367521367521366216e+00 -1.649457718709386711e+02
7.372405372405371082e+00 -1.650049229605768346e+02
7.377289377289375949e+00 -1.649475165211760270e+02
7.382173382173380816e+00 -1.649246733203652298e+02
7.387057387057385682e+00 -1.649924405966340828e+02
7.391941391941390549e+00 -1.649076556642009734e+02
7.396825396825395416e+00 -1.648601396990264334e+02
7.401709401709400282e+00 -1.648757615000485259e+02
7.406593406593405149e+00 -1.648690083320146300e+02
7.411477411477410016e+00 -1.647238129392906671e+02
7.416361416361414882e+00 -1.644614889710265970e+02
7.421245421245419749e+00 -1.643558468012330991e+02
7.426129426129424616e+00 -1.644361087091408251e+02
7.431013431013429482e+00 -1.645104906104587883e+02
7.435897435897434349e+00 -1.644305550318933342e+02
7.440781440781439215e+00 -1.643268569780312021e+02
7.445665445665444082e+00 -1.645067959454605955e+02
7.450549450549448949e+00 -1.646639999321240566e+02
7.455433455433453815e+00 -1.647434100566074733e+02
7.460317460317458682e+00 -1.647491121466160564e+02
7.465201465201463549e+00 -1.647283028498918327e+02
7.470085470085468415e+00 -1.647210880760836744e+02
7.474969474969473282e+00 -1.646846852851756182e+02
7.479853479853478149e+00 -1.647588733344672107e+02
7.484737484737483015e+00 -1.647754375528265030e+02
7.489621489621487882e+00 -1.645865664429175297e+02
7.494505494505492749e+00 -1.644117250887047703e+02
7.499389499389497615e+00 -1.644257494491517946e+02
7.504273504273506035e+00 -1.644479127664745022e+02
7.509157509157510901e+00 -1.644430143370852875e+02
7.514041514041515768e+00 -1.644588657358346495e+02
7.518925518925520635e+00 -1.646273763110329185e+02
7.523809523809525501e+00 -1.647430910645952622e+02
7.528693528693530368e+00 -1.648512001268972256e+02
7.533577533577535235e+00 -1.649899869449932339e+02
7.538461538461540101e+00 -1.650061693546080903e+02
7.543345543345544968e+00 -1.648205166149828074e+02
7.548229548229549835e+00 -1.648609258870566237e+02
7.553113553113554701e+00 -1.649739688965922539e+02
7.557997557997559568e+00 -1.649766077414978440e+02
7.562881562881564435e+00 -1.649862858498975697e+02
7.567765567765569301e+00 -1.649292206514141981e+02
7.572649572649574168e+00 -1.649286052195975003e+02
7.577533577533579034e+00 -1.648415652898025883e+02
7.582417582417583901e+00 -1.647768835155918055e+02
7.587301587301588768e+00 -1.648287623459745532e+02
7.592185592185593634e+00 -1.647294738914108052e+02
7.597069597069598501e+00 -1.647676051719518000e+02
7.601953601953603368e+00 -1.648279843507282294e+02
7.606837606837608234e+00 -1.646194216458224275e+02
7.611721611721613101e+00 -1.647395710881716582e+02
7.616605616605617968e+00 -1.648675483020458898e+02
7.621489621489622834e+00 -1.647747728990539713e+02
7.626373626373627701e+00 -1.647296470995534605e+02
7.631257631257632568e+00 -1.648496010890455068e+02
7.636141636141637434e+00 -1.651159104650297422e+02
7.641025641025642301e+00 -1.652942494452248638e+02
7.645909645909647168e+00 -1.652646239568432520e+02
7.650793650793652034e+00 -1.653674089659772903e+02
7.655677655677656901e+00 -1.654690230442822099e+02
7.660561660561661768e+00 -1.655962769634372762e+02
7.665445665445666634e+00 -1.656268231500907859e+02
7.670329670329671501e+00 -1.653451003156875458e+02
7.675213675213676368e+00 -1.652639074499225558e+02
7.680097680097681234e+00 -1.653386573497981544e+02
7.684981684981686101e+00 -1.653337223704805297e+02
7.689865689865690968e+00 -1.651720451515333821e+02
7.694749694749695834e+00 -1.649521314659845643e+02
7.699633699633700701e+00 -1.649868144767230831e+02
7.704517704517705567e+00 -1.649310318650389888e+02
7.709401709401710434e+00 -1.650387231482672519e+02
7.714285714285715301e+00 -1.652537115752731438e+02
7.719169719169720167e+00 -1.652022828932972516e+02
7.724053724053725034e+00 -1.651133565857777796e+02
7.728937728937729901e+00 -1.648042785825883527e+02
7.733821733821734767e+00 -1.646062566805627796e+02
7.738705738705739634e+00 -1.645298019583726727e+02
7.743589743589744501e+00 -1.644804424487651602e+02
7.748473748473749367e+00 -1.643647077574607636e+02
7.753357753357754234e+00 -1.643172529416129919e+02
7.758241758241759101e+00 -1.643070073268281988e+02
7.763125763125763967e+00 -1.645592320256737651e+02
7.768009768009768834e+00 -1.647410907731890575e+02
7.772893772893773701e+00 -1.646564995248525349e+02
7.777777777777778567e+00 -1.646133960100253546e+02
7.782661782661783434e+00 -1.645784061134017975e+02
7.787545787545788301e+00 -1.646657475417281091e+02
7.792429792429793167e+00 -1.646642511587212994e+02
7.797313797313798034e+00 -1.647698393267169195e+02
7.802197802197802901e+00 -1.648825674699165234e+02
7.807081807081807767e+00 -1.647954878673375561e+02
7.811965811965812634e+00 -1.647496020234978573e+02
7.816849816849817500e+00 -1.646678503019137167e+02
7.821733821733822367e+00 -1.646258913698418098e+02
7.826617826617827234e+00 -1.647132977225363675e+02
7.831501831501832100e+00 -1.646218253486290450e+02
7.836385836385836967e+00 -1.645813338267473682e+02
7.841269841269841834e+00 -1.646541320568931326e+02
7.846153846153846700e+00 -1.646566924319680538e+02
7.851037851037851567e+00 -1.646207031786269113e+02
7.855921855921856434e+00 -1.644825349556464857e+02
7.860805860805861300e+00 -1.642726752667960284e+02
7.865689865689866167e+00 -1.642448717488863394e+02
7.870573870573871034e+00 -1.643935536949763048e+02
7.875457875457875900e+00 -1.645131822639754091e+02
7.880341880341880767e+00 -1.644653732720334460e+02
7.885225885225885634e+00 -1.642224353223195976e+02
7.890109890109890500e+00 -1.640388389740165280e+02
7.894993894993895367e+00 -1.640430435492694983e+02
7.899877899877900234e+00 -1.640653510104701809e+02
7.904761904761905100e+00 -1.640687618107158130e+02
7.909645909645909967e+00 -1.641248630380538884e+02
7.914529914529914834e+00 -1.641725697687085130e+02
7.919413919413919700e+00 -1.641106195758475224e+02
7.924297924297924567e+00 -1.641329878276653176e+02
7.929181929181929434e+00 -1.641148084560627467e+02
7.934065934065934300e+00 -1.640876569629155313e+02
7.938949938949939167e+00 -1.641438844042731944e+02
7.943833943833944033e+00 -1.641791559623467265e+02
7.948717948717948900e+00 -1.644672492700645989e+02
7.953601953601953767e+00 -1.646738760630689171e+02
7.958485958485958633e+00 -1.647097970328918848e+02
7.963369963369963500e+00 -1.647922116210093861e+02
7.968253968253968367e+00 -1.649181227762786648e+02
7.973137973137973233e+00 -1.649382839987423210e+02
7.978021978021978100e+00 -1.648590393843801394e+02
7.982905982905982967e+00 -1.648003200883798343e+02
7.987789987789987833e+00 -1.646421454781664693e+02
7.992673992673992700e+00 -1.644509733879507962e+02
7.997557997557997567e+00 -1.641808059609762438e+02
8.002442002442002433e+00 -1.639476963308836162e+02
8.007326007326007300e+00 -1.637418711361042085e+02
8.012210012210012167e+00 -1.635182935489505667e+02
8.017094017094017033e+00 -1.634735995841886051e+02
8.021978021978021900e+00 -1.635076604683247865e+02
8.026862026862026767e+00 -1.635706947933817332e+02
8.031746031746031633e+00 -1.636070822813891255e+02
8.036630036630036500e+00 -1.633607611476803072e+02
8.041514041514041367e+00 -1.630789383202791214e+02
8.046398046398046233e+00 -1.630373554513899137e+02
8.051282051282051100e+00 -1.629586080891667734e+02
8.056166056166055967e+00 -1.627458777587173131e+02
8.061050061050060833e+00 -1.626135145789078535e+02
8.065934065934065700e+00 -1.625240222502706047e+02
8.070818070818070566e+00 -1.625446828227805156e+02
8.075702075702075433e+00 -1.625169293934075654e+02
8.080586080586080300e+00 -1.624816800090270021e+02
8.085470085470085166e+00 -1.625265079819121468e+02
8.090354090354090033e+00 -1.624363542073790256e+02
8.095238095238094900e+00 -1.624230975075431616e+02
8.100122100122099766e+00 -1.624304414842718529e+02
8.105006105006104633e+00 -1.626126651539581189e+02
8.109890109890109500e+00 -1.628950140048142430e+02
8.114774114774114366e+00 -1.629335205976798306e+02
8.119658119658119233e+00 -1.628217112296659934e+02
8.124542124542124100e+00 -1.627721187356140717e+02
8.129426129426128966e+00 -1.628177443693043358e+02
8.134310134310133833e+00 -1.628811996318601132e+02
8.139194139194138700e+00 -1.629098434193314802e+02
8.144078144078143566e+00 -1.628744430375604679e+02
8.148962148962148433e+00 -1.629327834104864223e+02
8.153846153846153300e+00 -1.629029351263013154e+02
8.158730158730158166e+00 -1.628498381296278694e+02
8.163614163614163033e+00 -1.628370546174703009e+02
8.168498168498167900e+00 -1.628217416452450834e+02
8.173382173382172766e+00 -1.628129685298123945e+02
8.178266178266177633e+00 -1.626597966866528111e+02
8.183150183150182500e+00 -1.625550918996510745e+02
8.188034188034187366e+00 -1.625565319036218170e+02
8.192918192918192233e+00 -1.625948679526632930e+02
8.197802197802197099e+00 -1.626464465572545350e+02
8.202686202686201966e+00 -1.626314234648424701e+02
8.207570207570206833e+00 -1.627413738192801134e+02
8.212454212454211699e+00 -1.628891053936588662e+02
8.217338217338216566e+00 -1.630287966462488498e+02
8.222222222222221433e+00 -1.631446019724106407e+02
8.227106227106226299e+00 -1.633056696523495930e+02
8.231990231990231166e+00 -1.634630781108322424e+02
8.236874236874236033e+00 -1.634811535735641712e+02
8.241758241758240899e+00 -1.634739543430808340e+02
8.246642246642245766e+00 -1.634281251287465011e+02
8.251526251526250633e+00 -1.634621745916840041e+02
8.256410256410255499e+00 -1.638003615367981638e+02
8.261294261294260366e+00 -1.641766272390463826e+02
8.266178266178265233e+00 -1.643701611757070395e+02
8.271062271062270099e+00 -1.646620821799271539e+02
8.275946275946274966e+00 -1.649951285262392560e+02
8.280830280830279833e+00 -1.652398864242590264e+02
8.285714285714284699e+00 -1.654823069848951036e+02
8.290598290598289566e+00 -1.654537770805356161e+02
8.295482295482294433e+00 -1.657025430668120407e+02
8.300366300366299299e+00 -1.660401137520594830e+02
8.305250305250304166e+00 -1.659804536166027162e+02
8.310134310134309032e+00 -1.662234984462604359e+02
8.315018315018313899e+00 -1.662244827799359541e+02
8.319902319902318766e+00 -1.661210655019438036e+02
8.324786324786323632e+00 -1.660836074052062656e+02
8.329670329670328499e+00 -1.661018808690202775e+02
8.334554334554333366e+00 -1.661516108999784080e+02
8.339438339438338232e+00 -1.662277332395293001e+02
8.344322344322343099e+00 -1.662739551126114463e+02
8.349206349206347966e+00 -1.662253239704567420e+02
8.354090354090352832e+00 -1.661315248227526808e+02
8.358974358974357699e+00 -1.662119447924423525e+02
8.363858363858362566e+00 -1.662390764776444314e+02
8.368742368742367432e+00 -1.662660443560668568e+02
8.373626373626372299e+00 -1.662345949222676040e+02
8.378510378510377166e+00 -1.662764561372622723e+02
8.383394383394382032e+00 -1.662169847024628950e+02
8.388278388278386899e+00 -1.661469038777083540e+02
8.393162393162391766e+00 -1.662189530094053111e+02
8.398046398046396632e+00 -1.665875619472874973e+02
8.402930402930401499e+00 -1.666053551586116726e+02
8.407814407814406366e+00 -1.657184774976043684e+02
8.412698412698411232e+00 -1.653086690194791686e+02
8.417582417582416099e+00 -1.651713691361810561e+02
8.422466422466420966e+00 -1.652058748303630864e+02
8.427350427350425832e+00 -1.652127926088986953e+02
8.432234432234430699e+00 -1.651532856775075686e+02
8.437118437118435565e+00 -1.653079179286715146e+02
8.442002442002440432e+00 -1.653548463712214129e+02
8.446886446886445299e+00 -1.652796359540263893e+02
8.451770451770450165e+00 -1.653681206775293333e+02
8.456654456654455032e+00 -1.652089363723499673e+02
8.461538461538459899e+00 -1.648966378459880673e+02
8.466422466422464765e+00 -1.646177435371170645e+02
8.471306471306469632e+00 -1.645156765169933237e+02
8.476190476190474499e+00 -1.645725804328467063e+02
8.481074481074479365e+00 -1.645870749573068679e+02
8.485958485958484232e+00 -1.645611266759923410e+02
8.490842490842489099e+00 -1.645317622422295472e+02
8.495726495726493965e+00 -1.645501526919504158e+02
8.500610500610498832e+00 -1.645616504395430013e+02
8.505494505494507251e+00 -1.644951062265445785e+02
8.510378510378512118e+00 -1.643688521658929176e+02
8.515262515262516985e+00 -1.642977605468804825e+02
8.520146520146521851e+00 -1.643140599594118498e+02
8.525030525030526718e+00 -1.642400510053370795e+02
8.529914529914531585e+00 -1.642000958123314547e+02
8.534798534798536451e+00 -1.642276103836928769e+02
8.539682539682541318e+00 -1.642337497476839872e+02
8.544566544566546185e+00 -1.641427490053703195e+02
8.549450549450551051e+00 -1.640562608524243160e+02
8.554334554334555918e+00 -1.640410015752436550e+02
8.559218559218560785e+00 -1.641153019514080142e+02
8.564102564102565651e+00 -1.641191744347595716e+02
8.568986568986570518e+00 -1.639698036459940340e+02
8.573870573870575384e+00 -1.639227167402941916e+02
8.578754578754580251e+00 -1.638033585730770199e+02
8.583638583638585118e+00 -1.637679930853388726e+02
8.588522588522589984e+00 -1.636586749991931242e+02
8.593406593406594851e+00 -1.637099704022241724e+02
8.598290598290599718e+00 -1.637480036216436190e+02
8.603174603174604584e+00 -1.637508473956662556e+02
8.608058608058609451e+00 -1.637550256435699509e+02
8.612942612942614318e+00 -1.637869821843780471e+02
8.617826617826619184e+00 -1.638021484812080075e+02
8.622710622710624051e+00 -1.639038764235646966e+02
8.627594627594628918e+00 -1.644637724098022318e+02
8.632478632478633784e+00 -1.648019947803805394e+02
8.637362637362638651e+00 -1.649476852819752821e+02
8.642246642246643518e+00 -1.650000335001159613e+02
8.647130647130648384e+00 -1.649889900178020525e+02
8.652014652014653251e+00 -1.650683799820484410e+02
8.656898656898658118e+00 -1.650377766632865644e+02
8.661782661782662984e+00 -1.651050162741786380e+02
8.666666666666667851e+00 -1.651923337953928979e+02
8.671550671550672718e+00 -1.651706127303660026e+02
8.676434676434677584e+00 -1.652583112128799030e+02
8.681318681318682451e+00 -1.655910040475176004e+02
8.686202686202687318e+00 -1.660322611851251224e+02
8.691086691086692184e+00 -1.661684445212138712e+02
8.695970695970697051e+00 -1.661718124695287031e+02
8.700854700854701917e+00 -1.660992808338664872e+02
8.705738705738706784e+00 -1.660350306465528547e+02
8.710622710622711651e+00 -1.661066011627899570e+02
8.715506715506716517e+00 -1.660891944088625110e+02
8.720390720390721384e+00 -1.659800940551279780e+02
8.725274725274726251e+00 -1.659186270600916657e+02
8.730158730158731117e+00 -1.658925169414476670e+02
8.735042735042735984e+00 -1.658688709392660030e+02
8.739926739926740851e+00 -1.658302644237612071e+02
8.744810744810745717e+00 -1.658795004363685166e+02
8.749694749694750584e+00 -1.655586629340501759e+02
8.754578754578755451e+00 -1.652478166261036847e+02
8.759462759462760317e+00 -1.652825568842065707e+02
8.764346764346765184e+00 -1.654711507174580447e+02
8.769230769230770051e+00 -1.655187482234399567e+02
8.774114774114774917e+00 -1.654135359820529345e+02
8.778998778998779784e+00 -1.654012409077395773e+02
8.783882783882784651e+00 -1.653921012552950174e+02
8.788766788766789517e+00 -1.655875784284652354e+02
8.793650793650794384e+00 -1.658819804649019432e+02
8.798534798534799251e+00 -1.660548780092656784e+02
8.803418803418804117e+00 -1.662135339019977209e+02
8.808302808302808984e+00 -1.664012846922620383e+02
8.813186813186813851e+00 -1.662026409265584732e+02
8.818070818070818717e+00 -1.659551909192810797e+02
8.822954822954823584e+00 -1.660102593843906504e+02
8.827838827838828450e+00 -1.660529489513240264e+02
8.832722832722833317e+00 -1.660469485986538984e+02
8.837606837606838184e+00 -1.660556806328858386e+02
8.842490842490843050e+00 -1.660255674936790342e+02
8.847374847374847917e+00 -1.659388519907953707e+02
8.852258852258852784e+00 -1.659284134061311988e+02
8.857142857142857650e+00 -1.659240760514908004e+02
8.862026862026862517e+00 -1.659373782932275390e+02
8.866910866910867384e+00 -1.657483853238206279e+02
8.871794871794872250e+00 -1.655821500402135200e+02
8.876678876678877117e+00 -1.656606860364726401e+02
8.881562881562881984e+00 -1.656470583353554105e+02
8.886446886446886850e+00 -1.655490563279356024e+02
8.891330891330891717e+00 -1.655438584610516557e+02
8.896214896214896584e+00 -1.656672151837167632e+02
8.901098901098901450e+00 -1.656980288704845066e+02
8.905982905982906317e+00 -1.657070536405358894e+02
8.910866910866911184e+00 -1.656480357947677078e+02
8.915750915750916050e+00 -1.655328466053487091e+02
8.920634920634920917e+00 -1.655348210310228012e+02
8.925518925518925784e+00 -1.656234153461597316e+02
8.930402930402930650e+00 -1.654178739077427451e+02
8.935286935286935517e+00 -1.650891212440732829e+02
8.940170940170940383e+00 -1.648356116311619530e+02
8.945054945054945250e+00 -1.647774664468433912e+02
8.949938949938950117e+00 -1.649373227674871032e+02
8.954822954822954983e+00 -1.650036110940360459e+02
8.959706959706959850e+00 -1.649945024206514006e+02
8.964590964590964717e+00 -1.649839047222658337e+02
8.969474969474969583e+00 -1.652713657971260375e+02
8.974358974358974450e+00 -1.655228564151126420e+02
8.979242979242979317e+00 -1.655346252687083393e+02
8.984126984126984183e+00 -1.654107504003498548e+02
8.989010989010989050e+00 -1.651440514727930235e+02
8.993894993894993917e+00 -1.651269042555872772e+02
8.998778998778998783e+00 -1.651114530170079036e+02
9.003663003663003650e+00 -1.650076821641265212e+02
9.008547008547008517e+00 -1.649551916451621878e+02
9.013431013431013383e+00 -1.649346107318857548e+02
9.018315018315018250e+00 -1.649533696219731951e+02
9.023199023199023117e+00 -1.648844496099638661e+02
9.028083028083027983e+00 -1.648434760909325973e+02
9.032967032967032850e+00 -1.650515411536134138e+02
9.037851037851037717e+00 -1.652061671029841534e+02
9.042735042735042583e+00 -1.652614304492946644e+02
9.047619047619047450e+00 -1.651821181925731139e+02
9.052503052503052317e+00 -1.650210077288265893e+02
9.057387057387057183e+00 -1.650308856425950239e+02
9.062271062271062050e+00 -1.650447668474670309e+02
9.067155067155066916e+00 -1.649506620350487367e+02
9.072039072039071783e+00 -1.647098316789519856e+02
9.076923076923076650e+00 -1.644655012793699029e+02
9.081807081807081516e+00 -1.643255107879307104e+02
9.086691086691086383e+00 -1.644591209856647822e+02
9.091575091575091250e+00 -1.646147583551705793e+02
9.096459096459096116e+00 -1.646134014846514049e+02
9.101343101343100983e+00 -1.645108156004139062e+02
9.106227106227105850e+00 -1.644026088620033192e+02
9.111111111111110716e+00 -1.643877170318922936e+02
9.115995115995115583e+00 -1.643593264238026848e+02
9.120879120879120450e+00 -1.643676651988672575e+02
9.125763125763125316e+00 -1.643723267140833855e+02
9.130647130647130183e+00 -1.644706053209288825e+02
9.135531135531135050e+00 -1.645504538196234989e+02
9.140415140415139916e+00 -1.644836633556225252e+02
9.145299145299144783e+00 -1.643148951683380687e+02
9.150183150183149650e+00 -1.644264186779782904e+02
9.155067155067154516e+00 -1.647259655445309363e+02
9.159951159951159383e+00 -1.650036216695861242e+02
9.164835164835164250e+00 -1.651742203228716050e+02
9.169719169719169116e+00 -1.652230451267385831e+02
9.174603174603173983e+00 -1.652532878425982403e+02
9.179487179487178850e+00 -1.652483218861314640e+02
9.184371184371183716e+00 -1.653403202252557094e+02
9.189255189255188583e+00 -1.653731485522711182e+02
9.194139194139193449e+00 -1.654440330832764801e+02
9.199023199023198316e+00 -1.655356657402256246e+02
9.203907203907203183e+00 -1.655900093521634346e+02
9.208791208791208049e+00 -1.658622636299434987e+02
9.213675213675212916e+00 -1.660480385213040790e+02
9.218559218559217783e+00 -1.660430957439648409e+02
9.223443223443222649e+00 -1.662290622830353186e+02
9.228327228327227516e+00 -1.663924965341947768e+02
9.233211233211232383e+00 -1.663452562349733910e+02
9.238095238095237249e+00 -1.662573655690431167e+02
9.242979242979242116e+00 -1.663677504353875634e+02
9.247863247863246983e+00 -1.664123733816008439e+02
9.252747252747251849e+00 -1.664192235735110614e+02
9.257631257631256716e+00 -1.663208571372215374e+02
9.262515262515261583e+00 -1.662197557223638000e+02
9.267399267399266449e+00 -1.663719090570323544e+02
9.272283272283271316e+00 -1.664495951094958741e+02
9.277167277167276183e+00 -1.663804439267813962e+02
9.282051282051281049e+00 -1.663578736502527704e+02
9.286935286935285916e+00 -1.664551315173162607e+02
9.291819291819290783e+00 -1.667239860816505370e+02
9.296703296703295649e+00 -1.670966186263273983e+02
9.301587301587300516e+00 -1.670043092916505429e+02
9.306471306471305383e+00 -1.666757389702376884e+02
9.311355311355310249e+00 -1.666225352500485997e+02
9.316239316239315116e+00 -1.665472017999001935e+02
9.321123321123319982e+00 -1.667623205326764264e+02
9.326007326007324849e+00 -1.670995069388480943e+02
9.330891330891329716e+00 -1.671726564746824124e+02
9.335775335775334582e+00 -1.670988847215423050e+02
9.340659340659339449e+00 -1.669759104662387585e+02
9.345543345543344316e+00 -1.669091581795522075e+02
9.350427350427349182e+00 -1.667170252567581201e+02
9.355311355311354049e+00 -1.665096215119288274e+02
9.360195360195358916e+00 -1.664643360901110327e+02
9.365079365079363782e+00 -1.665587215190251698e+02
9.369963369963368649e+00 -1.666018239709775628e+02
9.374847374847373516e+00 -1.666293680653691354e+02
9.379731379731378382e+00 -1.666240869872698056e+02
9.384615384615383249e+00 -1.665941082954242063e+02
9.389499389499388116e+00 -1.666302902216588677e+02
9.394383394383392982e+00 -1.666722319136846124e+02
9.399267399267397849e+00 -1.667629078926478883e+02
9.404151404151402716e+00 -1.667873931194234274e+02
9.409035409035407582e+00 -1.667803365554247819e+02
9.413919413919412449e+00 -1.668666397058440793e+02
9.418803418803417316e+00 -1.668195267832315949e+02
9.423687423687422182e+00 -1.665135604815262695e+02
9.428571428571427049e+00 -1.663461468773783452e+02
9.433455433455431915e+00 -1.662371223780748153e+02
9.438339438339436782e+00 -1.662046492020550659e+02
9.443223443223441649e+00 -1.661284302614601245e+02
9.448107448107446515e+00 -1.657706140489665074e+02
9.452991452991451382e+00 -1.657881653929610479e+02
9.457875457875456249e+00 -1.657502545487593579e+02
9.462759462759461115e+00 -1.655833900093131774e+02
9.467643467643465982e+00 -1.656079620633880722e+02
9.472527472527470849e+00 -1.655861866521331081e+02
9.477411477411475715e+00 -1.656858759716513418e+02
9.482295482295480582e+00 -1.656688434012297648e+02
9.487179487179485449e+00 -1.656564712461203897e+02
9.492063492063490315e+00 -1.657427827816480885e+02
9.496947496947495182e+00 -1.657609171315222341e+02
9.501831501831500049e+00 -1.657477084672794092e+02
9.506715506715508468e+00 -1.658289568907057969e+02
9.511599511599513335e+00 -1.658659684160110999e+02
9.516483516483518201e+00 -1.657423464677496554e+02
9.521367521367523068e+00 -1.659326536418187175e+02
9.526251526251527935e+00 -1.662207790733631612e+02
9.531135531135532801e+00 -1.662238104299592294e+02
9.536019536019537668e+00 -1.662146668830281726e+02
9.540903540903542535e+00 -1.662298284630120122e+02
9.545787545787547401e+00 -1.661548138725988792e+02
9.550671550671552268e+00 -1.661580386291338982e+02
9.555555555555557135e+00 -1.661947967572523055e+02
9.560439560439562001e+00 -1.662054543556888007e+02
9.565323565323566868e+00 -1.662465384541930291e+02
9.570207570207571734e+00 -1.664146351141040441e+02
9.575091575091576601e+00 -1.665699168947423630e+02
9.579975579975581468e+00 -1.667006872187224644e+02
9.584859584859586334e+00 -1.668571964571421518e+02
9.589743589743591201e+00 -1.668642359954392873e+02
9.594627594627596068e+00 -1.668299110498921323e+02
9.599511599511600934e+00 -1.668544588431821580e+02
9.604395604395605801e+00 -1.668929976023401878e+02
9.609279609279610668e+00 -1.669146618601514831e+02
9.614163614163615534e+00 -1.668522135872437957e+02
9.619047619047620401e+00 -1.667928307053287824e+02
9.623931623931625268e+00 -1.667667922035037122e+02
9.628815628815630134e+00 -1.667389708012250935e+02
9.633699633699635001e+00 -1.667498154464360312e+02
9.638583638583639868e+00 -1.667942739387826805e+02
9.643467643467644734e+00 -1.672575361982669619e+02
9.648351648351649601e+00 -1.676319754398988380e+02
9.653235653235654468e+00 -1.677717782095254222e+02
9.658119658119659334e+00 -1.679263435863242933e+02
9.663003663003664201e+00 -1.681058813131557486e+02
9.667887667887669068e+00 -1.687267448690793685e+02
9.672771672771673934e+00 -1.687928405880348919e+02
9.677655677655678801e+00 -1.689954042356267223e+02
9.682539682539683668e+00 -1.693357808460631873e+02
9.687423687423688534e+00 -1.690859130326171282e+02
9.692307692307693401e+00 -1.691087406308350012e+02
9.697191697191698267e+00 -1.690578421431559093e+02
9.702075702075703134e+00 -1.691332960766730480e+02
9.706959706959708001e+00 -1.691647640291979542e+02
9.711843711843712867e+00 -1.692240615080114878e+02
9.716727716727717734e+00 -1.692360854959584913e+02
9.721611721611722601e+00 -1.693178323582065730e+02
9.726495726495727467e+00 -1.693954262420151906e+02
9.731379731379732334e+00 -1.694532934613141038e+02
9.736263736263737201e+00 -1.696151447285490690e+02
9.741147741147742067e+00 -1.696700349084731840e+02
9.746031746031746934e+00 -1.695815086414942812e+02
9.750915750915751801e+00 -1.695573773812424747e+02
9.755799755799756667e+00 -1.697480269893759441e+02
9.760683760683761534e+00 -1.696224410673250986e+02
9.765567765567766401e+00 -1.697575470880585158e+02
9.770451770451771267e+00 -1.696205950994730074e+02
9.775335775335776134e+00 -1.696436136948289857e+02
9.780219780219781001e+00 -1.699036127432005117e+02
9.785103785103785867e+00 -1.697468012245395244e+02
9.789987789987790734e+00 -1.694671227563961509e+02
9.794871794871795601e+00 -1.693585872011519768e+02
9.799755799755800467e+00 -1.695157603869185721e+02
9.804639804639805334e+00 -1.694857024863098616e+02
9.809523809523810201e+00 -1.694126022009021710e+02
9.814407814407815067e+00 -1.694913270617458920e+02
9.819291819291819934e+00 -1.694739194757876533e+02
9.824175824175824800e+00 -1.695023500342073817e+02
9.829059829059829667e+00 -1.694790789199863639e+02
9.833943833943834534e+00 -1.695821234946153595e+02
9.838827838827839400e+00 -1.696907665778285264e+02
9.843711843711844267e+00 -1.697275990026777492e+02
9.848595848595849134e+00 -1.696756584035103401e+02
9.853479853479854000e+00 -1.696238868895895280e+02
9.858363858363858867e+00 -1.696468677417826427e+02
9.863247863247863734e+00 -1.696157877371742870e+02
9.868131868131868600e+00 -1.695878990900226313e+02
9.873015873015873467e+00 -1.694345255205084584e+02
9.877899877899878334e+00 -1.694202258852440650e+02
9.882783882783883200e+00 -1.693842059620845930e+02
9.887667887667888067e+00 -1.691436074871727442e+02
9.892551892551892934e+00 -1.688211240833519184e+02
9.897435897435897800e+00 -1.688160018766125745e+02
9.902319902319902667e+00 -1.688108857040498947e+02
9.907203907203907534e+00 -1.688057755514637392e+02
9.912087912087912400e+00 -1.688006714047037349e+02
9.916971916971917267e+00 -1.687955732496695305e+02
9.921855921855922134e+00 -1.687904810723103139e+02
9.926739926739927000e+00 -1.687853948586246418e+02
9.931623931623931867e+00 -1.687803145946602399e+02
9.936507936507936734e+00 -1.687752402665136628e+02
9.941391941391941600e+00 -1.687701718603302083e+02
9.946275946275946467e+00 -1.687651093623036047e+02
9.951159951159951333e+00 -1.687600527586758403e+02
9.956043956043956200e+00 -1.687550020357368226e+02
9.960927960927961067e+00 -1.687499571798243210e+02
9.965811965811965933e+00 -1.687449181773235978e+02
9.970695970695970800e+00 -1.687398850146672942e+02
9.975579975579975667e+00 -1.687348576783351461e+02
9.980463980463980533e+00 -1.687298361548538139e+02
9.985347985347985400e+00 -1.687248204307965693e+02
9.990231990231990267e+00 -1.687198104927832674e+02
9.995115995115995133e+00 -1.687148063274798915e+02
1.000000000000000000e+01 -1.687098079215985535e+02


==> figures/data/NNnoiseFFT.dat <==
-1.000000000000000000e+01 -1.650054265282599317e+02
-9.995115995115995133e+00 -1.650601372445864001e+02
-9.990231990231990267e+00 -1.651155459878890213e+02
-9.985347985347985400e+00 -1.651716708001665950e+02
-9.980463980463980533e+00 -1.652285304320876094e+02
-9.975579975579975667e+00 -1.652861443805973352e+02
-9.970695970695970800e+00 -1.653445329290533437e+02
-9.965811965811965933e+00 -1.654037171900959891e+02
-9.960927960927961067e+00 -1.654637191514806318e+02
-9.956043956043956200e+00 -1.655245617251204635e+02
-9.951159951159951333e+00 -1.655862687996136628e+02
-9.946275946275946467e+00 -1.656488652965568065e+02
-9.941391941391941600e+00 -1.657123772309756191e+02
-9.936507936507936734e+00 -1.657768317762410675e+02
-9.931623931623931867e+00 -1.658422573338751818e+02
-9.926739926739927000e+00 -1.659086836086962080e+02
-9.921855921855922134e+00 -1.659761416898000164e+02
-9.916971916971917267e+00 -1.660446641379311359e+02
-9.912087912087912400e+00 -1.661142850798573249e+02
-9.907203907203907534e+00 -1.661850403104327540e+02
-9.902319902319902667e+00 -1.662569674031141460e+02
-9.897435897435897800e+00 -1.663301058297834061e+02
-9.892551892551892934e+00 -1.664044970908339849e+02
-9.887667887667888067e+00 -1.665151210864834468e+02
-9.882783882783883200e+00 -1.665704870053100990e+02
-9.877899877899878334e+00 -1.665094346396861908e+02
-9.873015873015873467e+00 -1.663096568727998488e+02
-9.868131868131868600e+00 -1.663503412344325909e+02
-9.863247863247863734e+00 -1.666538187128085156e+02
-9.858363858363858867e+00 -1.667178709213021648e+02
-9.853479853479854000e+00 -1.667876817685146591e+02
-9.848595848595849134e+00 -1.669578932915328551e+02
-9.843711843711844267e+00 -1.667999112321204791e+02
-9.838827838827839400e+00 -1.667353986526964320e+02
-9.833943833943834534e+00 -1.668459023762447373e+02
-9.829059829059829667e+00 -1.666417957977218407e+02
-9.824175824175824800e+00 -1.667006684245108659e+02
-9.819291819291819934e+00 -1.665736816550966353e+02
-9.814407814407815067e+00 -1.669037279921645336e+02
-9.809523809523810201e+00 -1.667451473535713262e+02
-9.804639804639805334e+00 -1.668142690867444173e+02
-9.799755799755800467e+00 -1.667711137752959871e+02
-9.794871794871795601e+00 -1.670532922285900668e+02
-9.789987789987790734e+00 -1.669839127518924045e+02
-9.785103785103785867e+00 -1.669991473828195581e+02
-9.780219780219781001e+00 -1.671537426296333138e+02
-9.775335775335776134e+00 -1.670453169413835894e+02
-9.770451770451771267e+00 -1.671544502121659264e+02
-9.765567765567766401e+00 -1.672995305729881466e+02
-9.760683760683761534e+00 -1.674577373424215239e+02
-9.755799755799756667e+00 -1.674072541034776691e+02
-9.750915750915751801e+00 -1.672044384201043385e+02
-9.746031746031746934e+00 -1.670239576542722375e+02
-9.741147741147740291e+00 -1.669462552035680858e+02
-9.736263736263735424e+00 -1.669241557002055174e+02
-9.731379731379730558e+00 -1.670274187874752840e+02
-9.726495726495725691e+00 -1.667549456134375987e+02
-9.721611721611720824e+00 -1.667030788926838625e+02
-9.716727716727715958e+00 -1.667288381106717452e+02
-9.711843711843711091e+00 -1.667843250186600699e+02
-9.706959706959706224e+00 -1.669247843098148394e+02
-9.702075702075701358e+00 -1.669385694136089171e+02
-9.697191697191696491e+00 -1.670830647928175665e+02
-9.692307692307691624e+00 -1.670812341498806290e+02
-9.687423687423686758e+00 -1.670834476129905397e+02
-9.682539682539681891e+00 -1.670957031989220525e+02
-9.677655677655677025e+00 -1.671240443299239757e+02
-9.672771672771672158e+00 -1.666215895620943854e+02
-9.667887667887667291e+00 -1.665826185385481608e+02
-9.663003663003662425e+00 -1.665464924008078640e+02
-9.658119658119657558e+00 -1.664476495615059548e+02
-9.653235653235652691e+00 -1.666981292295611752e+02
-9.648351648351647825e+00 -1.667842015269715148e+02
-9.643467643467642958e+00 -1.668175865015919044e+02
-9.638583638583638091e+00 -1.666199013960506932e+02
-9.633699633699633225e+00 -1.666932884117157698e+02
-9.628815628815628358e+00 -1.664988202685365764e+02
-9.623931623931623491e+00 -1.666129996791810299e+02
-9.619047619047618625e+00 -1.666994650530751301e+02
-9.614163614163613758e+00 -1.666259187378254296e+02
-9.609279609279608891e+00 -1.665488806048524566e+02
-9.604395604395604025e+00 -1.664771982947755760e+02
-9.599511599511599158e+00 -1.665649151858864343e+02
-9.594627594627594291e+00 -1.664486100963031561e+02
-9.589743589743589425e+00 -1.665538492884874131e+02
-9.584859584859584558e+00 -1.662137726646822955e+02
-9.579975579975579691e+00 -1.663506113450125099e+02
-9.575091575091574825e+00 -1.662303356318431611e+02
-9.570207570207569958e+00 -1.662928649370903713e+02
-9.565323565323565091e+00 -1.661759957993557464e+02
-9.560439560439560225e+00 -1.661520989951063427e+02
-9.555555555555555358e+00 -1.662152862991173663e+02
-9.550671550671550492e+00 -1.661774618945558757e+02
-9.545787545787545625e+00 -1.657910432443467244e+02
-9.540903540903540758e+00 -1.656416541863438283e+02
-9.536019536019535892e+00 -1.656718036071170559e+02
-9.531135531135531025e+00 -1.657730264692021649e+02
-9.526251526251526158e+00 -1.656447595635528955e+02
-9.521367521367521292e+00 -1.657199571469065518e+02
-9.516483516483516425e+00 -1.657299169472435381e+02
-9.511599511599511558e+00 -1.657908371618557624e+02
-9.506715506715506692e+00 -1.659951396511463884e+02
-9.501831501831501825e+00 -1.660342086048184740e+02
-9.496947496947496958e+00 -1.658870369452833415e+02
-9.492063492063492092e+00 -1.658863601472675668e+02
-9.487179487179487225e+00 -1.657006323214070562e+02
-9.482295482295482358e+00 -1.656624267169482039e+02
-9.477411477411477492e+00 -1.656512265284995920e+02
-9.472527472527472625e+00 -1.654435609876761077e+02
-9.467643467643467758e+00 -1.654442549193022955e+02
-9.462759462759462892e+00 -1.654010983306368132e+02
-9.457875457875458025e+00 -1.653996023481449242e+02
-9.452991452991453158e+00 -1.657475984657549191e+02
-9.448107448107448292e+00 -1.657656278622399952e+02
-9.443223443223443425e+00 -1.656939564358289090e+02
-9.438339438339438559e+00 -1.658446692947799761e+02
-9.433455433455433692e+00 -1.657829137926549947e+02
-9.428571428571428825e+00 -1.656824447745137263e+02
-9.423687423687423959e+00 -1.656851179256811974e+02
-9.418803418803419092e+00 -1.658712180041151214e+02
-9.413919413919414225e+00 -1.655245791157857411e+02
-9.409035409035409359e+00 -1.655121421868531684e+02
-9.404151404151404492e+00 -1.655045597070878785e+02
-9.399267399267399625e+00 -1.655381640477567373e+02
-9.394383394383394759e+00 -1.655612528999595838e+02
-9.389499389499389892e+00 -1.657744298143295225e+02
-9.384615384615385025e+00 -1.656806592594210485e+02
-9.379731379731380159e+00 -1.657209591440538361e+02
-9.374847374847375292e+00 -1.658323205441298569e+02
-9.369963369963370425e+00 -1.658681956318195603e+02
-9.365079365079365559e+00 -1.660219184826627270e+02
-9.360195360195360692e+00 -1.657557518490167467e+02
-9.355311355311355825e+00 -1.655980311427122160e+02
-9.350427350427350959e+00 -1.655449730912181963e+02
-9.345543345543346092e+00 -1.656244322142928240e+02
-9.340659340659341225e+00 -1.653959938688191755e+02
-9.335775335775336359e+00 -1.653875182898139542e+02
-9.330891330891331492e+00 -1.653205726015818300e+02
-9.326007326007326625e+00 -1.654005709636522283e+02
-9.321123321123321759e+00 -1.655028183504120420e+02
-9.316239316239316892e+00 -1.654882325827936143e+02
-9.311355311355312026e+00 -1.655440608142037036e+02
-9.306471306471307159e+00 -1.658285984046956969e+02
-9.301587301587302292e+00 -1.656560614976983459e+02
-9.296703296703297426e+00 -1.656953497747505253e+02
-9.291819291819292559e+00 -1.654672361053545444e+02
-9.286935286935287692e+00 -1.654432013653687363e+02
-9.282051282051282826e+00 -1.654757926897347602e+02
-9.277167277167277959e+00 -1.655254367221109533e+02
-9.272283272283273092e+00 -1.654423182318710701e+02
-9.267399267399268226e+00 -1.656059643004313386e+02
-9.262515262515261583e+00 -1.655068918733413170e+02
-9.257631257631256716e+00 -1.655239182745785911e+02
-9.252747252747251849e+00 -1.656640263626647709e+02
-9.247863247863246983e+00 -1.656517489090867912e+02
-9.242979242979242116e+00 -1.655369708121850749e+02
-9.238095238095237249e+00 -1.653591132900384082e+02
-9.233211233211232383e+00 -1.653861845012455660e+02
-9.228327228327227516e+00 -1.653824910612929102e+02
-9.223443223443222649e+00 -1.654791419378810531e+02
-9.218559218559217783e+00 -1.654379339997166767e+02
-9.213675213675212916e+00 -1.654853821331721520e+02
-9.208791208791208049e+00 -1.652942206326235635e+02
-9.203907203907203183e+00 -1.652963654661126043e+02
-9.199023199023198316e+00 -1.652783021022100343e+02
-9.194139194139193449e+00 -1.655984568496369036e+02
-9.189255189255188583e+00 -1.657598858660932422e+02
-9.184371184371183716e+00 -1.656275172728842620e+02
-9.179487179487178850e+00 -1.655015457354764408e+02
-9.174603174603173983e+00 -1.655244261114962683e+02
-9.169719169719169116e+00 -1.655161226197071755e+02
-9.164835164835164250e+00 -1.656542877205158959e+02
-9.159951159951159383e+00 -1.650806835464958908e+02
-9.155067155067154516e+00 -1.650728518536990919e+02
-9.150183150183149650e+00 -1.646681402426756051e+02
-9.145299145299144783e+00 -1.647875935631216748e+02
-9.140415140415139916e+00 -1.650336479107619709e+02
-9.135531135531135050e+00 -1.651935602774611596e+02
-9.130647130647130183e+00 -1.652157302114065089e+02
-9.125763125763125316e+00 -1.651814485080869872e+02
-9.120879120879120450e+00 -1.653119196202783598e+02
-9.115995115995115583e+00 -1.652556905853618332e+02
-9.111111111111110716e+00 -1.651475290778849114e+02
-9.106227106227105850e+00 -1.653537108170127397e+02
-9.101343101343100983e+00 -1.652021858670509573e+02
-9.096459096459096116e+00 -1.651730077351433295e+02
-9.091575091575091250e+00 -1.651121244253755265e+02
-9.086691086691086383e+00 -1.650474551046530678e+02
-9.081807081807081516e+00 -1.651130769040804864e+02
-9.076923076923076650e+00 -1.650750281661764518e+02
-9.072039072039071783e+00 -1.651498412159929217e+02
-9.067155067155066916e+00 -1.651679226508751697e+02
-9.062271062271062050e+00 -1.648325294142315443e+02
-9.057387057387057183e+00 -1.648429568034646309e+02
-9.052503052503052317e+00 -1.647107015939258758e+02
-9.047619047619047450e+00 -1.646622795149636147e+02
-9.042735042735042583e+00 -1.645985459769922272e+02
-9.037851037851037717e+00 -1.646181669829814496e+02
-9.032967032967032850e+00 -1.646684937677653693e+02
-9.028083028083027983e+00 -1.647001473089357830e+02
-9.023199023199023117e+00 -1.647441370276084172e+02
-9.018315018315018250e+00 -1.649230094359390648e+02
-9.013431013431013383e+00 -1.648033481770856667e+02
-9.008547008547008517e+00 -1.645943872821459593e+02
-9.003663003663003650e+00 -1.645597089007005707e+02
-8.998778998778998783e+00 -1.645718680632370194e+02
-8.993894993894993917e+00 -1.645516694588870905e+02
-8.989010989010989050e+00 -1.647768487498688046e+02
-8.984126984126984183e+00 -1.645538382695823998e+02
-8.979242979242979317e+00 -1.645458740441139582e+02
-8.974358974358974450e+00 -1.644823449352736304e+02
-8.969474969474969583e+00 -1.644027643006645008e+02
-8.964590964590964717e+00 -1.644232314666856780e+02
-8.959706959706959850e+00 -1.645798095954795031e+02
-8.954822954822954983e+00 -1.644919027053909417e+02
-8.949938949938950117e+00 -1.644920185423305554e+02
-8.945054945054945250e+00 -1.642387840801143284e+02
-8.940170940170940383e+00 -1.645930816045080576e+02
-8.935286935286935517e+00 -1.645487428629500641e+02
-8.930402930402930650e+00 -1.648614458283685167e+02
-8.925518925518925784e+00 -1.647538569929406833e+02
-8.920634920634920917e+00 -1.645890680408152491e+02
-8.915750915750916050e+00 -1.645115955548105262e+02
-8.910866910866911184e+00 -1.644712373231320441e+02
-8.905982905982906317e+00 -1.641552487960358349e+02
-8.901098901098901450e+00 -1.642435302969628879e+02
-8.896214896214896584e+00 -1.639315141856005482e+02
-8.891330891330891717e+00 -1.640675241863701217e+02
-8.886446886446886850e+00 -1.640673859106049974e+02
-8.881562881562881984e+00 -1.642034955035288135e+02
-8.876678876678877117e+00 -1.642079082435196256e+02
-8.871794871794872250e+00 -1.642424607878749612e+02
-8.866910866910867384e+00 -1.643191799486046989e+02
-8.862026862026862517e+00 -1.644015759780282906e+02
-8.857142857142857650e+00 -1.643430014332111284e+02
-8.852258852258852784e+00 -1.644055153750252316e+02
-8.847374847374847917e+00 -1.643030540241468316e+02
-8.842490842490843050e+00 -1.644075020908092029e+02
-8.837606837606838184e+00 -1.644221217998704105e+02
-8.832722832722833317e+00 -1.645958608065797648e+02
-8.827838827838828450e+00 -1.641831463766727097e+02
-8.822954822954823584e+00 -1.642847331601561791e+02
-8.818070818070818717e+00 -1.642867020229540742e+02
-8.813186813186813851e+00 -1.642738258281962658e+02
-8.808302808302808984e+00 -1.640226006851657985e+02
-8.803418803418804117e+00 -1.640534605016989076e+02
-8.798534798534799251e+00 -1.639951793895798744e+02
-8.793650793650794384e+00 -1.639317153003753731e+02
-8.788766788766789517e+00 -1.640321530314247696e+02
-8.783882783882784651e+00 -1.639065652858331816e+02
-8.778998778998779784e+00 -1.639244836494722506e+02
-8.774114774114774917e+00 -1.638148274843736658e+02
-8.769230769230770051e+00 -1.637288836620914196e+02
-8.764346764346765184e+00 -1.638390529921466623e+02
-8.759462759462760317e+00 -1.638074838455697773e+02
-8.754578754578755451e+00 -1.638325684865828293e+02
-8.749694749694750584e+00 -1.638630467487612634e+02
-8.744810744810745717e+00 -1.638381946480032241e+02
-8.739926739926740851e+00 -1.637022654229152181e+02
-8.735042735042735984e+00 -1.636629703229353936e+02
-8.730158730158731117e+00 -1.636463652077842141e+02
-8.725274725274726251e+00 -1.638684842250807492e+02
-8.720390720390721384e+00 -1.639012845783241232e+02
-8.715506715506714741e+00 -1.635999041932010130e+02
-8.710622710622709874e+00 -1.636384782992714690e+02
-8.705738705738705008e+00 -1.636318358530025421e+02
-8.700854700854700141e+00 -1.637465305712053976e+02
-8.695970695970695274e+00 -1.636898292209119461e+02
-8.691086691086690408e+00 -1.635388539901808826e+02
-8.686202686202685541e+00 -1.638136458570573666e+02
-8.681318681318680675e+00 -1.637476823773684487e+02
-8.676434676434675808e+00 -1.640798872561721566e+02
-8.671550671550670941e+00 -1.640923880753750268e+02
-8.666666666666666075e+00 -1.640413317919462770e+02
-8.661782661782661208e+00 -1.640007662639082753e+02
-8.656898656898656341e+00 -1.640027285172685367e+02
-8.652014652014651475e+00 -1.639720259159224156e+02
-8.647130647130646608e+00 -1.639520130517547898e+02
-8.642246642246641741e+00 -1.639130436699842335e+02
-8.637362637362636875e+00 -1.639042909213059716e+02
-8.632478632478632008e+00 -1.639312290228656366e+02
-8.627594627594627141e+00 -1.640103575527957958e+02
-8.622710622710622275e+00 -1.641484230320118343e+02
-8.617826617826617408e+00 -1.640286495976248204e+02
-8.612942612942612541e+00 -1.639695492102916035e+02
-8.608058608058607675e+00 -1.641939266877696468e+02
-8.603174603174602808e+00 -1.640036708191094306e+02
-8.598290598290597941e+00 -1.639439834773992288e+02
-8.593406593406593075e+00 -1.639204207611598179e+02
-8.588522588522588208e+00 -1.640533894587728128e+02
-8.583638583638583341e+00 -1.640191192643526108e+02
-8.578754578754578475e+00 -1.639199308483008792e+02
-8.573870573870573608e+00 -1.639629452809950294e+02
-8.568986568986568741e+00 -1.637283112902439939e+02
-8.564102564102563875e+00 -1.634437440147655138e+02
-8.559218559218559008e+00 -1.634645978761397487e+02
-8.554334554334554142e+00 -1.635517499664743468e+02
-8.549450549450549275e+00 -1.636480807905437587e+02
-8.544566544566544408e+00 -1.635819631005185215e+02
-8.539682539682539542e+00 -1.636186528876554576e+02
-8.534798534798534675e+00 -1.632472744930407202e+02
-8.529914529914529808e+00 -1.632766201403028390e+02
-8.525030525030524942e+00 -1.633759517319399208e+02
-8.520146520146520075e+00 -1.634570676935835820e+02
-8.515262515262515208e+00 -1.635465647371221394e+02
-8.510378510378510342e+00 -1.634944910993087888e+02
-8.505494505494505475e+00 -1.634293948287473199e+02
-8.500610500610500608e+00 -1.634403183087335947e+02
-8.495726495726495742e+00 -1.637231019796979012e+02
-8.490842490842490875e+00 -1.636748888532684987e+02
-8.485958485958486008e+00 -1.636735349326595212e+02
-8.481074481074481142e+00 -1.635545106361150260e+02
-8.476190476190476275e+00 -1.636633350477651447e+02
-8.471306471306471408e+00 -1.638617296045639193e+02
-8.466422466422466542e+00 -1.639084515919445266e+02
-8.461538461538461675e+00 -1.639743509993818122e+02
-8.456654456654456808e+00 -1.639828062340336601e+02
-8.451770451770451942e+00 -1.639890374206244132e+02
-8.446886446886447075e+00 -1.640102180542339738e+02
-8.442002442002442208e+00 -1.638100418317899027e+02
-8.437118437118437342e+00 -1.638131863472120813e+02
-8.432234432234432475e+00 -1.637627633363051132e+02
-8.427350427350427609e+00 -1.634946247017463747e+02
-8.422466422466422742e+00 -1.634385701438179410e+02
-8.417582417582417875e+00 -1.635320728224846789e+02
-8.412698412698413009e+00 -1.634940728426727503e+02
-8.407814407814408142e+00 -1.633990498840137207e+02
-8.402930402930403275e+00 -1.634309587882148662e+02
-8.398046398046398409e+00 -1.635497054346143955e+02
-8.393162393162393542e+00 -1.635907568481226519e+02
-8.388278388278388675e+00 -1.637378557335412665e+02
-8.383394383394383809e+00 -1.638591572656618496e+02
-8.378510378510378942e+00 -1.639139592574380515e+02
-8.373626373626374075e+00 -1.637921192627125606e+02
-8.368742368742369209e+00 -1.638987862257586414e+02
-8.363858363858364342e+00 -1.639092076492646584e+02
-8.358974358974359475e+00 -1.638945166919836538e+02
-8.354090354090354609e+00 -1.639443197922608420e+02
-8.349206349206349742e+00 -1.642109427118198539e+02
-8.344322344322344875e+00 -1.647488063615143972e+02
-8.339438339438340009e+00 -1.646849365481839982e+02
-8.334554334554335142e+00 -1.647387745526256992e+02
-8.329670329670330275e+00 -1.646030012206222750e+02
-8.324786324786325409e+00 -1.644658396603332733e+02
-8.319902319902320542e+00 -1.644569059625962097e+02
-8.315018315018315676e+00 -1.649411407338091635e+02
-8.310134310134310809e+00 -1.649262012879891870e+02
-8.305250305250305942e+00 -1.647274151626962748e+02
-8.300366300366301076e+00 -1.647755498563523986e+02
-8.295482295482296209e+00 -1.647410945369713318e+02
-8.290598290598291342e+00 -1.645589762711240951e+02
-8.285714285714286476e+00 -1.646216086441327775e+02
-8.280830280830279833e+00 -1.646321884667858626e+02
-8.275946275946274966e+00 -1.643873049672740763e+02
-8.271062271062270099e+00 -1.644627322929012507e+02
-8.266178266178265233e+00 -1.644437217393578692e+02
-8.261294261294260366e+00 -1.644844071214244252e+02
-8.256410256410255499e+00 -1.642232804234549803e+02
-8.251526251526250633e+00 -1.641949434721804550e+02
-8.246642246642245766e+00 -1.642096994668857519e+02
-8.241758241758240899e+00 -1.641895750391722117e+02
-8.236874236874236033e+00 -1.642068271980558052e+02
-8.231990231990231166e+00 -1.639738986392029290e+02
-8.227106227106226299e+00 -1.638899347975878982e+02
-8.222222222222221433e+00 -1.640389402345078906e+02
-8.217338217338216566e+00 -1.639956324352154411e+02
-8.212454212454211699e+00 -1.640930411685919807e+02
-8.207570207570206833e+00 -1.643695483911425868e+02
-8.202686202686201966e+00 -1.643798436794935469e+02
-8.197802197802197099e+00 -1.642586456577062393e+02
-8.192918192918192233e+00 -1.642388007368512035e+02
-8.188034188034187366e+00 -1.643187607358983655e+02
-8.183150183150182500e+00 -1.640016598815205100e+02
-8.178266178266177633e+00 -1.640209500568233238e+02
-8.173382173382172766e+00 -1.639273882634532526e+02
-8.168498168498167900e+00 -1.637669660769045947e+02
-8.163614163614163033e+00 -1.637821624027589280e+02
-8.158730158730158166e+00 -1.636731427584728067e+02
-8.153846153846153300e+00 -1.637447158117430490e+02
-8.148962148962148433e+00 -1.636988265910021028e+02
-8.144078144078143566e+00 -1.636947034832185750e+02
-8.139194139194138700e+00 -1.636223785262887702e+02
-8.134310134310133833e+00 -1.636538202394048653e+02
-8.129426129426128966e+00 -1.633584065948411705e+02
-8.124542124542124100e+00 -1.632983504187023698e+02
-8.119658119658119233e+00 -1.631889426866534336e+02
-8.114774114774114366e+00 -1.630775247556249496e+02
-8.109890109890109500e+00 -1.631634215845286633e+02
-8.105006105006104633e+00 -1.633663639777476817e+02
-8.100122100122099766e+00 -1.633833390592163823e+02
-8.095238095238094900e+00 -1.632158676493366443e+02
-8.090354090354090033e+00 -1.631401169624191994e+02
-8.085470085470085166e+00 -1.632639699863020724e+02
-8.080586080586080300e+00 -1.632328967530652903e+02
-8.075702075702075433e+00 -1.632713485332948551e+02
-8.070818070818070566e+00 -1.633192714557948193e+02
-8.065934065934065700e+00 -1.632447475486166866e+02
-8.061050061050060833e+00 -1.633010454032238385e+02
-8.056166056166055967e+00 -1.634532223341521444e+02
-8.051282051282051100e+00 -1.631981220605491103e+02
-8.046398046398046233e+00 -1.632642542191213124e+02
-8.041514041514041367e+00 -1.633548522511469230e+02
-8.036630036630036500e+00 -1.634522445472159973e+02
-8.031746031746031633e+00 -1.633265431010964903e+02
-8.026862026862026767e+00 -1.632114340509047850e+02
-8.021978021978021900e+00 -1.631627913037849567e+02
-8.017094017094017033e+00 -1.631555371351846588e+02
-8.012210012210012167e+00 -1.633429688155596295e+02
-8.007326007326007300e+00 -1.633325044928348575e+02
-8.002442002442002433e+00 -1.632788129470340266e+02
-7.997557997557997567e+00 -1.633194868615937025e+02
-7.992673992673992700e+00 -1.633212274622808877e+02
-7.987789987789987833e+00 -1.633469605940113638e+02
-7.982905982905982967e+00 -1.632346758161296236e+02
-7.978021978021978100e+00 -1.631635357714573047e+02
-7.973137973137973233e+00 -1.631920380334204310e+02
-7.968253968253968367e+00 -1.631503316465991134e+02
-7.963369963369963500e+00 -1.634205037969554724e+02
-7.958485958485958633e+00 -1.634244993700733062e+02
-7.953601953601953767e+00 -1.634905703519601445e+02
-7.948717948717948900e+00 -1.635513400430798470e+02
-7.943833943833944033e+00 -1.634938022382827398e+02
-7.938949938949939167e+00 -1.635303956297788091e+02
-7.934065934065934300e+00 -1.635794432839287822e+02
-7.929181929181929434e+00 -1.635794770534597831e+02
-7.924297924297924567e+00 -1.635446411567023688e+02
-7.919413919413919700e+00 -1.637671205965632453e+02
-7.914529914529914834e+00 -1.636245593380217827e+02
-7.909645909645909967e+00 -1.639877526914989403e+02
-7.904761904761905100e+00 -1.640557623220076380e+02
-7.899877899877900234e+00 -1.642417472640400717e+02
-7.894993894993895367e+00 -1.643511108236002656e+02
-7.890109890109890500e+00 -1.642528601031655739e+02
-7.885225885225885634e+00 -1.642236025595113347e+02
-7.880341880341880767e+00 -1.640735381492336558e+02
-7.875457875457875900e+00 -1.641087150234588705e+02
-7.870573870573871034e+00 -1.641476263258965957e+02
-7.865689865689866167e+00 -1.639984428125901843e+02
-7.860805860805861300e+00 -1.637471182953095479e+02
-7.855921855921856434e+00 -1.636494130162697331e+02
-7.851037851037851567e+00 -1.637517456488141647e+02
-7.846153846153846700e+00 -1.636121015384698296e+02
-7.841269841269841834e+00 -1.636014633264576332e+02
-7.836385836385836967e+00 -1.636089091859763016e+02
-7.831501831501832100e+00 -1.637415724919792410e+02
-7.826617826617827234e+00 -1.636663558864389074e+02
-7.821733821733822367e+00 -1.636561955862032960e+02
-7.816849816849817500e+00 -1.636694719889578380e+02
-7.811965811965811746e+00 -1.636636363147746636e+02
-7.807081807081806879e+00 -1.637608130547838527e+02
-7.802197802197802012e+00 -1.638240608363961144e+02
-7.797313797313797146e+00 -1.637483602966292722e+02
-7.792429792429792279e+00 -1.635834299823752929e+02
-7.787545787545787412e+00 -1.636723791592579005e+02
-7.782661782661782546e+00 -1.635974947595031210e+02
-7.777777777777777679e+00 -1.635308929856311977e+02
-7.772893772893772812e+00 -1.635303387232091836e+02
-7.768009768009767946e+00 -1.633828785077480177e+02
-7.763125763125763079e+00 -1.635076270892598416e+02
-7.758241758241758212e+00 -1.636833468509715033e+02
-7.753357753357753346e+00 -1.636093669227174701e+02
-7.748473748473748479e+00 -1.636611405455581973e+02
-7.743589743589743613e+00 -1.634652645126857919e+02
-7.738705738705738746e+00 -1.633485157062973485e+02
-7.733821733821733879e+00 -1.632855982160683368e+02
-7.728937728937729013e+00 -1.633688864790233026e+02
-7.724053724053724146e+00 -1.635002475560785911e+02
-7.719169719169719279e+00 -1.635234285754162613e+02
-7.714285714285714413e+00 -1.635903852031295003e+02
-7.709401709401709546e+00 -1.636233135506635961e+02
-7.704517704517704679e+00 -1.636405414161356191e+02
-7.699633699633699813e+00 -1.634862981180650365e+02
-7.694749694749694946e+00 -1.636367118391684130e+02
-7.689865689865690079e+00 -1.635958172203181107e+02
-7.684981684981684324e+00 -1.635777823631293018e+02
-7.680097680097679458e+00 -1.635711289142755902e+02
-7.675213675213674591e+00 -1.634233459051632167e+02
-7.670329670329669725e+00 -1.634981418079785840e+02
-7.665445665445664858e+00 -1.634913831870951810e+02
-7.660561660561659991e+00 -1.636000421906499298e+02
-7.655677655677655125e+00 -1.637495479364617381e+02
-7.650793650793650258e+00 -1.637369304086895738e+02
-7.645909645909645391e+00 -1.638773560854107529e+02
-7.641025641025640525e+00 -1.639294103935720273e+02
-7.636141636141635658e+00 -1.638133448876092757e+02
-7.631257631257630791e+00 -1.638791841814939403e+02
-7.626373626373625925e+00 -1.641074047103811608e+02
-7.621489621489621058e+00 -1.640402404933529397e+02
-7.616605616605616191e+00 -1.638555115182971633e+02
-7.611721611721611325e+00 -1.639970525404873456e+02
-7.606837606837606458e+00 -1.641033854530045062e+02
-7.601953601953601591e+00 -1.640694052737039499e+02
-7.597069597069596725e+00 -1.640886131707766538e+02
-7.592185592185591858e+00 -1.642204829985763297e+02
-7.587301587301586991e+00 -1.642601875952871922e+02
-7.582417582417582125e+00 -1.641206783363718387e+02
-7.577533577533577258e+00 -1.640774591283978623e+02
-7.572649572649572391e+00 -1.639579459258984002e+02
-7.567765567765567525e+00 -1.640070190129436583e+02
-7.562881562881562658e+00 -1.642523264097563924e+02
-7.557997557997557792e+00 -1.643308957825294101e+02
-7.553113553113552925e+00 -1.642973515850807757e+02
-7.548229548229548058e+00 -1.641546848771775444e+02
-7.543345543345543192e+00 -1.641492234394103775e+02
-7.538461538461538325e+00 -1.640639814060809840e+02
-7.533577533577533458e+00 -1.640537429317378724e+02
-7.528693528693528592e+00 -1.638349194069348300e+02
-7.523809523809523725e+00 -1.637736443318928821e+02
-7.518925518925518858e+00 -1.638625545048077754e+02
-7.514041514041513992e+00 -1.638422853111302970e+02
-7.509157509157509125e+00 -1.638236999239188094e+02
-7.504273504273504258e+00 -1.637739404908632537e+02
-7.499389499389499392e+00 -1.638193469838854810e+02
-7.494505494505494525e+00 -1.636365532885844516e+02
-7.489621489621489658e+00 -1.634843912232823868e+02
-7.484737484737484792e+00 -1.635041365361133785e+02
-7.479853479853479925e+00 -1.635490457724315547e+02
-7.474969474969475058e+00 -1.635520319871458241e+02
-7.470085470085470192e+00 -1.635994199044976085e+02
-7.465201465201465325e+00 -1.635945357411939654e+02
-7.460317460317460458e+00 -1.634680792703637167e+02
-7.455433455433455592e+00 -1.636662502775473911e+02
-7.450549450549450725e+00 -1.636781316326797082e+02
-7.445665445665445858e+00 -1.635166330656489038e+02
-7.440781440781440992e+00 -1.635312342473154104e+02
-7.435897435897436125e+00 -1.635565700201582331e+02
-7.431013431013431259e+00 -1.635915891918603222e+02
-7.426129426129426392e+00 -1.636075667249565413e+02
-7.421245421245421525e+00 -1.638276737005158168e+02
-7.416361416361416659e+00 -1.638684796668985655e+02
-7.411477411477411792e+00 -1.638371126466244618e+02
-7.406593406593406925e+00 -1.637556992916610454e+02
-7.401709401709402059e+00 -1.637981242513206439e+02
-7.396825396825397192e+00 -1.637286993537047408e+02
-7.391941391941392325e+00 -1.636173329914952888e+02
-7.387057387057387459e+00 -1.634177749245002076e+02
-7.382173382173382592e+00 -1.634142498653759503e+02
-7.377289377289377725e+00 -1.635391009156532789e+02
-7.372405372405372859e+00 -1.635639109826889808e+02
-7.367521367521367992e+00 -1.633747256382339970e+02
-7.362637362637363125e+00 -1.634044103066238449e+02
-7.357753357753358259e+00 -1.635007237136512970e+02
-7.352869352869353392e+00 -1.635598436962976621e+02
-7.347985347985348525e+00 -1.635052681892807129e+02
-7.343101343101343659e+00 -1.634735818011688764e+02
-7.338217338217338792e+00 -1.634356680398789479e+02
-7.333333333333333925e+00 -1.634653183918858588e+02
-7.328449328449329059e+00 -1.635005508990155647e+02
-7.323565323565324192e+00 -1.635724825886471478e+02
-7.318681318681319325e+00 -1.635981033439673809e+02
-7.313797313797314459e+00 -1.634938998787522735e+02
-7.308913308913308704e+00 -1.636670096601542639e+02
-7.304029304029303837e+00 -1.638774986678822074e+02
-7.299145299145298971e+00 -1.638181408009927225e+02
-7.294261294261294104e+00 -1.636726630829452063e+02
-7.289377289377289237e+00 -1.635367873104354430e+02
-7.284493284493284371e+00 -1.635794003269381278e+02
-7.279609279609279504e+00 -1.635268499382033838e+02
-7.274725274725274637e+00 -1.636977976212954218e+02
-7.269841269841269771e+00 -1.637713107797604550e+02
-7.264957264957264904e+00 -1.638350429586176915e+02
-7.260073260073260037e+00 -1.639622121959510253e+02
-7.255189255189255171e+00 -1.636879618998679575e+02
-7.250305250305250304e+00 -1.635434850748327733e+02
-7.245421245421245438e+00 -1.634093593013912198e+02
-7.240537240537240571e+00 -1.634503643004702838e+02
-7.235653235653235704e+00 -1.634168553692012438e+02
-7.230769230769230838e+00 -1.633221503345643555e+02
-7.225885225885225971e+00 -1.633197561824515560e+02
-7.221001221001221104e+00 -1.632488871990844359e+02
-7.216117216117216238e+00 -1.632454640609777812e+02
-7.211233211233211371e+00 -1.631615823316078036e+02
-7.206349206349206504e+00 -1.631519298487284857e+02
-7.201465201465201638e+00 -1.631412168397745006e+02
-7.196581196581196771e+00 -1.631906588314799649e+02
-7.191697191697191904e+00 -1.631930447050924897e+02
-7.186813186813187038e+00 -1.632841582089758958e+02
-7.181929181929181283e+00 -1.631681179838263347e+02
-7.177045177045176416e+00 -1.634481166935900660e+02
-7.172161172161171550e+00 -1.634529406145991857e+02
-7.167277167277166683e+00 -1.636321548845671714e+02
-7.162393162393161816e+00 -1.634950807141936480e+02
-7.157509157509156950e+00 -1.633707417839095797e+02
-7.152625152625152083e+00 -1.633021094641482591e+02
-7.147741147741147216e+00 -1.634554357012289643e+02
-7.142857142857142350e+00 -1.635606505548616667e+02
-7.137973137973137483e+00 -1.634653213968912837e+02
-7.133089133089132616e+00 -1.636282283298834273e+02
-7.128205128205127750e+00 -1.636528361807368981e+02
-7.123321123321122883e+00 -1.634735471248153544e+02
-7.118437118437118016e+00 -1.634716121620719491e+02
-7.113553113553113150e+00 -1.634399517038422118e+02
-7.108669108669108283e+00 -1.635524256537411532e+02
-7.103785103785103416e+00 -1.635610771975092064e+02
-7.098901098901098550e+00 -1.633966350047799949e+02
-7.094017094017093683e+00 -1.636093707251464480e+02
-7.089133089133088816e+00 -1.636861034790709652e+02
-7.084249084249083950e+00 -1.637094142917908641e+02
-7.079365079365079083e+00 -1.637628880825284057e+02
-7.074481074481074216e+00 -1.640430734618348652e+02
-7.069597069597069350e+00 -1.642139592175883536e+02
-7.064713064713064483e+00 -1.641849033810436822e+02
-7.059829059829059617e+00 -1.641489962900233479e+02
-7.054945054945054750e+00 -1.641691868850661535e+02
-7.050061050061049883e+00 -1.642504009414293193e+02
-7.045177045177045017e+00 -1.642411987169253393e+02
-7.040293040293040150e+00 -1.639347985328437289e+02
-7.035409035409035283e+00 -1.642174749261237992e+02
-7.030525030525030417e+00 -1.643896305625904404e+02
-7.025641025641025550e+00 -1.645031286660708076e+02
-7.020757020757020683e+00 -1.645815371461353038e+02
-7.015873015873015817e+00 -1.645666787781672440e+02
-7.010989010989010950e+00 -1.646014327089056906e+02
-7.006105006105006083e+00 -1.645969905111660410e+02
-7.001221001221001217e+00 -1.646749854694887745e+02
-6.996336996336996350e+00 -1.645734033276692969e+02
-6.991452991452991483e+00 -1.646706561547304659e+02
-6.986568986568986617e+00 -1.646156116234392357e+02
-6.981684981684981750e+00 -1.645816327713554870e+02
-6.976800976800976883e+00 -1.647103450772296185e+02
-6.971916971916972017e+00 -1.646923413343888853e+02
-6.967032967032967150e+00 -1.645820756580013722e+02
-6.962148962148962283e+00 -1.646572610004504611e+02
-6.957264957264957417e+00 -1.646451957575408755e+02
-6.952380952380952550e+00 -1.646708253643955686e+02
-6.947496947496947683e+00 -1.647070800099342875e+02
-6.942612942612942817e+00 -1.648370737394556329e+02
-6.937728937728937950e+00 -1.649406771480448697e+02
-6.932844932844933084e+00 -1.648877303502956124e+02
-6.927960927960928217e+00 -1.648364858799791932e+02
-6.923076923076923350e+00 -1.646791139911641153e+02
-6.918192918192918484e+00 -1.647298150430452779e+02
-6.913308913308913617e+00 -1.646963813481671650e+02
-6.908424908424908750e+00 -1.647033725551248722e+02
-6.903540903540903884e+00 -1.648445530412109292e+02
-6.898656898656899017e+00 -1.649075171024082351e+02
-6.893772893772894150e+00 -1.649036527659453384e+02
-6.888888888888889284e+00 -1.650596097499306438e+02
-6.884004884004884417e+00 -1.648244719109282528e+02
-6.879120879120879550e+00 -1.650144701931550912e+02
-6.874236874236874684e+00 -1.650318968232576538e+02
-6.869352869352869817e+00 -1.648876310632888362e+02
-6.864468864468864950e+00 -1.648967193663048363e+02
-6.859584859584860084e+00 -1.648160234181901274e+02
-6.854700854700855217e+00 -1.647526687554600358e+02
-6.849816849816850350e+00 -1.644355881293550681e+02
-6.844932844932845484e+00 -1.642445141352681048e+02
-6.840048840048840617e+00 -1.642323471279148350e+02
-6.835164835164835750e+00 -1.641603793405003557e+02
-6.830280830280830884e+00 -1.640144702058449298e+02
-6.825396825396826017e+00 -1.638811461958800635e+02
-6.820512820512821150e+00 -1.640894713442187651e+02
-6.815628815628816284e+00 -1.639899369150820974e+02
-6.810744810744810529e+00 -1.639373018865236986e+02
-6.805860805860805662e+00 -1.638261003406718714e+02
-6.800976800976800796e+00 -1.637443907991940932e+02
-6.796092796092795929e+00 -1.636487730279679624e+02
-6.791208791208791062e+00 -1.637228466043894741e+02
-6.786324786324786196e+00 -1.639586720797946100e+02
-6.781440781440781329e+00 -1.639483193106097474e+02
-6.776556776556776462e+00 -1.640286137150578156e+02
-6.771672771672771596e+00 -1.640828223261655694e+02
-6.766788766788766729e+00 -1.640983659291947845e+02
-6.761904761904761862e+00 -1.640325105578423859e+02
-6.757020757020756996e+00 -1.638784834042927514e+02
-6.752136752136752129e+00 -1.639230811446064706e+02
-6.747252747252747263e+00 -1.639372488028689645e+02
-6.742368742368742396e+00 -1.638463884099413690e+02
-6.737484737484737529e+00 -1.638737638145580604e+02
-6.732600732600732663e+00 -1.639742605950979168e+02
-6.727716727716727796e+00 -1.639647765785644538e+02
-6.722832722832722929e+00 -1.640395880274109857e+02
-6.717948717948718063e+00 -1.641077176870159633e+02
-6.713064713064713196e+00 -1.642121692967639888e+02
-6.708180708180708329e+00 -1.641618078211550653e+02
-6.703296703296703463e+00 -1.640436362375617136e+02
-6.698412698412698596e+00 -1.641660816161987668e+02
-6.693528693528693729e+00 -1.642385172327843748e+02
-6.688644688644688863e+00 -1.642733216446481777e+02
-6.683760683760683108e+00 -1.640809132275646220e+02
-6.678876678876678241e+00 -1.640141567278090520e+02
-6.673992673992673375e+00 -1.639645741961135457e+02
-6.669108669108668508e+00 -1.639896950443750256e+02
-6.664224664224663641e+00 -1.641815265278185905e+02
-6.659340659340658775e+00 -1.640865371159047470e+02
-6.654456654456653908e+00 -1.640830747669439802e+02
-6.649572649572649041e+00 -1.642208257566082068e+02
-6.644688644688644175e+00 -1.642093708165729140e+02
-6.639804639804639308e+00 -1.642469072527248386e+02
-6.634920634920634441e+00 -1.641685913969780302e+02
-6.630036630036629575e+00 -1.645282873657581320e+02
-6.625152625152624708e+00 -1.647085362609138883e+02
-6.620268620268619841e+00 -1.645478726813806247e+02
-6.615384615384614975e+00 -1.641133009439110424e+02
-6.610500610500610108e+00 -1.642556372127526743e+02
-6.605616605616605241e+00 -1.644123607770031867e+02
-6.600732600732600375e+00 -1.645170323099802374e+02
-6.595848595848595508e+00 -1.646450342323555276e+02
-6.590964590964590641e+00 -1.643835986275131518e+02
-6.586080586080585775e+00 -1.644885201841404410e+02
-6.581196581196580908e+00 -1.645750457524601416e+02
-6.576312576312576041e+00 -1.645058302481726855e+02
-6.571428571428571175e+00 -1.643898744898612847e+02
-6.566544566544566308e+00 -1.641667140112836023e+02
-6.561660561660561441e+00 -1.640829769085667351e+02
-6.556776556776556575e+00 -1.641060932645394246e+02
-6.551892551892551708e+00 -1.640393741245743513e+02
-6.547008547008546842e+00 -1.638043327972401926e+02
-6.542124542124541975e+00 -1.636789094981754715e+02
-6.537240537240537108e+00 -1.638314458370331295e+02
-6.532356532356532242e+00 -1.638483717697978364e+02
-6.527472527472527375e+00 -1.638712970278287457e+02
-6.522588522588522508e+00 -1.640570927356545212e+02
-6.517704517704517642e+00 -1.640272552164685749e+02
-6.512820512820512775e+00 -1.639130291093448193e+02
-6.507936507936507908e+00 -1.638190709288918185e+02
-6.503052503052503042e+00 -1.638410953967128876e+02
-6.498168498168498175e+00 -1.638446844923541335e+02
-6.493284493284493308e+00 -1.638340246261613231e+02
-6.488400488400488442e+00 -1.639205559109059891e+02
-6.483516483516483575e+00 -1.641156070250586367e+02
-6.478632478632478708e+00 -1.640965263141083312e+02
-6.473748473748473842e+00 -1.640973167882482642e+02
-6.468864468864468975e+00 -1.640441505906842679e+02
-6.463980463980464108e+00 -1.643072146565842786e+02
-6.459096459096459242e+00 -1.643604605850849509e+02
-6.454212454212454375e+00 -1.644352920697147340e+02
-6.449328449328449508e+00 -1.644376620864103415e+02
-6.444444444444444642e+00 -1.644057009991394693e+02
-6.439560439560439775e+00 -1.643604891023137498e+02
-6.434676434676434909e+00 -1.640800453054646084e+02
-6.429792429792430042e+00 -1.640281452491727805e+02
-6.424908424908425175e+00 -1.638663780254437938e+02
-6.420024420024420309e+00 -1.637800995462609990e+02
-6.415140415140415442e+00 -1.639029693019397769e+02
-6.410256410256410575e+00 -1.638987158672672706e+02
-6.405372405372405709e+00 -1.639566929970433762e+02
-6.400488400488400842e+00 -1.641780434996124995e+02
-6.395604395604395975e+00 -1.646368152688162638e+02
-6.390720390720391109e+00 -1.646467114795577800e+02
-6.385836385836386242e+00 -1.645875532039721350e+02
-6.380952380952381375e+00 -1.645799897057363808e+02
-6.376068376068376509e+00 -1.645470909813415687e+02
-6.371184371184371642e+00 -1.648629310556241023e+02
-6.366300366300366775e+00 -1.649640731626459740e+02
-6.361416361416361909e+00 -1.649560750724714353e+02
-6.356532356532357042e+00 -1.651299006491426553e+02
-6.351648351648352175e+00 -1.649681554322646093e+02
-6.346764346764347309e+00 -1.651282738691797931e+02
-6.341880341880342442e+00 -1.652619961655459520e+02
-6.336996336996337575e+00 -1.652323761754962277e+02
-6.332112332112332709e+00 -1.653061727371020879e+02
-6.327228327228327842e+00 -1.656112086080788970e+02
-6.322344322344322975e+00 -1.659278076706157776e+02
-6.317460317460318109e+00 -1.658976611651348492e+02
-6.312576312576313242e+00 -1.657479615300910041e+02
-6.307692307692307487e+00 -1.657591319393032450e+02
-6.302808302808302621e+00 -1.657562836664324379e+02
-6.297924297924297754e+00 -1.656606322029566343e+02
-6.293040293040292887e+00 -1.657738952703284951e+02
-6.288156288156288021e+00 -1.657621814461077463e+02
-6.283272283272283154e+00 -1.656906254468428585e+02
-6.278388278388278287e+00 -1.656484545831191326e+02
-6.273504273504273421e+00 -1.657638134380887891e+02
-6.268620268620268554e+00 -1.658243417832778732e+02
-6.263736263736263687e+00 -1.657843476948428361e+02
-6.258852258852258821e+00 -1.656925009683299663e+02
-6.253968253968253954e+00 -1.657056200306447522e+02
-6.249084249084249088e+00 -1.657740655542157526e+02
-6.244200244200244221e+00 -1.656793963595166304e+02
-6.239316239316239354e+00 -1.656316733742093845e+02
-6.234432234432234488e+00 -1.654510956996998345e+02
-6.229548229548229621e+00 -1.654334133504059707e+02
-6.224664224664224754e+00 -1.654407115649489413e+02
-6.219780219780219888e+00 -1.657265687992226333e+02
-6.214896214896215021e+00 -1.658937124986824188e+02
-6.210012210012210154e+00 -1.659288851198668908e+02
-6.205128205128205288e+00 -1.662424378386024273e+02
-6.200244200244200421e+00 -1.664658397739969473e+02
-6.195360195360195554e+00 -1.664657973408183125e+02
-6.190476190476190688e+00 -1.663500335208858871e+02
-6.185592185592184933e+00 -1.663363561199089418e+02
-6.180708180708180066e+00 -1.663798734517592379e+02
-6.175824175824175200e+00 -1.664608031021274996e+02
-6.170940170940170333e+00 -1.662948739824617519e+02
-6.166056166056165466e+00 -1.662781162456690254e+02
-6.161172161172160600e+00 -1.662696851703515506e+02
-6.156288156288155733e+00 -1.661366878136159357e+02
-6.151404151404150866e+00 -1.660999728824804151e+02
-6.146520146520146000e+00 -1.660103431246286902e+02
-6.141636141636141133e+00 -1.658867369107887839e+02
-6.136752136752136266e+00 -1.657073360733481877e+02
-6.131868131868131400e+00 -1.659557880409696224e+02
-6.126984126984126533e+00 -1.659924177190036403e+02
-6.122100122100121666e+00 -1.657472011184371752e+02
-6.117216117216116800e+00 -1.650534060649690105e+02
-6.112332112332111933e+00 -1.649310550318389801e+02
-6.107448107448107066e+00 -1.642343144865450881e+02
-6.102564102564102200e+00 -1.642422129777402517e+02
-6.097680097680097333e+00 -1.642739077527245399e+02
-6.092796092796092466e+00 -1.643510424113019894e+02
-6.087912087912087600e+00 -1.643211448311379002e+02
-6.083028083028082733e+00 -1.642618028075099801e+02
-6.078144078144077866e+00 -1.639666159535807424e+02
-6.073260073260073000e+00 -1.639905065878382402e+02
-6.068376068376068133e+00 -1.640905668864187419e+02
-6.063492063492063266e+00 -1.641375686645224619e+02
-6.058608058608058400e+00 -1.641088436414175931e+02
-6.053724053724053533e+00 -1.640263383595390394e+02
-6.048840048840048667e+00 -1.638308105183101304e+02
-6.043956043956043800e+00 -1.637482614508698759e+02
-6.039072039072038933e+00 -1.638132818989484747e+02
-6.034188034188034067e+00 -1.637562871135350520e+02
-6.029304029304029200e+00 -1.636100087942951973e+02
-6.024420024420024333e+00 -1.636877563701021927e+02
-6.019536019536019467e+00 -1.635801459126365103e+02
-6.014652014652014600e+00 -1.636320234138823082e+02
-6.009768009768009733e+00 -1.635701438268442587e+02
-6.004884004884004867e+00 -1.635808711283890204e+02
-6.000000000000000000e+00 -1.635315697635808192e+02
-5.995115995115995133e+00 -1.635743019239595242e+02
-5.990231990231990267e+00 -1.635617403909652126e+02
-5.985347985347985400e+00 -1.633543862380269900e+02
-5.980463980463980533e+00 -1.633665279675860802e+02
-5.975579975579975667e+00 -1.633256768935695504e+02
-5.970695970695970800e+00 -1.632259195205572837e+02
-5.965811965811965933e+00 -1.631914684498848089e+02
-5.960927960927961067e+00 -1.630311894509065951e+02
-5.956043956043956200e+00 -1.629983413938153376e+02
-5.951159951159951333e+00 -1.629109816198803458e+02
-5.946275946275946467e+00 -1.628930292911014135e+02
-5.941391941391941600e+00 -1.628627766059228179e+02
-5.936507936507936734e+00 -1.629382121471731182e+02
-5.931623931623931867e+00 -1.628779602438129359e+02
-5.926739926739927000e+00 -1.628949011467578885e+02
-5.921855921855922134e+00 -1.629990032238324034e+02
-5.916971916971917267e+00 -1.629855255362766968e+02
-5.912087912087912400e+00 -1.629725861755723315e+02
-5.907203907203907534e+00 -1.630172065257254133e+02
-5.902319902319902667e+00 -1.630722523296848010e+02
-5.897435897435897800e+00 -1.634312555152105233e+02
-5.892551892551892934e+00 -1.634823631380625670e+02
-5.887667887667888067e+00 -1.640605125347748583e+02
-5.882783882783883200e+00 -1.640548152231653773e+02
-5.877899877899878334e+00 -1.640644546054195700e+02
-5.873015873015872579e+00 -1.639645024854680173e+02
-5.868131868131867712e+00 -1.639262541023466611e+02
-5.863247863247862846e+00 -1.638673309381303795e+02
-5.858363858363857979e+00 -1.638800537680266416e+02
-5.853479853479853112e+00 -1.638490633572366733e+02
-5.848595848595848246e+00 -1.638493144249481475e+02
-5.843711843711843379e+00 -1.638388977414095962e+02
-5.838827838827838512e+00 -1.638278000122425055e+02
-5.833943833943833646e+00 -1.638303436345104274e+02
-5.829059829059828779e+00 -1.639868721673732921e+02
-5.824175824175823912e+00 -1.638890827246395361e+02
-5.819291819291819046e+00 -1.637299280388302236e+02
-5.814407814407814179e+00 -1.637150414499531621e+02
-5.809523809523809312e+00 -1.638027207743495239e+02
-5.804639804639804446e+00 -1.634092466659071192e+02
-5.799755799755799579e+00 -1.635221081644318701e+02
-5.794871794871794712e+00 -1.635557456131071490e+02
-5.789987789987789846e+00 -1.635245125188797317e+02
-5.785103785103784979e+00 -1.634967651083654232e+02
-5.780219780219780112e+00 -1.635266315370181189e+02
-5.775335775335775246e+00 -1.635998338375907224e+02
-5.770451770451770379e+00 -1.636327400308774713e+02
-5.765567765567765512e+00 -1.637900497607073191e+02
-5.760683760683760646e+00 -1.638164850935169738e+02
-5.755799755799755779e+00 -1.636472408639038463e+02
-5.750915750915750912e+00 -1.637965107382014196e+02
-5.746031746031746046e+00 -1.637955750458735906e+02
-5.741147741147741179e+00 -1.638903912050626843e+02
-5.736263736263736313e+00 -1.638814223650504687e+02
-5.731379731379731446e+00 -1.641001406419361786e+02
-5.726495726495726579e+00 -1.641152926471238800e+02
-5.721611721611721713e+00 -1.639969144281473064e+02
-5.716727716727716846e+00 -1.640185488736501611e+02
-5.711843711843711979e+00 -1.640718208776996789e+02
-5.706959706959707113e+00 -1.639833609992180072e+02
-5.702075702075702246e+00 -1.639120026826571461e+02
-5.697191697191697379e+00 -1.640199693601142599e+02
-5.692307692307692513e+00 -1.641116955729788458e+02
-5.687423687423687646e+00 -1.640841185917738017e+02
-5.682539682539682779e+00 -1.639731932573830022e+02
-5.677655677655677913e+00 -1.640178046299291736e+02
-5.672771672771673046e+00 -1.640767265018454282e+02
-5.667887667887668179e+00 -1.639282745461425179e+02
-5.663003663003663313e+00 -1.639504345013266402e+02
-5.658119658119658446e+00 -1.639384245489610521e+02
-5.653235653235653579e+00 -1.639617771579863756e+02
-5.648351648351648713e+00 -1.640320937516120807e+02
-5.643467643467643846e+00 -1.641508848364512119e+02
-5.638583638583638979e+00 -1.643954566980363552e+02
-5.633699633699634113e+00 -1.644240050251838170e+02
-5.628815628815629246e+00 -1.644105306766235230e+02
-5.623931623931623491e+00 -1.643732579191248817e+02
-5.619047619047618625e+00 -1.643876880659635162e+02
-5.614163614163613758e+00 -1.639003747278119931e+02
-5.609279609279608891e+00 -1.638091577217143708e+02
-5.604395604395604025e+00 -1.639654816319517181e+02
-5.599511599511599158e+00 -1.641196535382489401e+02
-5.594627594627594291e+00 -1.641748629507372641e+02
-5.589743589743589425e+00 -1.642238524471815424e+02
-5.584859584859584558e+00 -1.647450588506808629e+02
-5.579975579975579691e+00 -1.647727607086141859e+02
-5.575091575091574825e+00 -1.647780391623984428e+02
-5.570207570207569958e+00 -1.647621016194190133e+02
-5.565323565323565091e+00 -1.647989456763210683e+02
-5.560439560439560225e+00 -1.647062520580633418e+02
-5.555555555555555358e+00 -1.646699544852797885e+02
-5.550671550671550492e+00 -1.646617595983748856e+02
-5.545787545787545625e+00 -1.646472744058596049e+02
-5.540903540903540758e+00 -1.644564955747575823e+02
-5.536019536019535892e+00 -1.645997532329599835e+02
-5.531135531135531025e+00 -1.644288822135930559e+02
-5.526251526251526158e+00 -1.644990723499515184e+02
-5.521367521367521292e+00 -1.646056344706233006e+02
-5.516483516483516425e+00 -1.645641724851867878e+02
-5.511599511599511558e+00 -1.644670403890540911e+02
-5.506715506715506692e+00 -1.643169693870818548e+02
-5.501831501831501825e+00 -1.642933023732263678e+02
-5.496947496947496958e+00 -1.642910342502619301e+02
-5.492063492063492092e+00 -1.643415587409548380e+02
-5.487179487179487225e+00 -1.642806251078336288e+02
-5.482295482295482358e+00 -1.641827037324750620e+02
-5.477411477411477492e+00 -1.641234512076808301e+02
-5.472527472527472625e+00 -1.640781328757910842e+02
-5.467643467643467758e+00 -1.640943930850149002e+02
-5.462759462759462892e+00 -1.642601107129808042e+02
-5.457875457875458025e+00 -1.643215410294304206e+02
-5.452991452991453158e+00 -1.643276740964370788e+02
-5.448107448107448292e+00 -1.644629979457328659e+02
-5.443223443223443425e+00 -1.644931221265754857e+02
-5.438339438339438559e+00 -1.645044354942182281e+02
-5.433455433455433692e+00 -1.645636403931074199e+02
-5.428571428571428825e+00 -1.643966062712897553e+02
-5.423687423687423959e+00 -1.642199096398817915e+02
-5.418803418803419092e+00 -1.643147444935002568e+02
-5.413919413919414225e+00 -1.641782609455654551e+02
-5.409035409035409359e+00 -1.640666500026447352e+02
-5.404151404151404492e+00 -1.640752525808922258e+02
-5.399267399267399625e+00 -1.640774896665108429e+02
-5.394383394383394759e+00 -1.645768272856045655e+02
-5.389499389499389892e+00 -1.646141715638885046e+02
-5.384615384615385025e+00 -1.645822290540901918e+02
-5.379731379731380159e+00 -1.645762996509606069e+02
-5.374847374847375292e+00 -1.645710252284649187e+02
-5.369963369963369537e+00 -1.645031641627393242e+02
-5.365079365079364671e+00 -1.644799735283474718e+02
-5.360195360195359804e+00 -1.643342308786599801e+02
-5.355311355311354937e+00 -1.642869884160658103e+02
-5.350427350427350071e+00 -1.644285479506228853e+02
-5.345543345543345204e+00 -1.644501782181727663e+02
-5.340659340659340337e+00 -1.645414476873886827e+02
-5.335775335775335471e+00 -1.645593589952438265e+02
-5.330891330891330604e+00 -1.644409840750361127e+02
-5.326007326007325737e+00 -1.645309309076290276e+02
-5.321123321123320871e+00 -1.645147446576149548e+02
-5.316239316239316004e+00 -1.643862813123600404e+02
-5.311355311355311137e+00 -1.645834504343230549e+02
-5.306471306471306271e+00 -1.645591740749351573e+02
-5.301587301587301404e+00 -1.645761014732574097e+02
-5.296703296703296537e+00 -1.645755667124732042e+02
-5.291819291819291671e+00 -1.646510097042734628e+02
-5.286935286935286804e+00 -1.646805942077450027e+02
-5.282051282051281937e+00 -1.649108408449718013e+02
-5.277167277167277071e+00 -1.647692047862714162e+02
-5.272283272283272204e+00 -1.647854939621079779e+02
-5.267399267399267337e+00 -1.649961467498088155e+02
-5.262515262515262471e+00 -1.649692736995081646e+02
-5.257631257631257604e+00 -1.646874236726990262e+02
-5.252747252747252737e+00 -1.646519711462218822e+02
-5.247863247863247871e+00 -1.645038237028927597e+02
-5.242979242979243004e+00 -1.645274186695858134e+02
-5.238095238095238138e+00 -1.645038412391270981e+02
-5.233211233211233271e+00 -1.644284570813115920e+02
-5.228327228327228404e+00 -1.645370073219320943e+02
-5.223443223443223538e+00 -1.644788046391085459e+02
-5.218559218559218671e+00 -1.642258687452382446e+02
-5.213675213675213804e+00 -1.642555004699799497e+02
-5.208791208791208938e+00 -1.643087135090673030e+02
-5.203907203907204071e+00 -1.644899638614363369e+02
-5.199023199023199204e+00 -1.644852928771123857e+02
-5.194139194139194338e+00 -1.646262915448286321e+02
-5.189255189255189471e+00 -1.645479638455458655e+02
-5.184371184371184604e+00 -1.645051345650863936e+02
-5.179487179487179738e+00 -1.644051523716108818e+02
-5.174603174603174871e+00 -1.643864758306273188e+02
-5.169719169719170004e+00 -1.644966783410219477e+02
-5.164835164835165138e+00 -1.645979376263288430e+02
-5.159951159951160271e+00 -1.642979241164181587e+02
-5.155067155067155404e+00 -1.643324116863762185e+02
-5.150183150183150538e+00 -1.642945891885214564e+02
-5.145299145299145671e+00 -1.642303647400844113e+02
-5.140415140415140804e+00 -1.640547799649480112e+02
-5.135531135531135938e+00 -1.641497935394594094e+02
-5.130647130647131071e+00 -1.640200194426799385e+02
-5.125763125763126205e+00 -1.633080118329749837e+02
-5.120879120879120450e+00 -1.632511751310437660e+02
-5.115995115995115583e+00 -1.632645555502966772e+02
-5.111111111111110716e+00 -1.633259029185682039e+02
-5.106227106227105850e+00 -1.632735950941018643e+02
-5.101343101343100983e+00 -1.631945598917313589e+02
-5.096459096459096116e+00 -1.633912375986769803e+02
-5.091575091575091250e+00 -1.632297460238858093e+02
-5.086691086691086383e+00 -1.631918574055354725e+02
-5.081807081807081516e+00 -1.631352084682304735e+02
-5.076923076923076650e+00 -1.631814546587110044e+02
-5.072039072039071783e+00 -1.630374264378095859e+02
-5.067155067155066916e+00 -1.631867236721035397e+02
-5.062271062271062050e+00 -1.631395595738704287e+02
-5.057387057387057183e+00 -1.632418053172111456e+02
-5.052503052503052317e+00 -1.632098459562045605e+02
-5.047619047619047450e+00 -1.632257962699891323e+02
-5.042735042735042583e+00 -1.633837467827172247e+02
-5.037851037851037717e+00 -1.636662413529051605e+02
-5.032967032967032850e+00 -1.635206963070833979e+02
-5.028083028083027983e+00 -1.632730156267086556e+02
-5.023199023199023117e+00 -1.633046080308281205e+02
-5.018315018315018250e+00 -1.632982619346902311e+02
-5.013431013431013383e+00 -1.633277434942638990e+02
-5.008547008547008517e+00 -1.633130274146499801e+02
-5.003663003663003650e+00 -1.633478777936262816e+02
-4.998778998778998783e+00 -1.635411367910966760e+02
-4.993894993894993917e+00 -1.635534526457298909e+02
-4.989010989010989050e+00 -1.636944401939507543e+02
-4.984126984126984183e+00 -1.636802396475700050e+02
-4.979242979242979317e+00 -1.635467148899279266e+02
-4.974358974358974450e+00 -1.634902538688742766e+02
-4.969474969474969583e+00 -1.636610814509347449e+02
-4.964590964590964717e+00 -1.636117493523415192e+02
-4.959706959706959850e+00 -1.636363206518864217e+02
-4.954822954822954983e+00 -1.637053313191358654e+02
-4.949938949938950117e+00 -1.636865825902877987e+02
-4.945054945054945250e+00 -1.637042568639164983e+02
-4.940170940170940383e+00 -1.639577940528641875e+02
-4.935286935286935517e+00 -1.639580643515531051e+02
-4.930402930402930650e+00 -1.640798310775474533e+02
-4.925518925518925784e+00 -1.641170508662402767e+02
-4.920634920634920917e+00 -1.644685909368460557e+02
-4.915750915750916050e+00 -1.644139829419675038e+02
-4.910866910866911184e+00 -1.645021183951491253e+02
-4.905982905982906317e+00 -1.654552279416271858e+02
-4.901098901098901450e+00 -1.655121083604544481e+02
-4.896214896214896584e+00 -1.652892823368769655e+02
-4.891330891330891717e+00 -1.652144338659633434e+02
-4.886446886446886850e+00 -1.652005011733427580e+02
-4.881562881562881984e+00 -1.655350624906253927e+02
-4.876678876678877117e+00 -1.654147998534908481e+02
-4.871794871794871362e+00 -1.656847444492537988e+02
-4.866910866910866496e+00 -1.657777968967715196e+02
-4.862026862026861629e+00 -1.658022395656980734e+02
-4.857142857142856762e+00 -1.656578005532704196e+02
-4.852258852258851896e+00 -1.658861440556033244e+02
-4.847374847374847029e+00 -1.658083186374328477e+02
-4.842490842490842162e+00 -1.652042768839608016e+02
-4.837606837606837296e+00 -1.651879074398455032e+02
-4.832722832722832429e+00 -1.651889861528259473e+02
-4.827838827838827562e+00 -1.650562807980174114e+02
-4.822954822954822696e+00 -1.649763629531890956e+02
-4.818070818070817829e+00 -1.649035637488297823e+02
-4.813186813186812962e+00 -1.651801332039055978e+02
-4.808302808302808096e+00 -1.657693758737599126e+02
-4.803418803418803229e+00 -1.657328757952990372e+02
-4.798534798534798362e+00 -1.657682167977250742e+02
-4.793650793650793496e+00 -1.657233469071772447e+02
-4.788766788766788629e+00 -1.655303087432911298e+02
-4.783882783882783762e+00 -1.655059310930264189e+02
-4.778998778998778896e+00 -1.654604254976440529e+02
-4.774114774114774029e+00 -1.654503716100569193e+02
-4.769230769230769162e+00 -1.654144110715220108e+02
-4.764346764346764296e+00 -1.653694451989042875e+02
-4.759462759462759429e+00 -1.656588049990029958e+02
-4.754578754578754562e+00 -1.657751211981687902e+02
-4.749694749694749696e+00 -1.657245278440333607e+02
-4.744810744810744829e+00 -1.657855164403547974e+02
-4.739926739926739963e+00 -1.658590916161808195e+02
-4.735042735042735096e+00 -1.654807709238368147e+02
-4.730158730158730229e+00 -1.654421895972309642e+02
-4.725274725274725363e+00 -1.654778983155471792e+02
-4.720390720390720496e+00 -1.655125980693686927e+02
-4.715506715506715629e+00 -1.654304362441102398e+02
-4.710622710622710763e+00 -1.654321850088963402e+02
-4.705738705738705896e+00 -1.654376057438506677e+02
-4.700854700854701029e+00 -1.651636466109547996e+02
-4.695970695970696163e+00 -1.651133054734597181e+02
-4.691086691086691296e+00 -1.651072799746525561e+02
-4.686202686202686429e+00 -1.648951371603113216e+02
-4.681318681318681563e+00 -1.649555575418334286e+02
-4.676434676434676696e+00 -1.649700878622048208e+02
-4.671550671550671829e+00 -1.650373502888257633e+02
-4.666666666666666963e+00 -1.648396889301586725e+02
-4.661782661782662096e+00 -1.646864661360847037e+02
-4.656898656898657229e+00 -1.647649486505068523e+02
-4.652014652014652363e+00 -1.646929899676303251e+02
-4.647130647130647496e+00 -1.646289670224433621e+02
-4.642246642246642629e+00 -1.646525456286672693e+02
-4.637362637362637763e+00 -1.647539225953860296e+02
-4.632478632478632896e+00 -1.648221488522135303e+02
-4.627594627594628029e+00 -1.648272785363769231e+02
-4.622710622710622275e+00 -1.652754349787032879e+02
-4.617826617826617408e+00 -1.652721459690067718e+02
-4.612942612942612541e+00 -1.652828236551023906e+02
-4.608058608058607675e+00 -1.648747227642941198e+02
-4.603174603174602808e+00 -1.649563805255177726e+02
-4.598290598290597941e+00 -1.650191614060595668e+02
-4.593406593406593075e+00 -1.649302180514684153e+02
-4.588522588522588208e+00 -1.649244067889055998e+02
-4.583638583638583341e+00 -1.648429204407952113e+02
-4.578754578754578475e+00 -1.645228993755437727e+02
-4.573870573870573608e+00 -1.645011444753570231e+02
-4.568986568986568741e+00 -1.646149157957103455e+02
-4.564102564102563875e+00 -1.646176775464694515e+02
-4.559218559218559008e+00 -1.645510455906039624e+02
-4.554334554334554142e+00 -1.645444038348162223e+02
-4.549450549450549275e+00 -1.645141432257227052e+02
-4.544566544566544408e+00 -1.644891668684509796e+02
-4.539682539682539542e+00 -1.643072805304089741e+02
-4.534798534798534675e+00 -1.642743500912999934e+02
-4.529914529914529808e+00 -1.642788428753598566e+02
-4.525030525030524942e+00 -1.643447513821821815e+02
-4.520146520146520075e+00 -1.640615743152612254e+02
-4.515262515262515208e+00 -1.642528702194195205e+02
-4.510378510378510342e+00 -1.643006232546596266e+02
-4.505494505494505475e+00 -1.642758089864391025e+02
-4.500610500610500608e+00 -1.642765474333704674e+02
-4.495726495726495742e+00 -1.641168430458109810e+02
-4.490842490842490875e+00 -1.638239140262726039e+02
-4.485958485958486008e+00 -1.637243005640739568e+02
-4.481074481074481142e+00 -1.639011973583693020e+02
-4.476190476190476275e+00 -1.639233445777869917e+02
-4.471306471306471408e+00 -1.639673469964609467e+02
-4.466422466422466542e+00 -1.640575736086194070e+02
-4.461538461538461675e+00 -1.640556125799875815e+02
-4.456654456654456808e+00 -1.640266525003201821e+02
-4.451770451770451942e+00 -1.639041766515152005e+02
-4.446886446886447075e+00 -1.640374446880665573e+02
-4.442002442002442208e+00 -1.641550600151827553e+02
-4.437118437118437342e+00 -1.641278951996627029e+02
-4.432234432234432475e+00 -1.640918742230240923e+02
-4.427350427350427609e+00 -1.641026629479835037e+02
-4.422466422466422742e+00 -1.639433644883763463e+02
-4.417582417582417875e+00 -1.638538902997619857e+02
-4.412698412698413009e+00 -1.636184858035085483e+02
-4.407814407814408142e+00 -1.636148565133625539e+02
-4.402930402930403275e+00 -1.637059384021797541e+02
-4.398046398046398409e+00 -1.636274164608236106e+02
-4.393162393162393542e+00 -1.636022878107696670e+02
-4.388278388278388675e+00 -1.639347915537144900e+02
-4.383394383394383809e+00 -1.638851807136235550e+02
-4.378510378510378942e+00 -1.639038647218437177e+02
-4.373626373626374075e+00 -1.638898330439582480e+02
-4.368742368742368321e+00 -1.638001919543134193e+02
-4.363858363858363454e+00 -1.637508940969047444e+02
-4.358974358974358587e+00 -1.640212827509906788e+02
-4.354090354090353721e+00 -1.639772778396084050e+02
-4.349206349206348854e+00 -1.639982193504111478e+02
-4.344322344322343987e+00 -1.638647819439691489e+02
-4.339438339438339121e+00 -1.639594230327012099e+02
-4.334554334554334254e+00 -1.639409829709166218e+02
-4.329670329670329387e+00 -1.639546832374487053e+02
-4.324786324786324521e+00 -1.640163015188746272e+02
-4.319902319902319654e+00 -1.641786806825942335e+02
-4.315018315018314787e+00 -1.642301280653732647e+02
-4.310134310134309921e+00 -1.638581196897445125e+02
-4.305250305250305054e+00 -1.638417630018791726e+02
-4.300366300366300187e+00 -1.639500719986903619e+02
-4.295482295482295321e+00 -1.639945255217855333e+02
-4.290598290598290454e+00 -1.639547484144411555e+02
-4.285714285714285587e+00 -1.639183983563397646e+02
-4.280830280830280721e+00 -1.638932631533780011e+02
-4.275946275946275854e+00 -1.639346828865284920e+02
-4.271062271062270987e+00 -1.641957184666026706e+02
-4.266178266178266121e+00 -1.641121116332656982e+02
-4.261294261294261254e+00 -1.640393891357223595e+02
-4.256410256410256387e+00 -1.640843194737064721e+02
-4.251526251526251521e+00 -1.639261266587485295e+02
-4.246642246642246654e+00 -1.639434929142497026e+02
-4.241758241758241788e+00 -1.639108660719991803e+02
-4.236874236874236921e+00 -1.639377013367501945e+02
-4.231990231990232054e+00 -1.640983951918872776e+02
-4.227106227106227188e+00 -1.641852251396387032e+02
-4.222222222222222321e+00 -1.641742066032345804e+02
-4.217338217338217454e+00 -1.642035585193448810e+02
-4.212454212454212588e+00 -1.641261987147819355e+02
-4.207570207570207721e+00 -1.641589492055604751e+02
-4.202686202686202854e+00 -1.641071558023284354e+02
-4.197802197802197988e+00 -1.640879646063687858e+02
-4.192918192918193121e+00 -1.643501959155043153e+02
-4.188034188034188254e+00 -1.642868954826306549e+02
-4.183150183150183388e+00 -1.642922302782753832e+02
-4.178266178266178521e+00 -1.642703796772184717e+02
-4.173382173382173654e+00 -1.643245303209980364e+02
-4.168498168498168788e+00 -1.643204218032426240e+02
-4.163614163614163921e+00 -1.641832584697270363e+02
-4.158730158730159054e+00 -1.639169418633048849e+02
-4.153846153846154188e+00 -1.637686652043048525e+02
-4.148962148962149321e+00 -1.638429600628229537e+02
-4.144078144078144454e+00 -1.639536453087481789e+02
-4.139194139194139588e+00 -1.637376686715544167e+02
-4.134310134310134721e+00 -1.636693984993040374e+02
-4.129426129426129854e+00 -1.635712852138864264e+02
-4.124542124542124988e+00 -1.636021472737700151e+02
-4.119658119658119233e+00 -1.635698056846644306e+02
-4.114774114774114366e+00 -1.634575517329195122e+02
-4.109890109890109500e+00 -1.634896126927893647e+02
-4.105006105006104633e+00 -1.634593484607740379e+02
-4.100122100122099766e+00 -1.633584645141951057e+02
-4.095238095238094900e+00 -1.633256604940873729e+02
-4.090354090354090033e+00 -1.636140510980487477e+02
-4.085470085470085166e+00 -1.636395555800605734e+02
-4.080586080586080300e+00 -1.638447406619250728e+02
-4.075702075702075433e+00 -1.638241300101049660e+02
-4.070818070818070566e+00 -1.638321009900214449e+02
-4.065934065934065700e+00 -1.638266140705678993e+02
-4.061050061050060833e+00 -1.637415862847518611e+02
-4.056166056166055967e+00 -1.638332500297705963e+02
-4.051282051282051100e+00 -1.634498401372000558e+02
-4.046398046398046233e+00 -1.635009292102910194e+02
-4.041514041514041367e+00 -1.634807167134256360e+02
-4.036630036630036500e+00 -1.634926312824647709e+02
-4.031746031746031633e+00 -1.632733766837660028e+02
-4.026862026862026767e+00 -1.633382582063342454e+02
-4.021978021978021900e+00 -1.632237408454899992e+02
-4.017094017094017033e+00 -1.633419464089612632e+02
-4.012210012210012167e+00 -1.633323135080008797e+02
-4.007326007326007300e+00 -1.632696957360636816e+02
-4.002442002442002433e+00 -1.630135280642664952e+02
-3.997557997557997567e+00 -1.628140029270500406e+02
-3.992673992673992700e+00 -1.628981091025964929e+02
-3.987789987789987833e+00 -1.628797126517777372e+02
-3.982905982905982967e+00 -1.629306460596553165e+02
-3.978021978021978100e+00 -1.630493773630732335e+02
-3.973137973137973233e+00 -1.630295933810458280e+02
-3.968253968253968367e+00 -1.631067857848896665e+02
-3.963369963369963500e+00 -1.630880245925774830e+02
-3.958485958485958633e+00 -1.631514750169261845e+02
-3.953601953601953767e+00 -1.631529009929320750e+02
-3.948717948717948900e+00 -1.630315058945685678e+02
-3.943833943833944033e+00 -1.631325861315390284e+02
-3.938949938949939167e+00 -1.633078125029417720e+02
-3.934065934065934300e+00 -1.634609368984240518e+02
-3.929181929181929434e+00 -1.634872039441187326e+02
-3.924297924297924567e+00 -1.635107261272576693e+02
-3.919413919413919700e+00 -1.636151544456618012e+02
-3.914529914529914834e+00 -1.637451443200310734e+02
-3.909645909645909967e+00 -1.637239983496130264e+02
-3.904761904761905100e+00 -1.638229367913530723e+02
-3.899877899877900234e+00 -1.637942972209604875e+02
-3.894993894993895367e+00 -1.639279471477147183e+02
-3.890109890109890500e+00 -1.639160961009337711e+02
-3.885225885225885634e+00 -1.637260876442050801e+02
-3.880341880341880767e+00 -1.637853810348930210e+02
-3.875457875457875900e+00 -1.636860403788521978e+02
-3.870573870573870146e+00 -1.637346032490200400e+02
-3.865689865689865279e+00 -1.637504673440255942e+02
-3.860805860805860412e+00 -1.637332294697571911e+02
-3.855921855921855546e+00 -1.637968911209645455e+02
-3.851037851037850679e+00 -1.636630923135801936e+02
-3.846153846153845812e+00 -1.634575606995458941e+02
-3.841269841269840946e+00 -1.634809871131577381e+02
-3.836385836385836079e+00 -1.634239817454135846e+02
-3.831501831501831212e+00 -1.637371439108197535e+02
-3.826617826617826346e+00 -1.638400793553291805e+02
-3.821733821733821479e+00 -1.638973912849756687e+02
-3.816849816849816612e+00 -1.638298022911212399e+02
-3.811965811965811746e+00 -1.641853897159500661e+02
-3.807081807081806879e+00 -1.641307422130042255e+02
-3.802197802197802012e+00 -1.641812164224367052e+02
-3.797313797313797146e+00 -1.642062731381909089e+02
-3.792429792429792279e+00 -1.642076459547562877e+02
-3.787545787545787412e+00 -1.637538351213675298e+02
-3.782661782661782546e+00 -1.640280530080826225e+02
-3.777777777777777679e+00 -1.642413207169536804e+02
-3.772893772893772812e+00 -1.641858610096655866e+02
-3.768009768009767946e+00 -1.641408117079819533e+02
-3.763125763125763079e+00 -1.641498624318671773e+02
-3.758241758241758212e+00 -1.641169931878486636e+02
-3.753357753357753346e+00 -1.640239364813876648e+02
-3.748473748473748479e+00 -1.639638878560902242e+02
-3.743589743589743613e+00 -1.639187451190488503e+02
-3.738705738705738746e+00 -1.638088509929725944e+02
-3.733821733821733879e+00 -1.636494521110737139e+02
-3.728937728937729013e+00 -1.638436690997493201e+02
-3.724053724053724146e+00 -1.636868429281959436e+02
-3.719169719169719279e+00 -1.636963750121527994e+02
-3.714285714285714413e+00 -1.637230162513534992e+02
-3.709401709401709546e+00 -1.636590413373724289e+02
-3.704517704517704679e+00 -1.634686074506470277e+02
-3.699633699633699813e+00 -1.635578558601567352e+02
-3.694749694749694946e+00 -1.636054731396658326e+02
-3.689865689865690079e+00 -1.637436682653180071e+02
-3.684981684981685213e+00 -1.637190269973962131e+02
-3.680097680097680346e+00 -1.637775388373620729e+02
-3.675213675213675479e+00 -1.637828538686529214e+02
-3.670329670329670613e+00 -1.637051763093407146e+02
-3.665445665445665746e+00 -1.639141082275988310e+02
-3.660561660561660879e+00 -1.638941830714471166e+02
-3.655677655677656013e+00 -1.639028483307246233e+02
-3.650793650793651146e+00 -1.638602699237913498e+02
-3.645909645909646279e+00 -1.636585622333219874e+02
-3.641025641025641413e+00 -1.636873776479682761e+02
-3.636141636141636546e+00 -1.636499487616070780e+02
-3.631257631257631679e+00 -1.638008915952112829e+02
-3.626373626373626813e+00 -1.640356776562058485e+02
-3.621489621489621058e+00 -1.641154438802269624e+02
-3.616605616605616191e+00 -1.642320815188472523e+02
-3.611721611721611325e+00 -1.642831971748907165e+02
-3.606837606837606458e+00 -1.643071795659185454e+02
-3.601953601953601591e+00 -1.643289323335982317e+02
-3.597069597069596725e+00 -1.641018349296049337e+02
-3.592185592185591858e+00 -1.641013891678656762e+02
-3.587301587301586991e+00 -1.640054802868934871e+02
-3.582417582417582125e+00 -1.641407227121769665e+02
-3.577533577533577258e+00 -1.641113590826963673e+02
-3.572649572649572391e+00 -1.641246776328160024e+02
-3.567765567765567525e+00 -1.645357239977619201e+02
-3.562881562881562658e+00 -1.646186053942363401e+02
-3.557997557997557792e+00 -1.643033803465665414e+02
-3.553113553113552925e+00 -1.642495085660658845e+02
-3.548229548229548058e+00 -1.643107729007820410e+02
-3.543345543345543192e+00 -1.642896827776306168e+02
-3.538461538461538325e+00 -1.642396728863562885e+02
-3.533577533577533458e+00 -1.643456307033082453e+02
-3.528693528693528592e+00 -1.640350198266950201e+02
-3.523809523809523725e+00 -1.641055075519810202e+02
-3.518925518925518858e+00 -1.642046265825366902e+02
-3.514041514041513992e+00 -1.642734697534790484e+02
-3.509157509157509125e+00 -1.642063272762917450e+02
-3.504273504273504258e+00 -1.644264281562522001e+02
-3.499389499389499392e+00 -1.644088558229023533e+02
-3.494505494505494525e+00 -1.644108869176931194e+02
-3.489621489621489658e+00 -1.643716850715126157e+02
-3.484737484737484792e+00 -1.645181837352315313e+02
-3.479853479853479925e+00 -1.644906636463955181e+02
-3.474969474969475058e+00 -1.644858841723137175e+02
-3.470085470085470192e+00 -1.643387381976341715e+02
-3.465201465201465325e+00 -1.642581010463536018e+02
-3.460317460317460458e+00 -1.641277306247997103e+02
-3.455433455433455592e+00 -1.640963663699787105e+02
-3.450549450549450725e+00 -1.641382240335272797e+02
-3.445665445665445858e+00 -1.640305346633225270e+02
-3.440781440781440992e+00 -1.639102566447104437e+02
-3.435897435897436125e+00 -1.640316145062163287e+02
-3.431013431013431259e+00 -1.639310020450308514e+02
-3.426129426129426392e+00 -1.639943566540112556e+02
-3.421245421245421525e+00 -1.639659409533096550e+02
-3.416361416361416659e+00 -1.638423590515414503e+02
-3.411477411477411792e+00 -1.637536453166987940e+02
-3.406593406593406925e+00 -1.637842575776872422e+02
-3.401709401709402059e+00 -1.637662215917001731e+02
-3.396825396825397192e+00 -1.637380052512206134e+02
-3.391941391941392325e+00 -1.637623954824665589e+02
-3.387057387057387459e+00 -1.636867931844644204e+02
-3.382173382173382592e+00 -1.637115837270856673e+02
-3.377289377289377725e+00 -1.638742231771752529e+02
-3.372405372405371971e+00 -1.639325937354652751e+02
-3.367521367521367104e+00 -1.639809110410700441e+02
-3.362637362637362237e+00 -1.639230761940609966e+02
-3.357753357753357371e+00 -1.638280896984796868e+02
-3.352869352869352504e+00 -1.632055857351404029e+02
-3.347985347985347637e+00 -1.632990235172121345e+02
-3.343101343101342771e+00 -1.632238226248051376e+02
-3.338217338217337904e+00 -1.634860119914337133e+02
-3.333333333333333037e+00 -1.634449409548009839e+02
-3.328449328449328171e+00 -1.633045745348906053e+02
-3.323565323565323304e+00 -1.634560826324794789e+02
-3.318681318681318437e+00 -1.634581390353909569e+02
-3.313797313797313571e+00 -1.633419044519628471e+02
-3.308913308913308704e+00 -1.636447103849344842e+02
-3.304029304029303837e+00 -1.636180129833712442e+02
-3.299145299145298971e+00 -1.636428987974948939e+02
-3.294261294261294104e+00 -1.637218894624285497e+02
-3.289377289377289237e+00 -1.635126546383360733e+02
-3.284493284493284371e+00 -1.635225278766371844e+02
-3.279609279609279504e+00 -1.633432469344231777e+02
-3.274725274725274637e+00 -1.633577305294121800e+02
-3.269841269841269771e+00 -1.632984541858403418e+02
-3.264957264957264904e+00 -1.632410185891411629e+02
-3.260073260073260037e+00 -1.631532108919012103e+02
-3.255189255189255171e+00 -1.631534004921408325e+02
-3.250305250305250304e+00 -1.632234248336600331e+02
-3.245421245421245438e+00 -1.630785667355269766e+02
-3.240537240537240571e+00 -1.631917390676684647e+02
-3.235653235653235704e+00 -1.632339945184311318e+02
-3.230769230769230838e+00 -1.632702388028807263e+02
-3.225885225885225971e+00 -1.633906075815727661e+02
-3.221001221001221104e+00 -1.634986612909612802e+02
-3.216117216117216238e+00 -1.634151147110894726e+02
-3.211233211233211371e+00 -1.635230942163916552e+02
-3.206349206349206504e+00 -1.636203543294120095e+02
-3.201465201465201638e+00 -1.635020800919807300e+02
-3.196581196581196771e+00 -1.635483191250837649e+02
-3.191697191697191904e+00 -1.635497893491389902e+02
-3.186813186813187038e+00 -1.635113770124431198e+02
-3.181929181929182171e+00 -1.634541347724741058e+02
-3.177045177045177304e+00 -1.634249507094738760e+02
-3.172161172161172438e+00 -1.633547181794430969e+02
-3.167277167277167571e+00 -1.633584625689642280e+02
-3.162393162393162704e+00 -1.633540430096843465e+02
-3.157509157509157838e+00 -1.633875188500896058e+02
-3.152625152625152971e+00 -1.633664355154578800e+02
-3.147741147741148104e+00 -1.632834283644310176e+02
-3.142857142857143238e+00 -1.631715447972939330e+02
-3.137973137973138371e+00 -1.630143504792593774e+02
-3.133089133089133504e+00 -1.635294737795027231e+02
-3.128205128205128638e+00 -1.635411135930141029e+02
-3.123321123321122883e+00 -1.635933133424160815e+02
-3.118437118437118016e+00 -1.634670521575962994e+02
-3.113553113553113150e+00 -1.633101423557225758e+02
-3.108669108669108283e+00 -1.634724699384995006e+02
-3.103785103785103416e+00 -1.632809437767241434e+02
-3.098901098901098550e+00 -1.633504683469301710e+02
-3.094017094017093683e+00 -1.634504789826284821e+02
-3.089133089133088816e+00 -1.634695185635672772e+02
-3.084249084249083950e+00 -1.635110512181196611e+02
-3.079365079365079083e+00 -1.635034269712231776e+02
-3.074481074481074216e+00 -1.634999912906878308e+02
-3.069597069597069350e+00 -1.635957495502857455e+02
-3.064713064713064483e+00 -1.636021059951024768e+02
-3.059829059829059617e+00 -1.637716639223553443e+02
-3.054945054945054750e+00 -1.637068453359912894e+02
-3.050061050061049883e+00 -1.638477078941974412e+02
-3.045177045177045017e+00 -1.639684486419510279e+02
-3.040293040293040150e+00 -1.640317619902721731e+02
-3.035409035409035283e+00 -1.639709598836805355e+02
-3.030525030525030417e+00 -1.640179963152224332e+02
-3.025641025641025550e+00 -1.643088900267223949e+02
-3.020757020757020683e+00 -1.639858657819232235e+02
-3.015873015873015817e+00 -1.638867586813487378e+02
-3.010989010989010950e+00 -1.638272034668710830e+02
-3.006105006105006083e+00 -1.636843262265260250e+02
-3.001221001221001217e+00 -1.637057840869988752e+02
-2.996336996336996350e+00 -1.638037977007120105e+02
-2.991452991452991483e+00 -1.638623905099412355e+02
-2.986568986568986617e+00 -1.638846144980938107e+02
-2.981684981684981750e+00 -1.639371280423605981e+02
-2.976800976800976883e+00 -1.639577713279871318e+02
-2.971916971916972017e+00 -1.640671204402158310e+02
-2.967032967032967150e+00 -1.641211995405593882e+02
-2.962148962148962283e+00 -1.641358893504964556e+02
-2.957264957264957417e+00 -1.640432738573077245e+02
-2.952380952380952550e+00 -1.639140337154281895e+02
-2.947496947496947683e+00 -1.640000823700661385e+02
-2.942612942612942817e+00 -1.639139739214881502e+02
-2.937728937728937950e+00 -1.639904776155586603e+02
-2.932844932844933084e+00 -1.636806758581090548e+02
-2.927960927960928217e+00 -1.638392530818224202e+02
-2.923076923076923350e+00 -1.639727839273288623e+02
-2.918192918192918484e+00 -1.642159479130536397e+02
-2.913308913308913617e+00 -1.642782474935052619e+02
-2.908424908424908750e+00 -1.642772422378064903e+02
-2.903540903540903884e+00 -1.642790650068293985e+02
-2.898656898656899017e+00 -1.644425809728712125e+02
-2.893772893772894150e+00 -1.648448039398595881e+02
-2.888888888888889284e+00 -1.648538270118153832e+02
-2.884004884004884417e+00 -1.651163032401573219e+02
-2.879120879120879550e+00 -1.651184956114466900e+02
-2.874236874236874684e+00 -1.648916346371191821e+02
-2.869352869352868929e+00 -1.648374503796087254e+02
-2.864468864468864062e+00 -1.646614041376439559e+02
-2.859584859584859196e+00 -1.645958045018035136e+02
-2.854700854700854329e+00 -1.645881980999962195e+02
-2.849816849816849462e+00 -1.647297625221534076e+02
-2.844932844932844596e+00 -1.645248588330093469e+02
-2.840048840048839729e+00 -1.645924887864313177e+02
-2.835164835164834862e+00 -1.646067794776678568e+02
-2.830280830280829996e+00 -1.645954175953600895e+02
-2.825396825396825129e+00 -1.646061458274391214e+02
-2.820512820512820262e+00 -1.646439488367242632e+02
-2.815628815628815396e+00 -1.647065372261732534e+02
-2.810744810744810529e+00 -1.644359778771746790e+02
-2.805860805860805662e+00 -1.644356221130854863e+02
-2.800976800976800796e+00 -1.645795345286171596e+02
-2.796092796092795929e+00 -1.645384613773205444e+02
-2.791208791208791062e+00 -1.645714369977346223e+02
-2.786324786324786196e+00 -1.646067045280697698e+02
-2.781440781440781329e+00 -1.646123844218196268e+02
-2.776556776556776462e+00 -1.644853088766857923e+02
-2.771672771672771596e+00 -1.644615267754041099e+02
-2.766788766788766729e+00 -1.643236014321304594e+02
-2.761904761904761862e+00 -1.644314132441115532e+02
-2.757020757020756996e+00 -1.644603932286356667e+02
-2.752136752136752129e+00 -1.644594815016149596e+02
-2.747252747252747263e+00 -1.644618361415865877e+02
-2.742368742368742396e+00 -1.645539856981619096e+02
-2.737484737484737529e+00 -1.646899910315510738e+02
-2.732600732600732663e+00 -1.647852431800106672e+02
-2.727716727716727796e+00 -1.647493626707968417e+02
-2.722832722832722929e+00 -1.648691766545044857e+02
-2.717948717948718063e+00 -1.647986355486264642e+02
-2.713064713064713196e+00 -1.652378564060475128e+02
-2.708180708180708329e+00 -1.652751561918883567e+02
-2.703296703296703463e+00 -1.652802247585582904e+02
-2.698412698412698596e+00 -1.653443580008479614e+02
-2.693528693528693729e+00 -1.650962683027826472e+02
-2.688644688644688863e+00 -1.651374465312161703e+02
-2.683760683760683996e+00 -1.651213575194936993e+02
-2.678876678876679129e+00 -1.649791539410557561e+02
-2.673992673992674263e+00 -1.647747270477063921e+02
-2.669108669108669396e+00 -1.643077309194329132e+02
-2.664224664224664529e+00 -1.643050396441179828e+02
-2.659340659340659663e+00 -1.643063370184992777e+02
-2.654456654456654796e+00 -1.643987178042862922e+02
-2.649572649572649929e+00 -1.644350778722903783e+02
-2.644688644688645063e+00 -1.645322650182505981e+02
-2.639804639804640196e+00 -1.646098645975521606e+02
-2.634920634920635329e+00 -1.646481680396200602e+02
-2.630036630036630463e+00 -1.645179105849542793e+02
-2.625152625152625596e+00 -1.647137049949365917e+02
-2.620268620268619841e+00 -1.643950258793141188e+02
-2.615384615384614975e+00 -1.644515595547558178e+02
-2.610500610500610108e+00 -1.644426703097550728e+02
-2.605616605616605241e+00 -1.644248808712008270e+02
-2.600732600732600375e+00 -1.642183367430751559e+02
-2.595848595848595508e+00 -1.641922677919430953e+02
-2.590964590964590641e+00 -1.644189471211294631e+02
-2.586080586080585775e+00 -1.644082923877847691e+02
-2.581196581196580908e+00 -1.645409495046119730e+02
-2.576312576312576041e+00 -1.643346813939872675e+02
-2.571428571428571175e+00 -1.643773212414623686e+02
-2.566544566544566308e+00 -1.643875086422020217e+02
-2.561660561660561441e+00 -1.644134092502534941e+02
-2.556776556776556575e+00 -1.645444621669398373e+02
-2.551892551892551708e+00 -1.645536130498179546e+02
-2.547008547008546842e+00 -1.643895550204836979e+02
-2.542124542124541975e+00 -1.643825636701736812e+02
-2.537240537240537108e+00 -1.643604215372217254e+02
-2.532356532356532242e+00 -1.642556040579206069e+02
-2.527472527472527375e+00 -1.641832626638372403e+02
-2.522588522588522508e+00 -1.640848827375929773e+02
-2.517704517704517642e+00 -1.641343311027790435e+02
-2.512820512820512775e+00 -1.641839193162997219e+02
-2.507936507936507908e+00 -1.639912638484537695e+02
-2.503052503052503042e+00 -1.638541007449694291e+02
-2.498168498168498175e+00 -1.637686742348503515e+02
-2.493284493284493308e+00 -1.637016794048957706e+02
-2.488400488400488442e+00 -1.636079371482263412e+02
-2.483516483516483575e+00 -1.634381064961050072e+02
-2.478632478632478708e+00 -1.634250574946917709e+02
-2.473748473748473842e+00 -1.635887639272504828e+02
-2.468864468864468975e+00 -1.632295863340044377e+02
-2.463980463980464108e+00 -1.631868015797083444e+02
-2.459096459096459242e+00 -1.632802125096378631e+02
-2.454212454212454375e+00 -1.633394955608427779e+02
-2.449328449328449508e+00 -1.636491102966859046e+02
-2.444444444444444642e+00 -1.635913105608544811e+02
-2.439560439560439775e+00 -1.634537339716200393e+02
-2.434676434676434909e+00 -1.634518826156031253e+02
-2.429792429792430042e+00 -1.633532555349627842e+02
-2.424908424908425175e+00 -1.632403155907405221e+02
-2.420024420024420309e+00 -1.632550340022761475e+02
-2.415140415140415442e+00 -1.630455987574862036e+02
-2.410256410256410575e+00 -1.632050400751711834e+02
-2.405372405372405709e+00 -1.630707653842470108e+02
-2.400488400488400842e+00 -1.633264455852232118e+02
-2.395604395604395975e+00 -1.633149133729415325e+02
-2.390720390720391109e+00 -1.633252736444967752e+02
-2.385836385836386242e+00 -1.632767422502261070e+02
-2.380952380952381375e+00 -1.633442325897116234e+02
-2.376068376068376509e+00 -1.632443215260410341e+02
-2.371184371184370754e+00 -1.632510152866052238e+02
-2.366300366300365887e+00 -1.631164371863521296e+02
-2.361416361416361021e+00 -1.631458363984865230e+02
-2.356532356532356154e+00 -1.633152961719833343e+02
-2.351648351648351287e+00 -1.631508566242368943e+02
-2.346764346764346421e+00 -1.631502267063905549e+02
-2.341880341880341554e+00 -1.630621265405119686e+02
-2.336996336996336687e+00 -1.630306737457190991e+02
-2.332112332112331821e+00 -1.629931305448223497e+02
-2.327228327228326954e+00 -1.632273470393781167e+02
-2.322344322344322087e+00 -1.631697245460116790e+02
-2.317460317460317221e+00 -1.632425221658854468e+02
-2.312576312576312354e+00 -1.632131210092620677e+02
-2.307692307692307487e+00 -1.632469480662886099e+02
-2.302808302808302621e+00 -1.631428765362107356e+02
-2.297924297924297754e+00 -1.631106381261286060e+02
-2.293040293040292887e+00 -1.631654808038258011e+02
-2.288156288156288021e+00 -1.631395787564167676e+02
-2.283272283272283154e+00 -1.632203405352307755e+02
-2.278388278388278287e+00 -1.632687455646450871e+02
-2.273504273504273421e+00 -1.632976271482521895e+02
-2.268620268620268554e+00 -1.633803123024314345e+02
-2.263736263736263687e+00 -1.633364925793057978e+02
-2.258852258852258821e+00 -1.633793302803022414e+02
-2.253968253968253954e+00 -1.634054144920560816e+02
-2.249084249084249088e+00 -1.636667315986780125e+02
-2.244200244200244221e+00 -1.636844437004024257e+02
-2.239316239316239354e+00 -1.637185859261326470e+02
-2.234432234432234488e+00 -1.637443449969814253e+02
-2.229548229548229621e+00 -1.636652971134704160e+02
-2.224664224664224754e+00 -1.636970647330388147e+02
-2.219780219780219888e+00 -1.638199822525973559e+02
-2.214896214896215021e+00 -1.638956084845158045e+02
-2.210012210012210154e+00 -1.637549322469252218e+02
-2.205128205128205288e+00 -1.639525180370754356e+02
-2.200244200244200421e+00 -1.638641921065330109e+02
-2.195360195360195554e+00 -1.638767704791513324e+02
-2.190476190476190688e+00 -1.638831802455856064e+02
-2.185592185592185821e+00 -1.640518858062740151e+02
-2.180708180708180954e+00 -1.641013387177542597e+02
-2.175824175824176088e+00 -1.639013309406182373e+02
-2.170940170940171221e+00 -1.638061810388830395e+02
-2.166056166056166354e+00 -1.638602758463157443e+02
-2.161172161172161488e+00 -1.638961602412598779e+02
-2.156288156288156621e+00 -1.640136555920716432e+02
-2.151404151404151754e+00 -1.640237556277658371e+02
-2.146520146520146888e+00 -1.641830740915651461e+02
-2.141636141636142021e+00 -1.641361574176289650e+02
-2.136752136752137154e+00 -1.642396281105420996e+02
-2.131868131868132288e+00 -1.644199844012966594e+02
-2.126984126984127421e+00 -1.644247854118060843e+02
-2.122100122100121666e+00 -1.641412295320445196e+02
-2.117216117216116800e+00 -1.641760308232499028e+02
-2.112332112332111933e+00 -1.641903768342668855e+02
-2.107448107448107066e+00 -1.640878727264590964e+02
-2.102564102564102200e+00 -1.639593568493970679e+02
-2.097680097680097333e+00 -1.639561438179938477e+02
-2.092796092796092466e+00 -1.639450894353913100e+02
-2.087912087912087600e+00 -1.638652893575322764e+02
-2.083028083028082733e+00 -1.640092623422330576e+02
-2.078144078144077866e+00 -1.640340572220841580e+02
-2.073260073260073000e+00 -1.638173775416052251e+02
-2.068376068376068133e+00 -1.640963333899722159e+02
-2.063492063492063266e+00 -1.640904708979840905e+02
-2.058608058608058400e+00 -1.641367542625404781e+02
-2.053724053724053533e+00 -1.641014555376583246e+02
-2.048840048840048667e+00 -1.640925508432809181e+02
-2.043956043956043800e+00 -1.643038118846451425e+02
-2.039072039072038933e+00 -1.643035715237646741e+02
-2.034188034188034067e+00 -1.642837621546344451e+02
-2.029304029304029200e+00 -1.644034259191132037e+02
-2.024420024420024333e+00 -1.644713712256242957e+02
-2.019536019536019467e+00 -1.642540465033243322e+02
-2.014652014652014600e+00 -1.642264138650455720e+02
-2.009768009768009733e+00 -1.642126907476230144e+02
-2.004884004884004867e+00 -1.642495142789747433e+02
-2.000000000000000000e+00 -1.642451832303620449e+02
-1.995115995115995133e+00 -1.640356217308193436e+02
-1.990231990231990267e+00 -1.642020501999034821e+02
-1.985347985347985400e+00 -1.642011015728951406e+02
-1.980463980463980533e+00 -1.643043089058803616e+02
-1.975579975579975667e+00 -1.645725298626385324e+02
-1.970695970695970800e+00 -1.644276759988912886e+02
-1.965811965811965933e+00 -1.641905139641322364e+02
-1.960927960927961067e+00 -1.640043743711379420e+02
-1.956043956043956200e+00 -1.642589791315493812e+02
-1.951159951159951333e+00 -1.641048728957293008e+02
-1.946275946275946467e+00 -1.641404938913666740e+02
-1.941391941391941600e+00 -1.641926228357783373e+02
-1.936507936507936734e+00 -1.640714412630804873e+02
-1.931623931623931867e+00 -1.640210089022069155e+02
-1.926739926739927000e+00 -1.640505459918167901e+02
-1.921855921855922134e+00 -1.639689818566466784e+02
-1.916971916971917267e+00 -1.639704861899725756e+02
-1.912087912087912400e+00 -1.639254343203000417e+02
-1.907203907203907534e+00 -1.640155925394665815e+02
-1.902319902319902667e+00 -1.644061744728241479e+02
-1.897435897435897800e+00 -1.643729940124336792e+02
-1.892551892551892934e+00 -1.643226489466644864e+02
-1.887667887667888067e+00 -1.642930597072120520e+02
-1.882783882783883200e+00 -1.643258548260478165e+02
-1.877899877899878334e+00 -1.642502508094878806e+02
-1.873015873015873467e+00 -1.642358889549100240e+02
-1.868131868131868600e+00 -1.643166727464850680e+02
-1.863247863247863734e+00 -1.644010994783428430e+02
-1.858363858363858867e+00 -1.643650398234129568e+02
-1.853479853479854000e+00 -1.646352020774455696e+02
-1.848595848595849134e+00 -1.645771664220606567e+02
-1.843711843711844267e+00 -1.645619095096997171e+02
-1.838827838827839400e+00 -1.645815188776547018e+02
-1.833943833943834534e+00 -1.644654222259131586e+02
-1.829059829059829667e+00 -1.642304966543334785e+02
-1.824175824175824800e+00 -1.643149186327721623e+02
-1.819291819291819934e+00 -1.641826380651751833e+02
-1.814407814407815067e+00 -1.642054746287008982e+02
-1.809523809523810201e+00 -1.640323937873284876e+02
-1.804639804639805334e+00 -1.637752059557706161e+02
-1.799755799755800467e+00 -1.636912090841134670e+02
-1.794871794871795601e+00 -1.638071011899297673e+02
-1.789987789987790734e+00 -1.638202808211124761e+02
-1.785103785103785867e+00 -1.637868524087609501e+02
-1.780219780219781001e+00 -1.637723514412337522e+02
-1.775335775335776134e+00 -1.637351392061409854e+02
-1.770451770451771267e+00 -1.636908310842227650e+02
-1.765567765567766401e+00 -1.636434702453229590e+02
-1.760683760683761534e+00 -1.635853687823716314e+02
-1.755799755799756667e+00 -1.634969498793566345e+02
-1.750915750915751801e+00 -1.635658035533111843e+02
-1.746031746031745158e+00 -1.636811313693880834e+02
-1.741147741147740291e+00 -1.636766833683269624e+02
-1.736263736263735424e+00 -1.635068244149730390e+02
-1.731379731379730558e+00 -1.636426589272836907e+02
-1.726495726495725691e+00 -1.635657650849104243e+02
-1.721611721611720824e+00 -1.634015085506908633e+02
-1.716727716727715958e+00 -1.634154210309791324e+02
-1.711843711843711091e+00 -1.634682188233537659e+02
-1.706959706959706224e+00 -1.634766453468222664e+02
-1.702075702075701358e+00 -1.636170073220605445e+02
-1.697191697191696491e+00 -1.635581330109940552e+02
-1.692307692307691624e+00 -1.635930206160088574e+02
-1.687423687423686758e+00 -1.634442962826000780e+02
-1.682539682539681891e+00 -1.634362458524571764e+02
-1.677655677655677025e+00 -1.632664224600190437e+02
-1.672771672771672158e+00 -1.632678714141415810e+02
-1.667887667887667291e+00 -1.629741603806576506e+02
-1.663003663003662425e+00 -1.630858052164148262e+02
-1.658119658119657558e+00 -1.629230033843984415e+02
-1.653235653235652691e+00 -1.629666433771405423e+02
-1.648351648351647825e+00 -1.629842286843516774e+02
-1.643467643467642958e+00 -1.629422858063197737e+02
-1.638583638583638091e+00 -1.629753397764676777e+02
-1.633699633699633225e+00 -1.629978521471320789e+02
-1.628815628815628358e+00 -1.630060408752223111e+02
-1.623931623931623491e+00 -1.629860682796529545e+02
-1.619047619047618625e+00 -1.629981589556782922e+02
-1.614163614163613758e+00 -1.630939755500446324e+02
-1.609279609279608891e+00 -1.631992148956503002e+02
-1.604395604395604025e+00 -1.631765633118713765e+02
-1.599511599511599158e+00 -1.632429826062801794e+02
-1.594627594627594291e+00 -1.629940532691452688e+02
-1.589743589743589425e+00 -1.631418465097080173e+02
-1.584859584859584558e+00 -1.632272654013174815e+02
-1.579975579975579691e+00 -1.634319280174012192e+02
-1.575091575091574825e+00 -1.633968723665570622e+02
-1.570207570207569958e+00 -1.635178584955737051e+02
-1.565323565323565091e+00 -1.635461935474338020e+02
-1.560439560439560225e+00 -1.635361993145885435e+02
-1.555555555555555358e+00 -1.636973413733081202e+02
-1.550671550671550492e+00 -1.636287914500982481e+02
-1.545787545787545625e+00 -1.635301812397632375e+02
-1.540903540903540758e+00 -1.635618622288906181e+02
-1.536019536019535892e+00 -1.635613005578475168e+02
-1.531135531135531025e+00 -1.635969677988418596e+02
-1.526251526251526158e+00 -1.636493049406258820e+02
-1.521367521367521292e+00 -1.637513024575827671e+02
-1.516483516483516425e+00 -1.638641820358837720e+02
-1.511599511599511558e+00 -1.639727403374361643e+02
-1.506715506715506692e+00 -1.639801535868445796e+02
-1.501831501831501825e+00 -1.642285524077740604e+02
-1.496947496947496958e+00 -1.642714050747090369e+02
-1.492063492063492092e+00 -1.642236992642507687e+02
-1.487179487179487225e+00 -1.641491949582983523e+02
-1.482295482295482358e+00 -1.641412660274169184e+02
-1.477411477411477492e+00 -1.640786050682643236e+02
-1.472527472527472625e+00 -1.641078538656117018e+02
-1.467643467643467758e+00 -1.639555875770097373e+02
-1.462759462759462892e+00 -1.639822881660128360e+02
-1.457875457875458025e+00 -1.642159968235606016e+02
-1.452991452991453158e+00 -1.642742793764867599e+02
-1.448107448107448292e+00 -1.643665191649913027e+02
-1.443223443223443425e+00 -1.644047730696157998e+02
-1.438339438339438559e+00 -1.646162512439644843e+02
-1.433455433455433692e+00 -1.646151243872596979e+02
-1.428571428571428825e+00 -1.645739048331040522e+02
-1.423687423687423959e+00 -1.645913688718517847e+02
-1.418803418803419092e+00 -1.645448919025823784e+02
-1.413919413919414225e+00 -1.644831520421434163e+02
-1.409035409035409359e+00 -1.644489998091502230e+02
-1.404151404151404492e+00 -1.641708782033047953e+02
-1.399267399267399625e+00 -1.641409799942410359e+02
-1.394383394383394759e+00 -1.641413431744752245e+02
-1.389499389499389892e+00 -1.636617763531930621e+02
-1.384615384615385025e+00 -1.636727454250436722e+02
-1.379731379731380159e+00 -1.635984548822156057e+02
-1.374847374847375292e+00 -1.636685725508226312e+02
-1.369963369963370425e+00 -1.636618379624237036e+02
-1.365079365079365559e+00 -1.638188107827456008e+02
-1.360195360195360692e+00 -1.637856158403336053e+02
-1.355311355311355825e+00 -1.638428196621341897e+02
-1.350427350427350959e+00 -1.637509536662715277e+02
-1.345543345543346092e+00 -1.637447167929016132e+02
-1.340659340659341225e+00 -1.637364687814565514e+02
-1.335775335775336359e+00 -1.636518061587787258e+02
-1.330891330891331492e+00 -1.632530467285937164e+02
-1.326007326007326625e+00 -1.630578771285124731e+02
-1.321123321123321759e+00 -1.630051050887322504e+02
-1.316239316239316892e+00 -1.630168233019253137e+02
-1.311355311355312026e+00 -1.629311896036010694e+02
-1.306471306471307159e+00 -1.629435323112648177e+02
-1.301587301587302292e+00 -1.629818790287450554e+02
-1.296703296703297426e+00 -1.630283414101398591e+02
-1.291819291819292559e+00 -1.630139050226090376e+02
-1.286935286935287692e+00 -1.630283191819282251e+02
-1.282051282051282826e+00 -1.630300270952191113e+02
-1.277167277167277959e+00 -1.629316108442721145e+02
-1.272283272283273092e+00 -1.627066096402780317e+02
-1.267399267399268226e+00 -1.627157350640025015e+02
-1.262515262515263359e+00 -1.626249148379760356e+02
-1.257631257631258492e+00 -1.625892026172448936e+02
-1.252747252747253626e+00 -1.626073249985383029e+02
-1.247863247863246983e+00 -1.628131731782683289e+02
-1.242979242979242116e+00 -1.626830183019134779e+02
-1.238095238095237249e+00 -1.626739375247966279e+02
-1.233211233211232383e+00 -1.626042397547885230e+02
-1.228327228327227516e+00 -1.628400855886447971e+02
-1.223443223443222649e+00 -1.627193588711656957e+02
-1.218559218559217783e+00 -1.627293240085936645e+02
-1.213675213675212916e+00 -1.626479620500709871e+02
-1.208791208791208049e+00 -1.625692069262235577e+02
-1.203907203907203183e+00 -1.624058156607847252e+02
-1.199023199023198316e+00 -1.624366068840058119e+02
-1.194139194139193449e+00 -1.624473909814622914e+02
-1.189255189255188583e+00 -1.623418409579369097e+02
-1.184371184371183716e+00 -1.625068693647837677e+02
-1.179487179487178850e+00 -1.625051883096179495e+02
-1.174603174603173983e+00 -1.625423910639141809e+02
-1.169719169719169116e+00 -1.628750901830300108e+02
-1.164835164835164250e+00 -1.626477162413664246e+02
-1.159951159951159383e+00 -1.627487127574899262e+02
-1.155067155067154516e+00 -1.626661527266472262e+02
-1.150183150183149650e+00 -1.626516215957687734e+02
-1.145299145299144783e+00 -1.626171653435023359e+02
-1.140415140415139916e+00 -1.626787566847028472e+02
-1.135531135531135050e+00 -1.625376246950767438e+02
-1.130647130647130183e+00 -1.626123052742456707e+02
-1.125763125763125316e+00 -1.626252217950798240e+02
-1.120879120879120450e+00 -1.626168411910996099e+02
-1.115995115995115583e+00 -1.627348842674323350e+02
-1.111111111111110716e+00 -1.630254213670094146e+02
-1.106227106227105850e+00 -1.626422562903198070e+02
-1.101343101343100983e+00 -1.626164998610481405e+02
-1.096459096459096116e+00 -1.626633998872051450e+02
-1.091575091575091250e+00 -1.626818579142812098e+02
-1.086691086691086383e+00 -1.625023829655624752e+02
-1.081807081807081516e+00 -1.624831887712406626e+02
-1.076923076923076650e+00 -1.624235564295480287e+02
-1.072039072039071783e+00 -1.624255365019959356e+02
-1.067155067155066916e+00 -1.624183581090699136e+02
-1.062271062271062050e+00 -1.624275279410528299e+02
-1.057387057387057183e+00 -1.624479875360704568e+02
-1.052503052503052317e+00 -1.626986041092563937e+02
-1.047619047619047450e+00 -1.626510943106459024e+02
-1.042735042735042583e+00 -1.627045583148451442e+02
-1.037851037851037717e+00 -1.627815584007166763e+02
-1.032967032967032850e+00 -1.627063616255363172e+02
-1.028083028083027983e+00 -1.627158148238231661e+02
-1.023199023199023117e+00 -1.628537335153151560e+02
-1.018315018315018250e+00 -1.628013217831326358e+02
-1.013431013431013383e+00 -1.628615192145396406e+02
-1.008547008547008517e+00 -1.628924966023041634e+02
-1.003663003663003650e+00 -1.629225698152436053e+02
-9.987789987789987833e-01 -1.628829171242908558e+02
-9.938949938949939167e-01 -1.628482121377753060e+02
-9.890109890109890500e-01 -1.629267809455387237e+02
-9.841269841269841834e-01 -1.631225542508986450e+02
-9.792429792429793167e-01 -1.631287189964387494e+02
-9.743589743589744501e-01 -1.630587315230622210e+02
-9.694749694749695834e-01 -1.632347604319297147e+02
-9.645909645909647168e-01 -1.633195385100339081e+02
-9.597069597069598501e-01 -1.631743029470533202e+02
-9.548229548229549835e-01 -1.629619848678468941e+02
-9.499389499389501168e-01 -1.630754353075130609e+02
-9.450549450549452501e-01 -1.632843207061581836e+02
-9.401709401709403835e-01 -1.632814410886795997e+02
-9.352869352869355168e-01 -1.635586171609456301e+02
-9.304029304029306502e-01 -1.635733632031059699e+02
-9.255189255189257835e-01 -1.636020606219961167e+02
-9.206349206349209169e-01 -1.635655620604225078e+02
-9.157509157509160502e-01 -1.635968285939839575e+02
-9.108669108669111836e-01 -1.635408551121900018e+02
-9.059829059829063169e-01 -1.635434178647913939e+02
-9.010989010989014503e-01 -1.633144929971724935e+02
-8.962148962148965836e-01 -1.632986756331232527e+02
-8.913308913308917170e-01 -1.634048902450426226e+02
-8.864468864468868503e-01 -1.638742199886784761e+02
-8.815628815628819837e-01 -1.639700226377605077e+02
-8.766788766788771170e-01 -1.636546579419564864e+02
-8.717948717948722503e-01 -1.636516489775692662e+02
-8.669108669108673837e-01 -1.638504174424470250e+02
-8.620268620268625170e-01 -1.637964820659525174e+02
-8.571428571428576504e-01 -1.636376982836890193e+02
-8.522588522588527837e-01 -1.636251567403398610e+02
-8.473748473748479171e-01 -1.635826648246531363e+02
-8.424908424908430504e-01 -1.635217248310779325e+02
-8.376068376068381838e-01 -1.634393163236225348e+02
-8.327228327228333171e-01 -1.634179363726294980e+02
-8.278388278388284505e-01 -1.634746776396882240e+02
-8.229548229548235838e-01 -1.634622369251127338e+02
-8.180708180708187172e-01 -1.634580348235695055e+02
-8.131868131868138505e-01 -1.635308756647501696e+02
-8.083028083028089839e-01 -1.635639523889540499e+02
-8.034188034188041172e-01 -1.635526915361729721e+02
-7.985347985347992505e-01 -1.635907729054217725e+02
-7.936507936507943839e-01 -1.636390837851034235e+02
-7.887667887667895172e-01 -1.636347233437705881e+02
-7.838827838827846506e-01 -1.636079763449714335e+02
-7.789987789987797839e-01 -1.637075586747446891e+02
-7.741147741147749173e-01 -1.638879531672869803e+02
-7.692307692307700506e-01 -1.638862553452952397e+02
-7.643467643467651840e-01 -1.635402816813366371e+02
-7.594627594627603173e-01 -1.635245473749398855e+02
-7.545787545787554507e-01 -1.636068750847592241e+02
-7.496947496947505840e-01 -1.599522988223287996e+02
-7.448107448107439410e-01 -1.598552842990667671e+02
-7.399267399267390743e-01 -1.599270752653870602e+02
-7.350427350427342077e-01 -1.600293475054812404e+02
-7.301587301587293410e-01 -1.599309430039427866e+02
-7.252747252747244744e-01 -1.599524713484508993e+02
-7.203907203907196077e-01 -1.599323717056015539e+02
-7.155067155067147411e-01 -1.577953047573981564e+02
-7.106227106227098744e-01 -1.577520108421925045e+02
-7.057387057387050078e-01 -1.577483611695828358e+02
-7.008547008547001411e-01 -1.577428005058522444e+02
-6.959706959706952745e-01 -1.577741868865751371e+02
-6.910866910866904078e-01 -1.577897091284255566e+02
-6.862026862026855412e-01 -1.577882486966944384e+02
-6.813186813186806745e-01 -1.578459838269353384e+02
-6.764346764346758079e-01 -1.578475991224777033e+02
-6.715506715506709412e-01 -1.578773305551205226e+02
-6.666666666666660745e-01 -1.579198607616323784e+02
-6.617826617826612079e-01 -1.579154072813322500e+02
-6.568986568986563412e-01 -1.579412845131268739e+02
-6.520146520146514746e-01 -1.579372200179938375e+02
-6.471306471306466079e-01 -1.579238198153750545e+02
-6.422466422466417413e-01 -1.579452846640418784e+02
-6.373626373626368746e-01 -1.580090736009435375e+02
-6.324786324786320080e-01 -1.579998667940722896e+02
-6.275946275946271413e-01 -1.580222605040441124e+02
-6.227106227106222747e-01 -1.580232557116765406e+02
-6.178266178266174080e-01 -1.580325538400207677e+02
-6.129426129426125414e-01 -1.580381629109190271e+02
-6.080586080586076747e-01 -1.580416937381164360e+02
-6.031746031746028081e-01 -1.579705698768561319e+02
-5.982905982905979414e-01 -1.579164829667118397e+02
-5.934065934065930747e-01 -1.578810074338321670e+02
-5.885225885225882081e-01 -1.578838677212812343e+02
-5.836385836385833414e-01 -1.578535636946442082e+02
-5.787545787545784748e-01 -1.578436265614215586e+02
-5.738705738705736081e-01 -1.578114724155618092e+02
-5.689865689865687415e-01 -1.578230977226708660e+02
-5.641025641025638748e-01 -1.578597210752767808e+02
-5.592185592185590082e-01 -1.578629354553750090e+02
-5.543345543345541415e-01 -1.578608360403838162e+02
-5.494505494505492749e-01 -1.578504930622133315e+02
-5.445665445665444082e-01 -1.579452085541360020e+02
-5.396825396825395416e-01 -1.578685444048337558e+02
-5.347985347985346749e-01 -1.578241236962949472e+02
-5.299145299145298083e-01 -1.596794211548881322e+02
-5.250305250305249416e-01 -1.597622193280770659e+02
-5.201465201465200749e-01 -1.597517332989087606e+02
-5.152625152625152083e-01 -1.596986923704437515e+02
-5.103785103785103416e-01 -1.597876880998588547e+02
-5.054945054945054750e-01 -1.597774214575516396e+02
-5.006105006105006083e-01 -1.597807350915860241e+02
-4.957264957264957417e-01 -1.639048770281323470e+02
-4.908424908424908750e-01 -1.640012101214688300e+02
-4.859584859584860084e-01 -1.639906193406671377e+02
-4.810744810744811417e-01 -1.639882072471826007e+02
-4.761904761904762751e-01 -1.639367752094359787e+02
-4.713064713064714084e-01 -1.637665732330206083e+02
-4.664224664224665418e-01 -1.637772802907780374e+02
-4.615384615384616751e-01 -1.636891556705346034e+02
-4.566544566544568085e-01 -1.636645737328274208e+02
-4.517704517704519418e-01 -1.636511728203761606e+02
-4.468864468864470751e-01 -1.637870903758820305e+02
-4.420024420024422085e-01 -1.637759571762369148e+02
-4.371184371184373418e-01 -1.640141910609764579e+02
-4.322344322344324752e-01 -1.639907249880055247e+02
-4.273504273504276085e-01 -1.640374488323539026e+02
-4.224664224664227419e-01 -1.639509858158069449e+02
-4.175824175824178752e-01 -1.639657634046401142e+02
-4.126984126984130086e-01 -1.638649288335663528e+02
-4.078144078144081419e-01 -1.638418929798171746e+02
-4.029304029304032753e-01 -1.638054038717389744e+02
-3.980463980463984086e-01 -1.639710302385216210e+02
-3.931623931623935420e-01 -1.639638775825471839e+02
-3.882783882783886753e-01 -1.639506889777742344e+02
-3.833943833943838086e-01 -1.642628944919332241e+02
-3.785103785103789420e-01 -1.641967528890009760e+02
-3.736263736263740753e-01 -1.641904431636714605e+02
-3.687423687423692087e-01 -1.639657557202759222e+02
-3.638583638583643420e-01 -1.639915601581331828e+02
-3.589743589743594754e-01 -1.640140525293483620e+02
-3.540903540903546087e-01 -1.641015705397896340e+02
-3.492063492063497421e-01 -1.640663543260549488e+02
-3.443223443223448754e-01 -1.640428307872759888e+02
-3.394383394383400088e-01 -1.640485938708619358e+02
-3.345543345543351421e-01 -1.640970926452119727e+02
-3.296703296703302755e-01 -1.641872498501654718e+02
-3.247863247863254088e-01 -1.642009727738634695e+02
-3.199023199023205422e-01 -1.644832075095052346e+02
-3.150183150183156755e-01 -1.647319126415950734e+02
-3.101343101343108088e-01 -1.647580272539972270e+02
-3.052503052503059422e-01 -1.646862803750215960e+02
-3.003663003663010755e-01 -1.645544594273094958e+02
-2.954822954822962089e-01 -1.646578755170959596e+02
-2.905982905982913422e-01 -1.646706719878773129e+02
-2.857142857142864756e-01 -1.646698476691973667e+02
-2.808302808302816089e-01 -1.645134948840525624e+02
-2.759462759462767423e-01 -1.645135702116866128e+02
-2.710622710622718756e-01 -1.644190844699973013e+02
-2.661782661782670090e-01 -1.643933325686059277e+02
-2.612942612942621423e-01 -1.643074841990934942e+02
-2.564102564102572757e-01 -1.643211148797630301e+02
-2.515262515262524090e-01 -1.645080402424122212e+02
-2.466422466422457660e-01 -1.645067789059976917e+02
-2.417582417582408993e-01 -1.646728039138977806e+02
-2.368742368742360327e-01 -1.647188132125299944e+02
-2.319902319902311660e-01 -1.646418490756844335e+02
-2.271062271062262994e-01 -1.644754537252522368e+02
-2.222222222222214327e-01 -1.645438522530289731e+02
-2.173382173382165661e-01 -1.644667103282658616e+02
-2.124542124542116994e-01 -1.643957122782506701e+02
-2.075702075702068328e-01 -1.644282770636398254e+02
-2.026862026862019661e-01 -1.645368088543147564e+02
-1.978021978021970995e-01 -1.642376849051568684e+02
-1.929181929181922328e-01 -1.643607816916374986e+02
-1.880341880341873662e-01 -1.638615143089384105e+02
-1.831501831501824995e-01 -1.638176168173160079e+02
-1.782661782661776328e-01 -1.638190110838900466e+02
-1.733821733821727662e-01 -1.634268887773467043e+02
-1.684981684981678995e-01 -1.632210156271270876e+02
-1.636141636141630329e-01 -1.631354494451913979e+02
-1.587301587301581662e-01 -1.634277326468699982e+02
-1.538461538461532996e-01 -1.633984327129313670e+02
-1.489621489621484329e-01 -1.635720102136900778e+02
-1.440781440781435663e-01 -1.635853345807532833e+02
-1.391941391941386996e-01 -1.636344648062042495e+02
-1.343101343101338330e-01 -1.636730975627512521e+02
-1.294261294261289663e-01 -1.634946822698258870e+02
-1.245421245421240997e-01 -1.631848484097637311e+02
-1.196581196581192330e-01 -1.631109066673895995e+02
-1.147741147741143664e-01 -1.630428338871901701e+02
-1.098901098901094997e-01 -1.628709667972230761e+02
-1.050061050061046330e-01 -1.584557715293151432e+02
-1.001221001220997664e-01 -1.582787057730415654e+02
-9.523809523809489974e-02 -1.582008440440273773e+02
-9.035409035409003309e-02 -1.580225389996160459e+02
-8.547008547008516643e-02 -1.580431431278428818e+02
-8.058608058608029978e-02 -1.580483542310307712e+02
-7.570207570207543313e-02 -1.580331707130081327e+02
-7.081807081807056647e-02 -1.580213368836458869e+02
-6.593406593406569982e-02 -1.580344603278732336e+02
-6.105006105006083317e-02 -1.580793554114954986e+02
-5.616605616605596651e-02 -1.579788572137524056e+02
-5.128205128205109986e-02 -1.579736032354873032e+02
-4.639804639804623321e-02 -1.579608314816250072e+02
-4.151404151404136655e-02 -1.579491599849741874e+02
-3.663003663003649990e-02 -1.579490786442101751e+02
-3.174603174603163325e-02 -1.579234194158697164e+02
-2.686202686202676659e-02 -1.579213344050651813e+02
-2.197802197802189994e-02 -1.579026365361373792e+02
-1.709401709401703329e-02 -1.578655765984624111e+02
-1.221001221001216663e-02 -1.578738931055143553e+02
-7.326007326007299980e-03 -1.578334983401193483e+02
-2.442002442002433327e-03 -1.578077275090713272e+02
2.442002442002433327e-03 -1.577295886252730668e+02
7.326007326007299980e-03 -1.577245338859988237e+02
1.221001221001216663e-02 -1.576686013546056984e+02
1.709401709401703329e-02 -1.576758252440081662e+02
2.197802197802189994e-02 -1.577315626475639760e+02
2.686202686202676659e-02 -1.577066733144253874e+02
3.174603174603163325e-02 -1.578182262509622262e+02
3.663003663003649990e-02 -1.578314894508565089e+02
4.151404151404136655e-02 -1.578484852592605421e+02
4.639804639804623321e-02 -1.579012680656756515e+02
5.128205128205109986e-02 -1.579716559845836628e+02
5.616605616605596651e-02 -1.580085220042544734e+02
6.105006105006083317e-02 -1.580163039919019070e+02
6.593406593406569982e-02 -1.580254009084577831e+02
7.081807081807056647e-02 -1.579947298073899447e+02
7.570207570207543313e-02 -1.580093308514989303e+02
8.058608058608029978e-02 -1.578723438848508636e+02
8.547008547008516643e-02 -1.578426016336350131e+02
9.035409035409003309e-02 -1.578900506751188004e+02
9.523809523809489974e-02 -1.579847495189378321e+02
1.001221001220997664e-01 -1.579688063500842645e+02
1.050061050061046330e-01 -1.579672501351475375e+02
1.098901098901094997e-01 -1.579621472675831910e+02
1.147741147741143664e-01 -1.615860344200619920e+02
1.196581196581192330e-01 -1.619747619710500146e+02
1.245421245421240997e-01 -1.620073107854304908e+02
1.294261294261289663e-01 -1.623190684577047023e+02
1.343101343101338330e-01 -1.622071928377260690e+02
1.391941391941386996e-01 -1.621912597693697933e+02
1.440781440781435663e-01 -1.622061620285948891e+02
1.489621489621484329e-01 -1.622220283899207800e+02
1.538461538461532996e-01 -1.621938883618551017e+02
1.587301587301581662e-01 -1.621745922099316033e+02
1.636141636141630329e-01 -1.624348910513083410e+02
1.684981684981678995e-01 -1.624124473904803097e+02
1.733821733821727662e-01 -1.624089602799420788e+02
1.782661782661776328e-01 -1.624835434458839529e+02
1.831501831501824995e-01 -1.624626485001894025e+02
1.880341880341873662e-01 -1.624116745139169211e+02
1.929181929181922328e-01 -1.622648553161994300e+02
1.978021978021970995e-01 -1.623413904551053406e+02
2.026862026862019661e-01 -1.624608405423502973e+02
2.075702075702068328e-01 -1.625393337494890602e+02
2.124542124542116994e-01 -1.627897607791919370e+02
2.173382173382165661e-01 -1.628460091173539581e+02
2.222222222222214327e-01 -1.631720437449770600e+02
2.271062271062262994e-01 -1.632756564235332064e+02
2.319902319902311660e-01 -1.634948437311959992e+02
2.368742368742360327e-01 -1.634872348000577347e+02
2.417582417582408993e-01 -1.634746744732939021e+02
2.466422466422457660e-01 -1.635942326507587836e+02
2.515262515262506327e-01 -1.636029416572339414e+02
2.564102564102572757e-01 -1.636646766665752750e+02
2.612942612942621423e-01 -1.636440077327495146e+02
2.661782661782670090e-01 -1.637451640497450001e+02
2.710622710622718756e-01 -1.636984670035663214e+02
2.759462759462767423e-01 -1.635329705724279847e+02
2.808302808302816089e-01 -1.635288166049220422e+02
2.857142857142864756e-01 -1.636167166199340386e+02
2.905982905982913422e-01 -1.635842031256460416e+02
2.954822954822962089e-01 -1.633993203382596562e+02
3.003663003663010755e-01 -1.638238015375294765e+02
3.052503052503059422e-01 -1.638613363128791320e+02
3.101343101343108088e-01 -1.635932861806491871e+02
3.150183150183156755e-01 -1.633573810994994062e+02
3.199023199023205422e-01 -1.634735607901001231e+02
3.247863247863254088e-01 -1.633691789298010235e+02
3.296703296703302755e-01 -1.635190382416183184e+02
3.345543345543351421e-01 -1.635794987491506731e+02
3.394383394383400088e-01 -1.635073361136286678e+02
3.443223443223448754e-01 -1.636357830167810619e+02
3.492063492063497421e-01 -1.634030488787313971e+02
3.540903540903546087e-01 -1.635296214108228980e+02
3.589743589743594754e-01 -1.633912817504790951e+02
3.638583638583643420e-01 -1.634756953436870504e+02
3.687423687423692087e-01 -1.633084473191610755e+02
3.736263736263740753e-01 -1.632960881628645780e+02
3.785103785103789420e-01 -1.629907556013750423e+02
3.833943833943838086e-01 -1.630295991446567143e+02
3.882783882783886753e-01 -1.624849393519927787e+02
3.931623931623935420e-01 -1.623373445858643720e+02
3.980463980463984086e-01 -1.623867543124069641e+02
4.029304029304032753e-01 -1.624337913587582705e+02
4.078144078144081419e-01 -1.624677860667233062e+02
4.126984126984130086e-01 -1.626026820303741829e+02
4.175824175824178752e-01 -1.626081991476287385e+02
4.224664224664227419e-01 -1.623106838521763677e+02
4.273504273504276085e-01 -1.622439464471588053e+02
4.322344322344324752e-01 -1.621968082808689928e+02
4.371184371184373418e-01 -1.621241382625123322e+02
4.420024420024422085e-01 -1.620370936187136408e+02
4.468864468864470751e-01 -1.620684893736936374e+02
4.517704517704519418e-01 -1.620634567235254622e+02
4.566544566544568085e-01 -1.620282790194294762e+02
4.615384615384616751e-01 -1.619502116919317132e+02
4.664224664224665418e-01 -1.618379679365656614e+02
4.713064713064714084e-01 -1.618404992851605755e+02
4.761904761904762751e-01 -1.616565392119073579e+02
4.810744810744811417e-01 -1.616272365081524640e+02
4.859584859584860084e-01 -1.616241607292716935e+02
4.908424908424908750e-01 -1.616535882377514781e+02
4.957264957264957417e-01 -1.617044630461674330e+02
5.006105006105006083e-01 -1.615895916756653605e+02
5.054945054945054750e-01 -1.584522233833310452e+02
5.103785103785103416e-01 -1.584439726491261240e+02
5.152625152625152083e-01 -1.584664608586907093e+02
5.201465201465200749e-01 -1.584616970848948938e+02
5.250305250305249416e-01 -1.584842636299060530e+02
5.299145299145298083e-01 -1.585593028559385402e+02
5.347985347985346749e-01 -1.586242798723848750e+02
5.396825396825395416e-01 -1.576800272589468079e+02
5.445665445665444082e-01 -1.576951856383561221e+02
5.494505494505492749e-01 -1.577050104469679184e+02
5.543345543345541415e-01 -1.576954066791533364e+02
5.592185592185590082e-01 -1.577264179948833487e+02
5.641025641025638748e-01 -1.577255523620314079e+02
5.689865689865687415e-01 -1.578318807804274400e+02
5.738705738705736081e-01 -1.578358852551291989e+02
5.787545787545784748e-01 -1.579180099216021347e+02
5.836385836385833414e-01 -1.578799318311381228e+02
5.885225885225882081e-01 -1.578883843717357820e+02
5.934065934065930747e-01 -1.578990397120925877e+02
5.982905982905979414e-01 -1.579634800659433154e+02
6.031746031746028081e-01 -1.579586068590530772e+02
6.080586080586076747e-01 -1.581921462894418369e+02
6.129426129426125414e-01 -1.582342457675521530e+02
6.178266178266174080e-01 -1.582137233327007664e+02
6.227106227106222747e-01 -1.581622948785162919e+02
6.275946275946271413e-01 -1.581236787575889764e+02
6.324786324786320080e-01 -1.581299060286676195e+02
6.373626373626368746e-01 -1.580771109160467915e+02
6.422466422466417413e-01 -1.581464595391309729e+02
6.471306471306466079e-01 -1.581578567833204545e+02
6.520146520146514746e-01 -1.581291778432204751e+02
6.568986568986563412e-01 -1.581481926837476237e+02
6.617826617826612079e-01 -1.581506953915474867e+02
6.666666666666660745e-01 -1.581319909334000329e+02
6.715506715506709412e-01 -1.580330562001547037e+02
6.764346764346758079e-01 -1.580483076454844422e+02
6.813186813186806745e-01 -1.580858793666403415e+02
6.862026862026855412e-01 -1.581347801391468693e+02
6.910866910866904078e-01 -1.581426302498354062e+02
6.959706959706952745e-01 -1.582302458667271026e+02
7.008547008547001411e-01 -1.581225282243359800e+02
7.057387057387050078e-01 -1.581434990367740170e+02
7.106227106227098744e-01 -1.581393897462940004e+02
7.155067155067147411e-01 -1.581126075901328818e+02
7.203907203907196077e-01 -1.581392409784774884e+02
7.252747252747244744e-01 -1.609365610121609507e+02
7.301587301587293410e-01 -1.607816610609035592e+02
7.350427350427342077e-01 -1.606532723573417059e+02
7.399267399267390743e-01 -1.606861653575227820e+02
7.448107448107439410e-01 -1.604115335829177695e+02
7.496947496947488077e-01 -1.604365809993750531e+02
7.545787545787554507e-01 -1.604580239399201105e+02
7.594627594627603173e-01 -1.624649347509981396e+02
7.643467643467651840e-01 -1.625413083483124694e+02
7.692307692307700506e-01 -1.624445983588578315e+02
7.741147741147749173e-01 -1.624656385660857438e+02
7.789987789987797839e-01 -1.623118393861881543e+02
7.838827838827846506e-01 -1.623616120448903359e+02
7.887667887667895172e-01 -1.622880877216126123e+02
7.936507936507943839e-01 -1.622975458879079440e+02
7.985347985347992505e-01 -1.622351139666234872e+02
8.034188034188041172e-01 -1.622588628191656994e+02
8.083028083028089839e-01 -1.623777517549223717e+02
8.131868131868138505e-01 -1.623742524474981224e+02
8.180708180708187172e-01 -1.624302108850702666e+02
8.229548229548235838e-01 -1.624235803169466976e+02
8.278388278388284505e-01 -1.624554863607474147e+02
8.327228327228333171e-01 -1.625352356906374780e+02
8.376068376068381838e-01 -1.625810366675966065e+02
8.424908424908430504e-01 -1.626831167597236458e+02
8.473748473748479171e-01 -1.628497795710897549e+02
8.522588522588527837e-01 -1.627134741357129997e+02
8.571428571428576504e-01 -1.628695229217587155e+02
8.620268620268625170e-01 -1.625867475861684568e+02
8.669108669108673837e-01 -1.625306965492356994e+02
8.717948717948722503e-01 -1.626528064425480409e+02
8.766788766788771170e-01 -1.626654815288353007e+02
8.815628815628819837e-01 -1.627459296381225045e+02
8.864468864468868503e-01 -1.628323628895491026e+02
8.913308913308917170e-01 -1.631386903003053135e+02
8.962148962148965836e-01 -1.631329979105131827e+02
9.010989010989014503e-01 -1.630661501233304875e+02
9.059829059829063169e-01 -1.630894431929956738e+02
9.108669108669111836e-01 -1.629557465354133114e+02
9.157509157509160502e-01 -1.629317776392937844e+02
9.206349206349209169e-01 -1.631136658749461787e+02
9.255189255189257835e-01 -1.629780185559408494e+02
9.304029304029306502e-01 -1.629872245984049357e+02
9.352869352869355168e-01 -1.630930938745307230e+02
9.401709401709403835e-01 -1.630818425665810878e+02
9.450549450549452501e-01 -1.631552429858798519e+02
9.499389499389501168e-01 -1.636035412526742334e+02
9.548229548229549835e-01 -1.638300334971934547e+02
9.597069597069598501e-01 -1.638517125813494602e+02
9.645909645909647168e-01 -1.644320316544955745e+02
9.694749694749695834e-01 -1.644230491335962370e+02
9.743589743589744501e-01 -1.643564238196999838e+02
9.792429792429793167e-01 -1.642841274269785004e+02
9.841269841269841834e-01 -1.643033003870776554e+02
9.890109890109890500e-01 -1.645064801102583090e+02
9.938949938949939167e-01 -1.645078364026309714e+02
9.987789987789987833e-01 -1.646325983032037072e+02
1.003663003663003650e+00 -1.644301937212186715e+02
1.008547008547008517e+00 -1.645591022952110052e+02
1.013431013431013383e+00 -1.641399801716924571e+02
1.018315018315018250e+00 -1.642322283007112560e+02
1.023199023199023117e+00 -1.643435252356377418e+02
1.028083028083027983e+00 -1.643202325362050260e+02
1.032967032967032850e+00 -1.642951417909656016e+02
1.037851037851037717e+00 -1.643506853672002421e+02
1.042735042735042583e+00 -1.643155875049996268e+02
1.047619047619047450e+00 -1.640781014962545328e+02
1.052503052503052317e+00 -1.641625521582049885e+02
1.057387057387057183e+00 -1.640116157002439650e+02
1.062271062271062050e+00 -1.640265641521168618e+02
1.067155067155066916e+00 -1.640072064049615506e+02
1.072039072039071783e+00 -1.641544178756512338e+02
1.076923076923076650e+00 -1.640950831370237211e+02
1.081807081807081516e+00 -1.647083676978060112e+02
1.086691086691086383e+00 -1.646812039991904157e+02
1.091575091575091250e+00 -1.646403383836853322e+02
1.096459096459096116e+00 -1.646726693695204347e+02
1.101343101343100983e+00 -1.646903674217310254e+02
1.106227106227105850e+00 -1.646018215419268813e+02
1.111111111111110716e+00 -1.643302392260181932e+02
1.115995115995115583e+00 -1.635823153694792040e+02
1.120879120879120450e+00 -1.631177296418238711e+02
1.125763125763125316e+00 -1.630979227969415319e+02
1.130647130647130183e+00 -1.632411310298084004e+02
1.135531135531135050e+00 -1.632105630365922480e+02
1.140415140415139916e+00 -1.631870848197619068e+02
1.145299145299144783e+00 -1.630565794882845410e+02
1.150183150183149650e+00 -1.629890831103369919e+02
1.155067155067154516e+00 -1.629670611071547626e+02
1.159951159951159383e+00 -1.629111945863300264e+02
1.164835164835164250e+00 -1.628969120095040921e+02
1.169719169719169116e+00 -1.629098980697681327e+02
1.174603174603173983e+00 -1.630097030086152472e+02
1.179487179487178850e+00 -1.629531056418994126e+02
1.184371184371183716e+00 -1.628601768771821696e+02
1.189255189255188583e+00 -1.628524507425160266e+02
1.194139194139193449e+00 -1.628835358582472281e+02
1.199023199023198316e+00 -1.629125645959641702e+02
1.203907203907203183e+00 -1.629237580436007988e+02
1.208791208791208049e+00 -1.629036123944219128e+02
1.213675213675212916e+00 -1.628103056587192725e+02
1.218559218559217783e+00 -1.628366128406222231e+02
1.223443223443222649e+00 -1.629577269849442587e+02
1.228327228327227516e+00 -1.629183508926532795e+02
1.233211233211232383e+00 -1.631516696309204235e+02
1.238095238095237249e+00 -1.631477784834906970e+02
1.242979242979242116e+00 -1.631083639243797165e+02
1.247863247863246983e+00 -1.630115752207770470e+02
1.252747252747251849e+00 -1.629681424077567726e+02
1.257631257631258492e+00 -1.628153765315861961e+02
1.262515262515263359e+00 -1.628287913674053584e+02
1.267399267399268226e+00 -1.629201333716698059e+02
1.272283272283273092e+00 -1.628616628421112296e+02
1.277167277167277959e+00 -1.629653249708377984e+02
1.282051282051282826e+00 -1.629845726781847759e+02
1.286935286935287692e+00 -1.630154406586221967e+02
1.291819291819292559e+00 -1.628996285527701104e+02
1.296703296703297426e+00 -1.627029206620180446e+02
1.301587301587302292e+00 -1.626304834046581504e+02
1.306471306471307159e+00 -1.627430770918337828e+02
1.311355311355312026e+00 -1.627950728866611030e+02
1.316239316239316892e+00 -1.627699967209886154e+02
1.321123321123321759e+00 -1.625596297149637621e+02
1.326007326007326625e+00 -1.626013272691724580e+02
1.330891330891331492e+00 -1.627732182537536971e+02
1.335775335775336359e+00 -1.632414790103711937e+02
1.340659340659341225e+00 -1.637836416244434190e+02
1.345543345543346092e+00 -1.637423484638750608e+02
1.350427350427350959e+00 -1.635830605037536998e+02
1.355311355311355825e+00 -1.636374804019622502e+02
1.360195360195360692e+00 -1.639210208292813604e+02
1.365079365079365559e+00 -1.642476420682376101e+02
1.369963369963370425e+00 -1.642875574055665879e+02
1.374847374847375292e+00 -1.643478782078104246e+02
1.379731379731380159e+00 -1.645121682093335380e+02
1.384615384615385025e+00 -1.645761850566298676e+02
1.389499389499389892e+00 -1.645760641894358969e+02
1.394383394383394759e+00 -1.640836218506523210e+02
1.399267399267399625e+00 -1.641347296558332403e+02
1.404151404151404492e+00 -1.643123091377407263e+02
1.409035409035409359e+00 -1.643295397370481510e+02
1.413919413919414225e+00 -1.643095765152881427e+02
1.418803418803419092e+00 -1.643758334465525195e+02
1.423687423687423959e+00 -1.642053312521132113e+02
1.428571428571428825e+00 -1.640756749085937827e+02
1.433455433455433692e+00 -1.639855798275957568e+02
1.438339438339438559e+00 -1.638402643347188246e+02
1.443223443223443425e+00 -1.638854552669573650e+02
1.448107448107448292e+00 -1.637412200419771580e+02
1.452991452991453158e+00 -1.638440373909741652e+02
1.457875457875458025e+00 -1.638357422310741072e+02
1.462759462759462892e+00 -1.635782781611689529e+02
1.467643467643467758e+00 -1.634614051459350321e+02
1.472527472527472625e+00 -1.628998474838630557e+02
1.477411477411477492e+00 -1.630560742450664407e+02
1.482295482295482358e+00 -1.630525001334893318e+02
1.487179487179487225e+00 -1.630962546790368037e+02
1.492063492063492092e+00 -1.630891133667644795e+02
1.496947496947496958e+00 -1.629832531051391697e+02
1.501831501831501825e+00 -1.629930070592493507e+02
1.506715506715506692e+00 -1.628692408034631285e+02
1.511599511599511558e+00 -1.630267819047940066e+02
1.516483516483516425e+00 -1.632318810974842620e+02
1.521367521367521292e+00 -1.632763684124901715e+02
1.526251526251526158e+00 -1.631861454460905634e+02
1.531135531135531025e+00 -1.631691570101676803e+02
1.536019536019535892e+00 -1.631633743823662996e+02
1.540903540903540758e+00 -1.633842294507278154e+02
1.545787545787545625e+00 -1.633950465599340305e+02
1.550671550671550492e+00 -1.634365801372385647e+02
1.555555555555555358e+00 -1.635959387641535159e+02
1.560439560439560225e+00 -1.636336864613131752e+02
1.565323565323565091e+00 -1.637022277884681216e+02
1.570207570207569958e+00 -1.635865412072437266e+02
1.575091575091574825e+00 -1.635873285301479996e+02
1.579975579975579691e+00 -1.635372453658939946e+02
1.584859584859584558e+00 -1.635778081297828521e+02
1.589743589743589425e+00 -1.635620705043990313e+02
1.594627594627594291e+00 -1.635774939918933057e+02
1.599511599511599158e+00 -1.635136392075743288e+02
1.604395604395604025e+00 -1.634806385060122693e+02
1.609279609279608891e+00 -1.633946607664324517e+02
1.614163614163613758e+00 -1.638524478793945320e+02
1.619047619047618625e+00 -1.638047509814079490e+02
1.623931623931623491e+00 -1.636804881757515489e+02
1.628815628815628358e+00 -1.634534985559398024e+02
1.633699633699633225e+00 -1.634683932015398113e+02
1.638583638583638091e+00 -1.634489439843797243e+02
1.643467643467642958e+00 -1.634918807842444153e+02
1.648351648351647825e+00 -1.634577328098063731e+02
1.653235653235652691e+00 -1.635299827014864036e+02
1.658119658119657558e+00 -1.637155506479571443e+02
1.663003663003662425e+00 -1.636308191146129332e+02
1.667887667887667291e+00 -1.636878666196915049e+02
1.672771672771672158e+00 -1.636149805142141531e+02
1.677655677655677025e+00 -1.634942736550175368e+02
1.682539682539681891e+00 -1.638033756050054990e+02
1.687423687423686758e+00 -1.638691817080638771e+02
1.692307692307691624e+00 -1.641744983164234100e+02
1.697191697191696491e+00 -1.640991907221024064e+02
1.702075702075701358e+00 -1.641085543821060924e+02
1.706959706959706224e+00 -1.641494631228662797e+02
1.711843711843711091e+00 -1.639194907018995764e+02
1.716727716727715958e+00 -1.640440211100689964e+02
1.721611721611720824e+00 -1.639433909038888544e+02
1.726495726495725691e+00 -1.639088247708930908e+02
1.731379731379730558e+00 -1.635809335602534986e+02
1.736263736263735424e+00 -1.636329674348290553e+02
1.741147741147740291e+00 -1.635698457043181406e+02
1.746031746031745158e+00 -1.634685002099529356e+02
1.750915750915750024e+00 -1.633326247114685259e+02
1.755799755799756667e+00 -1.633014464431464603e+02
1.760683760683761534e+00 -1.632187272446464021e+02
1.765567765567766401e+00 -1.632100508427034242e+02
1.770451770451771267e+00 -1.632051977640047085e+02
1.775335775335776134e+00 -1.631011621799106877e+02
1.780219780219781001e+00 -1.630994797762178621e+02
1.785103785103785867e+00 -1.630630397760872938e+02
1.789987789987790734e+00 -1.633083633297238464e+02
1.794871794871795601e+00 -1.632605765397689197e+02
1.799755799755800467e+00 -1.632990411417057715e+02
1.804639804639805334e+00 -1.631467185208394994e+02
1.809523809523810201e+00 -1.632061937606906099e+02
1.814407814407815067e+00 -1.631276062304344521e+02
1.819291819291819934e+00 -1.631931159527710236e+02
1.824175824175824800e+00 -1.631728958731033003e+02
1.829059829059829667e+00 -1.628488835621814985e+02
1.833943833943834534e+00 -1.628327104807026160e+02
1.838827838827839400e+00 -1.628892850139694701e+02
1.843711843711844267e+00 -1.629730841334156537e+02
1.848595848595849134e+00 -1.631447909536575480e+02
1.853479853479854000e+00 -1.631571505414652563e+02
1.858363858363858867e+00 -1.630906684883217963e+02
1.863247863247863734e+00 -1.631710312108282608e+02
1.868131868131868600e+00 -1.632857719558226108e+02
1.873015873015873467e+00 -1.633937820949739148e+02
1.877899877899878334e+00 -1.632465807895891601e+02
1.882783882783883200e+00 -1.631680217936330735e+02
1.887667887667888067e+00 -1.631668085200363123e+02
1.892551892551892934e+00 -1.629187369723551626e+02
1.897435897435897800e+00 -1.630322223872883569e+02
1.902319902319902667e+00 -1.629588700602763538e+02
1.907203907203907534e+00 -1.630331562086589088e+02
1.912087912087912400e+00 -1.633866482190542229e+02
1.916971916971917267e+00 -1.634043551408224459e+02
1.921855921855922134e+00 -1.633448995061647224e+02
1.926739926739927000e+00 -1.633145637480130574e+02
1.931623931623931867e+00 -1.635009629119704755e+02
1.936507936507936734e+00 -1.634103748399508618e+02
1.941391941391941600e+00 -1.632609693639548141e+02
1.946275946275946467e+00 -1.634418579283405677e+02
1.951159951159951333e+00 -1.635376959818071612e+02
1.956043956043956200e+00 -1.634564485849932112e+02
1.960927960927961067e+00 -1.635485196919391910e+02
1.965811965811965933e+00 -1.636256984735330775e+02
1.970695970695970800e+00 -1.637961158835423134e+02
1.975579975579975667e+00 -1.637677143667581845e+02
1.980463980463980533e+00 -1.638897483365607570e+02
1.985347985347985400e+00 -1.639037707595147708e+02
1.990231990231990267e+00 -1.637039453146416577e+02
1.995115995115995133e+00 -1.636829830405987707e+02
2.000000000000000000e+00 -1.636706041829226876e+02
2.004884004884004867e+00 -1.635971875718136062e+02
2.009768009768009733e+00 -1.635989307348106365e+02
2.014652014652014600e+00 -1.635173979894018714e+02
2.019536019536019467e+00 -1.633604564471409049e+02
2.024420024420024333e+00 -1.634832066731647160e+02
2.029304029304029200e+00 -1.634682351822023634e+02
2.034188034188034067e+00 -1.635576172322819559e+02
2.039072039072038933e+00 -1.635561547474258077e+02
2.043956043956043800e+00 -1.634519672238979808e+02
2.048840048840048667e+00 -1.638817364365257561e+02
2.053724053724053533e+00 -1.639153805565899518e+02
2.058608058608058400e+00 -1.638442401860358189e+02
2.063492063492063266e+00 -1.638052277975499749e+02
2.068376068376068133e+00 -1.637225960270644691e+02
2.073260073260073000e+00 -1.637049313471046048e+02
2.078144078144077866e+00 -1.637676397506834007e+02
2.083028083028082733e+00 -1.638021246590494400e+02
2.087912087912087600e+00 -1.638196797992159190e+02
2.092796092796092466e+00 -1.636747170459099152e+02
2.097680097680097333e+00 -1.637997146905780710e+02
2.102564102564102200e+00 -1.637680485864929665e+02
2.107448107448107066e+00 -1.638626994358060074e+02
2.112332112332111933e+00 -1.641225729809254119e+02
2.117216117216116800e+00 -1.641347389862014552e+02
2.122100122100121666e+00 -1.641734681154377995e+02
2.126984126984126533e+00 -1.642180614102908862e+02
2.131868131868131400e+00 -1.642410888454370479e+02
2.136752136752136266e+00 -1.643155891798839434e+02
2.141636141636141133e+00 -1.644233227849889545e+02
2.146520146520146000e+00 -1.644362054965339155e+02
2.151404151404150866e+00 -1.645455743417819008e+02
2.156288156288155733e+00 -1.646542709057509057e+02
2.161172161172160600e+00 -1.648980602804789726e+02
2.166056166056165466e+00 -1.647237698145297884e+02
2.170940170940170333e+00 -1.649015613268688298e+02
2.175824175824175200e+00 -1.649763228822570511e+02
2.180708180708180066e+00 -1.649702525164292695e+02
2.185592185592184933e+00 -1.649444175576486487e+02
2.190476190476189799e+00 -1.649092680054034190e+02
2.195360195360194666e+00 -1.649297082264033634e+02
2.200244200244199533e+00 -1.648895846484364824e+02
2.205128205128204399e+00 -1.645533750444964767e+02
2.210012210012209266e+00 -1.647810733719692280e+02
2.214896214896214133e+00 -1.648621903060956697e+02
2.219780219780218999e+00 -1.648414703752341381e+02
2.224664224664223866e+00 -1.648849980119981922e+02
2.229548229548228733e+00 -1.648382143462994804e+02
2.234432234432233599e+00 -1.645883026233819635e+02
2.239316239316238466e+00 -1.648075070271123650e+02
2.244200244200243333e+00 -1.646598160562338364e+02
2.249084249084248199e+00 -1.644847081148962786e+02
2.253968253968254842e+00 -1.643892337197688676e+02
2.258852258852259709e+00 -1.644037249206222384e+02
2.263736263736264576e+00 -1.645992129123472409e+02
2.268620268620269442e+00 -1.645342789421874841e+02
2.273504273504274309e+00 -1.642248969335162485e+02
2.278388278388279176e+00 -1.642966122369670927e+02
2.283272283272284042e+00 -1.643550390439307876e+02
2.288156288156288909e+00 -1.644881047448228912e+02
2.293040293040293776e+00 -1.643415973421271019e+02
2.297924297924298642e+00 -1.643799416982382695e+02
2.302808302808303509e+00 -1.641752535823205505e+02
2.307692307692308376e+00 -1.640913250616848984e+02
2.312576312576313242e+00 -1.642206235536194754e+02
2.317460317460318109e+00 -1.641936807483951384e+02
2.322344322344322975e+00 -1.641547771714833175e+02
2.327228327228327842e+00 -1.638125302241166992e+02
2.332112332112332709e+00 -1.638263189289942545e+02
2.336996336996337575e+00 -1.633941616898382563e+02
2.341880341880342442e+00 -1.634132837299397352e+02
2.346764346764347309e+00 -1.632982716459737844e+02
2.351648351648352175e+00 -1.633128791732292200e+02
2.356532356532357042e+00 -1.632567952529313686e+02
2.361416361416361909e+00 -1.632132627681096437e+02
2.366300366300366775e+00 -1.630105798378760369e+02
2.371184371184371642e+00 -1.629676653817282101e+02
2.376068376068376509e+00 -1.629379294928921240e+02
2.380952380952381375e+00 -1.629047731359063960e+02
2.385836385836386242e+00 -1.630077518966801335e+02
2.390720390720391109e+00 -1.629924994364363897e+02
2.395604395604395975e+00 -1.630280251133012825e+02
2.400488400488400842e+00 -1.629830713844402794e+02
2.405372405372405709e+00 -1.630927392668207005e+02
2.410256410256410575e+00 -1.628962408409340412e+02
2.415140415140415442e+00 -1.629150658646885574e+02
2.420024420024420309e+00 -1.629211690322723882e+02
2.424908424908425175e+00 -1.631521309808262572e+02
2.429792429792430042e+00 -1.628288252144807871e+02
2.434676434676434909e+00 -1.628077421204833115e+02
2.439560439560439775e+00 -1.628226903658429592e+02
2.444444444444444642e+00 -1.628914010751062733e+02
2.449328449328449508e+00 -1.628320894264854815e+02
2.454212454212454375e+00 -1.629661844751969397e+02
2.459096459096459242e+00 -1.629335873905656058e+02
2.463980463980464108e+00 -1.630311878179938105e+02
2.468864468864468975e+00 -1.631768553745242230e+02
2.473748473748473842e+00 -1.631713691853902048e+02
2.478632478632478708e+00 -1.631822567867008047e+02
2.483516483516483575e+00 -1.630773538769400659e+02
2.488400488400488442e+00 -1.631483471508226444e+02
2.493284493284493308e+00 -1.632297763956482868e+02
2.498168498168498175e+00 -1.632050744764305250e+02
2.503052503052503042e+00 -1.632078960982648255e+02
2.507936507936507908e+00 -1.632042965620096311e+02
2.512820512820512775e+00 -1.633055578575315963e+02
2.517704517704517642e+00 -1.632044445520469651e+02
2.522588522588522508e+00 -1.633234704266797053e+02
2.527472527472527375e+00 -1.633427960581504976e+02
2.532356532356532242e+00 -1.633344170757670213e+02
2.537240537240537108e+00 -1.632226992514289918e+02
2.542124542124541975e+00 -1.633559187400400958e+02
2.547008547008546842e+00 -1.637239977100429940e+02
2.551892551892551708e+00 -1.637855358193161521e+02
2.556776556776556575e+00 -1.640648495295691589e+02
2.561660561660561441e+00 -1.640952461321849682e+02
2.566544566544566308e+00 -1.641099757301094257e+02
2.571428571428571175e+00 -1.641207240354464432e+02
2.576312576312576041e+00 -1.641043263325090038e+02
2.581196581196580908e+00 -1.639898431866900523e+02
2.586080586080585775e+00 -1.642866520568432520e+02
2.590964590964590641e+00 -1.643283413649481304e+02
2.595848595848595508e+00 -1.643537661170832109e+02
2.600732600732600375e+00 -1.644267260533763135e+02
2.605616605616605241e+00 -1.643312390652093882e+02
2.610500610500610108e+00 -1.642981272256856187e+02
2.615384615384614975e+00 -1.642518449242118379e+02
2.620268620268619841e+00 -1.642017963363824435e+02
2.625152625152624708e+00 -1.642224289462333786e+02
2.630036630036629575e+00 -1.643253902566348756e+02
2.634920634920634441e+00 -1.643712533660067265e+02
2.639804639804639308e+00 -1.643438325795606829e+02
2.644688644688644175e+00 -1.643016229767009406e+02
2.649572649572649041e+00 -1.646605026324996857e+02
2.654456654456653908e+00 -1.647576155865767760e+02
2.659340659340658775e+00 -1.643206104625076307e+02
2.664224664224663641e+00 -1.642580327557967905e+02
2.669108669108668508e+00 -1.643948933782118331e+02
2.673992673992673375e+00 -1.644165062610759378e+02
2.678876678876678241e+00 -1.641722479010037432e+02
2.683760683760683108e+00 -1.642127923969903520e+02
2.688644688644687974e+00 -1.642135796823324085e+02
2.693528693528692841e+00 -1.643158282720391981e+02
2.698412698412697708e+00 -1.642874344340661992e+02
2.703296703296702574e+00 -1.643589556128213474e+02
2.708180708180707441e+00 -1.642799377609651117e+02
2.713064713064712308e+00 -1.644187671174983620e+02
2.717948717948717174e+00 -1.644466582503382313e+02
2.722832722832722041e+00 -1.643602846852801349e+02
2.727716727716726908e+00 -1.643421345613304823e+02
2.732600732600731774e+00 -1.642375083033797978e+02
2.737484737484736641e+00 -1.641862774494592827e+02
2.742368742368741508e+00 -1.640507857863119625e+02
2.747252747252746374e+00 -1.641481506889463731e+02
2.752136752136751241e+00 -1.640486938437568654e+02
2.757020757020757884e+00 -1.642756404539785819e+02
2.761904761904762751e+00 -1.643778502846186029e+02
2.766788766788767617e+00 -1.641842496627940307e+02
2.771672771672772484e+00 -1.642173817456700249e+02
2.776556776556777351e+00 -1.640775740729987149e+02
2.781440781440782217e+00 -1.639716172838353998e+02
2.786324786324787084e+00 -1.640294647767271101e+02
2.791208791208791951e+00 -1.640069876849392472e+02
2.796092796092796817e+00 -1.640970552256185897e+02
2.800976800976801684e+00 -1.642774641282645405e+02
2.805860805860806551e+00 -1.642636501699263079e+02
2.810744810744811417e+00 -1.642125549740447354e+02
2.815628815628816284e+00 -1.642380782722967751e+02
2.820512820512821150e+00 -1.640380567276787929e+02
2.825396825396826017e+00 -1.638641686450161501e+02
2.830280830280830884e+00 -1.639989352075089357e+02
2.835164835164835750e+00 -1.639960123931530518e+02
2.840048840048840617e+00 -1.639681475055713236e+02
2.844932844932845484e+00 -1.639134519752838344e+02
2.849816849816850350e+00 -1.640241439673822015e+02
2.854700854700855217e+00 -1.639470136383049237e+02
2.859584859584860084e+00 -1.639259340181819198e+02
2.864468864468864950e+00 -1.637375980794096222e+02
2.869352869352869817e+00 -1.637512909423762153e+02
2.874236874236874684e+00 -1.637673249814096152e+02
2.879120879120879550e+00 -1.641039349430880065e+02
2.884004884004884417e+00 -1.641101115395422312e+02
2.888888888888889284e+00 -1.640202638159543369e+02
2.893772893772894150e+00 -1.641630941913774393e+02
2.898656898656899017e+00 -1.642146033029564194e+02
2.903540903540903884e+00 -1.639955589642856353e+02
2.908424908424908750e+00 -1.639060887134504583e+02
2.913308913308913617e+00 -1.637977396794488527e+02
2.918192918192918484e+00 -1.637245453843081862e+02
2.923076923076923350e+00 -1.635310319737317855e+02
2.927960927960928217e+00 -1.635941643537113350e+02
2.932844932844933084e+00 -1.635118302631831853e+02
2.937728937728937950e+00 -1.634698137032262082e+02
2.942612942612942817e+00 -1.635378375334116754e+02
2.947496947496947683e+00 -1.634043949352171694e+02
2.952380952380952550e+00 -1.634727681428386177e+02
2.957264957264957417e+00 -1.634852717265795832e+02
2.962148962148962283e+00 -1.634633274125410480e+02
2.967032967032967150e+00 -1.634205639572415407e+02
2.971916971916972017e+00 -1.635242188825771450e+02
2.976800976800976883e+00 -1.633902426617162007e+02
2.981684981684981750e+00 -1.633781535364738886e+02
2.986568986568986617e+00 -1.634493065274646142e+02
2.991452991452991483e+00 -1.633261654980786659e+02
2.996336996336996350e+00 -1.636115847889023200e+02
3.001221001221001217e+00 -1.637236173940105743e+02
3.006105006105006083e+00 -1.638364524958764150e+02
3.010989010989010950e+00 -1.638623756296567535e+02
3.015873015873015817e+00 -1.636855862630783349e+02
3.020757020757020683e+00 -1.635887405473841341e+02
3.025641025641025550e+00 -1.635609819889945129e+02
3.030525030525030417e+00 -1.635805970069904447e+02
3.035409035409035283e+00 -1.635881271207980490e+02
3.040293040293040150e+00 -1.635307152615291386e+02
3.045177045177045017e+00 -1.636249088631307984e+02
3.050061050061049883e+00 -1.635354835941993485e+02
3.054945054945054750e+00 -1.633935277084281665e+02
3.059829059829059617e+00 -1.635072697176384793e+02
3.064713064713064483e+00 -1.634908868491123712e+02
3.069597069597069350e+00 -1.635572046534657034e+02
3.074481074481074216e+00 -1.636278080836206072e+02
3.079365079365079083e+00 -1.636742077370551840e+02
3.084249084249083950e+00 -1.637047200127831275e+02
3.089133089133088816e+00 -1.636932345703201577e+02
3.094017094017093683e+00 -1.634369526930703671e+02
3.098901098901098550e+00 -1.634583729554894376e+02
3.103785103785103416e+00 -1.634917126740038213e+02
3.108669108669108283e+00 -1.635060625294385090e+02
3.113553113553113150e+00 -1.635156864590057921e+02
3.118437118437118016e+00 -1.636979003193105768e+02
3.123321123321122883e+00 -1.638666453916698060e+02
3.128205128205127750e+00 -1.637673887760311686e+02
3.133089133089132616e+00 -1.637401082466255957e+02
3.137973137973137483e+00 -1.636165499184798477e+02
3.142857142857142350e+00 -1.638412229740281987e+02
3.147741147741147216e+00 -1.638399063798041766e+02
3.152625152625152083e+00 -1.637742720798926825e+02
3.157509157509156950e+00 -1.637251022141353474e+02
3.162393162393161816e+00 -1.637246967386046776e+02
3.167277167277166683e+00 -1.638574868092378551e+02
3.172161172161171550e+00 -1.639075026995854785e+02
3.177045177045176416e+00 -1.639692665103887634e+02
3.181929181929181283e+00 -1.641824451030577166e+02
3.186813186813186149e+00 -1.642013611261913297e+02
3.191697191697191016e+00 -1.642199595829771113e+02
3.196581196581195883e+00 -1.644092109936962061e+02
3.201465201465200749e+00 -1.643426592415729601e+02
3.206349206349205616e+00 -1.644215930110209456e+02
3.211233211233210483e+00 -1.645541573987584627e+02
3.216117216117215349e+00 -1.645489271413888162e+02
3.221001221001220216e+00 -1.642856947617594869e+02
3.225885225885225083e+00 -1.642239613450311708e+02
3.230769230769229949e+00 -1.641936887107793837e+02
3.235653235653234816e+00 -1.643497908642991092e+02
3.240537240537239683e+00 -1.644459727009065659e+02
3.245421245421244549e+00 -1.644649888021447737e+02
3.250305250305249416e+00 -1.645134004213889796e+02
3.255189255189256059e+00 -1.643350481388818878e+02
3.260073260073260926e+00 -1.646252583887536503e+02
3.264957264957265792e+00 -1.646121822399638290e+02
3.269841269841270659e+00 -1.646824059856359099e+02
3.274725274725275526e+00 -1.648216133167408941e+02
3.279609279609280392e+00 -1.647702619947027074e+02
3.284493284493285259e+00 -1.647223210883288687e+02
3.289377289377290126e+00 -1.647078918546089881e+02
3.294261294261294992e+00 -1.647184902893183960e+02
3.299145299145299859e+00 -1.646230156040027737e+02
3.304029304029304726e+00 -1.647956920024220722e+02
3.308913308913309592e+00 -1.647402120232841298e+02
3.313797313797314459e+00 -1.650730820811766364e+02
3.318681318681319325e+00 -1.650025500024812857e+02
3.323565323565324192e+00 -1.649017188335453739e+02
3.328449328449329059e+00 -1.649372446678363247e+02
3.333333333333333925e+00 -1.648939284270962276e+02
3.338217338217338792e+00 -1.648828788925145261e+02
3.343101343101343659e+00 -1.648814772940139619e+02
3.347985347985348525e+00 -1.651040535903683804e+02
3.352869352869353392e+00 -1.653113467521143036e+02
3.357753357753358259e+00 -1.655246879645116849e+02
3.362637362637363125e+00 -1.653652221003267755e+02
3.367521367521367992e+00 -1.653754167430720941e+02
3.372405372405372859e+00 -1.654560355086790651e+02
3.377289377289377725e+00 -1.654431933261790846e+02
3.382173382173382592e+00 -1.652325829342324255e+02
3.387057387057387459e+00 -1.652152059175469958e+02
3.391941391941392325e+00 -1.652129716674633926e+02
3.396825396825397192e+00 -1.650695191333326193e+02
3.401709401709402059e+00 -1.649263155005467638e+02
3.406593406593406925e+00 -1.648199281888665553e+02
3.411477411477411792e+00 -1.646886195502230521e+02
3.416361416361416659e+00 -1.646444697645735289e+02
3.421245421245421525e+00 -1.646972481936606982e+02
3.426129426129426392e+00 -1.646089659379532009e+02
3.431013431013431259e+00 -1.643110206016079928e+02
3.435897435897436125e+00 -1.642834881950636543e+02
3.440781440781440992e+00 -1.644993894730735917e+02
3.445665445665445858e+00 -1.644875590429574572e+02
3.450549450549450725e+00 -1.641349152421652207e+02
3.455433455433455592e+00 -1.640452741721946381e+02
3.460317460317460458e+00 -1.640326356827522432e+02
3.465201465201465325e+00 -1.640445285615003286e+02
3.470085470085470192e+00 -1.640337394237636204e+02
3.474969474969475058e+00 -1.640429486990455530e+02
3.479853479853479925e+00 -1.641115532466605771e+02
3.484737484737484792e+00 -1.643313168569011680e+02
3.489621489621489658e+00 -1.643093790482182897e+02
3.494505494505494525e+00 -1.643942167740962077e+02
3.499389499389499392e+00 -1.641722798318618857e+02
3.504273504273504258e+00 -1.641362720987612533e+02
3.509157509157509125e+00 -1.640178348723025010e+02
3.514041514041513992e+00 -1.638478515548343353e+02
3.518925518925518858e+00 -1.638581385372786769e+02
3.523809523809523725e+00 -1.639186273218952579e+02
3.528693528693528592e+00 -1.639131806540186460e+02
3.533577533577533458e+00 -1.639171797058662889e+02
3.538461538461538325e+00 -1.640076799132569363e+02
3.543345543345543192e+00 -1.640558094875599409e+02
3.548229548229548058e+00 -1.639757108025398509e+02
3.553113553113552925e+00 -1.640110659325969493e+02
3.557997557997557792e+00 -1.639571892699978548e+02
3.562881562881562658e+00 -1.637328398027220828e+02
3.567765567765567525e+00 -1.636782413878216857e+02
3.572649572649572391e+00 -1.636772440057649192e+02
3.577533577533577258e+00 -1.635385883325312477e+02
3.582417582417582125e+00 -1.636811057521414909e+02
3.587301587301586991e+00 -1.636786822605747034e+02
3.592185592185591858e+00 -1.638397318889245469e+02
3.597069597069596725e+00 -1.639194032504756251e+02
3.601953601953601591e+00 -1.640774626891757180e+02
3.606837606837606458e+00 -1.640641861007837861e+02
3.611721611721611325e+00 -1.640508867144141902e+02
3.616605616605616191e+00 -1.642675730177681999e+02
3.621489621489621058e+00 -1.643259720937238910e+02
3.626373626373625925e+00 -1.643693602479186779e+02
3.631257631257630791e+00 -1.643304171814598647e+02
3.636141636141635658e+00 -1.642580389537087910e+02
3.641025641025640525e+00 -1.642540522110157326e+02
3.645909645909645391e+00 -1.643301224967419216e+02
3.650793650793650258e+00 -1.646119216275137376e+02
3.655677655677655125e+00 -1.645743344282574867e+02
3.660561660561659991e+00 -1.645096825360558910e+02
3.665445665445664858e+00 -1.645331702299323240e+02
3.670329670329669725e+00 -1.648240766692065051e+02
3.675213675213674591e+00 -1.649374403453361424e+02
3.680097680097679458e+00 -1.649334639708932571e+02
3.684981684981684324e+00 -1.648570017532977658e+02
3.689865689865689191e+00 -1.646813604240025768e+02
3.694749694749694058e+00 -1.648239188635582764e+02
3.699633699633698924e+00 -1.645267836961741068e+02
3.704517704517703791e+00 -1.643460055524920165e+02
3.709401709401708658e+00 -1.643057308832375440e+02
3.714285714285713524e+00 -1.641774682439086632e+02
3.719169719169718391e+00 -1.644574772490016983e+02
3.724053724053723258e+00 -1.645583915223019176e+02
3.728937728937728124e+00 -1.646967308484072987e+02
3.733821733821732991e+00 -1.649403401185385576e+02
3.738705738705737858e+00 -1.650388770223218557e+02
3.743589743589742724e+00 -1.647710841002419215e+02
3.748473748473747591e+00 -1.649394233727229846e+02
3.753357753357754234e+00 -1.648538479886383072e+02
3.758241758241759101e+00 -1.648181306211046717e+02
3.763125763125763967e+00 -1.648801112963541300e+02
3.768009768009768834e+00 -1.650016918189147646e+02
3.772893772893773701e+00 -1.649745016986740609e+02
3.777777777777778567e+00 -1.647819394646866726e+02
3.782661782661783434e+00 -1.651063380405449266e+02
3.787545787545788301e+00 -1.650677505048450655e+02
3.792429792429793167e+00 -1.647713776279618969e+02
3.797313797313798034e+00 -1.650370325303551908e+02
3.802197802197802901e+00 -1.648877424537638774e+02
3.807081807081807767e+00 -1.645338551415842971e+02
3.811965811965812634e+00 -1.644908500672581226e+02
3.816849816849817500e+00 -1.645091457141395495e+02
3.821733821733822367e+00 -1.644975569437950753e+02
3.826617826617827234e+00 -1.644863652205915798e+02
3.831501831501832100e+00 -1.644431192356408928e+02
3.836385836385836967e+00 -1.641001353070349182e+02
3.841269841269841834e+00 -1.641043133774822422e+02
3.846153846153846700e+00 -1.640417775940314300e+02
3.851037851037851567e+00 -1.640572391995804935e+02
3.855921855921856434e+00 -1.640340613745063933e+02
3.860805860805861300e+00 -1.639170130241978427e+02
3.865689865689866167e+00 -1.639228168898790443e+02
3.870573870573871034e+00 -1.638548093642760080e+02
3.875457875457875900e+00 -1.639008531794675605e+02
3.880341880341880767e+00 -1.638512076588320383e+02
3.885225885225885634e+00 -1.636793561037378595e+02
3.890109890109890500e+00 -1.636679515273302741e+02
3.894993894993895367e+00 -1.635790154041254141e+02
3.899877899877900234e+00 -1.635578248939646357e+02
3.904761904761905100e+00 -1.634719478070366563e+02
3.909645909645909967e+00 -1.634206824288098119e+02
3.914529914529914834e+00 -1.634402068619436648e+02
3.919413919413919700e+00 -1.635472873012172954e+02
3.924297924297924567e+00 -1.636702516798123668e+02
3.929181929181929434e+00 -1.636521939189396448e+02
3.934065934065934300e+00 -1.637045925340133579e+02
3.938949938949939167e+00 -1.636359590503022048e+02
3.943833943833944033e+00 -1.636070398587205261e+02
3.948717948717948900e+00 -1.636179292283114819e+02
3.953601953601953767e+00 -1.635072181565358846e+02
3.958485958485958633e+00 -1.634923877902421054e+02
3.963369963369963500e+00 -1.636735576831976573e+02
3.968253968253968367e+00 -1.636875956099947302e+02
3.973137973137973233e+00 -1.632233503144200881e+02
3.978021978021978100e+00 -1.631301321227536505e+02
3.982905982905982967e+00 -1.629909730490594484e+02
3.987789987789987833e+00 -1.629358825207522443e+02
3.992673992673992700e+00 -1.629578774756122925e+02
3.997557997557997567e+00 -1.630931940833901876e+02
4.002442002442002433e+00 -1.629500342887342299e+02
4.007326007326007300e+00 -1.629610816840731786e+02
4.012210012210012167e+00 -1.631036358115463543e+02
4.017094017094017033e+00 -1.631216881071916873e+02
4.021978021978021900e+00 -1.631732907330684839e+02
4.026862026862026767e+00 -1.634036790469736502e+02
4.031746031746031633e+00 -1.634056005209433806e+02
4.036630036630036500e+00 -1.633915236108111344e+02
4.041514041514041367e+00 -1.632467010614702758e+02
4.046398046398046233e+00 -1.632928579484171223e+02
4.051282051282051100e+00 -1.633275744488267662e+02
4.056166056166055967e+00 -1.634534012359915209e+02
4.061050061050060833e+00 -1.634878770681465312e+02
4.065934065934065700e+00 -1.635919841343937833e+02
4.070818070818070566e+00 -1.637051792646866204e+02
4.075702075702075433e+00 -1.638132414349014994e+02
4.080586080586080300e+00 -1.639784755133852912e+02
4.085470085470085166e+00 -1.638021392717521962e+02
4.090354090354090033e+00 -1.637459317396817369e+02
4.095238095238094900e+00 -1.637153634926722816e+02
4.100122100122099766e+00 -1.637852553657438079e+02
4.105006105006104633e+00 -1.639626124943282548e+02
4.109890109890109500e+00 -1.639273294712990321e+02
4.114774114774114366e+00 -1.639509960090425693e+02
4.119658119658119233e+00 -1.637798041086561796e+02
4.124542124542124100e+00 -1.637789094240647785e+02
4.129426129426128966e+00 -1.638416246837106769e+02
4.134310134310133833e+00 -1.638348528009431959e+02
4.139194139194138700e+00 -1.639323133466114086e+02
4.144078144078143566e+00 -1.639207005110215505e+02
4.148962148962148433e+00 -1.638431201089952367e+02
4.153846153846153300e+00 -1.638223645184357338e+02
4.158730158730158166e+00 -1.638077627019843874e+02
4.163614163614163033e+00 -1.638983134864079148e+02
4.168498168498167900e+00 -1.636493633552434801e+02
4.173382173382172766e+00 -1.637270045641751608e+02
4.178266178266177633e+00 -1.637344544742731216e+02
4.183150183150182500e+00 -1.637487318806878989e+02
4.188034188034187366e+00 -1.635733131883017109e+02
4.192918192918192233e+00 -1.640410181975202875e+02
4.197802197802197099e+00 -1.641635582724878191e+02
4.202686202686201966e+00 -1.640589168344602626e+02
4.207570207570206833e+00 -1.641254547091068048e+02
4.212454212454211699e+00 -1.640661895711600664e+02
4.217338217338216566e+00 -1.640086411593578646e+02
4.222222222222221433e+00 -1.640954827440488657e+02
4.227106227106226299e+00 -1.640620940989198289e+02
4.231990231990231166e+00 -1.640633893776291643e+02
4.236874236874236033e+00 -1.640017878488221470e+02
4.241758241758240899e+00 -1.639833216303699430e+02
4.246642246642245766e+00 -1.639748351052767532e+02
4.251526251526250633e+00 -1.640060000480532665e+02
4.256410256410257276e+00 -1.638521391973968377e+02
4.261294261294262142e+00 -1.640156599959661037e+02
4.266178266178267009e+00 -1.639304097373252773e+02
4.271062271062271876e+00 -1.638804664570629654e+02
4.275946275946276742e+00 -1.639534033679046559e+02
4.280830280830281609e+00 -1.639384298973729699e+02
4.285714285714286476e+00 -1.639299335174868588e+02
4.290598290598291342e+00 -1.638920482298475179e+02
4.295482295482296209e+00 -1.638556457254304632e+02
4.300366300366301076e+00 -1.637669238934474265e+02
4.305250305250305942e+00 -1.638122503279517161e+02
4.310134310134310809e+00 -1.639689433595489447e+02
4.315018315018315676e+00 -1.639063761750265371e+02
4.319902319902320542e+00 -1.639054087332430640e+02
4.324786324786325409e+00 -1.638665428916200995e+02
4.329670329670330275e+00 -1.639377596481963337e+02
4.334554334554335142e+00 -1.637145973328541118e+02
4.339438339438340009e+00 -1.638409913469020580e+02
4.344322344322344875e+00 -1.639698799277788908e+02
4.349206349206349742e+00 -1.638387032608769687e+02
4.354090354090354609e+00 -1.638872716035828603e+02
4.358974358974359475e+00 -1.639338543044548260e+02
4.363858363858364342e+00 -1.638711744512737312e+02
4.368742368742369209e+00 -1.639930509782148249e+02
4.373626373626374075e+00 -1.638146161463711508e+02
4.378510378510378942e+00 -1.638937731971517451e+02
4.383394383394383809e+00 -1.637790655016258938e+02
4.388278388278388675e+00 -1.639764743187637919e+02
4.393162393162393542e+00 -1.639718613154173568e+02
4.398046398046398409e+00 -1.639324295268236256e+02
4.402930402930403275e+00 -1.638855206225044867e+02
4.407814407814408142e+00 -1.640662220597406531e+02
4.412698412698413009e+00 -1.641385608830215688e+02
4.417582417582417875e+00 -1.641574278677370557e+02
4.422466422466422742e+00 -1.644303089219477272e+02
4.427350427350427609e+00 -1.644441453061686502e+02
4.432234432234432475e+00 -1.644616405633177578e+02
4.437118437118437342e+00 -1.646054404271876876e+02
4.442002442002442208e+00 -1.647111407506982061e+02
4.446886446886447075e+00 -1.648227088572982098e+02
4.451770451770451942e+00 -1.649063831754356215e+02
4.456654456654456808e+00 -1.649604099558920893e+02
4.461538461538461675e+00 -1.649538302995583194e+02
4.466422466422466542e+00 -1.649744360180519891e+02
4.471306471306471408e+00 -1.648316972460406760e+02
4.476190476190476275e+00 -1.650778088105383574e+02
4.481074481074481142e+00 -1.651119771898748922e+02
4.485958485958486008e+00 -1.652041372496933320e+02
4.490842490842490875e+00 -1.649012341493146891e+02
4.495726495726495742e+00 -1.649802068244967757e+02
4.500610500610500608e+00 -1.649131595593361226e+02
4.505494505494505475e+00 -1.649109995458927642e+02
4.510378510378510342e+00 -1.649335342745183368e+02
4.515262515262515208e+00 -1.649142598188675493e+02
4.520146520146520075e+00 -1.650297919704932781e+02
4.525030525030524942e+00 -1.652071261763829568e+02
4.529914529914529808e+00 -1.650464798774646340e+02
4.534798534798534675e+00 -1.651666385461920186e+02
4.539682539682539542e+00 -1.652571232714068117e+02
4.544566544566544408e+00 -1.651978766084970971e+02
4.549450549450549275e+00 -1.652083318366510127e+02
4.554334554334554142e+00 -1.654829062108441917e+02
4.559218559218559008e+00 -1.656185701133525754e+02
4.564102564102563875e+00 -1.655680492410580200e+02
4.568986568986568741e+00 -1.657412028735012370e+02
4.573870573870573608e+00 -1.656528334792231760e+02
4.578754578754578475e+00 -1.655969888530205480e+02
4.583638583638583341e+00 -1.656428437505880424e+02
4.588522588522588208e+00 -1.654659892801765864e+02
4.593406593406593075e+00 -1.658174586486865110e+02
4.598290598290597941e+00 -1.658363302171860028e+02
4.603174603174602808e+00 -1.660083519365246616e+02
4.608058608058607675e+00 -1.660118792297083701e+02
4.612942612942612541e+00 -1.659363043954366503e+02
4.617826617826617408e+00 -1.659678568448994156e+02
4.622710622710622275e+00 -1.652985856371648765e+02
4.627594627594627141e+00 -1.652869079894873323e+02
4.632478632478632008e+00 -1.651761089495232113e+02
4.637362637362636875e+00 -1.651654762829958258e+02
4.642246642246641741e+00 -1.650247462118215935e+02
4.647130647130646608e+00 -1.649178332523968606e+02
4.652014652014651475e+00 -1.649200725007152357e+02
4.656898656898656341e+00 -1.649213888058778537e+02
4.661782661782661208e+00 -1.649368601870893087e+02
4.666666666666666075e+00 -1.648740018780951004e+02
4.671550671550670941e+00 -1.647833102514354664e+02
4.676434676434675808e+00 -1.647812005212614395e+02
4.681318681318680675e+00 -1.648571962616607607e+02
4.686202686202685541e+00 -1.641997990425834928e+02
4.691086691086690408e+00 -1.643057668241698082e+02
4.695970695970695274e+00 -1.642232767807950609e+02
4.700854700854700141e+00 -1.641816414885975064e+02
4.705738705738705008e+00 -1.638984113517824994e+02
4.710622710622709874e+00 -1.641162250483802154e+02
4.715506715506714741e+00 -1.640758599605254346e+02
4.720390720390719608e+00 -1.640325243089131675e+02
4.725274725274724474e+00 -1.640309885387092663e+02
4.730158730158729341e+00 -1.640688198133444757e+02
4.735042735042734208e+00 -1.640123956842457176e+02
4.739926739926739074e+00 -1.638194081914088542e+02
4.744810744810743941e+00 -1.637645217019824599e+02
4.749694749694748808e+00 -1.639004268332579386e+02
4.754578754578755451e+00 -1.639065700219941846e+02
4.759462759462760317e+00 -1.638196422405975454e+02
4.764346764346765184e+00 -1.636995196159665227e+02
4.769230769230770051e+00 -1.637438176227176427e+02
4.774114774114774917e+00 -1.638450612431825277e+02
4.778998778998779784e+00 -1.638393457304557614e+02
4.783882783882784651e+00 -1.638156642411563269e+02
4.788766788766789517e+00 -1.639417013587002714e+02
4.793650793650794384e+00 -1.639725248327239910e+02
4.798534798534799251e+00 -1.639680985779286004e+02
4.803418803418804117e+00 -1.640405817197175793e+02
4.808302808302808984e+00 -1.641577575774593640e+02
4.813186813186813851e+00 -1.640720142075555543e+02
4.818070818070818717e+00 -1.640164733217877142e+02
4.822954822954823584e+00 -1.637327273411711985e+02
4.827838827838828450e+00 -1.637071852842812518e+02
4.832722832722833317e+00 -1.636255115146954608e+02
4.837606837606838184e+00 -1.635385855230509833e+02
4.842490842490843050e+00 -1.638682963644109805e+02
4.847374847374847917e+00 -1.634780847377065243e+02
4.852258852258852784e+00 -1.636013641360329700e+02
4.857142857142857650e+00 -1.635888963126197666e+02
4.862026862026862517e+00 -1.636597280679590085e+02
4.866910866910867384e+00 -1.637166942390937834e+02
4.871794871794872250e+00 -1.637440624119710435e+02
4.876678876678877117e+00 -1.637224898675390818e+02
4.881562881562881984e+00 -1.637029410593618479e+02
4.886446886446886850e+00 -1.635953279280006711e+02
4.891330891330891717e+00 -1.634526562848115532e+02
4.896214896214896584e+00 -1.634178695542408661e+02
4.901098901098901450e+00 -1.634099836280465183e+02
4.905982905982906317e+00 -1.637138395782519638e+02
4.910866910866911184e+00 -1.634822649866300139e+02
4.915750915750916050e+00 -1.634812802619852334e+02
4.920634920634920917e+00 -1.635130182154703959e+02
4.925518925518925784e+00 -1.638031626129324252e+02
4.930402930402930650e+00 -1.637927881819708773e+02
4.935286935286935517e+00 -1.635270313306915284e+02
4.940170940170940383e+00 -1.636207883419822622e+02
4.945054945054945250e+00 -1.635881225437677244e+02
4.949938949938950117e+00 -1.635763051553496723e+02
4.954822954822954983e+00 -1.636220747847293637e+02
4.959706959706959850e+00 -1.637787366925990966e+02
4.964590964590964717e+00 -1.635486134389686015e+02
4.969474969474969583e+00 -1.635233593958440679e+02
4.974358974358974450e+00 -1.634852697365151641e+02
4.979242979242979317e+00 -1.633895999635741418e+02
4.984126984126984183e+00 -1.635853211191085279e+02
4.989010989010989050e+00 -1.633884044220167766e+02
4.993894993894993917e+00 -1.634145188650816181e+02
4.998778998778998783e+00 -1.634062674465687053e+02
5.003663003663003650e+00 -1.634845468058954054e+02
5.008547008547008517e+00 -1.635175887750555148e+02
5.013431013431013383e+00 -1.635508247565867350e+02
5.018315018315018250e+00 -1.634992499546878548e+02
5.023199023199023117e+00 -1.634163652438064105e+02
5.028083028083027983e+00 -1.634870135228853769e+02
5.032967032967032850e+00 -1.635692770998547871e+02
5.037851037851037717e+00 -1.634921581146234075e+02
5.042735042735042583e+00 -1.637260621372670073e+02
5.047619047619047450e+00 -1.637647156083738196e+02
5.052503052503052317e+00 -1.639412058916788624e+02
5.057387057387057183e+00 -1.640391429910149839e+02
5.062271062271062050e+00 -1.641466655198049125e+02
5.067155067155066916e+00 -1.646146937750887957e+02
5.072039072039071783e+00 -1.645435525447586826e+02
5.076923076923076650e+00 -1.645263737436084170e+02
5.081807081807081516e+00 -1.644267286490939455e+02
5.086691086691086383e+00 -1.644163026239021406e+02
5.091575091575091250e+00 -1.643949813654808452e+02
5.096459096459096116e+00 -1.642730333465594867e+02
5.101343101343100983e+00 -1.641435659462131866e+02
5.106227106227105850e+00 -1.643040710932162369e+02
5.111111111111110716e+00 -1.645491925638398243e+02
5.115995115995115583e+00 -1.645179317406339408e+02
5.120879120879120450e+00 -1.645169213640828048e+02
5.125763125763125316e+00 -1.648365296598933298e+02
5.130647130647130183e+00 -1.651446592908264392e+02
5.135531135531135050e+00 -1.652385996951792322e+02
5.140415140415139916e+00 -1.650775542252709442e+02
5.145299145299144783e+00 -1.650091727160333903e+02
5.150183150183149650e+00 -1.651381260513010147e+02
5.155067155067154516e+00 -1.655216608441008646e+02
5.159951159951159383e+00 -1.654335447258569616e+02
5.164835164835164250e+00 -1.654856687866983123e+02
5.169719169719169116e+00 -1.654275445010536032e+02
5.174603174603173983e+00 -1.653613593105910411e+02
5.179487179487178850e+00 -1.652804929279484440e+02
5.184371184371183716e+00 -1.655259469366591816e+02
5.189255189255188583e+00 -1.654662434735747070e+02
5.194139194139193449e+00 -1.655028305862726938e+02
5.199023199023198316e+00 -1.658098396637970779e+02
5.203907203907203183e+00 -1.658934859209695389e+02
5.208791208791208049e+00 -1.662171042815690214e+02
5.213675213675212916e+00 -1.658858019157713386e+02
5.218559218559217783e+00 -1.657502182392901204e+02
5.223443223443222649e+00 -1.656819645612046656e+02
5.228327228327227516e+00 -1.653286102225983427e+02
5.233211233211232383e+00 -1.652587532521568505e+02
5.238095238095237249e+00 -1.653746484029562680e+02
5.242979242979242116e+00 -1.654226372998783461e+02
5.247863247863246983e+00 -1.653107315062467819e+02
5.252747252747251849e+00 -1.652883254593757272e+02
5.257631257631258492e+00 -1.651898409851247607e+02
5.262515262515263359e+00 -1.648446789680660345e+02
5.267399267399268226e+00 -1.648946131088443963e+02
5.272283272283273092e+00 -1.648960323458479422e+02
5.277167277167277959e+00 -1.645840799503957896e+02
5.282051282051282826e+00 -1.644711405658040633e+02
5.286935286935287692e+00 -1.643989228343494915e+02
5.291819291819292559e+00 -1.643825946403310923e+02
5.296703296703297426e+00 -1.643391307842074411e+02
5.301587301587302292e+00 -1.644907568488580978e+02
5.306471306471307159e+00 -1.644535619079998412e+02
5.311355311355312026e+00 -1.644915189088168006e+02
5.316239316239316892e+00 -1.643464530142175022e+02
5.321123321123321759e+00 -1.644365769479673531e+02
5.326007326007326625e+00 -1.643927247058786634e+02
5.330891330891331492e+00 -1.643008481817939526e+02
5.335775335775336359e+00 -1.639950519950544106e+02
5.340659340659341225e+00 -1.640236949658590504e+02
5.345543345543346092e+00 -1.640219676908505164e+02
5.350427350427350959e+00 -1.640517161360737646e+02
5.355311355311355825e+00 -1.640353543199578326e+02
5.360195360195360692e+00 -1.641630203919193036e+02
5.365079365079365559e+00 -1.641417785158160427e+02
5.369963369963370425e+00 -1.639566456938424608e+02
5.374847374847375292e+00 -1.640139416671552794e+02
5.379731379731380159e+00 -1.639827230462003911e+02
5.384615384615385025e+00 -1.638426784749210867e+02
5.389499389499389892e+00 -1.637664869251196933e+02
5.394383394383394759e+00 -1.638827436271504041e+02
5.399267399267399625e+00 -1.639261902709297942e+02
5.404151404151404492e+00 -1.638380770825415595e+02
5.409035409035409359e+00 -1.637965483774171105e+02
5.413919413919414225e+00 -1.638137642355344497e+02
5.418803418803419092e+00 -1.637124239364337086e+02
5.423687423687423959e+00 -1.636822934055481937e+02
5.428571428571428825e+00 -1.637214551975127961e+02
5.433455433455433692e+00 -1.637837438758451754e+02
5.438339438339438559e+00 -1.638659526488965525e+02
5.443223443223443425e+00 -1.638017748726609284e+02
5.448107448107448292e+00 -1.639846574957796292e+02
5.452991452991453158e+00 -1.640232975107755635e+02
5.457875457875458025e+00 -1.639988243420018534e+02
5.462759462759462892e+00 -1.639742446367955324e+02
5.467643467643467758e+00 -1.639449548022099350e+02
5.472527472527472625e+00 -1.638695867627393454e+02
5.477411477411477492e+00 -1.640173299293039122e+02
5.482295482295482358e+00 -1.643048346713627268e+02
5.487179487179487225e+00 -1.643102751261029084e+02
5.492063492063492092e+00 -1.641343471300661179e+02
5.496947496947496958e+00 -1.644362664176150588e+02
5.501831501831501825e+00 -1.644290584417441607e+02
5.506715506715506692e+00 -1.642846295490204795e+02
5.511599511599511558e+00 -1.642486968204610776e+02
5.516483516483516425e+00 -1.640765008082936731e+02
5.521367521367521292e+00 -1.639876604579254149e+02
5.526251526251526158e+00 -1.639196020161009528e+02
5.531135531135531025e+00 -1.638923516917950565e+02
5.536019536019535892e+00 -1.639017486150238483e+02
5.540903540903540758e+00 -1.639633101543541898e+02
5.545787545787545625e+00 -1.638881821861971275e+02
5.550671550671550492e+00 -1.638839007742641343e+02
5.555555555555555358e+00 -1.640274906698876975e+02
5.560439560439560225e+00 -1.639159176898411374e+02
5.565323565323565091e+00 -1.638389046839449747e+02
5.570207570207569958e+00 -1.638268724745510099e+02
5.575091575091574825e+00 -1.634698233375041809e+02
5.579975579975579691e+00 -1.634129340399154557e+02
5.584859584859584558e+00 -1.634540356991899444e+02
5.589743589743589425e+00 -1.636046040056518791e+02
5.594627594627594291e+00 -1.635522764096174058e+02
5.599511599511599158e+00 -1.635984615569274752e+02
5.604395604395604025e+00 -1.637381672763277436e+02
5.609279609279608891e+00 -1.637198661320775557e+02
5.614163614163613758e+00 -1.637102076920693605e+02
5.619047619047618625e+00 -1.636466249246521727e+02
5.623931623931623491e+00 -1.637578811006059425e+02
5.628815628815628358e+00 -1.638271705012220423e+02
5.633699633699633225e+00 -1.637805920140893932e+02
5.638583638583638091e+00 -1.637541637419099061e+02
5.643467643467642958e+00 -1.637780081021939509e+02
5.648351648351647825e+00 -1.637156904590902684e+02
5.653235653235652691e+00 -1.636223014409203529e+02
5.658119658119657558e+00 -1.633936703432875959e+02
5.663003663003662425e+00 -1.634514798411717607e+02
5.667887667887667291e+00 -1.633971922055441723e+02
5.672771672771672158e+00 -1.633132411838795974e+02
5.677655677655677025e+00 -1.632847645687539284e+02
5.682539682539681891e+00 -1.633621933663534946e+02
5.687423687423686758e+00 -1.633616663408466536e+02
5.692307692307691624e+00 -1.633833686330554542e+02
5.697191697191696491e+00 -1.634200748058993042e+02
5.702075702075701358e+00 -1.633554600689240601e+02
5.706959706959706224e+00 -1.633144437280133729e+02
5.711843711843711091e+00 -1.633299614075127408e+02
5.716727716727715958e+00 -1.632999316076588059e+02
5.721611721611720824e+00 -1.633986463121572683e+02
5.726495726495725691e+00 -1.633530211089585009e+02
5.731379731379730558e+00 -1.633969514922717110e+02
5.736263736263735424e+00 -1.635464764558852835e+02
5.741147741147740291e+00 -1.635986096484564314e+02
5.746031746031745158e+00 -1.637345378629475761e+02
5.750915750915750024e+00 -1.634161516899459627e+02
5.755799755799756667e+00 -1.636342928507057763e+02
5.760683760683761534e+00 -1.636219690794335690e+02
5.765567765567766401e+00 -1.637275770953397114e+02
5.770451770451771267e+00 -1.637458774388566951e+02
5.775335775335776134e+00 -1.639190352352664490e+02
5.780219780219781001e+00 -1.639263782556875526e+02
5.785103785103785867e+00 -1.639360747120487360e+02
5.789987789987790734e+00 -1.637521392222479903e+02
5.794871794871795601e+00 -1.641310094297409705e+02
5.799755799755800467e+00 -1.641968814458469694e+02
5.804639804639805334e+00 -1.642085837550622784e+02
5.809523809523810201e+00 -1.641938303452847947e+02
5.814407814407815067e+00 -1.642145860892410951e+02
5.819291819291819934e+00 -1.641600266930915382e+02
5.824175824175824800e+00 -1.637560791258324855e+02
5.829059829059829667e+00 -1.638184131535417976e+02
5.833943833943834534e+00 -1.637976463764637458e+02
5.838827838827839400e+00 -1.638819926175916919e+02
5.843711843711844267e+00 -1.639537615467836247e+02
5.848595848595849134e+00 -1.639265594195136089e+02
5.853479853479854000e+00 -1.637595146618942294e+02
5.858363858363858867e+00 -1.638129754004957590e+02
5.863247863247863734e+00 -1.637423808694630623e+02
5.868131868131868600e+00 -1.635133440615636857e+02
5.873015873015873467e+00 -1.636951527919711395e+02
5.877899877899878334e+00 -1.639509863053876586e+02
5.882783882783883200e+00 -1.639136049132845585e+02
5.887667887667888067e+00 -1.639647584196883372e+02
5.892551892551892934e+00 -1.638932587657987199e+02
5.897435897435897800e+00 -1.639198568508179505e+02
5.902319902319902667e+00 -1.638998504781640975e+02
5.907203907203907534e+00 -1.638174228463776956e+02
5.912087912087912400e+00 -1.639005350251844391e+02
5.916971916971917267e+00 -1.638533360162118413e+02
5.921855921855922134e+00 -1.639681232431781268e+02
5.926739926739927000e+00 -1.639576631971520726e+02
5.931623931623931867e+00 -1.640639711727487509e+02
5.936507936507936734e+00 -1.641203061202531615e+02
5.941391941391941600e+00 -1.639654559385034815e+02
5.946275946275946467e+00 -1.641323620930964751e+02
5.951159951159951333e+00 -1.641611950931979891e+02
5.956043956043956200e+00 -1.641570273436737182e+02
5.960927960927961067e+00 -1.641009879191790901e+02
5.965811965811965933e+00 -1.640951186704257907e+02
5.970695970695970800e+00 -1.643054431661494732e+02
5.975579975579975667e+00 -1.641663748107804963e+02
5.980463980463980533e+00 -1.640910585213255217e+02
5.985347985347985400e+00 -1.638755867674100273e+02
5.990231990231990267e+00 -1.637799219634233339e+02
5.995115995115995133e+00 -1.636186245941267430e+02
6.000000000000000000e+00 -1.636472110151694608e+02
6.004884004884004867e+00 -1.637144595977231347e+02
6.009768009768009733e+00 -1.639141231139035142e+02
6.014652014652014600e+00 -1.637981511242088288e+02
6.019536019536019467e+00 -1.635424958791009260e+02
6.024420024420024333e+00 -1.634264035825086410e+02
6.029304029304029200e+00 -1.631872459035554357e+02
6.034188034188034067e+00 -1.629731032193750195e+02
6.039072039072038933e+00 -1.630669806461571625e+02
6.043956043956043800e+00 -1.633777971661919821e+02
6.048840048840048667e+00 -1.633560124204418855e+02
6.053724053724053533e+00 -1.633006077484783987e+02
6.058608058608058400e+00 -1.633017807167454407e+02
6.063492063492063266e+00 -1.632953133186774721e+02
6.068376068376068133e+00 -1.631658394464916455e+02
6.073260073260073000e+00 -1.633531393925840689e+02
6.078144078144077866e+00 -1.633895527932174332e+02
6.083028083028082733e+00 -1.632930663410157877e+02
6.087912087912087600e+00 -1.635592091047089696e+02
6.092796092796092466e+00 -1.635701091007911430e+02
6.097680097680097333e+00 -1.635470056824679830e+02
6.102564102564102200e+00 -1.636027920913432183e+02
6.107448107448107066e+00 -1.636726246479900624e+02
6.112332112332111933e+00 -1.637230757690855967e+02
6.117216117216116800e+00 -1.637229340162650999e+02
6.122100122100121666e+00 -1.637228533918213884e+02
6.126984126984126533e+00 -1.638749472837562564e+02
6.131868131868131400e+00 -1.638423119547427973e+02
6.136752136752136266e+00 -1.638741704414807145e+02
6.141636141636141133e+00 -1.638795559479458745e+02
6.146520146520146000e+00 -1.638937612584487056e+02
6.151404151404150866e+00 -1.638606942733239293e+02
6.156288156288155733e+00 -1.638465163072103223e+02
6.161172161172160600e+00 -1.639818469568433272e+02
6.166056166056165466e+00 -1.640651784929059716e+02
6.170940170940170333e+00 -1.641003397892319526e+02
6.175824175824175200e+00 -1.641798424909021605e+02
6.180708180708180066e+00 -1.642210722537831771e+02
6.185592185592184933e+00 -1.641351369935641742e+02
6.190476190476189799e+00 -1.641741909463593458e+02
6.195360195360194666e+00 -1.642333771424356428e+02
6.200244200244199533e+00 -1.642724274076620361e+02
6.205128205128204399e+00 -1.645469605167866689e+02
6.210012210012209266e+00 -1.646981981805160729e+02
6.214896214896214133e+00 -1.648842095771678657e+02
6.219780219780218999e+00 -1.649326025516051004e+02
6.224664224664223866e+00 -1.648332376069888312e+02
6.229548229548228733e+00 -1.648155394027066905e+02
6.234432234432233599e+00 -1.649800903063793385e+02
6.239316239316238466e+00 -1.652728371193565238e+02
6.244200244200243333e+00 -1.653693433882820329e+02
6.249084249084248199e+00 -1.657843090953962246e+02
6.253968253968253066e+00 -1.662945093938840557e+02
6.258852258852257933e+00 -1.661454463586883605e+02
6.263736263736262799e+00 -1.662395673513283327e+02
6.268620268620267666e+00 -1.663817647680889422e+02
6.273504273504272533e+00 -1.661536539133378199e+02
6.278388278388277399e+00 -1.661490096561945506e+02
6.283272283272282266e+00 -1.658660070085015263e+02
6.288156288156287133e+00 -1.662094525144887314e+02
6.293040293040291999e+00 -1.662001317489818746e+02
6.297924297924296866e+00 -1.662199890674311575e+02
6.302808302808301733e+00 -1.664339546923852424e+02
6.307692307692306599e+00 -1.662136718792425256e+02
6.312576312576311466e+00 -1.662675791910610315e+02
6.317460317460316332e+00 -1.661460643527918819e+02
6.322344322344321199e+00 -1.661496471591175066e+02
6.327228327228326066e+00 -1.656985788288923800e+02
6.332112332112330932e+00 -1.658433158496542887e+02
6.336996336996335799e+00 -1.657103480143407523e+02
6.341880341880340666e+00 -1.656718311404810322e+02
6.346764346764345532e+00 -1.657167745722233292e+02
6.351648351648350399e+00 -1.657916392149905960e+02
6.356532356532355266e+00 -1.656653010816789617e+02
6.361416361416360132e+00 -1.656639009873177883e+02
6.366300366300364999e+00 -1.657253421020955670e+02
6.371184371184369866e+00 -1.656426148081693555e+02
6.376068376068374732e+00 -1.655758431423406307e+02
6.380952380952379599e+00 -1.654418453772089492e+02
6.385836385836384466e+00 -1.654585150469672499e+02
6.390720390720389332e+00 -1.653962283939395661e+02
6.395604395604394199e+00 -1.653020227643919782e+02
6.400488400488399066e+00 -1.653211891384181058e+02
6.405372405372403932e+00 -1.653777491586158703e+02
6.410256410256408799e+00 -1.653371394651759658e+02
6.415140415140413666e+00 -1.652488047263308886e+02
6.420024420024418532e+00 -1.652010236086135535e+02
6.424908424908423399e+00 -1.650986197174535164e+02
6.429792429792428266e+00 -1.650496044090200769e+02
6.434676434676433132e+00 -1.651508909981018007e+02
6.439560439560437999e+00 -1.650416389657100922e+02
6.444444444444442865e+00 -1.650298845002875510e+02
6.449328449328447732e+00 -1.648097380980467506e+02
6.454212454212452599e+00 -1.647622428636907159e+02
6.459096459096457465e+00 -1.647664044934193726e+02
6.463980463980462332e+00 -1.648225160643125093e+02
6.468864468864467199e+00 -1.648449933669616030e+02
6.473748473748472065e+00 -1.648584265075166684e+02
6.478632478632476932e+00 -1.649606724008580727e+02
6.483516483516481799e+00 -1.649109132994401534e+02
6.488400488400486665e+00 -1.649422255461887517e+02
6.493284493284491532e+00 -1.652262021042278377e+02
6.498168498168496399e+00 -1.649968355512946232e+02
6.503052503052501265e+00 -1.653012013463327889e+02
6.507936507936509685e+00 -1.652621257388652225e+02
6.512820512820514551e+00 -1.651663637856580351e+02
6.517704517704519418e+00 -1.651299353680515765e+02
6.522588522588524285e+00 -1.652230448793387154e+02
6.527472527472529151e+00 -1.652147573604414674e+02
6.532356532356534018e+00 -1.651955544964523597e+02
6.537240537240538885e+00 -1.652021219075582792e+02
6.542124542124543751e+00 -1.650851815428656550e+02
6.547008547008548618e+00 -1.650498657318067330e+02
6.551892551892553485e+00 -1.650438978232810143e+02
6.556776556776558351e+00 -1.651694866549119638e+02
6.561660561660563218e+00 -1.651828124434603637e+02
6.566544566544568085e+00 -1.650332405380067939e+02
6.571428571428572951e+00 -1.650159349864205467e+02
6.576312576312577818e+00 -1.649943093704790158e+02
6.581196581196582684e+00 -1.648459076566017245e+02
6.586080586080587551e+00 -1.648043807325641978e+02
6.590964590964592418e+00 -1.649313860552521476e+02
6.595848595848597284e+00 -1.648578629447587502e+02
6.600732600732602151e+00 -1.650117792785174515e+02
6.605616605616607018e+00 -1.649682492307083521e+02
6.610500610500611884e+00 -1.650018145951740678e+02
6.615384615384616751e+00 -1.649856554337054888e+02
6.620268620268621618e+00 -1.650133839563213769e+02
6.625152625152626484e+00 -1.649937080225414547e+02
6.630036630036631351e+00 -1.650252094322542291e+02
6.634920634920636218e+00 -1.652165166021754032e+02
6.639804639804641084e+00 -1.653007793145228277e+02
6.644688644688645951e+00 -1.653652514841561754e+02
6.649572649572650818e+00 -1.653604311277448176e+02
6.654456654456655684e+00 -1.653056964108093041e+02
6.659340659340660551e+00 -1.654436275303992829e+02
6.664224664224665418e+00 -1.649815441234199227e+02
6.669108669108670284e+00 -1.649392383885345907e+02
6.673992673992675151e+00 -1.649726932259812884e+02
6.678876678876680018e+00 -1.648182189466136549e+02
6.683760683760684884e+00 -1.648550730533716546e+02
6.688644688644689751e+00 -1.648394746050035451e+02
6.693528693528694617e+00 -1.646788698089914931e+02
6.698412698412699484e+00 -1.646714529701335721e+02
6.703296703296704351e+00 -1.646725193742895499e+02
6.708180708180709217e+00 -1.646621874460630863e+02
6.713064713064714084e+00 -1.644395777304539479e+02
6.717948717948718951e+00 -1.646741186573015909e+02
6.722832722832723817e+00 -1.644388343398159691e+02
6.727716727716728684e+00 -1.643987875406197645e+02
6.732600732600733551e+00 -1.642909099405162294e+02
6.737484737484738417e+00 -1.643089259836653468e+02
6.742368742368743284e+00 -1.642415112237817709e+02
6.747252747252748151e+00 -1.643497744315446312e+02
6.752136752136753017e+00 -1.643117213328662274e+02
6.757020757020757884e+00 -1.643860897777421428e+02
6.761904761904762751e+00 -1.642256198740936952e+02
6.766788766788767617e+00 -1.645230216234048726e+02
6.771672771672772484e+00 -1.644727309201635990e+02
6.776556776556777351e+00 -1.643410901245930518e+02
6.781440781440782217e+00 -1.643442534455666646e+02
6.786324786324787084e+00 -1.643784572498353782e+02
6.791208791208791951e+00 -1.643809993894509489e+02
6.796092796092796817e+00 -1.645108908518517694e+02
6.800976800976801684e+00 -1.645882041329087997e+02
6.805860805860806551e+00 -1.645603922789093758e+02
6.810744810744811417e+00 -1.645240244170182109e+02
6.815628815628816284e+00 -1.645722347447901939e+02
6.820512820512821150e+00 -1.644761408718824782e+02
6.825396825396826017e+00 -1.644532504727987430e+02
6.830280830280830884e+00 -1.643882068983701572e+02
6.835164835164835750e+00 -1.642732368064714024e+02
6.840048840048840617e+00 -1.641590676110201343e+02
6.844932844932845484e+00 -1.641631518202893574e+02
6.849816849816850350e+00 -1.642517068559081395e+02
6.854700854700855217e+00 -1.642641971447028766e+02
6.859584859584860084e+00 -1.641561566891758446e+02
6.864468864468864950e+00 -1.641897908381658340e+02
6.869352869352869817e+00 -1.641041355833758075e+02
6.874236874236874684e+00 -1.640611726673350859e+02
6.879120879120879550e+00 -1.640337395416036657e+02
6.884004884004884417e+00 -1.644785875761492377e+02
6.888888888888889284e+00 -1.646423289148390836e+02
6.893772893772894150e+00 -1.646463852268732921e+02
6.898656898656899017e+00 -1.647947834767290374e+02
6.903540903540903884e+00 -1.646127065073507367e+02
6.908424908424908750e+00 -1.641586616555534306e+02
6.913308913308913617e+00 -1.642936489308245029e+02
6.918192918192918484e+00 -1.640453285386483628e+02
6.923076923076923350e+00 -1.638961574493857256e+02
6.927960927960928217e+00 -1.636811499430512811e+02
6.932844932844933084e+00 -1.638467314217369903e+02
6.937728937728937950e+00 -1.638251898794433714e+02
6.942612942612942817e+00 -1.640042280644584309e+02
6.947496947496947683e+00 -1.636889193818672084e+02
6.952380952380952550e+00 -1.638505660302534750e+02
6.957264957264957417e+00 -1.638076216713436679e+02
6.962148962148962283e+00 -1.638474737862856614e+02
6.967032967032967150e+00 -1.637251867991473659e+02
6.971916971916972017e+00 -1.637053154117653548e+02
6.976800976800976883e+00 -1.637093300034418917e+02
6.981684981684981750e+00 -1.637584399332174883e+02
6.986568986568986617e+00 -1.637420171785177843e+02
6.991452991452991483e+00 -1.638206245162705841e+02
6.996336996336996350e+00 -1.639618838193918293e+02
7.001221001221001217e+00 -1.638732932508066824e+02
7.006105006105006083e+00 -1.638733976662652196e+02
7.010989010989010950e+00 -1.638858302730636751e+02
7.015873015873015817e+00 -1.638861598234574330e+02
7.020757020757020683e+00 -1.639335346669250271e+02
7.025641025641025550e+00 -1.639365437960798886e+02
7.030525030525030417e+00 -1.640025323123345231e+02
7.035409035409035283e+00 -1.640634503634848613e+02
7.040293040293040150e+00 -1.641650745653771253e+02
7.045177045177045017e+00 -1.642042385439516750e+02
7.050061050061049883e+00 -1.641282229944931714e+02
7.054945054945054750e+00 -1.642416635306711896e+02
7.059829059829059617e+00 -1.641465207433738271e+02
7.064713064713064483e+00 -1.642156196449380161e+02
7.069597069597069350e+00 -1.641798506499267774e+02
7.074481074481074216e+00 -1.641084517274311168e+02
7.079365079365079083e+00 -1.640919670111626090e+02
7.084249084249083950e+00 -1.639479522520497881e+02
7.089133089133088816e+00 -1.640596065535262653e+02
7.094017094017093683e+00 -1.641149445764334303e+02
7.098901098901098550e+00 -1.641314842136032155e+02
7.103785103785103416e+00 -1.641570516281985874e+02
7.108669108669108283e+00 -1.640357322200665067e+02
7.113553113553113150e+00 -1.638770315242521463e+02
7.118437118437118016e+00 -1.639168588406450340e+02
7.123321123321122883e+00 -1.639798181031409854e+02
7.128205128205127750e+00 -1.644246111504613737e+02
7.133089133089132616e+00 -1.644116337829841257e+02
7.137973137973137483e+00 -1.644571214070186045e+02
7.142857142857142350e+00 -1.645731431057028260e+02
7.147741147741147216e+00 -1.648373318890168093e+02
7.152625152625152083e+00 -1.647128711254646589e+02
7.157509157509156950e+00 -1.647049729886797422e+02
7.162393162393161816e+00 -1.645306458718944782e+02
7.167277167277166683e+00 -1.649852637292094073e+02
7.172161172161171550e+00 -1.649961446738361701e+02
7.177045177045176416e+00 -1.648769952886676720e+02
7.181929181929181283e+00 -1.647928440765594189e+02
7.186813186813186149e+00 -1.648739788135412994e+02
7.191697191697191016e+00 -1.649188563426214671e+02
7.196581196581195883e+00 -1.648821806191088228e+02
7.201465201465200749e+00 -1.651442065289024868e+02
7.206349206349205616e+00 -1.649053655289760627e+02
7.211233211233210483e+00 -1.647810736444658346e+02
7.216117216117215349e+00 -1.645605247131212252e+02
7.221001221001220216e+00 -1.645506437014653898e+02
7.225885225885225083e+00 -1.643085196934504779e+02
7.230769230769229949e+00 -1.642760663702982527e+02
7.235653235653234816e+00 -1.642890507460861897e+02
7.240537240537239683e+00 -1.642625352892247577e+02
7.245421245421244549e+00 -1.643062344319476438e+02
7.250305250305249416e+00 -1.642570825939910435e+02
7.255189255189254283e+00 -1.640833231602117053e+02
7.260073260073259149e+00 -1.640166883678105307e+02
7.264957264957264016e+00 -1.640152142434375833e+02
7.269841269841268883e+00 -1.641536944809198246e+02
7.274725274725273749e+00 -1.642342817273861328e+02
7.279609279609278616e+00 -1.641907040569344645e+02
7.284493284493283483e+00 -1.640603504566195738e+02
7.289377289377288349e+00 -1.639914180173313412e+02
7.294261294261293216e+00 -1.640083079702812938e+02
7.299145299145298083e+00 -1.641579243516807765e+02
7.304029304029302949e+00 -1.643015581061511625e+02
7.308913308913307816e+00 -1.641940868992660114e+02
7.313797313797312682e+00 -1.641851269367777491e+02
7.318681318681317549e+00 -1.641800649229440694e+02
7.323565323565322416e+00 -1.640691645392050191e+02
7.328449328449327282e+00 -1.642238393273911186e+02
7.333333333333332149e+00 -1.641115405223987977e+02
7.338217338217337016e+00 -1.640234873693859754e+02
7.343101343101341882e+00 -1.640105850177991442e+02
7.347985347985346749e+00 -1.639973756137586918e+02
7.352869352869351616e+00 -1.638818441348343526e+02
7.357753357753356482e+00 -1.641003431796314658e+02
7.362637362637361349e+00 -1.641846694825068766e+02
7.367521367521366216e+00 -1.641383756249801422e+02
7.372405372405371082e+00 -1.642466270322253763e+02
7.377289377289375949e+00 -1.641690078294958255e+02
7.382173382173380816e+00 -1.643309127925859059e+02
7.387057387057385682e+00 -1.641910749312425821e+02
7.391941391941390549e+00 -1.641110846723247789e+02
7.396825396825395416e+00 -1.640284118426104669e+02
7.401709401709400282e+00 -1.641043124398904069e+02
7.406593406593405149e+00 -1.642210720600705258e+02
7.411477411477410016e+00 -1.641759775240605563e+02
7.416361416361414882e+00 -1.642214786350417057e+02
7.421245421245419749e+00 -1.641789391222307870e+02
7.426129426129424616e+00 -1.643269227741390921e+02
7.431013431013429482e+00 -1.643814439763704911e+02
7.435897435897434349e+00 -1.643546309904532450e+02
7.440781440781439215e+00 -1.644565686515877019e+02
7.445665445665444082e+00 -1.648090329282076141e+02
7.450549450549448949e+00 -1.648262590816019895e+02
7.455433455433453815e+00 -1.648444850879413082e+02
7.460317460317458682e+00 -1.647906418662821011e+02
7.465201465201463549e+00 -1.647602168721549276e+02
7.470085470085468415e+00 -1.647225089948771029e+02
7.474969474969473282e+00 -1.646093282336954360e+02
7.479853479853478149e+00 -1.646086399257475534e+02
7.484737484737483015e+00 -1.645828533386921038e+02
7.489621489621487882e+00 -1.645230741900352314e+02
7.494505494505492749e+00 -1.645201143384804823e+02
7.499389499389497615e+00 -1.647606421498556415e+02
7.504273504273506035e+00 -1.648896521919161557e+02
7.509157509157510901e+00 -1.649953638348764855e+02
7.514041514041515768e+00 -1.650439124600424918e+02
7.518925518925520635e+00 -1.648494936829054325e+02
7.523809523809525501e+00 -1.647293570086861507e+02
7.528693528693530368e+00 -1.648041030833641969e+02
7.533577533577535235e+00 -1.645717986947190354e+02
7.538461538461540101e+00 -1.645680254715519482e+02
7.543345543345544968e+00 -1.645155267895674172e+02
7.548229548229549835e+00 -1.645344910597106605e+02
7.553113553113554701e+00 -1.648777058457140470e+02
7.557997557997559568e+00 -1.649870394291033335e+02
7.562881562881564435e+00 -1.650634126836456232e+02
7.567765567765569301e+00 -1.650162399503553843e+02
7.572649572649574168e+00 -1.650752605311554078e+02
7.577533577533579034e+00 -1.650049227162345460e+02
7.582417582417583901e+00 -1.650046959229734398e+02
7.587301587301588768e+00 -1.650739555702043617e+02
7.592185592185593634e+00 -1.649982973826436705e+02
7.597069597069598501e+00 -1.650202564475448241e+02
7.601953601953603368e+00 -1.650232599919603160e+02
7.606837606837608234e+00 -1.650722035753115620e+02
7.611721611721613101e+00 -1.651663133733310929e+02
7.616605616605617968e+00 -1.650749883252413213e+02
7.621489621489622834e+00 -1.650842403333368793e+02
7.626373626373627701e+00 -1.648712682096314097e+02
7.631257631257632568e+00 -1.648269955235995212e+02
7.636141636141637434e+00 -1.648178121663282809e+02
7.641025641025642301e+00 -1.648543777756674160e+02
7.645909645909647168e+00 -1.649652825458573773e+02
7.650793650793652034e+00 -1.648638003381372812e+02
7.655677655677656901e+00 -1.645582870949886569e+02
7.660561660561661768e+00 -1.645356874835197800e+02
7.665445665445666634e+00 -1.644078504170794872e+02
7.670329670329671501e+00 -1.642768251825642949e+02
7.675213675213676368e+00 -1.640018906078681482e+02
7.680097680097681234e+00 -1.640655212236508476e+02
7.684981684981686101e+00 -1.641038988910382272e+02
7.689865689865690968e+00 -1.641658310356940831e+02
7.694749694749695834e+00 -1.644440772205487065e+02
7.699633699633700701e+00 -1.645334651747180601e+02
7.704517704517705567e+00 -1.643596845672916800e+02
7.709401709401710434e+00 -1.643830192126852978e+02
7.714285714285715301e+00 -1.642100651455641298e+02
7.719169719169720167e+00 -1.641578260075777678e+02
7.724053724053725034e+00 -1.640384719267760829e+02
7.728937728937729901e+00 -1.640888477107203016e+02
7.733821733821734767e+00 -1.640450784142558405e+02
7.738705738705739634e+00 -1.640197205428392522e+02
7.743589743589744501e+00 -1.641154659700684704e+02
7.748473748473749367e+00 -1.640236614762136185e+02
7.753357753357754234e+00 -1.642652087135386409e+02
7.758241758241759101e+00 -1.643048824650753090e+02
7.763125763125763967e+00 -1.643501545376288959e+02
7.768009768009768834e+00 -1.641549967178586940e+02
7.772893772893773701e+00 -1.639894028907312986e+02
7.777777777777778567e+00 -1.639582742147388217e+02
7.782661782661783434e+00 -1.639779406310670993e+02
7.787545787545788301e+00 -1.637440882493398249e+02
7.792429792429793167e+00 -1.637492567520781108e+02
7.797313797313798034e+00 -1.633732105199444788e+02
7.802197802197802901e+00 -1.633497903261757642e+02
7.807081807081807767e+00 -1.632163816237375897e+02
7.811965811965812634e+00 -1.632136482462112497e+02
7.816849816849817500e+00 -1.632862141530243889e+02
7.821733821733822367e+00 -1.632821322649871831e+02
7.826617826617827234e+00 -1.633264014524811500e+02
7.831501831501832100e+00 -1.632603153574744965e+02
7.836385836385836967e+00 -1.633790123614553522e+02
7.841269841269841834e+00 -1.633215212480535001e+02
7.846153846153846700e+00 -1.634625327430788957e+02
7.851037851037851567e+00 -1.632892495300623068e+02
7.855921855921856434e+00 -1.632310322751030469e+02
7.860805860805861300e+00 -1.631760508945841082e+02
7.865689865689866167e+00 -1.629463374317268460e+02
7.870573870573871034e+00 -1.630348621305909944e+02
7.875457875457875900e+00 -1.634051623530286292e+02
7.880341880341880767e+00 -1.634157397928314595e+02
7.885225885225885634e+00 -1.634523317827214441e+02
7.890109890109890500e+00 -1.635669467868919753e+02
7.894993894993895367e+00 -1.637022581986701653e+02
7.899877899877900234e+00 -1.636774989887575202e+02
7.904761904761905100e+00 -1.635760931497698607e+02
7.909645909645909967e+00 -1.635367330918440416e+02
7.914529914529914834e+00 -1.634867994433041076e+02
7.919413919413919700e+00 -1.634923768462210774e+02
7.924297924297924567e+00 -1.636260260334876193e+02
7.929181929181929434e+00 -1.636523048638918283e+02
7.934065934065934300e+00 -1.637849642804015957e+02
7.938949938949939167e+00 -1.638493951577289636e+02
7.943833943833944033e+00 -1.639695740644081923e+02
7.948717948717948900e+00 -1.639994263471864997e+02
7.953601953601953767e+00 -1.640406476243357474e+02
7.958485958485958633e+00 -1.642220954203692713e+02
7.963369963369963500e+00 -1.641810745417344890e+02
7.968253968253968367e+00 -1.643104542639265730e+02
7.973137973137973233e+00 -1.642594055941751492e+02
7.978021978021978100e+00 -1.641250884616588053e+02
7.982905982905982967e+00 -1.642392994219533193e+02
7.987789987789987833e+00 -1.643200377805614210e+02
7.992673992673992700e+00 -1.643430020888298770e+02
7.997557997557997567e+00 -1.642069091790864661e+02
8.002442002442002433e+00 -1.642226931862062997e+02
8.007326007326007300e+00 -1.645386305901871822e+02
8.012210012210012167e+00 -1.640636250962710108e+02
8.017094017094017033e+00 -1.645557707132771839e+02
8.021978021978021900e+00 -1.645146681639495796e+02
8.026862026862026767e+00 -1.647056227199399814e+02
8.031746031746031633e+00 -1.646448382428071113e+02
8.036630036630036500e+00 -1.646323675173914864e+02
8.041514041514041367e+00 -1.646506865043219818e+02
8.046398046398046233e+00 -1.646893407556819398e+02
8.051282051282051100e+00 -1.647815346877470972e+02
8.056166056166055967e+00 -1.649306443850767607e+02
8.061050061050060833e+00 -1.650046936527706691e+02
8.065934065934065700e+00 -1.649631262897611919e+02
8.070818070818070566e+00 -1.652823371636667389e+02
8.075702075702075433e+00 -1.651162440552015198e+02
8.080586080586080300e+00 -1.651304200949722940e+02
8.085470085470085166e+00 -1.655351428386305770e+02
8.090354090354090033e+00 -1.654753248613685628e+02
8.095238095238094900e+00 -1.652051123696575985e+02
8.100122100122099766e+00 -1.650888335915684593e+02
8.105006105006104633e+00 -1.651578975471761623e+02
8.109890109890109500e+00 -1.647515803029612584e+02
8.114774114774114366e+00 -1.648582019860498349e+02
8.119658119658119233e+00 -1.648778042778667725e+02
8.124542124542124100e+00 -1.648366516940133408e+02
8.129426129426128966e+00 -1.647890920354536775e+02
8.134310134310133833e+00 -1.648171002330261672e+02
8.139194139194138700e+00 -1.646411181100313854e+02
8.144078144078143566e+00 -1.646879579611223789e+02
8.148962148962148433e+00 -1.645520552260612419e+02
8.153846153846153300e+00 -1.645277870340748620e+02
8.158730158730158166e+00 -1.644756115619166792e+02
8.163614163614163033e+00 -1.643710965625033111e+02
8.168498168498167900e+00 -1.642235137442354471e+02
8.173382173382172766e+00 -1.642030778810666902e+02
8.178266178266177633e+00 -1.641939153654456618e+02
8.183150183150182500e+00 -1.640930625109307357e+02
8.188034188034187366e+00 -1.638309652271192931e+02
8.192918192918192233e+00 -1.636814426435380199e+02
8.197802197802197099e+00 -1.637602306447576268e+02
8.202686202686201966e+00 -1.637177816379333990e+02
8.207570207570206833e+00 -1.638067307122155114e+02
8.212454212454211699e+00 -1.637775884841146308e+02
8.217338217338216566e+00 -1.639384697159869688e+02
8.222222222222221433e+00 -1.638719047735951904e+02
8.227106227106226299e+00 -1.638143265378846820e+02
8.231990231990231166e+00 -1.642810887183404134e+02
8.236874236874236033e+00 -1.642653287182190240e+02
8.241758241758240899e+00 -1.642453923286495581e+02
8.246642246642245766e+00 -1.642113767256508368e+02
8.251526251526250633e+00 -1.640456030598718371e+02
8.256410256410255499e+00 -1.640363689763280490e+02
8.261294261294260366e+00 -1.640474327277722750e+02
8.266178266178265233e+00 -1.640800755628162904e+02
8.271062271062270099e+00 -1.638505250576014589e+02
8.275946275946274966e+00 -1.638850761484801524e+02
8.280830280830279833e+00 -1.636225787412658121e+02
8.285714285714284699e+00 -1.635009161722796875e+02
8.290598290598289566e+00 -1.635490309408646112e+02
8.295482295482294433e+00 -1.636316413021583855e+02
8.300366300366299299e+00 -1.636496040390896667e+02
8.305250305250304166e+00 -1.636171377143411405e+02
8.310134310134309032e+00 -1.636674799618971292e+02
8.315018315018313899e+00 -1.638756756174628890e+02
8.319902319902318766e+00 -1.638470551975114518e+02
8.324786324786323632e+00 -1.637894374521457053e+02
8.329670329670328499e+00 -1.640959126852590373e+02
8.334554334554333366e+00 -1.640574447531227520e+02
8.339438339438338232e+00 -1.639749672242476208e+02
8.344322344322343099e+00 -1.639961063524174278e+02
8.349206349206347966e+00 -1.640849202845922434e+02
8.354090354090352832e+00 -1.641037830801212181e+02
8.358974358974357699e+00 -1.642521239407692235e+02
8.363858363858362566e+00 -1.642411758985042809e+02
8.368742368742367432e+00 -1.643273405328601484e+02
8.373626373626372299e+00 -1.643710093530729637e+02
8.378510378510377166e+00 -1.644072282855002243e+02
8.383394383394382032e+00 -1.643945522467876970e+02
8.388278388278386899e+00 -1.645515996330793769e+02
8.393162393162391766e+00 -1.644989144524617473e+02
8.398046398046396632e+00 -1.644714146574102642e+02
8.402930402930401499e+00 -1.646471919209320163e+02
8.407814407814406366e+00 -1.650204561154210410e+02
8.412698412698411232e+00 -1.652669486392115061e+02
8.417582417582416099e+00 -1.653282466904752823e+02
8.422466422466420966e+00 -1.649980700517471348e+02
8.427350427350425832e+00 -1.648793938747462278e+02
8.432234432234430699e+00 -1.651113198136586391e+02
8.437118437118435565e+00 -1.649947557421424733e+02
8.442002442002440432e+00 -1.649353066070105740e+02
8.446886446886445299e+00 -1.649407983082237479e+02
8.451770451770450165e+00 -1.650204657691764965e+02
8.456654456654455032e+00 -1.649157023355442959e+02
8.461538461538459899e+00 -1.650281016003825130e+02
8.466422466422464765e+00 -1.650614498426718910e+02
8.471306471306469632e+00 -1.654103649906620603e+02
8.476190476190474499e+00 -1.654124452271487939e+02
8.481074481074479365e+00 -1.653942009725836044e+02
8.485958485958484232e+00 -1.653337328486520335e+02
8.490842490842489099e+00 -1.656160800585964807e+02
8.495726495726493965e+00 -1.656188756793773109e+02
8.500610500610498832e+00 -1.659184704016421392e+02
8.505494505494507251e+00 -1.661991688072574220e+02
8.510378510378512118e+00 -1.660046898280074288e+02
8.515262515262516985e+00 -1.659514876059188566e+02
8.520146520146521851e+00 -1.658992021145351998e+02
8.525030525030526718e+00 -1.658974340103287659e+02
8.529914529914531585e+00 -1.656120234602059895e+02
8.534798534798536451e+00 -1.655816917306940184e+02
8.539682539682541318e+00 -1.657468610398967144e+02
8.544566544566546185e+00 -1.658258729509090585e+02
8.549450549450551051e+00 -1.658062821801166535e+02
8.554334554334555918e+00 -1.658983336362977639e+02
8.559218559218560785e+00 -1.660556684643363496e+02
8.564102564102565651e+00 -1.660555740234372593e+02
8.568986568986570518e+00 -1.660291917827931343e+02
8.573870573870575384e+00 -1.660483475834287503e+02
8.578754578754580251e+00 -1.658751869211499184e+02
8.583638583638585118e+00 -1.657890002947058576e+02
8.588522588522589984e+00 -1.658103673597756824e+02
8.593406593406594851e+00 -1.656590591240927210e+02
8.598290598290599718e+00 -1.656977314263260155e+02
8.603174603174604584e+00 -1.654374484516864925e+02
8.608058608058609451e+00 -1.653516893366777367e+02
8.612942612942614318e+00 -1.653996009997842975e+02
8.617826617826619184e+00 -1.653853984888309299e+02
8.622710622710624051e+00 -1.653605300995724861e+02
8.627594627594628918e+00 -1.651774814515080436e+02
8.632478632478633784e+00 -1.650182680974973266e+02
8.637362637362638651e+00 -1.648667192694202868e+02
8.642246642246643518e+00 -1.652383993685947132e+02
8.647130647130648384e+00 -1.653621879534377399e+02
8.652014652014653251e+00 -1.653133670224455614e+02
8.656898656898658118e+00 -1.653359115685837537e+02
8.661782661782662984e+00 -1.654641178919545155e+02
8.666666666666667851e+00 -1.654769147069595192e+02
8.671550671550672718e+00 -1.653309032203606250e+02
8.676434676434677584e+00 -1.653841558712882716e+02
8.681318681318682451e+00 -1.650174204471986741e+02
8.686202686202687318e+00 -1.649556767233377741e+02
8.691086691086692184e+00 -1.649029786743295745e+02
8.695970695970697051e+00 -1.647565895682579935e+02
8.700854700854701917e+00 -1.646722035168344860e+02
8.705738705738706784e+00 -1.645745466134906394e+02
8.710622710622711651e+00 -1.645184869066904412e+02
8.715506715506716517e+00 -1.642844833184841207e+02
8.720390720390721384e+00 -1.643428770431154362e+02
8.725274725274726251e+00 -1.642170097584078121e+02
8.730158730158731117e+00 -1.643565774385001248e+02
8.735042735042735984e+00 -1.644814286074639540e+02
8.739926739926740851e+00 -1.645285998405023804e+02
8.744810744810745717e+00 -1.641773466290337353e+02
8.749694749694750584e+00 -1.643454450236517346e+02
8.754578754578755451e+00 -1.643704217626005288e+02
8.759462759462760317e+00 -1.642879620975068633e+02
8.764346764346765184e+00 -1.641871151393965249e+02
8.769230769230770051e+00 -1.639553834957601737e+02
8.774114774114774917e+00 -1.639550628418909639e+02
8.778998778998779784e+00 -1.639445765968939384e+02
8.783882783882784651e+00 -1.640708990837594001e+02
8.788766788766789517e+00 -1.640166635897706726e+02
8.793650793650794384e+00 -1.638387794902548649e+02
8.798534798534799251e+00 -1.639344121858155177e+02
8.803418803418804117e+00 -1.639934187943214283e+02
8.808302808302808984e+00 -1.640055675129329131e+02
8.813186813186813851e+00 -1.640747074554019207e+02
8.818070818070818717e+00 -1.640700322138604577e+02
8.822954822954823584e+00 -1.643883870764760218e+02
8.827838827838828450e+00 -1.644189068483968015e+02
8.832722832722833317e+00 -1.643786201750279190e+02
8.837606837606838184e+00 -1.642512780494000140e+02
8.842490842490843050e+00 -1.642496654439169390e+02
8.847374847374847917e+00 -1.643510590674457887e+02
8.852258852258852784e+00 -1.644316439896603583e+02
8.857142857142857650e+00 -1.645062942745895214e+02
8.862026862026862517e+00 -1.644657216993157931e+02
8.866910866910867384e+00 -1.642660732931173300e+02
8.871794871794872250e+00 -1.640139994102113974e+02
8.876678876678877117e+00 -1.640711170239328567e+02
8.881562881562881984e+00 -1.639582222160240121e+02
8.886446886446886850e+00 -1.640183728344192104e+02
8.891330891330891717e+00 -1.640855949282038182e+02
8.896214896214896584e+00 -1.641418724208854485e+02
8.901098901098901450e+00 -1.644086384969611743e+02
8.905982905982906317e+00 -1.643908493229828593e+02
8.910866910866911184e+00 -1.644900213765744468e+02
8.915750915750916050e+00 -1.643391545224255879e+02
8.920634920634920917e+00 -1.643566882206717423e+02
8.925518925518925784e+00 -1.643987011272046743e+02
8.930402930402930650e+00 -1.643998699861833188e+02
8.935286935286935517e+00 -1.644839135100285432e+02
8.940170940170940383e+00 -1.644967381631352055e+02
8.945054945054945250e+00 -1.646213478349682475e+02
8.949938949938950117e+00 -1.644081842400948972e+02
8.954822954822954983e+00 -1.644393603626378990e+02
8.959706959706959850e+00 -1.643874971582713442e+02
8.964590964590964717e+00 -1.647291529594348845e+02
8.969474969474969583e+00 -1.647549974592777176e+02
8.974358974358974450e+00 -1.646503253174580834e+02
8.979242979242979317e+00 -1.646129703664897477e+02
8.984126984126984183e+00 -1.646998741686784058e+02
8.989010989010989050e+00 -1.650099566685005925e+02
8.993894993894993917e+00 -1.649856807063552822e+02
8.998778998778998783e+00 -1.648586507206570957e+02
9.003663003663003650e+00 -1.647926415200830661e+02
9.008547008547008517e+00 -1.648600083287836924e+02
9.013431013431013383e+00 -1.650738308214156973e+02
9.018315018315018250e+00 -1.650309582920679929e+02
9.023199023199023117e+00 -1.648968915662958921e+02
9.028083028083027983e+00 -1.646728428849721411e+02
9.032967032967032850e+00 -1.646108058129512131e+02
9.037851037851037717e+00 -1.646067110305057781e+02
9.042735042735042583e+00 -1.645145269610712830e+02
9.047619047619047450e+00 -1.645608342717698633e+02
9.052503052503052317e+00 -1.645910958988823722e+02
9.057387057387057183e+00 -1.646683132649882282e+02
9.062271062271062050e+00 -1.646763786121847488e+02
9.067155067155066916e+00 -1.647183230042296316e+02
9.072039072039071783e+00 -1.647268331192601067e+02
9.076923076923076650e+00 -1.645664133061228824e+02
9.081807081807081516e+00 -1.645410015227617464e+02
9.086691086691086383e+00 -1.648042038491385313e+02
9.091575091575091250e+00 -1.650618734772330924e+02
9.096459096459096116e+00 -1.650518490360103385e+02
9.101343101343100983e+00 -1.652472299504736668e+02
9.106227106227105850e+00 -1.651358076386618734e+02
9.111111111111110716e+00 -1.651890546329656502e+02
9.115995115995115583e+00 -1.651961287672987169e+02
9.120879120879120450e+00 -1.651583026893093233e+02
9.125763125763125316e+00 -1.652383784316270408e+02
9.130647130647130183e+00 -1.652314811609201683e+02
9.135531135531135050e+00 -1.654616739637609726e+02
9.140415140415139916e+00 -1.654431362330953448e+02
9.145299145299144783e+00 -1.655215358175857148e+02
9.150183150183149650e+00 -1.656519740235884228e+02
9.155067155067154516e+00 -1.657734724366059993e+02
9.159951159951159383e+00 -1.657058825674911589e+02
9.164835164835164250e+00 -1.657008699032152208e+02
9.169719169719169116e+00 -1.659378611016315404e+02
9.174603174603173983e+00 -1.659477454090043409e+02
9.179487179487178850e+00 -1.660179841560866407e+02
9.184371184371183716e+00 -1.660810839759954831e+02
9.189255189255188583e+00 -1.657769957154529266e+02
9.194139194139193449e+00 -1.658096842946051197e+02
9.199023199023198316e+00 -1.660204799178682151e+02
9.203907203907203183e+00 -1.660956445695547927e+02
9.208791208791208049e+00 -1.660949834966045557e+02
9.213675213675212916e+00 -1.661143260858218866e+02
9.218559218559217783e+00 -1.660625934722098407e+02
9.223443223443222649e+00 -1.661405704775074810e+02
9.228327228327227516e+00 -1.661944603067570085e+02
9.233211233211232383e+00 -1.662472298023936332e+02
9.238095238095237249e+00 -1.663117284468190178e+02
9.242979242979242116e+00 -1.664351496877475540e+02
9.247863247863246983e+00 -1.668267916457631372e+02
9.252747252747251849e+00 -1.670006821038073497e+02
9.257631257631256716e+00 -1.669531841827786138e+02
9.262515262515261583e+00 -1.669786008712168268e+02
9.267399267399266449e+00 -1.669279256825320203e+02
9.272283272283271316e+00 -1.670151032679625587e+02
9.277167277167276183e+00 -1.671695120584064966e+02
9.282051282051281049e+00 -1.670612828146968241e+02
9.286935286935285916e+00 -1.668789615442132117e+02
9.291819291819290783e+00 -1.668506616724512810e+02
9.296703296703295649e+00 -1.672264404019851725e+02
9.301587301587300516e+00 -1.673359760502175959e+02
9.306471306471305383e+00 -1.673140858068765340e+02
9.311355311355310249e+00 -1.674585732728955634e+02
9.316239316239315116e+00 -1.673461765341944556e+02
9.321123321123319982e+00 -1.672476920426681204e+02
9.326007326007324849e+00 -1.673053821251394879e+02
9.330891330891329716e+00 -1.672308885737976709e+02
9.335775335775334582e+00 -1.671365504999730547e+02
9.340659340659339449e+00 -1.669874356095210999e+02
9.345543345543344316e+00 -1.669083164565262507e+02
9.350427350427349182e+00 -1.667975635663856622e+02
9.355311355311354049e+00 -1.669148557144869756e+02
9.360195360195358916e+00 -1.670114199763365548e+02
9.365079365079363782e+00 -1.670057232244149645e+02
9.369963369963368649e+00 -1.670093694972578646e+02
9.374847374847373516e+00 -1.671759315380619171e+02
9.379731379731378382e+00 -1.672309889608105493e+02
9.384615384615383249e+00 -1.671420769722086561e+02
9.389499389499388116e+00 -1.670287979426515221e+02
9.394383394383392982e+00 -1.669324286190314695e+02
9.399267399267397849e+00 -1.669397505632003913e+02
9.404151404151402716e+00 -1.669018652581918900e+02
9.409035409035407582e+00 -1.671667714346287426e+02
9.413919413919412449e+00 -1.671042321372819401e+02
9.418803418803417316e+00 -1.670276733571184025e+02
9.423687423687422182e+00 -1.669419852142878824e+02
9.428571428571427049e+00 -1.668597563125769057e+02
9.433455433455431915e+00 -1.667388130769685688e+02
9.438339438339436782e+00 -1.670193032016506152e+02
9.443223443223441649e+00 -1.670308167616959167e+02
9.448107448107446515e+00 -1.669686662121958989e+02
9.452991452991451382e+00 -1.669477503197894634e+02
9.457875457875456249e+00 -1.668722408602013161e+02
9.462759462759461115e+00 -1.667863782174956668e+02
9.467643467643465982e+00 -1.667472122694858285e+02
9.472527472527470849e+00 -1.667504471574372360e+02
9.477411477411475715e+00 -1.667608347999090768e+02
9.482295482295480582e+00 -1.668990573347462885e+02
9.487179487179485449e+00 -1.667391874842746233e+02
9.492063492063490315e+00 -1.663544981416148971e+02
9.496947496947495182e+00 -1.662270393282524878e+02
9.501831501831500049e+00 -1.662745612803036011e+02
9.506715506715508468e+00 -1.664741516816333728e+02
9.511599511599513335e+00 -1.665682752238005833e+02
9.516483516483518201e+00 -1.665760203829852344e+02
9.521367521367523068e+00 -1.665133926532421071e+02
9.526251526251527935e+00 -1.665239966812913792e+02
9.531135531135532801e+00 -1.664548146659108170e+02
9.536019536019537668e+00 -1.665745142406337322e+02
9.540903540903542535e+00 -1.666603893954838327e+02
9.545787545787547401e+00 -1.667096981878876534e+02
9.550671550671552268e+00 -1.667714359463639653e+02
9.555555555555557135e+00 -1.667333882366939974e+02
9.560439560439562001e+00 -1.669558452898701546e+02
9.565323565323566868e+00 -1.670527656555202611e+02
9.570207570207571734e+00 -1.668940692653495432e+02
9.575091575091576601e+00 -1.668453325633495297e+02
9.579975579975581468e+00 -1.666138990105207824e+02
9.584859584859586334e+00 -1.665922867055280108e+02
9.589743589743591201e+00 -1.665148438540654467e+02
9.594627594627596068e+00 -1.664429698909676745e+02
9.599511599511600934e+00 -1.665269951816271998e+02
9.604395604395605801e+00 -1.666317266017755401e+02
9.609279609279610668e+00 -1.668030941769038122e+02
9.614163614163615534e+00 -1.668872629464865440e+02
9.619047619047620401e+00 -1.669950428681914332e+02
9.623931623931625268e+00 -1.668008515090205037e+02
9.628815628815630134e+00 -1.668285344155405880e+02
9.633699633699635001e+00 -1.670199599858758575e+02
9.638583638583639868e+00 -1.669270172508671521e+02
9.643467643467644734e+00 -1.670045296548608462e+02
9.648351648351649601e+00 -1.669325941352625193e+02
9.653235653235654468e+00 -1.670017377935994318e+02
9.658119658119659334e+00 -1.670027489669924137e+02
9.663003663003664201e+00 -1.668369086126273544e+02
9.667887667887669068e+00 -1.663270369641740842e+02
9.672771672771673934e+00 -1.662329948958089005e+02
9.677655677655678801e+00 -1.661964237365691304e+02
9.682539682539683668e+00 -1.662812078436443812e+02
9.687423687423688534e+00 -1.662680568965418502e+02
9.692307692307693401e+00 -1.660673871546615032e+02
9.697191697191698267e+00 -1.661057478276536017e+02
9.702075702075703134e+00 -1.660227645534416467e+02
9.706959706959708001e+00 -1.660438801180121118e+02
9.711843711843712867e+00 -1.664165178500257696e+02
9.716727716727717734e+00 -1.665565938366450496e+02
9.721611721611722601e+00 -1.664370445476398004e+02
9.726495726495727467e+00 -1.664206003762874957e+02
9.731379731379732334e+00 -1.664196501913890529e+02
9.736263736263737201e+00 -1.663988585849227206e+02
9.741147741147742067e+00 -1.664602032984443269e+02
9.746031746031746934e+00 -1.664439307390370573e+02
9.750915750915751801e+00 -1.665120076810653416e+02
9.755799755799756667e+00 -1.664916172271419441e+02
9.760683760683761534e+00 -1.664481684054169079e+02
9.765567765567766401e+00 -1.664517048022908057e+02
9.770451770451771267e+00 -1.663890853504577763e+02
9.775335775335776134e+00 -1.664608767098003739e+02
9.780219780219781001e+00 -1.664453710983211749e+02
9.785103785103785867e+00 -1.663318656076538673e+02
9.789987789987790734e+00 -1.665526895585663851e+02
9.794871794871795601e+00 -1.666476874626059157e+02
9.799755799755800467e+00 -1.668833754789719137e+02
9.804639804639805334e+00 -1.668849234264475854e+02
9.809523809523810201e+00 -1.668681573468758472e+02
9.814407814407815067e+00 -1.668466869021459047e+02
9.819291819291819934e+00 -1.668104534898002385e+02
9.824175824175824800e+00 -1.668085958138520652e+02
9.829059829059829667e+00 -1.668049685912522762e+02
9.833943833943834534e+00 -1.666614930481818817e+02
9.838827838827839400e+00 -1.664767583934237791e+02
9.843711843711844267e+00 -1.667165739092896501e+02
9.848595848595849134e+00 -1.668022041619676656e+02
9.853479853479854000e+00 -1.667439959334864739e+02
9.858363858363858867e+00 -1.668231746702393252e+02
9.863247863247863734e+00 -1.668378939702913044e+02
9.868131868131868600e+00 -1.670074351688555794e+02
9.873015873015873467e+00 -1.671019054750800876e+02
9.877899877899878334e+00 -1.670866651856621559e+02
9.882783882783883200e+00 -1.671833520389537853e+02
9.887667887667888067e+00 -1.678816251498296310e+02
9.892551892551892934e+00 -1.680459980610822868e+02
9.897435897435897800e+00 -1.681191625857774739e+02
9.902319902319902667e+00 -1.681935808467981133e+02
9.907203907203907534e+00 -1.682692965620514656e+02
9.912087912087912400e+00 -1.683463557767529721e+02
9.916971916971917267e+00 -1.684248070316064059e+02
9.921855921855922134e+00 -1.685047015464556353e+02
9.926739926739927000e+00 -1.685860934211480640e+02
9.931623931623931867e+00 -1.686690398555822128e+02
9.936507936507936734e+00 -1.687536013911813484e+02
9.941391941391941600e+00 -1.688398421763465080e+02
9.946275946275946467e+00 -1.689278302588040788e+02
9.951159951159951333e+00 -1.690176379081856624e+02
9.956043956043956200e+00 -1.691093419726715581e+02
9.960927960927961067e+00 -1.692030242741070083e+02
9.965811965811965933e+00 -1.692987720466818473e+02
9.970695970695970800e+00 -1.693966784250678188e+02
9.975579975579975667e+00 -1.694968429888585604e+02
9.980463980463980533e+00 -1.695993723712900305e+02
9.985347985347985400e+00 -1.697043809415694398e+02
9.990231990231990267e+00 -1.698119915717586537e+02
9.995115995115995133e+00 -1.699223365011067699e+02
1.000000000000000000e+01 -1.700355583130786954e+02


==> figures/data/NNyTestFFT.dat <==
-1.000000000000000000e+01 -1.516426754420018597e+02
-9.995115995115995133e+00 -1.516266708651318709e+02
-9.990231990231990267e+00 -1.516107250516806175e+02
-9.985347985347985400e+00 -1.515948375717072167e+02
-9.980463980463980533e+00 -1.515790079999720490e+02
-9.975579975579975667e+00 -1.515632359158686029e+02
-9.970695970695970800e+00 -1.515475209033561441e+02
-9.965811965811965933e+00 -1.515318625508940897e+02
-9.960927960927961067e+00 -1.515162604513772635e+02
-9.956043956043956200e+00 -1.515007142020724302e+02
-9.951159951159951333e+00 -1.514852234045558248e+02
-9.946275946275946467e+00 -1.514697876646519319e+02
-9.941391941391941600e+00 -1.514544065923733740e+02
-9.936507936507936734e+00 -1.514390798018616806e+02
-9.931623931623931867e+00 -1.514238069113292795e+02
-9.926739926739927000e+00 -1.514085875430023975e+02
-9.921855921855922134e+00 -1.513934213230650130e+02
-9.916971916971917267e+00 -1.513783078816037175e+02
-9.912087912087912400e+00 -1.513632468525536581e+02
-9.907203907203907534e+00 -1.513482378736452745e+02
-9.902319902319902667e+00 -1.513332805863520321e+02
-9.897435897435897800e+00 -1.513183746358390351e+02
-9.892551892551892934e+00 -1.513035196709125216e+02
-9.887667887667888067e+00 -1.511043035340263714e+02
-9.882783882783883200e+00 -1.511675830535770331e+02
-9.877899877899878334e+00 -1.511198804601552013e+02
-9.873015873015873467e+00 -1.512594559798401406e+02
-9.868131868131868600e+00 -1.510479095171832853e+02
-9.863247863247863734e+00 -1.512238241544430082e+02
-9.858363858363858867e+00 -1.510932642324459323e+02
-9.853479853479854000e+00 -1.512544881824442484e+02
-9.848595848595849134e+00 -1.510340302918039015e+02
-9.843711843711844267e+00 -1.511340341058379693e+02
-9.838827838827839400e+00 -1.510504473884556660e+02
-9.833943833943834534e+00 -1.511538505924695812e+02
-9.829059829059829667e+00 -1.509863920577236058e+02
-9.824175824175824800e+00 -1.510656339524377643e+02
-9.819291819291819934e+00 -1.509008845295817025e+02
-9.814407814407815067e+00 -1.510064908326765476e+02
-9.809523809523810201e+00 -1.508323912520071701e+02
-9.804639804639805334e+00 -1.509805085252056074e+02
-9.799755799755800467e+00 -1.508409548696553486e+02
-9.794871794871795601e+00 -1.509209912260645865e+02
-9.789987789987790734e+00 -1.508205924080156706e+02
-9.785103785103785867e+00 -1.509971401225930663e+02
-9.780219780219781001e+00 -1.508806608968406806e+02
-9.775335775335776134e+00 -1.510586535476692234e+02
-9.770451770451771267e+00 -1.508826018632779835e+02
-9.765567765567766401e+00 -1.509304569741978810e+02
-9.760683760683761534e+00 -1.508960850838628289e+02
-9.755799755799756667e+00 -1.510317823543344389e+02
-9.750915750915751801e+00 -1.508625033527529808e+02
-9.746031746031746934e+00 -1.509647922088477117e+02
-9.741147741147740291e+00 -1.508752195037630202e+02
-9.736263736263735424e+00 -1.509191201147409345e+02
-9.731379731379730558e+00 -1.507743145038016905e+02
-9.726495726495725691e+00 -1.508599513003749166e+02
-9.721611721611720824e+00 -1.507887075176168707e+02
-9.716727716727715958e+00 -1.508544836480469939e+02
-9.711843711843711091e+00 -1.507922474974810427e+02
-9.706959706959706224e+00 -1.508111402118166495e+02
-9.702075702075701358e+00 -1.507871578098371970e+02
-9.697191697191696491e+00 -1.508870827308064406e+02
-9.692307692307691624e+00 -1.507911501366916696e+02
-9.687423687423686758e+00 -1.508276798417589930e+02
-9.682539682539681891e+00 -1.508188046303070280e+02
-9.677655677655677025e+00 -1.508604199086772155e+02
-9.672771672771672158e+00 -1.507912711433654067e+02
-9.667887667887667291e+00 -1.508810382460701192e+02
-9.663003663003662425e+00 -1.508805473709393539e+02
-9.658119658119657558e+00 -1.508029441643282098e+02
-9.653235653235652691e+00 -1.507576778648822255e+02
-9.648351648351647825e+00 -1.508442596188813809e+02
-9.643467643467642958e+00 -1.508354867629961120e+02
-9.638583638583638091e+00 -1.508858342435329973e+02
-9.633699633699633225e+00 -1.508113814558305990e+02
-9.628815628815628358e+00 -1.508450116264916403e+02
-9.623931623931623491e+00 -1.508910237230304290e+02
-9.619047619047618625e+00 -1.509287260926645331e+02
-9.614163614163613758e+00 -1.508284160890345049e+02
-9.609279609279608891e+00 -1.508261290927300138e+02
-9.604395604395604025e+00 -1.508214729513464647e+02
-9.599511599511599158e+00 -1.509077689706736578e+02
-9.594627594627594291e+00 -1.508351773803638309e+02
-9.589743589743589425e+00 -1.507432360473493986e+02
-9.584859584859584558e+00 -1.507899355579765484e+02
-9.579975579975579691e+00 -1.508357064191509949e+02
-9.575091575091574825e+00 -1.508586807329114379e+02
-9.570207570207569958e+00 -1.507874562761350035e+02
-9.565323565323565091e+00 -1.508418294664804762e+02
-9.560439560439560225e+00 -1.508805101390186394e+02
-9.555555555555555358e+00 -1.508507187177233106e+02
-9.550671550671550492e+00 -1.507807147779508057e+02
-9.545787545787545625e+00 -1.508387127986427458e+02
-9.540903540903540758e+00 -1.506832353635758466e+02
-9.536019536019535892e+00 -1.506646798602620265e+02
-9.531135531135531025e+00 -1.505764541021939920e+02
-9.526251526251526158e+00 -1.506580926775738192e+02
-9.521367521367521292e+00 -1.506895830987786553e+02
-9.516483516483516425e+00 -1.507284310032950714e+02
-9.511599511599511558e+00 -1.507169751459131533e+02
-9.506715506715506692e+00 -1.508332713647202752e+02
-9.501831501831501825e+00 -1.508303675383914140e+02
-9.496947496947496958e+00 -1.508894489704002240e+02
-9.492063492063492092e+00 -1.507698234178365055e+02
-9.487179487179487225e+00 -1.509144010564024825e+02
-9.482295482295482358e+00 -1.508093157665816193e+02
-9.477411477411477492e+00 -1.508656019539884028e+02
-9.472527472527472625e+00 -1.508387760772133390e+02
-9.467643467643467758e+00 -1.509806533084601483e+02
-9.462759462759462892e+00 -1.509360324820954702e+02
-9.457875457875458025e+00 -1.509746903324375467e+02
-9.452991452991453158e+00 -1.508343526023462573e+02
-9.448107448107448292e+00 -1.509101948864515919e+02
-9.443223443223443425e+00 -1.508622895279242186e+02
-9.438339438339438559e+00 -1.509725068661872456e+02
-9.433455433455433692e+00 -1.507916853473102776e+02
-9.428571428571428825e+00 -1.508508101239384587e+02
-9.423687423687423959e+00 -1.507044237623260301e+02
-9.418803418803419092e+00 -1.507727175274746116e+02
-9.413919413919414225e+00 -1.506716366607418820e+02
-9.409035409035409359e+00 -1.508347132225082419e+02
-9.404151404151404492e+00 -1.507023759399783955e+02
-9.399267399267399625e+00 -1.507311358353693436e+02
-9.394383394383394759e+00 -1.506132818292333013e+02
-9.389499389499389892e+00 -1.507714098730712635e+02
-9.384615384615385025e+00 -1.506031263859145213e+02
-9.379731379731380159e+00 -1.506679638612193628e+02
-9.374847374847375292e+00 -1.505681595643260096e+02
-9.369963369963370425e+00 -1.508361445846275330e+02
-9.365079365079365559e+00 -1.506242753299342212e+02
-9.360195360195360692e+00 -1.507209387443532194e+02
-9.355311355311355825e+00 -1.505514116693208564e+02
-9.350427350427350959e+00 -1.507022204048004426e+02
-9.345543345543346092e+00 -1.505403878968504614e+02
-9.340659340659341225e+00 -1.505901135106688855e+02
-9.335775335775336359e+00 -1.505286837194190639e+02
-9.330891330891331492e+00 -1.507505645207365887e+02
-9.326007326007326625e+00 -1.506649544731131982e+02
-9.321123321123321759e+00 -1.508416002224794852e+02
-9.316239316239316892e+00 -1.506695564494182520e+02
-9.311355311355312026e+00 -1.508852953440873250e+02
-9.306471306471307159e+00 -1.507261879858201041e+02
-9.301587301587302292e+00 -1.507728177041023230e+02
-9.296703296703297426e+00 -1.506187962110839180e+02
-9.291819291819292559e+00 -1.506790233952676772e+02
-9.286935286935287692e+00 -1.505689948389320421e+02
-9.282051282051282826e+00 -1.506385349568737979e+02
-9.277167277167277959e+00 -1.505241828240443169e+02
-9.272283272283273092e+00 -1.506338056682667741e+02
-9.267399267399268226e+00 -1.505341356062480713e+02
-9.262515262515261583e+00 -1.506636790315664882e+02
-9.257631257631256716e+00 -1.504140565694163456e+02
-9.252747252747251849e+00 -1.504122972314445974e+02
-9.247863247863246983e+00 -1.503234982708341363e+02
-9.242979242979242116e+00 -1.503809431792539613e+02
-9.238095238095237249e+00 -1.501803693763640979e+02
-9.233211233211232383e+00 -1.502679021178051357e+02
-9.228327228327227516e+00 -1.502005829662903977e+02
-9.223443223443222649e+00 -1.502724598384803585e+02
-9.218559218559217783e+00 -1.501706742069019356e+02
-9.213675213675212916e+00 -1.502355678858989734e+02
-9.208791208791208049e+00 -1.501899415172622412e+02
-9.203907203907203183e+00 -1.503338873462391234e+02
-9.199023199023198316e+00 -1.501971230122676957e+02
-9.194139194139193449e+00 -1.502660064973804879e+02
-9.189255189255188583e+00 -1.502169129176468800e+02
-9.184371184371183716e+00 -1.503105727135127268e+02
-9.179487179487178850e+00 -1.502460409905871188e+02
-9.174603174603173983e+00 -1.503818431434648346e+02
-9.169719169719169116e+00 -1.502385754148940009e+02
-9.164835164835164250e+00 -1.503771733740481125e+02
-9.159951159951159383e+00 -1.502203840761024480e+02
-9.155067155067154516e+00 -1.502888977664640890e+02
-9.150183150183149650e+00 -1.502106074036309451e+02
-9.145299145299144783e+00 -1.503636235278614492e+02
-9.140415140415139916e+00 -1.502739108160408534e+02
-9.135531135531135050e+00 -1.503901448050144722e+02
-9.130647130647130183e+00 -1.503193077678452880e+02
-9.125763125763125316e+00 -1.503975959625137193e+02
-9.120879120879120450e+00 -1.503265488122002864e+02
-9.115995115995115583e+00 -1.502965681554801733e+02
-9.111111111111110716e+00 -1.502080533065492034e+02
-9.106227106227105850e+00 -1.502502473181935727e+02
-9.101343101343100983e+00 -1.502414914954870255e+02
-9.096459096459096116e+00 -1.503877906241681899e+02
-9.091575091575091250e+00 -1.503795106467980816e+02
-9.086691086691086383e+00 -1.504985744033143646e+02
-9.081807081807081516e+00 -1.504457736667799281e+02
-9.076923076923076650e+00 -1.505110360361882158e+02
-9.072039072039071783e+00 -1.505171973022702616e+02
-9.067155067155066916e+00 -1.505696116611169089e+02
-9.062271062271062050e+00 -1.505213773324806539e+02
-9.057387057387057183e+00 -1.506029090633765577e+02
-9.052503052503052317e+00 -1.505477967543980924e+02
-9.047619047619047450e+00 -1.505638170504081472e+02
-9.042735042735042583e+00 -1.504855343229612004e+02
-9.037851037851037717e+00 -1.506675994252736928e+02
-9.032967032967032850e+00 -1.506870977445194910e+02
-9.028083028083027983e+00 -1.506708850933201234e+02
-9.023199023199023117e+00 -1.505809295582400580e+02
-9.018315018315018250e+00 -1.506702187361575227e+02
-9.013431013431013383e+00 -1.507406775324351145e+02
-9.008547008547008517e+00 -1.507477973792383352e+02
-9.003663003663003650e+00 -1.507158821710478378e+02
-8.998778998778998783e+00 -1.507164979200400978e+02
-8.993894993894993917e+00 -1.507734784498833562e+02
-8.989010989010989050e+00 -1.507704806631503800e+02
-8.984126984126984183e+00 -1.506953192705412619e+02
-8.979242979242979317e+00 -1.506600407980452019e+02
-8.974358974358974450e+00 -1.506648420759133273e+02
-8.969474969474969583e+00 -1.504442452233136578e+02
-8.964590964590964717e+00 -1.505013460217554950e+02
-8.959706959706959850e+00 -1.504849324648135678e+02
-8.954822954822954983e+00 -1.504959036293959969e+02
-8.949938949938950117e+00 -1.505100387660923502e+02
-8.945054945054945250e+00 -1.505063383908222079e+02
-8.940170940170940383e+00 -1.504778347142007249e+02
-8.935286935286935517e+00 -1.505812557083183947e+02
-8.930402930402930650e+00 -1.505813971251809562e+02
-8.925518925518925784e+00 -1.506074798194037214e+02
-8.920634920634920917e+00 -1.505339740727873163e+02
-8.915750915750916050e+00 -1.505372523273978516e+02
-8.910866910866911184e+00 -1.504169441213946641e+02
-8.905982905982906317e+00 -1.504781160080475786e+02
-8.901098901098901450e+00 -1.504786717101861768e+02
-8.896214896214896584e+00 -1.505593837156116876e+02
-8.891330891330891717e+00 -1.503940171595199615e+02
-8.886446886446886850e+00 -1.504662710726111357e+02
-8.881562881562881984e+00 -1.503550583630405981e+02
-8.876678876678877117e+00 -1.503958418047771488e+02
-8.871794871794872250e+00 -1.503130253824391787e+02
-8.866910866910867384e+00 -1.503337748083861811e+02
-8.862026862026862517e+00 -1.503037998290343467e+02
-8.857142857142857650e+00 -1.503684716361621554e+02
-8.852258852258852784e+00 -1.503077516375545315e+02
-8.847374847374847917e+00 -1.503731594674765688e+02
-8.842490842490843050e+00 -1.503307140284991590e+02
-8.837606837606838184e+00 -1.503633689670569424e+02
-8.832722832722833317e+00 -1.502251026714658053e+02
-8.827838827838828450e+00 -1.502776192171851335e+02
-8.822954822954823584e+00 -1.501775140115438205e+02
-8.818070818070818717e+00 -1.502067644928566494e+02
-8.813186813186813851e+00 -1.501048228749726263e+02
-8.808302808302808984e+00 -1.501804937037235277e+02
-8.803418803418804117e+00 -1.501684933196224279e+02
-8.798534798534799251e+00 -1.503025878240080715e+02
-8.793650793650794384e+00 -1.501765155198290529e+02
-8.788766788766789517e+00 -1.502264525759998719e+02
-8.783882783882784651e+00 -1.501723408637536465e+02
-8.778998778998779784e+00 -1.501547292841649153e+02
-8.774114774114774917e+00 -1.500043529682040173e+02
-8.769230769230770051e+00 -1.500992342230563850e+02
-8.764346764346765184e+00 -1.500737086708439278e+02
-8.759462759462760317e+00 -1.501604933922405962e+02
-8.754578754578755451e+00 -1.499753835057423146e+02
-8.749694749694750584e+00 -1.501840428345323915e+02
-8.744810744810745717e+00 -1.501446804920609850e+02
-8.739926739926740851e+00 -1.501883285856363557e+02
-8.735042735042735984e+00 -1.500437332128985588e+02
-8.730158730158731117e+00 -1.501580481688864097e+02
-8.725274725274726251e+00 -1.501295445577981127e+02
-8.720390720390721384e+00 -1.503066198926015318e+02
-8.715506715506714741e+00 -1.501294449313610073e+02
-8.710622710622709874e+00 -1.502037344331350823e+02
-8.705738705738705008e+00 -1.501093529988719979e+02
-8.700854700854700141e+00 -1.502286305291311805e+02
-8.695970695970695274e+00 -1.499952180711392771e+02
-8.691086691086690408e+00 -1.501378461509082456e+02
-8.686202686202685541e+00 -1.500401818102625668e+02
-8.681318681318680675e+00 -1.500789397656203050e+02
-8.676434676434675808e+00 -1.500070977400401375e+02
-8.671550671550670941e+00 -1.501971243448897440e+02
-8.666666666666666075e+00 -1.501794368114611302e+02
-8.661782661782661208e+00 -1.502985822319906219e+02
-8.656898656898656341e+00 -1.501043091020366376e+02
-8.652014652014651475e+00 -1.501694566554366475e+02
-8.647130647130646608e+00 -1.501323019174167825e+02
-8.642246642246641741e+00 -1.502141461594576697e+02
-8.637362637362636875e+00 -1.501848864540204147e+02
-8.632478632478632008e+00 -1.503225047209864442e+02
-8.627594627594627141e+00 -1.501575975200207154e+02
-8.622710622710622275e+00 -1.502377463852378128e+02
-8.617826617826617408e+00 -1.500826729917031912e+02
-8.612942612942612541e+00 -1.502983608843455841e+02
-8.608058608058607675e+00 -1.501610794785336225e+02
-8.603174603174602808e+00 -1.502307815144314702e+02
-8.598290598290597941e+00 -1.501939319181581709e+02
-8.593406593406593075e+00 -1.503858485907927331e+02
-8.588522588522588208e+00 -1.503003296981481469e+02
-8.583638583638583341e+00 -1.503402056710338286e+02
-8.578754578754578475e+00 -1.501223085171156129e+02
-8.573870573870573608e+00 -1.502366287232409263e+02
-8.568986568986568741e+00 -1.501750427593907489e+02
-8.564102564102563875e+00 -1.502163259896387331e+02
-8.559218559218559008e+00 -1.499478142521450650e+02
-8.554334554334554142e+00 -1.499367380236253098e+02
-8.549450549450549275e+00 -1.499070049882056423e+02
-8.544566544566544408e+00 -1.499824665402580877e+02
-8.539682539682539542e+00 -1.498269917261410171e+02
-8.534798534798534675e+00 -1.499482945168581978e+02
-8.529914529914529808e+00 -1.499436875657704320e+02
-8.525030525030524942e+00 -1.499383641536483083e+02
-8.520146520146520075e+00 -1.497709674673441214e+02
-8.515262515262515208e+00 -1.498103828504588080e+02
-8.510378510378510342e+00 -1.497595937704688254e+02
-8.505494505494505475e+00 -1.498017005328819948e+02
-8.500610500610500608e+00 -1.496229797103829924e+02
-8.495726495726495742e+00 -1.496212060347017996e+02
-8.490842490842490875e+00 -1.496064436441409384e+02
-8.485958485958486008e+00 -1.496741586695727904e+02
-8.481074481074481142e+00 -1.495734237017339865e+02
-8.476190476190476275e+00 -1.497095673871582733e+02
-8.471306471306471408e+00 -1.497451774406348477e+02
-8.466422466422466542e+00 -1.498439089990292814e+02
-8.461538461538461675e+00 -1.496772988451224364e+02
-8.456654456654456808e+00 -1.495511965807171748e+02
-8.451770451770451942e+00 -1.495732685919815879e+02
-8.446886446886447075e+00 -1.495462314060991105e+02
-8.442002442002442208e+00 -1.495022504202207188e+02
-8.437118437118437342e+00 -1.495680301675668034e+02
-8.432234432234432475e+00 -1.496154311383983213e+02
-8.427350427350427609e+00 -1.496340244507735804e+02
-8.422466422466422742e+00 -1.494510709209624792e+02
-8.417582417582417875e+00 -1.493720884488978413e+02
-8.412698412698413009e+00 -1.493277769247945912e+02
-8.407814407814408142e+00 -1.493816086169746598e+02
-8.402930402930403275e+00 -1.492923207287994387e+02
-8.398046398046398409e+00 -1.492444297951292072e+02
-8.393162393162393542e+00 -1.492548741420895908e+02
-8.388278388278388675e+00 -1.493285733891359541e+02
-8.383394383394383809e+00 -1.493505745908164215e+02
-8.378510378510378942e+00 -1.491959079489709836e+02
-8.373626373626374075e+00 -1.492011053278794179e+02
-8.368742368742369209e+00 -1.492463819661656714e+02
-8.363858363858364342e+00 -1.492097495788916888e+02
-8.358974358974359475e+00 -1.492327881951528923e+02
-8.354090354090354609e+00 -1.492690165195508030e+02
-8.349206349206349742e+00 -1.492978173588195716e+02
-8.344322344322344875e+00 -1.492001925804576103e+02
-8.339438339438340009e+00 -1.493083207856026888e+02
-8.334554334554335142e+00 -1.495029199420335715e+02
-8.329670329670330275e+00 -1.494316157003275407e+02
-8.324786324786325409e+00 -1.494207299216902243e+02
-8.319902319902320542e+00 -1.494362293969106759e+02
-8.315018315018315676e+00 -1.495641177752341662e+02
-8.310134310134310809e+00 -1.495434134930530661e+02
-8.305250305250305942e+00 -1.495496084256990059e+02
-8.300366300366301076e+00 -1.496110737016160215e+02
-8.295482295482296209e+00 -1.497551145708621902e+02
-8.290598290598291342e+00 -1.497801780651889771e+02
-8.285714285714286476e+00 -1.497402756442751866e+02
-8.280830280830279833e+00 -1.497678510664471787e+02
-8.275946275946274966e+00 -1.499454033951045915e+02
-8.271062271062270099e+00 -1.498611561925541764e+02
-8.266178266178265233e+00 -1.498226717497776690e+02
-8.261294261294260366e+00 -1.497444470778476671e+02
-8.256410256410255499e+00 -1.498883056722400511e+02
-8.251526251526250633e+00 -1.498433664147355557e+02
-8.246642246642245766e+00 -1.497922955335519362e+02
-8.241758241758240899e+00 -1.496336417050478929e+02
-8.236874236874236033e+00 -1.498489801081622090e+02
-8.231990231990231166e+00 -1.498566841687599265e+02
-8.227106227106226299e+00 -1.499051174747305311e+02
-8.222222222222221433e+00 -1.497940525045050322e+02
-8.217338217338216566e+00 -1.499042435268610802e+02
-8.212454212454211699e+00 -1.498366850980324330e+02
-8.207570207570206833e+00 -1.498269812191858250e+02
-8.202686202686201966e+00 -1.498086700113727829e+02
-8.197802197802197099e+00 -1.499329642617685749e+02
-8.192918192918192233e+00 -1.499363195178432875e+02
-8.188034188034187366e+00 -1.499191651926819020e+02
-8.183150183150182500e+00 -1.497379726898521710e+02
-8.178266178266177633e+00 -1.499591765425940082e+02
-8.173382173382172766e+00 -1.499080764942303574e+02
-8.168498168498167900e+00 -1.499450309478573615e+02
-8.163614163614163033e+00 -1.498114285369223921e+02
-8.158730158730158166e+00 -1.500310972860634422e+02
-8.153846153846153300e+00 -1.500126973042725638e+02
-8.148962148962148433e+00 -1.499896180037007412e+02
-8.144078144078143566e+00 -1.498798157901994443e+02
-8.139194139194138700e+00 -1.500620970673400052e+02
-8.134310134310133833e+00 -1.499631909332825899e+02
-8.129426129426128966e+00 -1.499814833267028007e+02
-8.124542124542124100e+00 -1.498169829854770967e+02
-8.119658119658119233e+00 -1.500242541421785063e+02
-8.114774114774114366e+00 -1.499523031832193851e+02
-8.109890109890109500e+00 -1.500394482462209282e+02
-8.105006105006104633e+00 -1.496403999823340030e+02
-8.100122100122099766e+00 -1.497351146297220339e+02
-8.095238095238094900e+00 -1.496480312956271632e+02
-8.090354090354090033e+00 -1.496363800376402367e+02
-8.085470085470085166e+00 -1.495005952229994364e+02
-8.080586080586080300e+00 -1.495883453843077575e+02
-8.075702075702075433e+00 -1.495195991923971519e+02
-8.070818070818070566e+00 -1.494593865771548451e+02
-8.065934065934065700e+00 -1.494443755121475021e+02
-8.061050061050060833e+00 -1.496072460959273371e+02
-8.056166056166055967e+00 -1.495067463058088606e+02
-8.051282051282051100e+00 -1.495971417360766225e+02
-8.046398046398046233e+00 -1.494923999124699776e+02
-8.041514041514041367e+00 -1.496397343460073159e+02
-8.036630036630036500e+00 -1.495937281209744469e+02
-8.031746031746031633e+00 -1.496171847736366942e+02
-8.026862026862026767e+00 -1.495352028994451530e+02
-8.021978021978021900e+00 -1.498621491709616862e+02
-8.017094017094017033e+00 -1.498303364154435826e+02
-8.012210012210012167e+00 -1.498324141871083839e+02
-8.007326007326007300e+00 -1.496517650497396517e+02
-8.002442002442002433e+00 -1.497648990851501480e+02
-7.997557997557997567e+00 -1.496816926615002217e+02
-7.992673992673992700e+00 -1.496834323070670223e+02
-7.987789987789987833e+00 -1.495030234704109660e+02
-7.982905982905982967e+00 -1.496395984185542147e+02
-7.978021978021978100e+00 -1.496278585859481609e+02
-7.973137973137973233e+00 -1.496518899904632178e+02
-7.968253968253968367e+00 -1.494461346192049120e+02
-7.963369963369963500e+00 -1.496006726062123562e+02
-7.958485958485958633e+00 -1.495439520917025220e+02
-7.953601953601953767e+00 -1.495288861641031701e+02
-7.948717948717948900e+00 -1.494206719874406133e+02
-7.943833943833944033e+00 -1.494998978981845994e+02
-7.938949938949939167e+00 -1.494964165020503799e+02
-7.934065934065934300e+00 -1.494869390197793564e+02
-7.929181929181929434e+00 -1.493396082732951982e+02
-7.924297924297924567e+00 -1.493252286639738031e+02
-7.919413919413919700e+00 -1.493279994547073670e+02
-7.914529914529914834e+00 -1.493961201960574670e+02
-7.909645909645909967e+00 -1.491703125469940119e+02
-7.904761904761905100e+00 -1.492481576990863346e+02
-7.899877899877900234e+00 -1.492953652273891691e+02
-7.894993894993895367e+00 -1.493380571829663381e+02
-7.890109890109890500e+00 -1.492691963939042523e+02
-7.885225885225885634e+00 -1.495502389000259598e+02
-7.880341880341880767e+00 -1.496511156565370300e+02
-7.875457875457875900e+00 -1.497395646606252058e+02
-7.870573870573871034e+00 -1.496306675622960540e+02
-7.865689865689866167e+00 -1.495986973273787441e+02
-7.860805860805861300e+00 -1.496313461502965367e+02
-7.855921855921856434e+00 -1.497050798960330269e+02
-7.851037851037851567e+00 -1.496563335315908034e+02
-7.846153846153846700e+00 -1.496187846898787939e+02
-7.841269841269841834e+00 -1.495913047724586420e+02
-7.836385836385836967e+00 -1.496924841313920638e+02
-7.831501831501832100e+00 -1.494503462419047821e+02
-7.826617826617827234e+00 -1.493979775414792073e+02
-7.821733821733822367e+00 -1.494338304731700475e+02
-7.816849816849817500e+00 -1.494571320355194359e+02
-7.811965811965811746e+00 -1.492843389538570591e+02
-7.807081807081806879e+00 -1.491849463535825748e+02
-7.802197802197802012e+00 -1.492077065408980729e+02
-7.797313797313797146e+00 -1.492213787258149296e+02
-7.792429792429792279e+00 -1.491316032786079404e+02
-7.787545787545787412e+00 -1.491010715401927484e+02
-7.782661782661782546e+00 -1.491210619736922354e+02
-7.777777777777777679e+00 -1.491919749095060865e+02
-7.772893772893772812e+00 -1.490394799323446193e+02
-7.768009768009767946e+00 -1.490300473273255761e+02
-7.763125763125763079e+00 -1.490925229190653738e+02
-7.758241758241758212e+00 -1.490582136932266621e+02
-7.753357753357753346e+00 -1.490178114835100871e+02
-7.748473748473748479e+00 -1.490291016653304439e+02
-7.743589743589743613e+00 -1.490999865955266159e+02
-7.738705738705738746e+00 -1.491619297655543050e+02
-7.733821733821733879e+00 -1.491356903890863066e+02
-7.728937728937729013e+00 -1.490998851238815632e+02
-7.724053724053724146e+00 -1.491811229789836943e+02
-7.719169719169719279e+00 -1.492057310481001196e+02
-7.714285714285714413e+00 -1.490639393634465364e+02
-7.709401709401709546e+00 -1.489715990730446151e+02
-7.704517704517704679e+00 -1.491275079738807392e+02
-7.699633699633699813e+00 -1.490765934124389958e+02
-7.694749694749694946e+00 -1.490351399799616843e+02
-7.689865689865690079e+00 -1.491454821832126640e+02
-7.684981684981684324e+00 -1.493565503458196702e+02
-7.680097680097679458e+00 -1.492928710118239053e+02
-7.675213675213674591e+00 -1.492879206305666457e+02
-7.670329670329669725e+00 -1.491839980383717830e+02
-7.665445665445664858e+00 -1.492595790187862121e+02
-7.660561660561659991e+00 -1.492553776027789638e+02
-7.655677655677655125e+00 -1.491750740982304819e+02
-7.650793650793650258e+00 -1.491724225064458551e+02
-7.645909645909645391e+00 -1.493438372748861127e+02
-7.641025641025640525e+00 -1.493325954060260585e+02
-7.636141636141635658e+00 -1.492255192502927059e+02
-7.631257631257630791e+00 -1.491484510276507365e+02
-7.626373626373625925e+00 -1.492466691316588765e+02
-7.621489621489621058e+00 -1.492235192839861782e+02
-7.616605616605616191e+00 -1.491513365659864121e+02
-7.611721611721611325e+00 -1.490476832102220612e+02
-7.606837606837606458e+00 -1.492341311320133173e+02
-7.601953601953601591e+00 -1.492269738623274975e+02
-7.597069597069596725e+00 -1.491981312110018223e+02
-7.592185592185591858e+00 -1.491312040182419594e+02
-7.587301587301586991e+00 -1.493107673608497237e+02
-7.582417582417582125e+00 -1.492959773753065633e+02
-7.577533577533577258e+00 -1.493379555722520706e+02
-7.572649572649572391e+00 -1.493129966648996856e+02
-7.567765567765567525e+00 -1.495477297521787534e+02
-7.562881562881562658e+00 -1.495242654074939423e+02
-7.557997557997557792e+00 -1.494573371703337727e+02
-7.553113553113552925e+00 -1.493648933362625826e+02
-7.548229548229548058e+00 -1.495666280602550273e+02
-7.543345543345543192e+00 -1.494986356328370221e+02
-7.538461538461538325e+00 -1.494542106951930123e+02
-7.533577533577533458e+00 -1.491603430442257263e+02
-7.528693528693528592e+00 -1.493669440441663880e+02
-7.523809523809523725e+00 -1.493721265708527426e+02
-7.518925518925518858e+00 -1.493189996842941980e+02
-7.514041514041513992e+00 -1.491802541322556976e+02
-7.509157509157509125e+00 -1.493176970967871284e+02
-7.504273504273504258e+00 -1.493100387634934236e+02
-7.499389499389499392e+00 -1.492793920048223981e+02
-7.494505494505494525e+00 -1.492170408676468867e+02
-7.489621489621489658e+00 -1.494868095421029182e+02
-7.484737484737484792e+00 -1.495065927701492967e+02
-7.479853479853479925e+00 -1.494913954393186657e+02
-7.474969474969475058e+00 -1.491080572350083457e+02
-7.470085470085470192e+00 -1.491564226161690101e+02
-7.465201465201465325e+00 -1.491296118262125106e+02
-7.460317460317460458e+00 -1.491785398344306088e+02
-7.455433455433455592e+00 -1.488949188285228900e+02
-7.450549450549450725e+00 -1.489383370465071152e+02
-7.445665445665445858e+00 -1.489397562932863934e+02
-7.440781440781440992e+00 -1.489128323657641602e+02
-7.435897435897436125e+00 -1.485814527243847749e+02
-7.431013431013431259e+00 -1.485531073962480946e+02
-7.426129426129426392e+00 -1.485125662141856822e+02
-7.421245421245421525e+00 -1.485319887919725659e+02
-7.416361416361416659e+00 -1.484705778802566556e+02
-7.411477411477411792e+00 -1.485634670820692804e+02
-7.406593406593406925e+00 -1.485243375004266113e+02
-7.401709401709402059e+00 -1.485265027609833339e+02
-7.396825396825397192e+00 -1.482576977323512892e+02
-7.391941391941392325e+00 -1.483883245083970905e+02
-7.387057387057387459e+00 -1.483905569608097323e+02
-7.382173382173382592e+00 -1.484118732883238749e+02
-7.377289377289377725e+00 -1.482288368272743924e+02
-7.372405372405372859e+00 -1.483095370578747918e+02
-7.367521367521367992e+00 -1.483110504917749779e+02
-7.362637362637363125e+00 -1.483330862170013518e+02
-7.357753357753358259e+00 -1.481702730430562269e+02
-7.352869352869353392e+00 -1.481821848329432498e+02
-7.347985347985348525e+00 -1.481589998283819796e+02
-7.343101343101343659e+00 -1.481926855431745764e+02
-7.338217338217338792e+00 -1.480464197090698235e+02
-7.333333333333333925e+00 -1.481524183727882189e+02
-7.328449328449329059e+00 -1.481432836829240216e+02
-7.323565323565324192e+00 -1.482017977890583893e+02
-7.318681318681319325e+00 -1.479798281477465025e+02
-7.313797313797314459e+00 -1.479552465476045313e+02
-7.308913308913308704e+00 -1.479856019626382704e+02
-7.304029304029303837e+00 -1.480006261820412021e+02
-7.299145299145298971e+00 -1.479520567723168654e+02
-7.294261294261294104e+00 -1.480373749318109731e+02
-7.289377289377289237e+00 -1.480421823354585058e+02
-7.284493284493284371e+00 -1.480389981857343571e+02
-7.279609279609279504e+00 -1.479649129529091169e+02
-7.274725274725274637e+00 -1.480793423014381176e+02
-7.269841269841269771e+00 -1.480764563159277145e+02
-7.264957264957264904e+00 -1.480845972276545979e+02
-7.260073260073260037e+00 -1.480134273805159921e+02
-7.255189255189255171e+00 -1.482512028049234800e+02
-7.250305250305250304e+00 -1.482986212151310497e+02
-7.245421245421245438e+00 -1.482941161486060082e+02
-7.240537240537240571e+00 -1.481383958400247707e+02
-7.235653235653235704e+00 -1.481439006167740899e+02
-7.230769230769230838e+00 -1.482344699497939473e+02
-7.225885225885225971e+00 -1.482591934561517917e+02
-7.221001221001221104e+00 -1.482163503392813482e+02
-7.216117216117216238e+00 -1.484966728774502371e+02
-7.211233211233211371e+00 -1.486166584188376873e+02
-7.206349206349206504e+00 -1.486299147473688436e+02
-7.201465201465201638e+00 -1.484685770246777281e+02
-7.196581196581196771e+00 -1.484086075713570381e+02
-7.191697191697191904e+00 -1.484909606366653065e+02
-7.186813186813187038e+00 -1.485236279814472198e+02
-7.181929181929181283e+00 -1.484489563953513311e+02
-7.177045177045176416e+00 -1.486077432559708882e+02
-7.172161172161171550e+00 -1.487479276224102591e+02
-7.167277167277166683e+00 -1.487321106975935834e+02
-7.162393162393161816e+00 -1.486672468078116935e+02
-7.157509157509156950e+00 -1.486602470868292301e+02
-7.152625152625152083e+00 -1.486970350947358384e+02
-7.147741147741147216e+00 -1.487172682987201426e+02
-7.142857142857142350e+00 -1.486600044060769505e+02
-7.137973137973137483e+00 -1.487878841029107662e+02
-7.133089133089132616e+00 -1.488677712198025347e+02
-7.128205128205127750e+00 -1.488901148850644347e+02
-7.123321123321122883e+00 -1.487253543110876706e+02
-7.118437118437118016e+00 -1.487844080129685835e+02
-7.113553113553113150e+00 -1.487931733087125679e+02
-7.108669108669108283e+00 -1.487422739797917757e+02
-7.103785103785103416e+00 -1.486527107396132976e+02
-7.098901098901098550e+00 -1.488237810995496773e+02
-7.094017094017093683e+00 -1.491570658610546616e+02
-7.089133089133088816e+00 -1.491203938269443370e+02
-7.084249084249083950e+00 -1.490463175435857579e+02
-7.079365079365079083e+00 -1.488737428451333358e+02
-7.074481074481074216e+00 -1.489544551832211141e+02
-7.069597069597069350e+00 -1.489747047397618473e+02
-7.064713064713064483e+00 -1.488014113660809983e+02
-7.059829059829059617e+00 -1.485912363196620163e+02
-7.054945054945054750e+00 -1.486063059616278963e+02
-7.050061050061049883e+00 -1.485599460265764833e+02
-7.045177045177045017e+00 -1.485116953754650240e+02
-7.040293040293040150e+00 -1.483755279731591088e+02
-7.035409035409035283e+00 -1.484367761633765497e+02
-7.030525030525030417e+00 -1.484081246894668027e+02
-7.025641025641025550e+00 -1.483840672689971711e+02
-7.020757020757020683e+00 -1.482910947067514655e+02
-7.015873015873015817e+00 -1.484839036173684406e+02
-7.010989010989010950e+00 -1.483960748646123875e+02
-7.006105006105006083e+00 -1.483197878124300928e+02
-7.001221001221001217e+00 -1.480775942073518365e+02
-6.996336996336996350e+00 -1.481292499544980217e+02
-6.991452991452991483e+00 -1.481346179939407932e+02
-6.986568986568986617e+00 -1.481335249719597300e+02
-6.981684981684981750e+00 -1.480561207334772575e+02
-6.976800976800976883e+00 -1.482396836429532812e+02
-6.971916971916972017e+00 -1.481467188257192902e+02
-6.967032967032967150e+00 -1.481415427896596952e+02
-6.962148962148962283e+00 -1.479707923515096297e+02
-6.957264957264957417e+00 -1.480017288096381662e+02
-6.952380952380952550e+00 -1.479612401429905617e+02
-6.947496947496947683e+00 -1.479719356931846335e+02
-6.942612942612942817e+00 -1.478200107636647544e+02
-6.937728937728937950e+00 -1.479865641921505244e+02
-6.932844932844933084e+00 -1.480517792087673570e+02
-6.927960927960928217e+00 -1.480575183875878622e+02
-6.923076923076923350e+00 -1.479549199951160290e+02
-6.918192918192918484e+00 -1.479428036418682666e+02
-6.913308913308913617e+00 -1.478782999435607053e+02
-6.908424908424908750e+00 -1.478671449525667185e+02
-6.903540903540903884e+00 -1.477110589892449184e+02
-6.898656898656899017e+00 -1.477311096874809095e+02
-6.893772893772894150e+00 -1.477967727117250263e+02
-6.888888888888889284e+00 -1.478420906948117874e+02
-6.884004884004884417e+00 -1.476105326100937418e+02
-6.879120879120879550e+00 -1.476157375700548755e+02
-6.874236874236874684e+00 -1.475606588107358448e+02
-6.869352869352869817e+00 -1.475807987630783487e+02
-6.864468864468864950e+00 -1.474667725429325174e+02
-6.859584859584860084e+00 -1.475574372524755802e+02
-6.854700854700855217e+00 -1.475379522609870548e+02
-6.849816849816850350e+00 -1.475362671658786269e+02
-6.844932844932845484e+00 -1.475425771367340815e+02
-6.840048840048840617e+00 -1.476583570493625359e+02
-6.835164835164835750e+00 -1.475663177297639947e+02
-6.830280830280830884e+00 -1.476281680979986675e+02
-6.825396825396826017e+00 -1.474995753030300421e+02
-6.820512820512821150e+00 -1.475792521905533476e+02
-6.815628815628816284e+00 -1.475282851715680295e+02
-6.810744810744810529e+00 -1.475563457899333457e+02
-6.805860805860805662e+00 -1.473731023968579166e+02
-6.800976800976800796e+00 -1.474578570593068036e+02
-6.796092796092795929e+00 -1.475001312729467600e+02
-6.791208791208791062e+00 -1.475910411054410361e+02
-6.786324786324786196e+00 -1.475205972423729577e+02
-6.781440781440781329e+00 -1.476088325021607091e+02
-6.776556776556776462e+00 -1.475121742102238045e+02
-6.771672771672771596e+00 -1.475220865712256284e+02
-6.766788766788766729e+00 -1.474821115384156371e+02
-6.761904761904761862e+00 -1.475639978552367495e+02
-6.757020757020756996e+00 -1.475226965395331149e+02
-6.752136752136752129e+00 -1.475937770668921871e+02
-6.747252747252747263e+00 -1.475219970290634706e+02
-6.742368742368742396e+00 -1.476087489943066657e+02
-6.737484737484737529e+00 -1.476015408391666881e+02
-6.732600732600732663e+00 -1.476291061245698018e+02
-6.727716727716727796e+00 -1.475255054296634114e+02
-6.722832722832722929e+00 -1.475548086475928926e+02
-6.717948717948718063e+00 -1.475471350585466723e+02
-6.713064713064713196e+00 -1.475642579285360227e+02
-6.708180708180708329e+00 -1.474954760599938481e+02
-6.703296703296703463e+00 -1.475127491777843147e+02
-6.698412698412698596e+00 -1.475149717671228018e+02
-6.693528693528693729e+00 -1.475933301193617524e+02
-6.688644688644688863e+00 -1.474933595531345532e+02
-6.683760683760683108e+00 -1.476105127471992660e+02
-6.678876678876678241e+00 -1.476031935345817487e+02
-6.673992673992673375e+00 -1.476365250288696416e+02
-6.669108669108668508e+00 -1.475277497927778541e+02
-6.664224664224663641e+00 -1.476982878592284010e+02
-6.659340659340658775e+00 -1.477370533154607983e+02
-6.654456654456653908e+00 -1.477973299127475570e+02
-6.649572649572649041e+00 -1.476815036777899763e+02
-6.644688644688644175e+00 -1.476042174278879031e+02
-6.639804639804639308e+00 -1.475371841555375454e+02
-6.634920634920634441e+00 -1.475283274737267334e+02
-6.630036630036629575e+00 -1.474724642723391241e+02
-6.625152625152624708e+00 -1.474960959163525729e+02
-6.620268620268619841e+00 -1.475563794362153658e+02
-6.615384615384614975e+00 -1.476675923326130260e+02
-6.610500610500610108e+00 -1.475769046925974521e+02
-6.605616605616605241e+00 -1.476157124716403359e+02
-6.600732600732600375e+00 -1.476752247164547782e+02
-6.595848595848595508e+00 -1.477129898178644112e+02
-6.590964590964590641e+00 -1.476256614219338985e+02
-6.586080586080585775e+00 -1.476579079128756575e+02
-6.581196581196580908e+00 -1.477494031396807941e+02
-6.576312576312576041e+00 -1.477308082419060895e+02
-6.571428571428571175e+00 -1.476486525491692987e+02
-6.566544566544566308e+00 -1.475692320510454181e+02
-6.561660561660561441e+00 -1.476858641419895264e+02
-6.556776556776556575e+00 -1.477320374832185621e+02
-6.551892551892551708e+00 -1.477523670818267192e+02
-6.547008547008546842e+00 -1.477107389247975391e+02
-6.542124542124541975e+00 -1.478035372443120536e+02
-6.537240537240537108e+00 -1.478081583010128668e+02
-6.532356532356532242e+00 -1.478114860653259655e+02
-6.527472527472527375e+00 -1.477585205129176700e+02
-6.522588522588522508e+00 -1.478035118517838953e+02
-6.517704517704517642e+00 -1.479330506295158614e+02
-6.512820512820512775e+00 -1.478861567842657792e+02
-6.507936507936507908e+00 -1.479158566083400217e+02
-6.503052503052503042e+00 -1.479371903043073075e+02
-6.498168498168498175e+00 -1.478729144076407636e+02
-6.493284493284493308e+00 -1.478491659335901716e+02
-6.488400488400488442e+00 -1.477179880142431898e+02
-6.483516483516483575e+00 -1.476510012506951455e+02
-6.478632478632478708e+00 -1.476610622851875405e+02
-6.473748473748473842e+00 -1.476359027128920332e+02
-6.468864468864468975e+00 -1.476901664725979799e+02
-6.463980463980464108e+00 -1.477136247998745375e+02
-6.459096459096459242e+00 -1.477150652314878130e+02
-6.454212454212454375e+00 -1.476427740442219090e+02
-6.449328449328449508e+00 -1.475038740938909996e+02
-6.444444444444444642e+00 -1.475510011061043940e+02
-6.439560439560439775e+00 -1.475510465326064491e+02
-6.434676434676434909e+00 -1.475584114784386998e+02
-6.429792429792430042e+00 -1.475367149387458312e+02
-6.424908424908425175e+00 -1.476924349715674225e+02
-6.420024420024420309e+00 -1.477114276790481426e+02
-6.415140415140415442e+00 -1.477647691211938081e+02
-6.410256410256410575e+00 -1.476837927206604206e+02
-6.405372405372405709e+00 -1.476395877215387316e+02
-6.400488400488400842e+00 -1.475672254462635351e+02
-6.395604395604395975e+00 -1.475894231562603522e+02
-6.390720390720391109e+00 -1.474980686339409601e+02
-6.385836385836386242e+00 -1.475124408374061602e+02
-6.380952380952381375e+00 -1.474886067338902933e+02
-6.376068376068376509e+00 -1.475341494631106229e+02
-6.371184371184371642e+00 -1.474776961325696902e+02
-6.366300366300366775e+00 -1.475496057927665277e+02
-6.361416361416361909e+00 -1.474748678939326112e+02
-6.356532356532357042e+00 -1.474919823596725337e+02
-6.351648351648352175e+00 -1.474351074055088304e+02
-6.346764346764347309e+00 -1.475087103461345635e+02
-6.341880341880342442e+00 -1.474771577110707881e+02
-6.336996336996337575e+00 -1.475454231297646288e+02
-6.332112332112332709e+00 -1.474665614303769416e+02
-6.327228327228327842e+00 -1.474107560670248631e+02
-6.322344322344322975e+00 -1.472830178924822349e+02
-6.317460317460318109e+00 -1.473266581430820281e+02
-6.312576312576313242e+00 -1.471597802802425008e+02
-6.307692307692307487e+00 -1.471545001536618997e+02
-6.302808302808302621e+00 -1.471530283523578078e+02
-6.297924297924297754e+00 -1.471512379725983806e+02
-6.293040293040292887e+00 -1.471480038962875199e+02
-6.288156288156288021e+00 -1.471177158436809691e+02
-6.283272283272283154e+00 -1.470537675042659487e+02
-6.278388278388278287e+00 -1.470986971359076279e+02
-6.273504273504273421e+00 -1.471003958751913956e+02
-6.268620268620268554e+00 -1.471582279961242818e+02
-6.263736263736263687e+00 -1.471550930885418325e+02
-6.258852258852258821e+00 -1.471733775263112705e+02
-6.253968253968253954e+00 -1.471524872005456928e+02
-6.249084249084249088e+00 -1.470574806145020546e+02
-6.244200244200244221e+00 -1.469906492375694995e+02
-6.239316239316239354e+00 -1.470887541639633014e+02
-6.234432234432234488e+00 -1.470976869081910650e+02
-6.229548229548229621e+00 -1.472870714388541273e+02
-6.224664224664224754e+00 -1.472052294488495079e+02
-6.219780219780219888e+00 -1.472785256146687800e+02
-6.214896214896215021e+00 -1.471906435772317252e+02
-6.210012210012210154e+00 -1.472569752766918896e+02
-6.205128205128205288e+00 -1.472060421325613504e+02
-6.200244200244200421e+00 -1.473370939293060928e+02
-6.195360195360195554e+00 -1.472428442695609192e+02
-6.190476190476190688e+00 -1.472551018175259969e+02
-6.185592185592184933e+00 -1.473325533582768969e+02
-6.180708180708180066e+00 -1.474548164880430079e+02
-6.175824175824175200e+00 -1.473896235945200033e+02
-6.170940170940170333e+00 -1.474585689589540323e+02
-6.166056166056165466e+00 -1.473752420736266231e+02
-6.161172161172160600e+00 -1.474260693978546612e+02
-6.156288156288155733e+00 -1.473627520043832533e+02
-6.151404151404150866e+00 -1.472720290640177154e+02
-6.146520146520146000e+00 -1.471642962628162650e+02
-6.141636141636141133e+00 -1.472398362934714839e+02
-6.136752136752136266e+00 -1.471968882683264894e+02
-6.131868131868131400e+00 -1.472119743179194984e+02
-6.126984126984126533e+00 -1.471675370205718139e+02
-6.122100122100121666e+00 -1.472036173328186806e+02
-6.117216117216116800e+00 -1.471698475599699520e+02
-6.112332112332111933e+00 -1.470654846110284666e+02
-6.107448107448107066e+00 -1.470537322610078661e+02
-6.102564102564102200e+00 -1.471927568602208396e+02
-6.097680097680097333e+00 -1.470875857871280914e+02
-6.092796092796092466e+00 -1.471579381003666924e+02
-6.087912087912087600e+00 -1.470354974613267984e+02
-6.083028083028082733e+00 -1.470143017840563857e+02
-6.078144078144077866e+00 -1.469876552649430437e+02
-6.073260073260073000e+00 -1.469345422907726970e+02
-6.068376068376068133e+00 -1.468815177053724312e+02
-6.063492063492063266e+00 -1.470181041784297520e+02
-6.058608058608058400e+00 -1.470030468914418122e+02
-6.053724053724053533e+00 -1.468874725299031638e+02
-6.048840048840048667e+00 -1.468341002261170729e+02
-6.043956043956043800e+00 -1.468580726896166198e+02
-6.039072039072038933e+00 -1.468566184861972204e+02
-6.034188034188034067e+00 -1.467858573689745469e+02
-6.029304029304029200e+00 -1.467165183377531719e+02
-6.024420024420024333e+00 -1.466856014889278299e+02
-6.019536019536019467e+00 -1.466730212333867769e+02
-6.014652014652014600e+00 -1.466306622187100857e+02
-6.009768009768009733e+00 -1.465120275051609724e+02
-6.004884004884004867e+00 -1.464773157951890994e+02
-6.000000000000000000e+00 -1.464757301311338438e+02
-5.995115995115995133e+00 -1.464797294026885766e+02
-5.990231990231990267e+00 -1.463184414437419036e+02
-5.985347985347985400e+00 -1.462612901467527990e+02
-5.980463980463980533e+00 -1.462707593577242164e+02
-5.975579975579975667e+00 -1.463156683356186534e+02
-5.970695970695970800e+00 -1.462499980208258989e+02
-5.965811965811965933e+00 -1.461812065587776033e+02
-5.960927960927961067e+00 -1.461952366474239682e+02
-5.956043956043956200e+00 -1.462050793259352020e+02
-5.951159951159951333e+00 -1.461485534789065639e+02
-5.946275946275946467e+00 -1.461741191214050275e+02
-5.941391941391941600e+00 -1.462021565989663827e+02
-5.936507936507936734e+00 -1.461041131165468414e+02
-5.931623931623931867e+00 -1.460906764606020261e+02
-5.926739926739927000e+00 -1.461268148227141808e+02
-5.921855921855922134e+00 -1.461385241097978849e+02
-5.916971916971917267e+00 -1.461175660256668039e+02
-5.912087912087912400e+00 -1.460593459610079208e+02
-5.907203907203907534e+00 -1.460064642327630224e+02
-5.902319902319902667e+00 -1.460431762581028750e+02
-5.897435897435897800e+00 -1.460109821142910960e+02
-5.892551892551892934e+00 -1.460295009018593362e+02
-5.887667887667888067e+00 -1.459673239592460163e+02
-5.882783882783883200e+00 -1.459407620128575900e+02
-5.877899877899878334e+00 -1.459693350615536360e+02
-5.873015873015872579e+00 -1.459149952382410333e+02
-5.868131868131867712e+00 -1.460245442655057673e+02
-5.863247863247862846e+00 -1.461220205402359795e+02
-5.858363858363857979e+00 -1.460860195456745600e+02
-5.853479853479853112e+00 -1.460445635725936881e+02
-5.848595848595848246e+00 -1.460735831277226282e+02
-5.843711843711843379e+00 -1.461018689514318964e+02
-5.838827838827838512e+00 -1.460787579687633979e+02
-5.833943833943833646e+00 -1.460450775432732371e+02
-5.829059829059828779e+00 -1.460599899213804349e+02
-5.824175824175823912e+00 -1.461518781159554408e+02
-5.819291819291819046e+00 -1.461343374099103869e+02
-5.814407814407814179e+00 -1.460961285690872842e+02
-5.809523809523809312e+00 -1.462161530699617344e+02
-5.804639804639804446e+00 -1.463732044062845432e+02
-5.799755799755799579e+00 -1.463257665280608535e+02
-5.794871794871794712e+00 -1.462856380773619094e+02
-5.789987789987789846e+00 -1.462616711104376463e+02
-5.785103785103784979e+00 -1.463967461697761792e+02
-5.780219780219780112e+00 -1.463509737795293404e+02
-5.775335775335775246e+00 -1.462838931748971447e+02
-5.770451770451770379e+00 -1.464061864290253538e+02
-5.765567765567765512e+00 -1.465547450844694026e+02
-5.760683760683760646e+00 -1.465022072365703707e+02
-5.755799755799755779e+00 -1.462733119046874606e+02
-5.750915750915750912e+00 -1.461582251859921087e+02
-5.746031746031746046e+00 -1.461976685579327011e+02
-5.741147741147741179e+00 -1.461917776879647306e+02
-5.736263736263736313e+00 -1.460701979267307138e+02
-5.731379731379731446e+00 -1.460453843556558979e+02
-5.726495726495726579e+00 -1.461595236442578312e+02
-5.721611721611721713e+00 -1.461384992853609504e+02
-5.716727716727716846e+00 -1.461741278583574513e+02
-5.711843711843711979e+00 -1.461481228417001716e+02
-5.706959706959707113e+00 -1.462333268556371877e+02
-5.702075702075702246e+00 -1.461910182703130658e+02
-5.697191697191697379e+00 -1.460266920391860879e+02
-5.692307692307692513e+00 -1.459562379924470861e+02
-5.687423687423687646e+00 -1.460638974447308556e+02
-5.682539682539682779e+00 -1.460530461878377366e+02
-5.677655677655677913e+00 -1.459151054810413655e+02
-5.672771672771673046e+00 -1.457666337013319833e+02
-5.667887667887668179e+00 -1.458678115658111381e+02
-5.663003663003663313e+00 -1.458800112090267191e+02
-5.658119658119658446e+00 -1.457608956144045464e+02
-5.653235653235653579e+00 -1.456956259077765878e+02
-5.648351648351648713e+00 -1.457119736765234279e+02
-5.643467643467643846e+00 -1.457025525588994128e+02
-5.638583638583638979e+00 -1.456594294628786770e+02
-5.633699633699634113e+00 -1.455228584305005484e+02
-5.628815628815629246e+00 -1.454202468744273062e+02
-5.623931623931623491e+00 -1.454307393600656440e+02
-5.619047619047618625e+00 -1.453245317420952460e+02
-5.614163614163613758e+00 -1.451736394983647074e+02
-5.609279609279608891e+00 -1.450801591573333837e+02
-5.604395604395604025e+00 -1.450908786903431178e+02
-5.599511599511599158e+00 -1.450522853571260953e+02
-5.594627594627594291e+00 -1.449754173393460803e+02
-5.589743589743589425e+00 -1.448210752188650758e+02
-5.584859584859584558e+00 -1.448319909530825953e+02
-5.579975579975579691e+00 -1.447880025992414801e+02
-5.575091575091574825e+00 -1.447646855535513453e+02
-5.570207570207569958e+00 -1.447587989980283965e+02
-5.565323565323565091e+00 -1.447594140290728433e+02
-5.560439560439560225e+00 -1.447067844529482556e+02
-5.555555555555555358e+00 -1.445676277069041760e+02
-5.550671550671550492e+00 -1.444887459863622610e+02
-5.545787545787545625e+00 -1.444781903233427443e+02
-5.540903540903540758e+00 -1.444252842726484971e+02
-5.536019536019535892e+00 -1.445118121610178150e+02
-5.531135531135531025e+00 -1.445350418264664540e+02
-5.526251526251526158e+00 -1.445832052214859971e+02
-5.521367521367521292e+00 -1.444948003175295526e+02
-5.516483516483516425e+00 -1.444079655521149164e+02
-5.511599511599511558e+00 -1.442772969506759466e+02
-5.506715506715506692e+00 -1.442597318497374488e+02
-5.501831501831501825e+00 -1.441831606633931813e+02
-5.496947496947496958e+00 -1.440307639298750928e+02
-5.492063492063492092e+00 -1.439005996211911338e+02
-5.487179487179487225e+00 -1.439056543737347624e+02
-5.482295482295482358e+00 -1.438746339486712316e+02
-5.477411477411477492e+00 -1.439343914063610157e+02
-5.472527472527472625e+00 -1.439675026853452948e+02
-5.467643467643467758e+00 -1.440027757382551670e+02
-5.462759462759462892e+00 -1.439079733770021505e+02
-5.457875457875458025e+00 -1.439201665957276646e+02
-5.452991452991453158e+00 -1.437457708369248337e+02
-5.448107448107448292e+00 -1.437268039273924956e+02
-5.443223443223443425e+00 -1.436286245656845324e+02
-5.438339438339438559e+00 -1.436149469736465676e+02
-5.433455433455433692e+00 -1.435510425093305855e+02
-5.428571428571428825e+00 -1.435213761657135478e+02
-5.423687423687423959e+00 -1.434669155292639005e+02
-5.418803418803419092e+00 -1.433960422273742665e+02
-5.413919413919414225e+00 -1.432920191504200318e+02
-5.409035409035409359e+00 -1.432912243686108411e+02
-5.404151404151404492e+00 -1.432408348295059284e+02
-5.399267399267399625e+00 -1.432186474073347142e+02
-5.394383394383394759e+00 -1.431832940821485067e+02
-5.389499389499389892e+00 -1.432125096536136084e+02
-5.384615384615385025e+00 -1.431577055388689530e+02
-5.379731379731380159e+00 -1.430353768957603791e+02
-5.374847374847375292e+00 -1.429506248351108013e+02
-5.369963369963369537e+00 -1.429841586037597096e+02
-5.365079365079364671e+00 -1.429531857438409475e+02
-5.360195360195359804e+00 -1.428722936075400014e+02
-5.355311355311354937e+00 -1.426922682631256407e+02
-5.350427350427350071e+00 -1.426658400124617287e+02
-5.345543345543345204e+00 -1.426273216276237008e+02
-5.340659340659340337e+00 -1.425785819677370512e+02
-5.335775335775335471e+00 -1.424292246102985473e+02
-5.330891330891330604e+00 -1.422935880021653361e+02
-5.326007326007325737e+00 -1.422887669878197698e+02
-5.321123321123320871e+00 -1.422159858536348906e+02
-5.316239316239316004e+00 -1.420684617780639769e+02
-5.311355311355311137e+00 -1.420169849242524833e+02
-5.306471306471306271e+00 -1.420077519787509743e+02
-5.301587301587301404e+00 -1.419946556156425572e+02
-5.296703296703296537e+00 -1.418020379505008748e+02
-5.291819291819291671e+00 -1.416529684330864711e+02
-5.286935286935286804e+00 -1.416485948694644890e+02
-5.282051282051281937e+00 -1.415930298519615746e+02
-5.277167277167277071e+00 -1.414857258378020788e+02
-5.272283272283272204e+00 -1.413678937307205956e+02
-5.267399267399267337e+00 -1.413806891816635698e+02
-5.262515262515262471e+00 -1.413648867048838156e+02
-5.257631257631257604e+00 -1.411579065905102368e+02
-5.252747252747252737e+00 -1.408832583846681246e+02
-5.247863247863247871e+00 -1.408838150361659132e+02
-5.242979242979243004e+00 -1.408595080876088730e+02
-5.238095238095238138e+00 -1.406631099711169952e+02
-5.233211233211233271e+00 -1.404904251085954741e+02
-5.228327228327228404e+00 -1.405198921871011919e+02
-5.223443223443223538e+00 -1.405077830642500771e+02
-5.218559218559218671e+00 -1.402756346321008891e+02
-5.213675213675213804e+00 -1.398406987853215924e+02
-5.208791208791208938e+00 -1.398500051231994519e+02
-5.203907203907204071e+00 -1.398232832005218143e+02
-5.199023199023199204e+00 -1.396466838311096126e+02
-5.194139194139194338e+00 -1.392706402530209004e+02
-5.189255189255189471e+00 -1.392971019513796591e+02
-5.184371184371184604e+00 -1.392773206235675616e+02
-5.179487179487179738e+00 -1.390391621158553335e+02
-5.174603174603174871e+00 -1.384378582872583081e+02
-5.169719169719170004e+00 -1.384065778962419699e+02
-5.164835164835165138e+00 -1.383708695528371777e+02
-5.159951159951160271e+00 -1.382527515973105778e+02
-5.155067155067155404e+00 -1.376612436233042445e+02
-5.150183150183150538e+00 -1.375677237146655898e+02
-5.145299145299145671e+00 -1.375393459278288617e+02
-5.140415140415140804e+00 -1.373479621666022865e+02
-5.135531135531135938e+00 -1.365054872419634933e+02
-5.130647130647131071e+00 -1.361769804464024674e+02
-5.125763125763126205e+00 -1.361626143626560008e+02
-5.120879120879120450e+00 -1.359729457496030705e+02
-5.115995115995115583e+00 -1.334818953328670261e+02
-5.111111111111110716e+00 -1.289838305146006405e+02
-5.106227106227105850e+00 -1.270190124261779374e+02
-5.101343101343100983e+00 -1.269875377041942670e+02
-5.096459096459096116e+00 -1.251111787998932527e+02
-5.091575091575091250e+00 -1.234479854380902708e+02
-5.086691086691086383e+00 -1.228734208502725522e+02
-5.081807081807081516e+00 -1.228452656532036116e+02
-5.076923076923076650e+00 -1.221999771739752134e+02
-5.072039072039071783e+00 -1.209978581406692513e+02
-5.067155067155066916e+00 -1.206721116016532278e+02
-5.062271062271062050e+00 -1.206202134676252768e+02
-5.057387057387057183e+00 -1.206024843458007183e+02
-5.052503052503052317e+00 -1.203910065664434370e+02
-5.047619047619047450e+00 -1.197953382473381367e+02
-5.042735042735042583e+00 -1.195208186001127757e+02
-5.037851037851037717e+00 -1.192737650261082649e+02
-5.032967032967032850e+00 -1.190941876320252533e+02
-5.028083028083027983e+00 -1.190937119964417832e+02
-5.023199023199023117e+00 -1.190064479427978767e+02
-5.018315018315018250e+00 -1.189985198482867901e+02
-5.013431013431013383e+00 -1.189731525225669486e+02
-5.008547008547008517e+00 -1.189728619743599580e+02
-5.003663003663003650e+00 -1.186786754567075661e+02
-4.998778998778998783e+00 -1.179940780754088649e+02
-4.993894993894993917e+00 -1.176538489851946849e+02
-4.989010989010989050e+00 -1.176534634766763929e+02
-4.984126984126984183e+00 -1.174432647061901491e+02
-4.979242979242979317e+00 -1.172300557574768050e+02
-4.974358974358974450e+00 -1.172301774724365373e+02
-4.969474969474969583e+00 -1.170716206644984112e+02
-4.964590964590964717e+00 -1.168917940806829705e+02
-4.959706959706959850e+00 -1.168114794036018367e+02
-4.954822954822954983e+00 -1.167458230053224923e+02
-4.949938949938950117e+00 -1.167459076303586869e+02
-4.945054945054945250e+00 -1.166212929367121376e+02
-4.940170940170940383e+00 -1.164753257778125004e+02
-4.935286935286935517e+00 -1.164434156795259412e+02
-4.930402930402930650e+00 -1.163060313239977290e+02
-4.925518925518925784e+00 -1.160741344120968819e+02
-4.920634920634920917e+00 -1.159177983883563599e+02
-4.915750915750916050e+00 -1.158573930979235911e+02
-4.910866910866911184e+00 -1.156359613609981949e+02
-4.905982905982906317e+00 -1.154710030083984407e+02
-4.901098901098901450e+00 -1.153648521693827149e+02
-4.896214896214896584e+00 -1.150750895050649376e+02
-4.891330891330891717e+00 -1.150922111234661429e+02
-4.886446886446886850e+00 -1.151695974622032281e+02
-4.881562881562881984e+00 -1.151336769250893610e+02
-4.876678876678877117e+00 -1.152382733451510148e+02
-4.871794871794871362e+00 -1.152374242127671522e+02
-4.866910866910866496e+00 -1.151787263489634086e+02
-4.862026862026861629e+00 -1.151470200019993229e+02
-4.857142857142856762e+00 -1.152540777284845461e+02
-4.852258852258851896e+00 -1.154414945935556318e+02
-4.847374847374847029e+00 -1.152707542983472990e+02
-4.842490842490842162e+00 -1.151767214140143096e+02
-4.837606837606837296e+00 -1.150894014055211017e+02
-4.832722832722832429e+00 -1.149734693314840541e+02
-4.827838827838827562e+00 -1.150105653929115306e+02
-4.822954822954822696e+00 -1.149321497429477432e+02
-4.818070818070817829e+00 -1.149704409216562198e+02
-4.813186813186812962e+00 -1.150395165045919725e+02
-4.808302808302808096e+00 -1.150322728514569093e+02
-4.803418803418803229e+00 -1.150477076203508062e+02
-4.798534798534798362e+00 -1.150292370244456492e+02
-4.793650793650793496e+00 -1.149577867221869383e+02
-4.788766788766788629e+00 -1.149033193499021195e+02
-4.783882783882783762e+00 -1.150164348977255599e+02
-4.778998778998778896e+00 -1.153322907563935473e+02
-4.774114774114774029e+00 -1.154409914001163173e+02
-4.769230769230769162e+00 -1.152679418223751497e+02
-4.764346764346764296e+00 -1.151955278298458865e+02
-4.759462759462759429e+00 -1.151423646867517760e+02
-4.754578754578754562e+00 -1.150598274151964659e+02
-4.749694749694749696e+00 -1.151581313871409122e+02
-4.744810744810744829e+00 -1.152026782867916523e+02
-4.739926739926739963e+00 -1.151859260309880142e+02
-4.735042735042735096e+00 -1.152342326469872376e+02
-4.730158730158730229e+00 -1.151753832429038198e+02
-4.725274725274725363e+00 -1.151255310536369620e+02
-4.720390720390720496e+00 -1.150544313304347241e+02
-4.715506715506715629e+00 -1.149110738649090990e+02
-4.710622710622710763e+00 -1.149110393380264981e+02
-4.705738705738705896e+00 -1.150409639565700672e+02
-4.700854700854701029e+00 -1.150954396404767692e+02
-4.695970695970696163e+00 -1.149809907985202244e+02
-4.691086691086691296e+00 -1.149906076639894366e+02
-4.686202686202686429e+00 -1.150599330028894798e+02
-4.681318681318681563e+00 -1.150597090494082551e+02
-4.676434676434676696e+00 -1.152910554451057124e+02
-4.671550671550671829e+00 -1.153597512077647593e+02
-4.666666666666666963e+00 -1.152693713182113981e+02
-4.661782661782662096e+00 -1.152870065157715089e+02
-4.656898656898657229e+00 -1.152516155475649100e+02
-4.652014652014652363e+00 -1.151491098460508198e+02
-4.647130647130647496e+00 -1.150691297625358658e+02
-4.642246642246642629e+00 -1.150600296690492286e+02
-4.637362637362637763e+00 -1.150724390704013302e+02
-4.632478632478632896e+00 -1.151534141489205751e+02
-4.627594627594628029e+00 -1.153258124201052510e+02
-4.622710622710622275e+00 -1.153388913897400272e+02
-4.617826617826617408e+00 -1.154369570808933787e+02
-4.612942612942612541e+00 -1.155329535922780053e+02
-4.608058608058607675e+00 -1.155426234683569646e+02
-4.603174603174602808e+00 -1.155497777357071243e+02
-4.598290598290597941e+00 -1.154944505312112710e+02
-4.593406593406593075e+00 -1.154745008011778111e+02
-4.588522588522588208e+00 -1.152707646895895266e+02
-4.583638583638583341e+00 -1.150509081967800995e+02
-4.578754578754578475e+00 -1.149894425427524993e+02
-4.573870573870573608e+00 -1.150386842807319283e+02
-4.568986568986568741e+00 -1.150100233544568908e+02
-4.564102564102563875e+00 -1.149837215280172131e+02
-4.559218559218559008e+00 -1.149985451025406888e+02
-4.554334554334554142e+00 -1.150647305781060084e+02
-4.549450549450549275e+00 -1.151905072629178619e+02
-4.544566544566544408e+00 -1.152622174066680572e+02
-4.539682539682539542e+00 -1.152349331837359330e+02
-4.534798534798534675e+00 -1.152676738597333639e+02
-4.529914529914529808e+00 -1.152176703828737914e+02
-4.525030525030524942e+00 -1.151749871855691651e+02
-4.520146520146520075e+00 -1.152474746067934177e+02
-4.515262515262515208e+00 -1.151103195330220217e+02
-4.510378510378510342e+00 -1.150746280948254849e+02
-4.505494505494505475e+00 -1.150939491076059795e+02
-4.500610500610500608e+00 -1.151873283303724520e+02
-4.495726495726495742e+00 -1.153457333855723874e+02
-4.490842490842490875e+00 -1.152657622089812719e+02
-4.485958485958486008e+00 -1.151310555120244601e+02
-4.481074481074481142e+00 -1.150979769942548501e+02
-4.476190476190476275e+00 -1.152308958445770060e+02
-4.471306471306471408e+00 -1.154029389943053587e+02
-4.466422466422466542e+00 -1.154540281139462508e+02
-4.461538461538461675e+00 -1.154746684481437740e+02
-4.456654456654456808e+00 -1.154841794506288863e+02
-4.451770451770451942e+00 -1.154824705935525913e+02
-4.446886446886447075e+00 -1.155849179513648295e+02
-4.442002442002442208e+00 -1.155152955367089618e+02
-4.437118437118437342e+00 -1.153654904664691117e+02
-4.432234432234432475e+00 -1.154698700790905121e+02
-4.427350427350427609e+00 -1.156094855710439617e+02
-4.422466422466422742e+00 -1.154751941315265071e+02
-4.417582417582417875e+00 -1.152765072150894952e+02
-4.412698412698413009e+00 -1.150077964708953004e+02
-4.407814407814408142e+00 -1.149401556824753357e+02
-4.402930402930403275e+00 -1.150306400920676850e+02
-4.398046398046398409e+00 -1.150081055877988092e+02
-4.393162393162393542e+00 -1.150606755123023106e+02
-4.388278388278388675e+00 -1.151349532992744855e+02
-4.383394383394383809e+00 -1.153097638255133717e+02
-4.378510378510378942e+00 -1.153365505652969745e+02
-4.373626373626374075e+00 -1.152734775161490006e+02
-4.368742368742368321e+00 -1.153537762336499100e+02
-4.363858363858363454e+00 -1.155210146340059225e+02
-4.358974358974358587e+00 -1.156119518051612260e+02
-4.354090354090353721e+00 -1.156235568403735812e+02
-4.349206349206348854e+00 -1.156756578923074699e+02
-4.344322344322343987e+00 -1.156210585648938434e+02
-4.339438339438339121e+00 -1.156188062213136902e+02
-4.334554334554334254e+00 -1.154883760370377956e+02
-4.329670329670329387e+00 -1.152539963848670226e+02
-4.324786324786324521e+00 -1.152891875942309099e+02
-4.319902319902319654e+00 -1.155000650528679387e+02
-4.315018315018314787e+00 -1.155120018264571797e+02
-4.310134310134309921e+00 -1.154323313431559370e+02
-4.305250305250305054e+00 -1.153492219344353629e+02
-4.300366300366300187e+00 -1.153021121161342251e+02
-4.295482295482295321e+00 -1.154353581175765839e+02
-4.290598290598290454e+00 -1.154937724578418567e+02
-4.285714285714285587e+00 -1.154089802889289729e+02
-4.280830280830280721e+00 -1.153751463304009661e+02
-4.275946275946275854e+00 -1.153635867988754455e+02
-4.271062271062270987e+00 -1.155250902189083035e+02
-4.266178266178266121e+00 -1.156244242180125781e+02
-4.261294261294261254e+00 -1.153473531969314649e+02
-4.256410256410256387e+00 -1.152825795268959155e+02
-4.251526251526251521e+00 -1.152860812745227861e+02
-4.246642246642246654e+00 -1.152339849617820278e+02
-4.241758241758241788e+00 -1.150853413846461706e+02
-4.236874236874236921e+00 -1.150457358316189129e+02
-4.231990231990232054e+00 -1.150600079869829528e+02
-4.227106227106227188e+00 -1.149841740201877087e+02
-4.222222222222222321e+00 -1.150358463845095685e+02
-4.217338217338217454e+00 -1.152307252558728266e+02
-4.212454212454212588e+00 -1.152987751498985176e+02
-4.207570207570207721e+00 -1.152180562858796407e+02
-4.202686202686202854e+00 -1.153384890959480060e+02
-4.197802197802197988e+00 -1.155323940917486141e+02
-4.192918192918193121e+00 -1.157839840800264994e+02
-4.188034188034188254e+00 -1.157556871753063206e+02
-4.183150183150183388e+00 -1.156186173949881209e+02
-4.178266178266178521e+00 -1.156354326267342003e+02
-4.173382173382173654e+00 -1.155945182515143301e+02
-4.168498168498168788e+00 -1.154422997968457878e+02
-4.163614163614163921e+00 -1.153879435393364616e+02
-4.158730158730159054e+00 -1.154539254339699852e+02
-4.153846153846154188e+00 -1.154492536647891541e+02
-4.148962148962149321e+00 -1.153957549153200404e+02
-4.144078144078144454e+00 -1.153583363050632613e+02
-4.139194139194139588e+00 -1.152833127198122440e+02
-4.134310134310134721e+00 -1.151799420970102403e+02
-4.129426129426129854e+00 -1.151422799686765757e+02
-4.124542124542124988e+00 -1.152093180987402548e+02
-4.119658119658119233e+00 -1.151763166837156120e+02
-4.114774114774114366e+00 -1.152346825442275815e+02
-4.109890109890109500e+00 -1.155093798606271491e+02
-4.105006105006104633e+00 -1.154753280000171713e+02
-4.100122100122099766e+00 -1.153655668571070549e+02
-4.095238095238094900e+00 -1.153830020315425173e+02
-4.090354090354090033e+00 -1.153329509116604470e+02
-4.085470085470085166e+00 -1.154563324759736673e+02
-4.080586080586080300e+00 -1.154432235910523161e+02
-4.075702075702075433e+00 -1.151129733411873843e+02
-4.070818070818070566e+00 -1.150484454557789036e+02
-4.065934065934065700e+00 -1.152145903013260551e+02
-4.061050061050060833e+00 -1.152369377238970429e+02
-4.056166056166055967e+00 -1.152676735915415094e+02
-4.051282051282051100e+00 -1.151882731018103527e+02
-4.046398046398046233e+00 -1.151265104349817534e+02
-4.041514041514041367e+00 -1.153825336075014576e+02
-4.036630036630036500e+00 -1.154098407430789734e+02
-4.031746031746031633e+00 -1.154270768918185865e+02
-4.026862026862026767e+00 -1.153579332127532950e+02
-4.021978021978021900e+00 -1.153517131415013210e+02
-4.017094017094017033e+00 -1.154582239574662452e+02
-4.012210012210012167e+00 -1.153791772012433370e+02
-4.007326007326007300e+00 -1.153735614063402863e+02
-4.002442002442002433e+00 -1.153432273989336920e+02
-3.997557997557997567e+00 -1.152768353906183165e+02
-3.992673992673992700e+00 -1.154256328513224616e+02
-3.987789987789987833e+00 -1.155226986879476954e+02
-3.982905982905982967e+00 -1.155385166897960545e+02
-3.978021978021978100e+00 -1.154308600826827700e+02
-3.973137973137973233e+00 -1.153898077372029434e+02
-3.968253968253968367e+00 -1.155750179307847816e+02
-3.963369963369963500e+00 -1.155880561500914894e+02
-3.958485958485958633e+00 -1.153980982193668723e+02
-3.953601953601953767e+00 -1.152709869893718206e+02
-3.948717948717948900e+00 -1.153548491444910269e+02
-3.943833943833944033e+00 -1.153793466682352573e+02
-3.938949938949939167e+00 -1.153328823890022079e+02
-3.934065934065934300e+00 -1.152130450184260582e+02
-3.929181929181929434e+00 -1.153339363543503850e+02
-3.924297924297924567e+00 -1.154382396144688272e+02
-3.919413919413919700e+00 -1.155088313279267140e+02
-3.914529914529914834e+00 -1.154302372676318242e+02
-3.909645909645909967e+00 -1.153293636378955824e+02
-3.904761904761905100e+00 -1.153284860785984876e+02
-3.899877899877900234e+00 -1.151735110377380380e+02
-3.894993894993895367e+00 -1.150744020604257543e+02
-3.890109890109890500e+00 -1.150302111838538934e+02
-3.885225885225885634e+00 -1.151040654380618378e+02
-3.880341880341880767e+00 -1.151027625323706047e+02
-3.875457875457875900e+00 -1.150215933281987901e+02
-3.870573870573870146e+00 -1.151825692187532155e+02
-3.865689865689865279e+00 -1.151294929327649754e+02
-3.860805860805860412e+00 -1.149258934582126699e+02
-3.855921855921855546e+00 -1.151696477514108778e+02
-3.851037851037850679e+00 -1.152547070884910454e+02
-3.846153846153845812e+00 -1.150961790666089399e+02
-3.841269841269840946e+00 -1.150684812036541160e+02
-3.836385836385836079e+00 -1.150709576094417059e+02
-3.831501831501831212e+00 -1.151306250948278489e+02
-3.826617826617826346e+00 -1.152495028777387915e+02
-3.821733821733821479e+00 -1.152738050935627001e+02
-3.816849816849816612e+00 -1.151776562112461875e+02
-3.811965811965811746e+00 -1.150585171697478870e+02
-3.807081807081806879e+00 -1.151731822028090448e+02
-3.802197802197802012e+00 -1.154138939543567801e+02
-3.797313797313797146e+00 -1.153281378949587719e+02
-3.792429792429792279e+00 -1.152775775354831609e+02
-3.787545787545787412e+00 -1.153369843167367890e+02
-3.782661782661782546e+00 -1.154002099599853750e+02
-3.777777777777777679e+00 -1.154095299279033213e+02
-3.772893772893772812e+00 -1.151086791026226450e+02
-3.768009768009767946e+00 -1.150166754428020255e+02
-3.763125763125763079e+00 -1.150525430498533979e+02
-3.758241758241758212e+00 -1.150595877447406536e+02
-3.753357753357753346e+00 -1.150535692877839580e+02
-3.748473748473748479e+00 -1.150305615696596959e+02
-3.743589743589743613e+00 -1.151380716723640774e+02
-3.738705738705738746e+00 -1.152314733597375351e+02
-3.733821733821733879e+00 -1.151911129390181685e+02
-3.728937728937729013e+00 -1.151647367708049075e+02
-3.724053724053724146e+00 -1.151908213533195351e+02
-3.719169719169719279e+00 -1.151580900439950739e+02
-3.714285714285714413e+00 -1.152272450591897837e+02
-3.709401709401709546e+00 -1.152721039310178242e+02
-3.704517704517704679e+00 -1.152296066351713790e+02
-3.699633699633699813e+00 -1.150633426936129524e+02
-3.694749694749694946e+00 -1.151564476093818143e+02
-3.689865689865690079e+00 -1.153339171345858603e+02
-3.684981684981685213e+00 -1.152419193744746622e+02
-3.680097680097680346e+00 -1.152349268587606161e+02
-3.675213675213675479e+00 -1.153462267786143656e+02
-3.670329670329670613e+00 -1.153922596180746183e+02
-3.665445665445665746e+00 -1.153925845775615642e+02
-3.660561660561660879e+00 -1.153232121116595721e+02
-3.655677655677656013e+00 -1.153608787554654498e+02
-3.650793650793651146e+00 -1.153151035027770774e+02
-3.645909645909646279e+00 -1.152607642643060331e+02
-3.641025641025641413e+00 -1.155440697915977779e+02
-3.636141636141636546e+00 -1.153861707546466988e+02
-3.631257631257631679e+00 -1.152923915547439435e+02
-3.626373626373626813e+00 -1.154314533333763109e+02
-3.621489621489621058e+00 -1.153625514124898501e+02
-3.616605616605616191e+00 -1.153448455240144455e+02
-3.611721611721611325e+00 -1.153378889476661868e+02
-3.606837606837606458e+00 -1.153585579882437457e+02
-3.601953601953601591e+00 -1.153548614479230281e+02
-3.597069597069596725e+00 -1.153764137456197716e+02
-3.592185592185591858e+00 -1.153750162782558419e+02
-3.587301587301586991e+00 -1.152868370128284283e+02
-3.582417582417582125e+00 -1.151933296379266665e+02
-3.577533577533577258e+00 -1.152776038582489377e+02
-3.572649572649572391e+00 -1.153805461812079329e+02
-3.567765567765567525e+00 -1.152475512973273908e+02
-3.562881562881562658e+00 -1.150648653494707361e+02
-3.557997557997557792e+00 -1.150133455684588739e+02
-3.553113553113552925e+00 -1.152431777107679238e+02
-3.548229548229548058e+00 -1.154337802523358505e+02
-3.543345543345543192e+00 -1.153327877173427964e+02
-3.538461538461538325e+00 -1.153008414873687002e+02
-3.533577533577533458e+00 -1.153382653526851129e+02
-3.528693528693528592e+00 -1.152427898139647056e+02
-3.523809523809523725e+00 -1.151529360410645779e+02
-3.518925518925518858e+00 -1.152277684973534804e+02
-3.514041514041513992e+00 -1.154056660570843462e+02
-3.509157509157509125e+00 -1.155357820136744493e+02
-3.504273504273504258e+00 -1.154424896442704664e+02
-3.499389499389499392e+00 -1.152871661520357236e+02
-3.494505494505494525e+00 -1.152596130805669219e+02
-3.489621489621489658e+00 -1.152532333466349428e+02
-3.484737484737484792e+00 -1.152180685065203818e+02
-3.479853479853479925e+00 -1.152879658234558065e+02
-3.474969474969475058e+00 -1.153472454482854204e+02
-3.470085470085470192e+00 -1.151812883297147891e+02
-3.465201465201465325e+00 -1.151943919737402950e+02
-3.460317460317460458e+00 -1.153894480977066337e+02
-3.455433455433455592e+00 -1.153423140135582514e+02
-3.450549450549450725e+00 -1.151803603278175672e+02
-3.445665445665445858e+00 -1.151368175373897031e+02
-3.440781440781440992e+00 -1.153136768418653730e+02
-3.435897435897436125e+00 -1.153527915591049435e+02
-3.431013431013431259e+00 -1.152590039388254297e+02
-3.426129426129426392e+00 -1.152489681890734374e+02
-3.421245421245421525e+00 -1.150965278234873637e+02
-3.416361416361416659e+00 -1.152936764897923183e+02
-3.411477411477411792e+00 -1.153879682806739169e+02
-3.406593406593406925e+00 -1.153495481305171211e+02
-3.401709401709402059e+00 -1.154601970220540750e+02
-3.396825396825397192e+00 -1.154100325071365063e+02
-3.391941391941392325e+00 -1.153323504184134833e+02
-3.387057387057387459e+00 -1.151544176585190513e+02
-3.382173382173382592e+00 -1.151104425961105591e+02
-3.377289377289377725e+00 -1.151937854668376815e+02
-3.372405372405371971e+00 -1.152601343876899591e+02
-3.367521367521367104e+00 -1.153810809348883737e+02
-3.362637362637362237e+00 -1.153685367713696337e+02
-3.357753357753357371e+00 -1.152190687365131794e+02
-3.352869352869352504e+00 -1.152398017806886230e+02
-3.347985347985347637e+00 -1.153288022499584429e+02
-3.343101343101342771e+00 -1.152956019401412107e+02
-3.338217338217337904e+00 -1.152183759255580355e+02
-3.333333333333333037e+00 -1.151644395936734497e+02
-3.328449328449328171e+00 -1.151661981071687251e+02
-3.323565323565323304e+00 -1.150983204971071814e+02
-3.318681318681318437e+00 -1.149375469771840699e+02
-3.313797313797313571e+00 -1.149099608246769435e+02
-3.308913308913308704e+00 -1.150261813201816352e+02
-3.304029304029303837e+00 -1.151056028306810362e+02
-3.299145299145298971e+00 -1.151204461471355671e+02
-3.294261294261294104e+00 -1.151765386443014592e+02
-3.289377289377289237e+00 -1.151171223852201422e+02
-3.284493284493284371e+00 -1.149599991370508576e+02
-3.279609279609279504e+00 -1.151583424531283839e+02
-3.274725274725274637e+00 -1.152030040499304562e+02
-3.269841269841269771e+00 -1.150323062095116029e+02
-3.264957264957264904e+00 -1.151171819304781963e+02
-3.260073260073260037e+00 -1.152157297306963954e+02
-3.255189255189255171e+00 -1.152172364427794093e+02
-3.250305250305250304e+00 -1.151891593461450327e+02
-3.245421245421245438e+00 -1.152061242495343265e+02
-3.240537240537240571e+00 -1.151268899403265067e+02
-3.235653235653235704e+00 -1.151818023433802409e+02
-3.230769230769230838e+00 -1.153457763672776224e+02
-3.225885225885225971e+00 -1.153909342182102193e+02
-3.221001221001221104e+00 -1.152996631732524691e+02
-3.216117216117216238e+00 -1.151686092741121001e+02
-3.211233211233211371e+00 -1.152130166930111130e+02
-3.206349206349206504e+00 -1.153987326195191372e+02
-3.201465201465201638e+00 -1.153689440143237732e+02
-3.196581196581196771e+00 -1.153791846593141344e+02
-3.191697191697191904e+00 -1.152936872771242349e+02
-3.186813186813187038e+00 -1.152800509180040791e+02
-3.181929181929182171e+00 -1.153408729708421419e+02
-3.177045177045177304e+00 -1.153285935300202567e+02
-3.172161172161172438e+00 -1.154642461031132825e+02
-3.167277167277167571e+00 -1.155765029369389367e+02
-3.162393162393162704e+00 -1.156555018158274919e+02
-3.157509157509157838e+00 -1.157207420297894487e+02
-3.152625152625152971e+00 -1.156678072392953851e+02
-3.147741147741148104e+00 -1.153326022565799747e+02
-3.142857142857143238e+00 -1.151876715112002358e+02
-3.137973137973138371e+00 -1.152825191703420273e+02
-3.133089133089133504e+00 -1.153067779592716846e+02
-3.128205128205128638e+00 -1.153663978474248353e+02
-3.123321123321122883e+00 -1.154806254025371146e+02
-3.118437118437118016e+00 -1.155353159728334589e+02
-3.113553113553113150e+00 -1.155696116858858744e+02
-3.108669108669108283e+00 -1.155684833665956148e+02
-3.103785103785103416e+00 -1.156110295252733380e+02
-3.098901098901098550e+00 -1.158093015501204235e+02
-3.094017094017093683e+00 -1.159223314035619410e+02
-3.089133089133088816e+00 -1.157851568746358026e+02
-3.084249084249083950e+00 -1.156332367476524610e+02
-3.079365079365079083e+00 -1.155652136616242842e+02
-3.074481074481074216e+00 -1.155753705973387753e+02
-3.069597069597069350e+00 -1.155547793258595988e+02
-3.064713064713064483e+00 -1.155104301372875852e+02
-3.059829059829059617e+00 -1.153183918134416643e+02
-3.054945054945054750e+00 -1.153492371663630109e+02
-3.050061050061049883e+00 -1.155220006193394511e+02
-3.045177045177045017e+00 -1.154768669296790620e+02
-3.040293040293040150e+00 -1.154826217808114279e+02
-3.035409035409035283e+00 -1.154130205019325075e+02
-3.030525030525030417e+00 -1.154137182372703023e+02
-3.025641025641025550e+00 -1.154056257358872699e+02
-3.020757020757020683e+00 -1.154302033711884974e+02
-3.015873015873015817e+00 -1.154913298914396336e+02
-3.010989010989010950e+00 -1.153579448715171338e+02
-3.006105006105006083e+00 -1.152747585766356195e+02
-3.001221001221001217e+00 -1.153592309878540902e+02
-2.996336996336996350e+00 -1.154310276641257929e+02
-2.991452991452991483e+00 -1.153719725409762162e+02
-2.986568986568986617e+00 -1.152787623500383205e+02
-2.981684981684981750e+00 -1.153932380537672202e+02
-2.976800976800976883e+00 -1.154167677501210107e+02
-2.971916971916972017e+00 -1.154205742091967011e+02
-2.967032967032967150e+00 -1.153939770743300386e+02
-2.962148962148962283e+00 -1.154084441922260567e+02
-2.957264957264957417e+00 -1.153728105099973789e+02
-2.952380952380952550e+00 -1.150219008621467367e+02
-2.947496947496947683e+00 -1.148445450800979302e+02
-2.942612942612942817e+00 -1.148497246345400242e+02
-2.937728937728937950e+00 -1.148598231985681366e+02
-2.932844932844933084e+00 -1.149230135177262468e+02
-2.927960927960928217e+00 -1.151767754204690419e+02
-2.923076923076923350e+00 -1.154127763419508881e+02
-2.918192918192918484e+00 -1.154054801056145294e+02
-2.913308913308913617e+00 -1.153339688729789430e+02
-2.908424908424908750e+00 -1.152823250944214237e+02
-2.903540903540903884e+00 -1.152415241190667103e+02
-2.898656898656899017e+00 -1.153230123332743631e+02
-2.893772893772894150e+00 -1.153999329565278487e+02
-2.888888888888889284e+00 -1.153703535728734408e+02
-2.884004884004884417e+00 -1.153670509155195987e+02
-2.879120879120879550e+00 -1.153130899090287755e+02
-2.874236874236874684e+00 -1.152538908700728513e+02
-2.869352869352868929e+00 -1.153422598360538416e+02
-2.864468864468864062e+00 -1.154872349394926800e+02
-2.859584859584859196e+00 -1.154755982336878759e+02
-2.854700854700854329e+00 -1.152941841583014337e+02
-2.849816849816849462e+00 -1.153538595094832999e+02
-2.844932844932844596e+00 -1.156598195477155002e+02
-2.840048840048839729e+00 -1.158149681274385046e+02
-2.835164835164834862e+00 -1.157529086650067285e+02
-2.830280830280829996e+00 -1.155964934757864171e+02
-2.825396825396825129e+00 -1.154707600150796765e+02
-2.820512820512820262e+00 -1.153901765893355389e+02
-2.815628815628815396e+00 -1.155017861210931187e+02
-2.810744810744810529e+00 -1.156939185549734219e+02
-2.805860805860805662e+00 -1.157833146128443218e+02
-2.800976800976800796e+00 -1.157676024842422748e+02
-2.796092796092795929e+00 -1.154852315228375517e+02
-2.791208791208791062e+00 -1.154477902406988363e+02
-2.786324786324786196e+00 -1.155813615714720441e+02
-2.781440781440781329e+00 -1.154770748435261964e+02
-2.776556776556776462e+00 -1.154690494426341161e+02
-2.771672771672771596e+00 -1.155841710725685658e+02
-2.766788766788766729e+00 -1.155458834793415406e+02
-2.761904761904761862e+00 -1.155366661644017370e+02
-2.757020757020756996e+00 -1.155278066040245477e+02
-2.752136752136752129e+00 -1.155392388960967196e+02
-2.747252747252747263e+00 -1.156702895952770405e+02
-2.742368742368742396e+00 -1.155939921478887555e+02
-2.737484737484737529e+00 -1.154985565512451871e+02
-2.732600732600732663e+00 -1.157784375906883980e+02
-2.727716727716727796e+00 -1.159654475979861985e+02
-2.722832722832722929e+00 -1.159076764692813981e+02
-2.717948717948718063e+00 -1.158811826660808464e+02
-2.713064713064713196e+00 -1.157224798567197581e+02
-2.708180708180708329e+00 -1.155699174036586783e+02
-2.703296703296703463e+00 -1.155074842931910837e+02
-2.698412698412698596e+00 -1.155617511327315441e+02
-2.693528693528693729e+00 -1.155672253774772997e+02
-2.688644688644688863e+00 -1.155554670985579833e+02
-2.683760683760683996e+00 -1.157181285111629734e+02
-2.678876678876679129e+00 -1.156770167208973987e+02
-2.673992673992674263e+00 -1.156368679914145901e+02
-2.669108669108669396e+00 -1.156324375062881415e+02
-2.664224664224664529e+00 -1.156070260133398051e+02
-2.659340659340659663e+00 -1.156513436273319684e+02
-2.654456654456654796e+00 -1.156711802107395215e+02
-2.649572649572649929e+00 -1.156837483564424645e+02
-2.644688644688645063e+00 -1.155724928248146455e+02
-2.639804639804640196e+00 -1.155951527895171864e+02
-2.634920634920635329e+00 -1.157840895782249078e+02
-2.630036630036630463e+00 -1.158451403999140155e+02
-2.625152625152625596e+00 -1.157318515478542196e+02
-2.620268620268619841e+00 -1.155923013206690371e+02
-2.615384615384614975e+00 -1.157201926393535274e+02
-2.610500610500610108e+00 -1.158107759974819828e+02
-2.605616605616605241e+00 -1.159176453913896125e+02
-2.600732600732600375e+00 -1.159528005894902378e+02
-2.595848595848595508e+00 -1.157551399364304530e+02
-2.590964590964590641e+00 -1.157326712234659425e+02
-2.586080586080585775e+00 -1.156553206576838164e+02
-2.581196581196580908e+00 -1.156347182901946553e+02
-2.576312576312576041e+00 -1.158963090868812316e+02
-2.571428571428571175e+00 -1.159704129162234949e+02
-2.566544566544566308e+00 -1.158476550691696758e+02
-2.561660561660561441e+00 -1.159561435257786570e+02
-2.556776556776556575e+00 -1.159859308984189568e+02
-2.551892551892551708e+00 -1.158631466899013986e+02
-2.547008547008546842e+00 -1.158558333219073688e+02
-2.542124542124541975e+00 -1.159215161047744971e+02
-2.537240537240537108e+00 -1.159006623374529568e+02
-2.532356532356532242e+00 -1.159491333994287459e+02
-2.527472527472527375e+00 -1.157848346345827792e+02
-2.522588522588522508e+00 -1.157827006591822681e+02
-2.517704517704517642e+00 -1.159398108712102555e+02
-2.512820512820512775e+00 -1.157263182141056177e+02
-2.507936507936507908e+00 -1.157314961918301037e+02
-2.503052503052503042e+00 -1.158571798855764143e+02
-2.498168498168498175e+00 -1.158254206773197552e+02
-2.493284493284493308e+00 -1.158861250513382686e+02
-2.488400488400488442e+00 -1.160180092793900286e+02
-2.483516483516483575e+00 -1.161010490232100096e+02
-2.478632478632478708e+00 -1.159582595105842699e+02
-2.473748473748473842e+00 -1.159992618144014500e+02
-2.468864468864468975e+00 -1.160138272108924298e+02
-2.463980463980464108e+00 -1.157957720280269029e+02
-2.459096459096459242e+00 -1.159178356122155833e+02
-2.454212454212454375e+00 -1.158693138460736520e+02
-2.449328449328449508e+00 -1.157036698029739625e+02
-2.444444444444444642e+00 -1.158211895400646370e+02
-2.439560439560439775e+00 -1.159739365694421878e+02
-2.434676434676434909e+00 -1.160131398551509960e+02
-2.429792429792430042e+00 -1.159505014051760270e+02
-2.424908424908425175e+00 -1.156479115655051970e+02
-2.420024420024420309e+00 -1.154682141680830227e+02
-2.415140415140415442e+00 -1.154725993259993686e+02
-2.410256410256410575e+00 -1.153568262305043532e+02
-2.405372405372405709e+00 -1.154252220215103932e+02
-2.400488400488400842e+00 -1.156041617423260135e+02
-2.395604395604395975e+00 -1.155837414964128698e+02
-2.390720390720391109e+00 -1.156821189342719691e+02
-2.385836385836386242e+00 -1.157344555737923599e+02
-2.380952380952381375e+00 -1.157265101858505005e+02
-2.376068376068376509e+00 -1.157938264145163600e+02
-2.371184371184370754e+00 -1.156213723837038145e+02
-2.366300366300365887e+00 -1.156071701205254385e+02
-2.361416361416361021e+00 -1.156960849128169571e+02
-2.356532356532356154e+00 -1.155959009286056158e+02
-2.351648351648351287e+00 -1.156254471773109316e+02
-2.346764346764346421e+00 -1.157404763005477975e+02
-2.341880341880341554e+00 -1.156366646459644443e+02
-2.336996336996336687e+00 -1.154895799518324679e+02
-2.332112332112331821e+00 -1.155379772094373720e+02
-2.327228327228326954e+00 -1.156989714454250588e+02
-2.322344322344322087e+00 -1.155883122611548117e+02
-2.317460317460317221e+00 -1.154201686846844837e+02
-2.312576312576312354e+00 -1.153973612181464148e+02
-2.307692307692307487e+00 -1.155493133880248706e+02
-2.302808302808302621e+00 -1.156337009508447409e+02
-2.297924297924297754e+00 -1.156806227304442700e+02
-2.293040293040292887e+00 -1.158817340829555178e+02
-2.288156288156288021e+00 -1.158545991124622674e+02
-2.283272283272283154e+00 -1.157729551951810407e+02
-2.278388278388278287e+00 -1.157334519927514975e+02
-2.273504273504273421e+00 -1.158729477307139462e+02
-2.268620268620268554e+00 -1.157962328239392349e+02
-2.263736263736263687e+00 -1.156543748357897385e+02
-2.258852258852258821e+00 -1.156376910280759063e+02
-2.253968253968253954e+00 -1.155616927311301509e+02
-2.249084249084249088e+00 -1.156295621962541418e+02
-2.244200244200244221e+00 -1.157125636641696076e+02
-2.239316239316239354e+00 -1.156309435164606612e+02
-2.234432234432234488e+00 -1.155077308547988082e+02
-2.229548229548229621e+00 -1.155729882248376583e+02
-2.224664224664224754e+00 -1.155669348576500681e+02
-2.219780219780219888e+00 -1.155370161628281096e+02
-2.214896214896215021e+00 -1.153314666364772449e+02
-2.210012210012210154e+00 -1.150874233988580073e+02
-2.205128205128205288e+00 -1.153328770019124079e+02
-2.200244200244200421e+00 -1.155381878289546762e+02
-2.195360195360195554e+00 -1.154631664256326076e+02
-2.190476190476190688e+00 -1.155558052258620449e+02
-2.185592185592185821e+00 -1.155922401365635466e+02
-2.180708180708180954e+00 -1.156323465847485750e+02
-2.175824175824176088e+00 -1.156000036387428906e+02
-2.170940170940171221e+00 -1.154661897577249476e+02
-2.166056166056166354e+00 -1.154404875428441812e+02
-2.161172161172161488e+00 -1.155013914228549652e+02
-2.156288156288156621e+00 -1.155362173864289161e+02
-2.151404151404151754e+00 -1.155851708917569312e+02
-2.146520146520146888e+00 -1.156503048825553748e+02
-2.141636141636142021e+00 -1.156145061732263315e+02
-2.136752136752137154e+00 -1.155655518832990936e+02
-2.131868131868132288e+00 -1.155814609772360768e+02
-2.126984126984127421e+00 -1.155323443490038926e+02
-2.122100122100121666e+00 -1.155788747434876882e+02
-2.117216117216116800e+00 -1.158185414869175389e+02
-2.112332112332111933e+00 -1.158905723934265239e+02
-2.107448107448107066e+00 -1.158488253059515785e+02
-2.102564102564102200e+00 -1.159601628107669740e+02
-2.097680097680097333e+00 -1.160697533342283947e+02
-2.092796092796092466e+00 -1.161462169275383047e+02
-2.087912087912087600e+00 -1.159665559875986105e+02
-2.083028083028082733e+00 -1.158443274876003386e+02
-2.078144078144077866e+00 -1.157853849088848364e+02
-2.073260073260073000e+00 -1.157578201141912331e+02
-2.068376068376068133e+00 -1.157134520279959986e+02
-2.063492063492063266e+00 -1.154617894036861827e+02
-2.058608058608058400e+00 -1.154597140513859017e+02
-2.053724053724053533e+00 -1.154587304033904331e+02
-2.048840048840048667e+00 -1.156059119193916018e+02
-2.043956043956043800e+00 -1.157496661892837011e+02
-2.039072039072038933e+00 -1.158415422521869544e+02
-2.034188034188034067e+00 -1.157261327318258992e+02
-2.029304029304029200e+00 -1.154975681007568937e+02
-2.024420024420024333e+00 -1.154444005372922391e+02
-2.019536019536019467e+00 -1.154592763823971211e+02
-2.014652014652014600e+00 -1.156424310019324508e+02
-2.009768009768009733e+00 -1.157620623322862627e+02
-2.004884004884004867e+00 -1.158070113366696177e+02
-2.000000000000000000e+00 -1.157422887738324988e+02
-1.995115995115995133e+00 -1.158070544016968597e+02
-1.990231990231990267e+00 -1.160414104233032617e+02
-1.985347985347985400e+00 -1.160913438663968833e+02
-1.980463980463980533e+00 -1.160320875831425411e+02
-1.975579975579975667e+00 -1.161068411423561741e+02
-1.970695970695970800e+00 -1.159989020237004951e+02
-1.965811965811965933e+00 -1.157104263701191940e+02
-1.960927960927961067e+00 -1.156045510001074206e+02
-1.956043956043956200e+00 -1.156693905213796540e+02
-1.951159951159951333e+00 -1.155548091152695775e+02
-1.946275946275946467e+00 -1.154315287331098006e+02
-1.941391941391941600e+00 -1.154326581257585218e+02
-1.936507936507936734e+00 -1.154539244465075143e+02
-1.931623931623931867e+00 -1.156046210170302402e+02
-1.926739926739927000e+00 -1.155443720720708143e+02
-1.921855921855922134e+00 -1.155103020683649788e+02
-1.916971916971917267e+00 -1.156829844021231821e+02
-1.912087912087912400e+00 -1.156317207804516158e+02
-1.907203907203907534e+00 -1.154405864855303037e+02
-1.902319902319902667e+00 -1.154185833254453257e+02
-1.897435897435897800e+00 -1.154108090832553870e+02
-1.892551892551892934e+00 -1.153241480957536425e+02
-1.887667887667888067e+00 -1.152541471236779245e+02
-1.882783882783883200e+00 -1.152828593018094949e+02
-1.877899877899878334e+00 -1.152704397814816275e+02
-1.873015873015873467e+00 -1.150448978748824516e+02
-1.868131868131868600e+00 -1.150633665936062613e+02
-1.863247863247863734e+00 -1.151705841096557492e+02
-1.858363858363858867e+00 -1.151724870507410259e+02
-1.853479853479854000e+00 -1.152669123381239871e+02
-1.848595848595849134e+00 -1.152743164368207687e+02
-1.843711843711844267e+00 -1.154943244548708776e+02
-1.838827838827839400e+00 -1.155613682397611655e+02
-1.833943833943834534e+00 -1.154262849725862026e+02
-1.829059829059829667e+00 -1.154205332481003836e+02
-1.824175824175824800e+00 -1.153321509494795976e+02
-1.819291819291819934e+00 -1.152840424384860540e+02
-1.814407814407815067e+00 -1.153881822580676726e+02
-1.809523809523810201e+00 -1.154763832662908527e+02
-1.804639804639805334e+00 -1.155505152783666745e+02
-1.799755799755800467e+00 -1.156294156110158156e+02
-1.794871794871795601e+00 -1.156316367029008774e+02
-1.789987789987790734e+00 -1.155537251734484130e+02
-1.785103785103785867e+00 -1.153708929111626276e+02
-1.780219780219781001e+00 -1.153344098256297769e+02
-1.775335775335776134e+00 -1.154707525031646185e+02
-1.770451770451771267e+00 -1.154712624884245855e+02
-1.765567765567766401e+00 -1.153711931617457083e+02
-1.760683760683761534e+00 -1.153165678020592821e+02
-1.755799755799756667e+00 -1.152243096169404168e+02
-1.750915750915751801e+00 -1.152827447040213542e+02
-1.746031746031745158e+00 -1.155526874487676281e+02
-1.741147741147740291e+00 -1.156239809417152031e+02
-1.736263736263735424e+00 -1.155940306650936407e+02
-1.731379731379730558e+00 -1.158424269503581456e+02
-1.726495726495725691e+00 -1.159464679326509895e+02
-1.721611721611720824e+00 -1.157767531993627301e+02
-1.716727716727715958e+00 -1.157939940885183461e+02
-1.711843711843711091e+00 -1.157985976137236008e+02
-1.706959706959706224e+00 -1.158010004280620961e+02
-1.702075702075701358e+00 -1.155717074098122339e+02
-1.697191697191696491e+00 -1.154667587120521119e+02
-1.692307692307691624e+00 -1.155235194983614377e+02
-1.687423687423686758e+00 -1.155665439082743973e+02
-1.682539682539681891e+00 -1.156048636246126904e+02
-1.677655677655677025e+00 -1.155684481302043594e+02
-1.672771672771672158e+00 -1.156544854209947459e+02
-1.667887667887667291e+00 -1.155762246938655977e+02
-1.663003663003662425e+00 -1.155543732832668979e+02
-1.658119658119657558e+00 -1.155445040307917139e+02
-1.653235653235652691e+00 -1.156587911582897448e+02
-1.648351648351647825e+00 -1.158159965782921574e+02
-1.643467643467642958e+00 -1.157449341891442316e+02
-1.638583638583638091e+00 -1.157673144190821688e+02
-1.633699633699633225e+00 -1.157490863940954569e+02
-1.628815628815628358e+00 -1.157340391756569318e+02
-1.623931623931623491e+00 -1.156609855298461014e+02
-1.619047619047618625e+00 -1.156868747742729084e+02
-1.614163614163613758e+00 -1.156217044799022915e+02
-1.609279609279608891e+00 -1.155376104417665886e+02
-1.604395604395604025e+00 -1.155666669608824293e+02
-1.599511599511599158e+00 -1.154324808038534229e+02
-1.594627594627594291e+00 -1.155116386075041532e+02
-1.589743589743589425e+00 -1.155672248157646607e+02
-1.584859584859584558e+00 -1.156267150795606824e+02
-1.579975579975579691e+00 -1.155999373092534768e+02
-1.575091575091574825e+00 -1.156114181806715919e+02
-1.570207570207569958e+00 -1.156043209116166395e+02
-1.565323565323565091e+00 -1.156318753478936117e+02
-1.560439560439560225e+00 -1.156570619887957463e+02
-1.555555555555555358e+00 -1.154574647406682999e+02
-1.550671550671550492e+00 -1.154954550900351933e+02
-1.545787545787545625e+00 -1.156871704632685010e+02
-1.540903540903540758e+00 -1.158264394530893924e+02
-1.536019536019535892e+00 -1.159119006031926631e+02
-1.531135531135531025e+00 -1.159786558912713588e+02
-1.526251526251526158e+00 -1.158581278924408480e+02
-1.521367521367521292e+00 -1.156355018263881220e+02
-1.516483516483516425e+00 -1.154698299063718139e+02
-1.511599511599511558e+00 -1.153886316859325234e+02
-1.506715506715506692e+00 -1.154568495364294876e+02
-1.501831501831501825e+00 -1.155816170335799740e+02
-1.496947496947496958e+00 -1.156007727232653508e+02
-1.492063492063492092e+00 -1.156008660430143067e+02
-1.487179487179487225e+00 -1.155714350215035608e+02
-1.482295482295482358e+00 -1.155312788832234503e+02
-1.477411477411477492e+00 -1.154708478903542925e+02
-1.472527472527472625e+00 -1.155255156989881300e+02
-1.467643467643467758e+00 -1.156921996327691318e+02
-1.462759462759462892e+00 -1.157402210803362976e+02
-1.457875457875458025e+00 -1.157866705695401492e+02
-1.452991452991453158e+00 -1.157435314484836653e+02
-1.448107448107448292e+00 -1.157609035200807170e+02
-1.443223443223443425e+00 -1.157545664776510108e+02
-1.438339438339438559e+00 -1.158250072177193744e+02
-1.433455433455433692e+00 -1.159806795991387816e+02
-1.428571428571428825e+00 -1.157304911805399854e+02
-1.423687423687423959e+00 -1.154134855894040186e+02
-1.418803418803419092e+00 -1.153593362846678048e+02
-1.413919413919414225e+00 -1.154149714163695535e+02
-1.409035409035409359e+00 -1.155551146515137049e+02
-1.404151404151404492e+00 -1.156435631571352332e+02
-1.399267399267399625e+00 -1.156342975569475584e+02
-1.394383394383394759e+00 -1.157520723106697602e+02
-1.389499389499389892e+00 -1.156074477064112074e+02
-1.384615384615385025e+00 -1.156304290847830885e+02
-1.379731379731380159e+00 -1.158216604589613183e+02
-1.374847374847375292e+00 -1.156502537369639185e+02
-1.369963369963370425e+00 -1.157380677546753134e+02
-1.365079365079365559e+00 -1.157287152950974871e+02
-1.360195360195360692e+00 -1.157467193919936221e+02
-1.355311355311355825e+00 -1.156783964952115866e+02
-1.350427350427350959e+00 -1.156083973140311798e+02
-1.345543345543346092e+00 -1.157055767772401822e+02
-1.340659340659341225e+00 -1.156868769507227768e+02
-1.335775335775336359e+00 -1.158257667418719592e+02
-1.330891330891331492e+00 -1.159114572802816383e+02
-1.326007326007326625e+00 -1.157613103026598935e+02
-1.321123321123321759e+00 -1.156281684938478094e+02
-1.316239316239316892e+00 -1.156586459370345210e+02
-1.311355311355312026e+00 -1.155289984906690250e+02
-1.306471306471307159e+00 -1.154688006273148915e+02
-1.301587301587302292e+00 -1.157129202461980526e+02
-1.296703296703297426e+00 -1.158372109673002370e+02
-1.291819291819292559e+00 -1.157920634799314286e+02
-1.286935286935287692e+00 -1.158043661712663805e+02
-1.282051282051282826e+00 -1.157481989983233603e+02
-1.277167277167277959e+00 -1.157852601570494500e+02
-1.272283272283273092e+00 -1.155440092817209461e+02
-1.267399267399268226e+00 -1.153897373631273950e+02
-1.262515262515263359e+00 -1.157286939912744828e+02
-1.257631257631258492e+00 -1.158053901759439270e+02
-1.252747252747253626e+00 -1.156762505342967273e+02
-1.247863247863246983e+00 -1.156018194589152159e+02
-1.242979242979242116e+00 -1.155171417617453358e+02
-1.238095238095237249e+00 -1.154229554042244530e+02
-1.233211233211232383e+00 -1.154793090846436883e+02
-1.228327228327227516e+00 -1.154740548616853033e+02
-1.223443223443222649e+00 -1.154379707195866729e+02
-1.218559218559217783e+00 -1.153894511046937907e+02
-1.213675213675212916e+00 -1.152843847572240321e+02
-1.208791208791208049e+00 -1.154411343019817764e+02
-1.203907203907203183e+00 -1.155720986128838632e+02
-1.199023199023198316e+00 -1.155920176879733532e+02
-1.194139194139193449e+00 -1.155804794639099669e+02
-1.189255189255188583e+00 -1.155488282774816184e+02
-1.184371184371183716e+00 -1.156170313386397339e+02
-1.179487179487178850e+00 -1.155400298583786878e+02
-1.174603174603173983e+00 -1.154539696657608658e+02
-1.169719169719169116e+00 -1.155113073485054400e+02
-1.164835164835164250e+00 -1.153499278620520272e+02
-1.159951159951159383e+00 -1.153553408333284267e+02
-1.155067155067154516e+00 -1.155135349431125036e+02
-1.150183150183149650e+00 -1.154111927007557057e+02
-1.145299145299144783e+00 -1.153804667549121348e+02
-1.140415140415139916e+00 -1.153920353266757957e+02
-1.135531135531135050e+00 -1.154460689890150036e+02
-1.130647130647130183e+00 -1.156063595219107043e+02
-1.125763125763125316e+00 -1.156460012609336871e+02
-1.120879120879120450e+00 -1.157792150740359318e+02
-1.115995115995115583e+00 -1.157310680929868170e+02
-1.111111111111110716e+00 -1.156194454852548290e+02
-1.106227106227105850e+00 -1.156785500991244646e+02
-1.101343101343100983e+00 -1.156123333858870410e+02
-1.096459096459096116e+00 -1.154958001073944160e+02
-1.091575091575091250e+00 -1.156109550122437213e+02
-1.086691086691086383e+00 -1.157233212140950798e+02
-1.081807081807081516e+00 -1.155593337793647777e+02
-1.076923076923076650e+00 -1.156206494960176059e+02
-1.072039072039071783e+00 -1.157390498450263578e+02
-1.067155067155066916e+00 -1.157377158416426965e+02
-1.062271062271062050e+00 -1.157276734223675163e+02
-1.057387057387057183e+00 -1.154396017975564632e+02
-1.052503052503052317e+00 -1.155043978635274158e+02
-1.047619047619047450e+00 -1.157278659369146254e+02
-1.042735042735042583e+00 -1.157353437412680535e+02
-1.037851037851037717e+00 -1.157244630518302273e+02
-1.032967032967032850e+00 -1.157726581391312379e+02
-1.028083028083027983e+00 -1.158715773078691598e+02
-1.023199023199023117e+00 -1.157901046878605484e+02
-1.018315018315018250e+00 -1.157600391529158799e+02
-1.013431013431013383e+00 -1.157808240074863875e+02
-1.008547008547008517e+00 -1.158453563453446122e+02
-1.003663003663003650e+00 -1.157369085855384299e+02
-9.987789987789987833e-01 -1.158350674318750180e+02
-9.938949938949939167e-01 -1.159295757256677462e+02
-9.890109890109890500e-01 -1.159718205838621543e+02
-9.841269841269841834e-01 -1.160651617675164005e+02
-9.792429792429793167e-01 -1.161096066553332804e+02
-9.743589743589744501e-01 -1.160201468909115192e+02
-9.694749694749695834e-01 -1.157633415720110435e+02
-9.645909645909647168e-01 -1.156651456192469851e+02
-9.597069597069598501e-01 -1.157468746654361382e+02
-9.548229548229549835e-01 -1.158643317260706027e+02
-9.499389499389501168e-01 -1.159873507047586543e+02
-9.450549450549452501e-01 -1.162296597027366545e+02
-9.401709401709403835e-01 -1.162600920993533862e+02
-9.352869352869355168e-01 -1.162219981539513327e+02
-9.304029304029306502e-01 -1.163525919380988682e+02
-9.255189255189257835e-01 -1.163475876864866052e+02
-9.206349206349209169e-01 -1.160574250594989252e+02
-9.157509157509160502e-01 -1.159377817705353806e+02
-9.108669108669111836e-01 -1.159415723274719880e+02
-9.059829059829063169e-01 -1.158829898975624246e+02
-9.010989010989014503e-01 -1.157300135324575194e+02
-8.962148962148965836e-01 -1.157619571951425428e+02
-8.913308913308917170e-01 -1.158308929773972693e+02
-8.864468864468868503e-01 -1.159245950946639709e+02
-8.815628815628819837e-01 -1.160282963337239153e+02
-8.766788766788771170e-01 -1.159154759536531429e+02
-8.717948717948722503e-01 -1.159061900160785399e+02
-8.669108669108673837e-01 -1.158514956518978920e+02
-8.620268620268625170e-01 -1.158205829730492411e+02
-8.571428571428576504e-01 -1.158450449101962363e+02
-8.522588522588527837e-01 -1.157632147413220878e+02
-8.473748473748479171e-01 -1.155918040815031986e+02
-8.424908424908430504e-01 -1.156216502003716897e+02
-8.376068376068381838e-01 -1.159122986443840233e+02
-8.327228327228333171e-01 -1.160905636257445650e+02
-8.278388278388284505e-01 -1.160685470125905852e+02
-8.229548229548235838e-01 -1.158272961931613168e+02
-8.180708180708187172e-01 -1.156947888529017803e+02
-8.131868131868138505e-01 -1.156950057216016461e+02
-8.083028083028089839e-01 -1.157104116296736152e+02
-8.034188034188041172e-01 -1.158524462739626983e+02
-7.985347985347992505e-01 -1.159497118163220080e+02
-7.936507936507943839e-01 -1.158419733606833688e+02
-7.887667887667895172e-01 -1.157960664332293419e+02
-7.838827838827846506e-01 -1.158997096311663881e+02
-7.789987789987797839e-01 -1.158756533790353984e+02
-7.741147741147749173e-01 -1.158091565091025075e+02
-7.692307692307700506e-01 -1.157633408449831194e+02
-7.643467643467651840e-01 -1.159402479757852547e+02
-7.594627594627603173e-01 -1.159378011795236887e+02
-7.545787545787554507e-01 -1.158668405958221825e+02
-7.496947496947505840e-01 -1.161102897400588887e+02
-7.448107448107439410e-01 -1.162350409482073132e+02
-7.399267399267390743e-01 -1.161854423386813551e+02
-7.350427350427342077e-01 -1.161974300249129755e+02
-7.301587301587293410e-01 -1.160321341835102089e+02
-7.252747252747244744e-01 -1.158299100712729910e+02
-7.203907203907196077e-01 -1.158793867858558002e+02
-7.155067155067147411e-01 -1.157418360669010582e+02
-7.106227106227098744e-01 -1.155888480028363290e+02
-7.057387057387050078e-01 -1.156740118992148325e+02
-7.008547008547001411e-01 -1.159088357500384632e+02
-6.959706959706952745e-01 -1.160547157929464390e+02
-6.910866910866904078e-01 -1.159711015604253390e+02
-6.862026862026855412e-01 -1.158379346687444098e+02
-6.813186813186806745e-01 -1.159112848377117189e+02
-6.764346764346758079e-01 -1.160059667698753714e+02
-6.715506715506709412e-01 -1.159719148649520690e+02
-6.666666666666660745e-01 -1.159094927739663206e+02
-6.617826617826612079e-01 -1.159961004048953725e+02
-6.568986568986563412e-01 -1.162180567301589065e+02
-6.520146520146514746e-01 -1.161490660785258910e+02
-6.471306471306466079e-01 -1.160888607076022652e+02
-6.422466422466417413e-01 -1.160230070249336904e+02
-6.373626373626368746e-01 -1.157687768496973888e+02
-6.324786324786320080e-01 -1.157842968091071754e+02
-6.275946275946271413e-01 -1.159661362954020092e+02
-6.227106227106222747e-01 -1.160184527034096078e+02
-6.178266178266174080e-01 -1.159440189322367729e+02
-6.129426129426125414e-01 -1.158645201463077825e+02
-6.080586080586076747e-01 -1.159346815601380740e+02
-6.031746031746028081e-01 -1.159255026777182849e+02
-5.982905982905979414e-01 -1.160158118357466748e+02
-5.934065934065930747e-01 -1.161010595441832436e+02
-5.885225885225882081e-01 -1.160361839005198590e+02
-5.836385836385833414e-01 -1.160546529572038708e+02
-5.787545787545784748e-01 -1.160331500930750224e+02
-5.738705738705736081e-01 -1.159917028965106454e+02
-5.689865689865687415e-01 -1.161208386202548013e+02
-5.641025641025638748e-01 -1.161620742858404185e+02
-5.592185592185590082e-01 -1.161908910227619174e+02
-5.543345543345541415e-01 -1.161975755959264944e+02
-5.494505494505492749e-01 -1.161199303653732784e+02
-5.445665445665444082e-01 -1.160808699075914205e+02
-5.396825396825395416e-01 -1.160723328331023794e+02
-5.347985347985346749e-01 -1.162508263033078038e+02
-5.299145299145298083e-01 -1.162764158990860750e+02
-5.250305250305249416e-01 -1.162078504644218100e+02
-5.201465201465200749e-01 -1.162530701772723916e+02
-5.152625152625152083e-01 -1.162252614587664254e+02
-5.103785103785103416e-01 -1.161133799798723203e+02
-5.054945054945054750e-01 -1.160329326571095123e+02
-5.006105006105006083e-01 -1.159891447997622294e+02
-4.957264957264957417e-01 -1.162039025618482668e+02
-4.908424908424908750e-01 -1.162771971044984127e+02
-4.859584859584860084e-01 -1.160383348396861152e+02
-4.810744810744811417e-01 -1.159218367261960623e+02
-4.761904761904762751e-01 -1.159300975376520029e+02
-4.713064713064714084e-01 -1.158747382335272391e+02
-4.664224664224665418e-01 -1.159207189634204980e+02
-4.615384615384616751e-01 -1.160009778406695915e+02
-4.566544566544568085e-01 -1.159003329274761143e+02
-4.517704517704519418e-01 -1.158282089912936215e+02
-4.468864468864470751e-01 -1.158182538767896119e+02
-4.420024420024422085e-01 -1.158156111672360709e+02
-4.371184371184373418e-01 -1.158396948756154927e+02
-4.322344322344324752e-01 -1.158904590620631438e+02
-4.273504273504276085e-01 -1.159121062903949735e+02
-4.224664224664227419e-01 -1.159911635560012826e+02
-4.175824175824178752e-01 -1.160914212369212635e+02
-4.126984126984130086e-01 -1.160173726691080134e+02
-4.078144078144081419e-01 -1.158673088092789101e+02
-4.029304029304032753e-01 -1.158319666689632470e+02
-3.980463980463984086e-01 -1.159134030997944222e+02
-3.931623931623935420e-01 -1.159374386750658061e+02
-3.882783882783886753e-01 -1.158473864495559269e+02
-3.833943833943838086e-01 -1.159567496736772796e+02
-3.785103785103789420e-01 -1.160061888276523092e+02
-3.736263736263740753e-01 -1.159914091946368444e+02
-3.687423687423692087e-01 -1.159935631104242901e+02
-3.638583638583643420e-01 -1.158228228883763933e+02
-3.589743589743594754e-01 -1.157198829248313245e+02
-3.540903540903546087e-01 -1.158454092477723236e+02
-3.492063492063497421e-01 -1.158769780038920771e+02
-3.443223443223448754e-01 -1.158471816971645154e+02
-3.394383394383400088e-01 -1.156979651447964699e+02
-3.345543345543351421e-01 -1.156522614172943122e+02
-3.296703296703302755e-01 -1.157807360146455409e+02
-3.247863247863254088e-01 -1.157164864353905500e+02
-3.199023199023205422e-01 -1.155951649404093757e+02
-3.150183150183156755e-01 -1.154503834386771075e+02
-3.101343101343108088e-01 -1.154646129568094182e+02
-3.052503052503059422e-01 -1.155162679999380373e+02
-3.003663003663010755e-01 -1.154218328243468079e+02
-2.954822954822962089e-01 -1.153715294556091209e+02
-2.905982905982913422e-01 -1.156231987838622643e+02
-2.857142857142864756e-01 -1.157403243810840081e+02
-2.808302808302816089e-01 -1.157062784447141439e+02
-2.759462759462767423e-01 -1.156826699178549518e+02
-2.710622710622718756e-01 -1.157309274735187614e+02
-2.661782661782670090e-01 -1.159168587815673845e+02
-2.612942612942621423e-01 -1.158926175199573265e+02
-2.564102564102572757e-01 -1.158404232306300372e+02
-2.515262515262524090e-01 -1.159509799658018068e+02
-2.466422466422457660e-01 -1.161171572989346714e+02
-2.417582417582408993e-01 -1.160366764041903878e+02
-2.368742368742360327e-01 -1.159124451236058206e+02
-2.319902319902311660e-01 -1.159284434589095838e+02
-2.271062271062262994e-01 -1.159783017108228478e+02
-2.222222222222214327e-01 -1.160080628644053604e+02
-2.173382173382165661e-01 -1.159438829469466157e+02
-2.124542124542116994e-01 -1.156972297716220766e+02
-2.075702075702068328e-01 -1.155217697202241425e+02
-2.026862026862019661e-01 -1.156075812656335700e+02
-1.978021978021970995e-01 -1.157519192209988148e+02
-1.929181929181922328e-01 -1.158427911301220234e+02
-1.880341880341873662e-01 -1.159078346040685545e+02
-1.831501831501824995e-01 -1.159634844512717962e+02
-1.782661782661776328e-01 -1.159218042563705637e+02
-1.733821733821727662e-01 -1.159783934411583459e+02
-1.684981684981678995e-01 -1.160593106509222849e+02
-1.636141636141630329e-01 -1.162049734046991034e+02
-1.587301587301581662e-01 -1.161774723334630721e+02
-1.538461538461532996e-01 -1.158357251247702493e+02
-1.489621489621484329e-01 -1.156854036685473943e+02
-1.440781440781435663e-01 -1.157867206196750089e+02
-1.391941391941386996e-01 -1.159127942687152455e+02
-1.343101343101338330e-01 -1.159252017295270178e+02
-1.294261294261289663e-01 -1.159181795347309532e+02
-1.245421245421240997e-01 -1.158758862911232086e+02
-1.196581196581192330e-01 -1.159064769812663087e+02
-1.147741147741143664e-01 -1.159603640250666103e+02
-1.098901098901094997e-01 -1.159602386035005708e+02
-1.050061050061046330e-01 -1.160681855864311558e+02
-1.001221001220997664e-01 -1.162747886891470586e+02
-9.523809523809489974e-02 -1.164096562466668416e+02
-9.035409035409003309e-02 -1.163407702657088976e+02
-8.547008547008516643e-02 -1.161414685290963291e+02
-8.058608058608029978e-02 -1.160689381430520086e+02
-7.570207570207543313e-02 -1.160868234247400324e+02
-7.081807081807056647e-02 -1.161113671510479861e+02
-6.593406593406569982e-02 -1.162772228014444522e+02
-6.105006105006083317e-02 -1.163507939160489713e+02
-5.616605616605596651e-02 -1.163243827153491026e+02
-5.128205128205109986e-02 -1.162424498084162394e+02
-4.639804639804623321e-02 -1.160683942047726447e+02
-4.151404151404136655e-02 -1.161346409019799495e+02
-3.663003663003649990e-02 -1.161773027729060601e+02
-3.174603174603163325e-02 -1.160538485830821855e+02
-2.686202686202676659e-02 -1.159777476147948221e+02
-2.197802197802189994e-02 -1.160488986050697804e+02
-1.709401709401703329e-02 -1.161185314182080077e+02
-1.221001221001216663e-02 -1.160253983259216994e+02
-7.326007326007299980e-03 -1.159576343856148952e+02
-2.442002442002433327e-03 -1.159410572780912503e+02
2.442002442002433327e-03 -1.158974030640058288e+02
7.326007326007299980e-03 -1.160891244530504451e+02
1.221001221001216663e-02 -1.164657987370875105e+02
1.709401709401703329e-02 -1.164663543975911608e+02
2.197802197802189994e-02 -1.162864615683853629e+02
2.686202686202676659e-02 -1.162995955624223257e+02
3.174603174603163325e-02 -1.163962117511021859e+02
3.663003663003649990e-02 -1.163311717756941874e+02
4.151404151404136655e-02 -1.161741081425211775e+02
4.639804639804623321e-02 -1.160756756668922662e+02
5.128205128205109986e-02 -1.161001581506180003e+02
5.616605616605596651e-02 -1.160174299173524162e+02
6.105006105006083317e-02 -1.159857714314038191e+02
6.593406593406569982e-02 -1.161091266513519429e+02
7.081807081807056647e-02 -1.162311190263562963e+02
7.570207570207543313e-02 -1.163038313986185557e+02
8.058608058608029978e-02 -1.161914690437559869e+02
8.547008547008516643e-02 -1.161206249836104973e+02
9.035409035409003309e-02 -1.161474909456795217e+02
9.523809523809489974e-02 -1.162105579412180845e+02
1.001221001220997664e-01 -1.163105786321297472e+02
1.050061050061046330e-01 -1.163361867975486774e+02
1.098901098901094997e-01 -1.162372834055992428e+02
1.147741147741143664e-01 -1.162239912753058491e+02
1.196581196581192330e-01 -1.161428436528946975e+02
1.245421245421240997e-01 -1.159204222540973461e+02
1.294261294261289663e-01 -1.158662541436798676e+02
1.343101343101338330e-01 -1.160042032602820683e+02
1.391941391941386996e-01 -1.161933246366005932e+02
1.440781440781435663e-01 -1.163179028865623934e+02
1.489621489621484329e-01 -1.162602135153413343e+02
1.538461538461532996e-01 -1.160767914639079095e+02
1.587301587301581662e-01 -1.159473257926283196e+02
1.636141636141630329e-01 -1.158800260174304810e+02
1.684981684981678995e-01 -1.159024031253510998e+02
1.733821733821727662e-01 -1.161057132146403319e+02
1.782661782661776328e-01 -1.160235170053178422e+02
1.831501831501824995e-01 -1.157394317962201455e+02
1.880341880341873662e-01 -1.157883132814735916e+02
1.929181929181922328e-01 -1.158909239431108062e+02
1.978021978021970995e-01 -1.158295842489685583e+02
2.026862026862019661e-01 -1.158985672990685742e+02
2.075702075702068328e-01 -1.161415665091858784e+02
2.124542124542116994e-01 -1.160602886982415782e+02
2.173382173382165661e-01 -1.158796597329863403e+02
2.222222222222214327e-01 -1.159488306800081290e+02
2.271062271062262994e-01 -1.159601667080046496e+02
2.319902319902311660e-01 -1.158480711106375907e+02
2.368742368742360327e-01 -1.157818761316993346e+02
2.417582417582408993e-01 -1.157208070330195682e+02
2.466422466422457660e-01 -1.156804012847383802e+02
2.515262515262506327e-01 -1.156791976167496045e+02
2.564102564102572757e-01 -1.156691316880030342e+02
2.612942612942621423e-01 -1.156368007276384162e+02
2.661782661782670090e-01 -1.156462648216399032e+02
2.710622710622718756e-01 -1.156328001299081762e+02
2.759462759462767423e-01 -1.156230627502716857e+02
2.808302808302816089e-01 -1.157876433417466586e+02
2.857142857142864756e-01 -1.159199651504109028e+02
2.905982905982913422e-01 -1.158839086085650081e+02
2.954822954822962089e-01 -1.158511341113901949e+02
3.003663003663010755e-01 -1.159097682620650289e+02
3.052503052503059422e-01 -1.158135704127561212e+02
3.101343101343108088e-01 -1.156284650220908077e+02
3.150183150183156755e-01 -1.156265575219445907e+02
3.199023199023205422e-01 -1.156627154671153477e+02
3.247863247863254088e-01 -1.156246977221338881e+02
3.296703296703302755e-01 -1.155611805087116437e+02
3.345543345543351421e-01 -1.154255759419885550e+02
3.394383394383400088e-01 -1.154328221939371133e+02
3.443223443223448754e-01 -1.156666838447834067e+02
3.492063492063497421e-01 -1.157728863788556453e+02
3.540903540903546087e-01 -1.157162120235415728e+02
3.589743589743594754e-01 -1.157104718861078254e+02
3.638583638583643420e-01 -1.156275132346137156e+02
3.687423687423692087e-01 -1.155197327787330295e+02
3.736263736263740753e-01 -1.156060043473388248e+02
3.785103785103789420e-01 -1.157387729081531944e+02
3.833943833943838086e-01 -1.157591781190019447e+02
3.882783882783886753e-01 -1.157023785970935705e+02
3.931623931623935420e-01 -1.155966045623007545e+02
3.980463980463984086e-01 -1.157196127359262050e+02
4.029304029304032753e-01 -1.160165297694766480e+02
4.078144078144081419e-01 -1.159854410013541326e+02
4.126984126984130086e-01 -1.156901269344752166e+02
4.175824175824178752e-01 -1.156135690101173594e+02
4.224664224664227419e-01 -1.157079481957716496e+02
4.273504273504276085e-01 -1.155979844443076843e+02
4.322344322344324752e-01 -1.156136347613032456e+02
4.371184371184373418e-01 -1.157874343222145228e+02
4.420024420024422085e-01 -1.157293902403837080e+02
4.468864468864470751e-01 -1.156897037652793045e+02
4.517704517704519418e-01 -1.157538133985306104e+02
4.566544566544568085e-01 -1.158035204161987792e+02
4.615384615384616751e-01 -1.158445263776119987e+02
4.664224664224665418e-01 -1.157868664027870693e+02
4.713064713064714084e-01 -1.157114730674298642e+02
4.761904761904762751e-01 -1.156307544312619484e+02
4.810744810744811417e-01 -1.157453253946101484e+02
4.859584859584860084e-01 -1.158035853293976913e+02
4.908424908424908750e-01 -1.157296380004520415e+02
4.957264957264957417e-01 -1.157276602520766318e+02
5.006105006105006083e-01 -1.156360474245224879e+02
5.054945054945054750e-01 -1.156775563278260393e+02
5.103785103785103416e-01 -1.158095624409939575e+02
5.152625152625152083e-01 -1.157987154956433073e+02
5.201465201465200749e-01 -1.157879970365380586e+02
5.250305250305249416e-01 -1.158859232475060423e+02
5.299145299145298083e-01 -1.159089787071104638e+02
5.347985347985346749e-01 -1.157251055978220933e+02
5.396825396825395416e-01 -1.156396059163255643e+02
5.445665445665444082e-01 -1.157216434549247310e+02
5.494505494505492749e-01 -1.158581986999993916e+02
5.543345543345541415e-01 -1.160106553728236065e+02
5.592185592185590082e-01 -1.159738584866904745e+02
5.641025641025638748e-01 -1.157913839284890116e+02
5.689865689865687415e-01 -1.156924833734628066e+02
5.738705738705736081e-01 -1.156513669867458702e+02
5.787545787545784748e-01 -1.155683803039718640e+02
5.836385836385833414e-01 -1.156207577746580171e+02
5.885225885225882081e-01 -1.157461259626731760e+02
5.934065934065930747e-01 -1.158099594507855699e+02
5.982905982905979414e-01 -1.157258220993000464e+02
6.031746031746028081e-01 -1.157361196535362637e+02
6.080586080586076747e-01 -1.158923853055557487e+02
6.129426129426125414e-01 -1.160085785790302850e+02
6.178266178266174080e-01 -1.159696264721941361e+02
6.227106227106222747e-01 -1.156619893149733400e+02
6.275946275946271413e-01 -1.155991199945966343e+02
6.324786324786320080e-01 -1.158869166832013065e+02
6.373626373626368746e-01 -1.159401643671007633e+02
6.422466422466417413e-01 -1.157909762155626368e+02
6.471306471306466079e-01 -1.158845124053792262e+02
6.520146520146514746e-01 -1.159707539785470942e+02
6.568986568986563412e-01 -1.158064741094652703e+02
6.617826617826612079e-01 -1.158526828000657929e+02
6.666666666666660745e-01 -1.159518225778788008e+02
6.715506715506709412e-01 -1.159780886220603549e+02
6.764346764346758079e-01 -1.160147513557587331e+02
6.813186813186806745e-01 -1.159287410660107867e+02
6.862026862026855412e-01 -1.160318831272407039e+02
6.910866910866904078e-01 -1.160170842470368200e+02
6.959706959706952745e-01 -1.159591733205501072e+02
7.008547008547001411e-01 -1.160405096552075008e+02
7.057387057387050078e-01 -1.160056091256806354e+02
7.106227106227098744e-01 -1.160224644969528498e+02
7.155067155067147411e-01 -1.161190202184801734e+02
7.203907203907196077e-01 -1.161152611850861547e+02
7.252747252747244744e-01 -1.159586308538043795e+02
7.301587301587293410e-01 -1.157359648140775334e+02
7.350427350427342077e-01 -1.156945273591245638e+02
7.399267399267390743e-01 -1.157678839409303606e+02
7.448107448107439410e-01 -1.157892263856214896e+02
7.496947496947488077e-01 -1.158995758967222685e+02
7.545787545787554507e-01 -1.161466690174597716e+02
7.594627594627603173e-01 -1.161234847645101667e+02
7.643467643467651840e-01 -1.158882611774975402e+02
7.692307692307700506e-01 -1.159016799574068699e+02
7.741147741147749173e-01 -1.158084158495647671e+02
7.789987789987797839e-01 -1.157320220227695700e+02
7.838827838827846506e-01 -1.158986181944676019e+02
7.887667887667895172e-01 -1.159943365142102039e+02
7.936507936507943839e-01 -1.159542938831510384e+02
7.985347985347992505e-01 -1.159962806465425302e+02
8.034188034188041172e-01 -1.160019579491146260e+02
8.083028083028089839e-01 -1.158981474137533496e+02
8.131868131868138505e-01 -1.158314241003299401e+02
8.180708180708187172e-01 -1.159181778692940554e+02
8.229548229548235838e-01 -1.159528601966562036e+02
8.278388278388284505e-01 -1.158325404872682896e+02
8.327228327228333171e-01 -1.156261663703311626e+02
8.376068376068381838e-01 -1.156025553312806267e+02
8.424908424908430504e-01 -1.158891985526051656e+02
8.473748473748479171e-01 -1.160568815528514790e+02
8.522588522588527837e-01 -1.158668286733605015e+02
8.571428571428576504e-01 -1.158846222885703838e+02
8.620268620268625170e-01 -1.159611439403798414e+02
8.669108669108673837e-01 -1.157631587271297349e+02
8.717948717948722503e-01 -1.158260402495464092e+02
8.766788766788771170e-01 -1.157550499535192756e+02
8.815628815628819837e-01 -1.157063571833197670e+02
8.864468864468868503e-01 -1.156687760276250998e+02
8.913308913308917170e-01 -1.155076827967348407e+02
8.962148962148965836e-01 -1.155740335246534016e+02
9.010989010989014503e-01 -1.157702778572492548e+02
9.059829059829063169e-01 -1.158196750627660947e+02
9.108669108669111836e-01 -1.158303517074681253e+02
9.157509157509160502e-01 -1.159246036905435204e+02
9.206349206349209169e-01 -1.158598780814486986e+02
9.255189255189257835e-01 -1.159237855968016930e+02
9.304029304029306502e-01 -1.158865594591495949e+02
9.352869352869355168e-01 -1.157659357031380694e+02
9.401709401709403835e-01 -1.158628855351763605e+02
9.450549450549452501e-01 -1.160653763425931686e+02
9.499389499389501168e-01 -1.161903607341490385e+02
9.548229548229549835e-01 -1.159299865993947520e+02
9.597069597069598501e-01 -1.158421494800010692e+02
9.645909645909647168e-01 -1.158285655380080783e+02
9.694749694749695834e-01 -1.157278253115290454e+02
9.743589743589744501e-01 -1.157182571794805312e+02
9.792429792429793167e-01 -1.157913779781457606e+02
9.841269841269841834e-01 -1.159299613660274133e+02
9.890109890109890500e-01 -1.157643323900720134e+02
9.938949938949939167e-01 -1.157031140201345067e+02
9.987789987789987833e-01 -1.157746939281525727e+02
1.003663003663003650e+00 -1.157281113583832024e+02
1.008547008547008517e+00 -1.158074130214299799e+02
1.013431013431013383e+00 -1.159514751748564265e+02
1.018315018315018250e+00 -1.158506492997060491e+02
1.023199023199023117e+00 -1.157052834223734123e+02
1.028083028083027983e+00 -1.157979576594671585e+02
1.032967032967032850e+00 -1.158328705669128453e+02
1.037851037851037717e+00 -1.157717315719165470e+02
1.042735042735042583e+00 -1.158016887781829354e+02
1.047619047619047450e+00 -1.158425579894421844e+02
1.052503052503052317e+00 -1.159916116329803799e+02
1.057387057387057183e+00 -1.160817371305529093e+02
1.062271062271062050e+00 -1.160491584304741650e+02
1.067155067155066916e+00 -1.160744368613067365e+02
1.072039072039071783e+00 -1.162122675411943646e+02
1.076923076923076650e+00 -1.161254440676566304e+02
1.081807081807081516e+00 -1.160215177724380595e+02
1.086691086691086383e+00 -1.160864715501168121e+02
1.091575091575091250e+00 -1.159151353067174597e+02
1.096459096459096116e+00 -1.160685065912797427e+02
1.101343101343100983e+00 -1.161719196378612367e+02
1.106227106227105850e+00 -1.161250090075441506e+02
1.111111111111110716e+00 -1.161492207346727810e+02
1.115995115995115583e+00 -1.161113857738791069e+02
1.120879120879120450e+00 -1.160713732794182675e+02
1.125763125763125316e+00 -1.159140737306779556e+02
1.130647130647130183e+00 -1.159017367683873090e+02
1.135531135531135050e+00 -1.159119492238059479e+02
1.140415140415139916e+00 -1.158773953134897852e+02
1.145299145299144783e+00 -1.157970221351416455e+02
1.150183150183149650e+00 -1.158660649801264810e+02
1.155067155067154516e+00 -1.159828561723611386e+02
1.159951159951159383e+00 -1.159675626820745009e+02
1.164835164835164250e+00 -1.158629237628282738e+02
1.169719169719169116e+00 -1.158904639764669611e+02
1.174603174603173983e+00 -1.162615475486284708e+02
1.179487179487178850e+00 -1.163770663130098058e+02
1.184371184371183716e+00 -1.163471419625320777e+02
1.189255189255188583e+00 -1.161883116567245793e+02
1.194139194139193449e+00 -1.161166429302150789e+02
1.199023199023198316e+00 -1.160905243752920057e+02
1.203907203907203183e+00 -1.160273950452845924e+02
1.208791208791208049e+00 -1.162043907482935481e+02
1.213675213675212916e+00 -1.163875527121553120e+02
1.218559218559217783e+00 -1.164545817081426264e+02
1.223443223443222649e+00 -1.164291052104839395e+02
1.228327228327227516e+00 -1.164245387205900499e+02
1.233211233211232383e+00 -1.162144379531456195e+02
1.238095238095237249e+00 -1.160371161490987646e+02
1.242979242979242116e+00 -1.161185538007160858e+02
1.247863247863246983e+00 -1.161698987471455524e+02
1.252747252747251849e+00 -1.161595821184247939e+02
1.257631257631258492e+00 -1.162285474394441422e+02
1.262515262515263359e+00 -1.161694073718727651e+02
1.267399267399268226e+00 -1.161703271664881925e+02
1.272283272283273092e+00 -1.162426865475292317e+02
1.277167277167277959e+00 -1.162748202408432832e+02
1.282051282051282826e+00 -1.162471365768902274e+02
1.286935286935287692e+00 -1.159892644136819797e+02
1.291819291819292559e+00 -1.159416157801077816e+02
1.296703296703297426e+00 -1.160018430152071574e+02
1.301587301587302292e+00 -1.160910241949972743e+02
1.306471306471307159e+00 -1.162110810672809862e+02
1.311355311355312026e+00 -1.161902239736924400e+02
1.316239316239316892e+00 -1.162429317593427669e+02
1.321123321123321759e+00 -1.161200926964957603e+02
1.326007326007326625e+00 -1.160452690954143122e+02
1.330891330891331492e+00 -1.159953403849592490e+02
1.335775335775336359e+00 -1.159109726907697961e+02
1.340659340659341225e+00 -1.160256616279662296e+02
1.345543345543346092e+00 -1.161525380863228065e+02
1.350427350427350959e+00 -1.161954730924406647e+02
1.355311355311355825e+00 -1.161483553012008372e+02
1.360195360195360692e+00 -1.161638436303922788e+02
1.365079365079365559e+00 -1.162527332660881285e+02
1.369963369963370425e+00 -1.161914987438274380e+02
1.374847374847375292e+00 -1.159933625719831412e+02
1.379731379731380159e+00 -1.159339854026883359e+02
1.384615384615385025e+00 -1.160376830221443214e+02
1.389499389499389892e+00 -1.159693923612624786e+02
1.394383394383394759e+00 -1.158373375299061081e+02
1.399267399267399625e+00 -1.158365445718645219e+02
1.404151404151404492e+00 -1.158258799257556291e+02
1.409035409035409359e+00 -1.160425974263736038e+02
1.413919413919414225e+00 -1.160566064093089551e+02
1.418803418803419092e+00 -1.159555288275117704e+02
1.423687423687423959e+00 -1.160564104717459770e+02
1.428571428571428825e+00 -1.160513423922869549e+02
1.433455433455433692e+00 -1.160016529379086734e+02
1.438339438339438559e+00 -1.158475401274209702e+02
1.443223443223443425e+00 -1.158584097731050946e+02
1.448107448107448292e+00 -1.157804208312018659e+02
1.452991452991453158e+00 -1.159058825438722948e+02
1.457875457875458025e+00 -1.162477435541636481e+02
1.462759462759462892e+00 -1.162967395726053894e+02
1.467643467643467758e+00 -1.161157000580613641e+02
1.472527472527472625e+00 -1.158711922608341922e+02
1.477411477411477492e+00 -1.157975691415143871e+02
1.482295482295482358e+00 -1.158672416757361390e+02
1.487179487179487225e+00 -1.159342303712187885e+02
1.492063492063492092e+00 -1.159131894300395658e+02
1.496947496947496958e+00 -1.157503862619070674e+02
1.501831501831501825e+00 -1.157385439818533968e+02
1.506715506715506692e+00 -1.159360301208567989e+02
1.511599511599511558e+00 -1.157504332938905520e+02
1.516483516483516425e+00 -1.157565779078307457e+02
1.521367521367521292e+00 -1.158266071953247547e+02
1.526251526251526158e+00 -1.158482603892761063e+02
1.531135531135531025e+00 -1.159752029721893365e+02
1.536019536019535892e+00 -1.158506095046285935e+02
1.540903540903540758e+00 -1.159114815738319066e+02
1.545787545787545625e+00 -1.161035568953408017e+02
1.550671550671550492e+00 -1.162915780648616533e+02
1.555555555555555358e+00 -1.162579868487369197e+02
1.560439560439560225e+00 -1.161661587291915652e+02
1.565323565323565091e+00 -1.161766691974442125e+02
1.570207570207569958e+00 -1.159873011275463028e+02
1.575091575091574825e+00 -1.160418719184483507e+02
1.579975579975579691e+00 -1.161384801665070512e+02
1.584859584859584558e+00 -1.160907974217051333e+02
1.589743589743589425e+00 -1.161661339208266384e+02
1.594627594627594291e+00 -1.161852622950157041e+02
1.599511599511599158e+00 -1.162247573802253271e+02
1.604395604395604025e+00 -1.161970864907211620e+02
1.609279609279608891e+00 -1.163337334366726026e+02
1.614163614163613758e+00 -1.163985014679465735e+02
1.619047619047618625e+00 -1.161253804236082203e+02
1.623931623931623491e+00 -1.162029914786046731e+02
1.628815628815628358e+00 -1.162300406395262939e+02
1.633699633699633225e+00 -1.160745125594122840e+02
1.638583638583638091e+00 -1.161702395589463066e+02
1.643467643467642958e+00 -1.162297552816195179e+02
1.648351648351647825e+00 -1.161507024181464232e+02
1.653235653235652691e+00 -1.160263285936139397e+02
1.658119658119657558e+00 -1.161354087248832201e+02
1.663003663003662425e+00 -1.162091069664087541e+02
1.667887667887667291e+00 -1.162255982732020101e+02
1.672771672771672158e+00 -1.161635902762370023e+02
1.677655677655677025e+00 -1.160246329698282182e+02
1.682539682539681891e+00 -1.160876573868516601e+02
1.687423687423686758e+00 -1.161515588960729986e+02
1.692307692307691624e+00 -1.162409296774481504e+02
1.697191697191696491e+00 -1.162726329124775191e+02
1.702075702075701358e+00 -1.162770432166690000e+02
1.706959706959706224e+00 -1.162424740373506751e+02
1.711843711843711091e+00 -1.160488756589968489e+02
1.716727716727715958e+00 -1.160462886266901563e+02
1.721611721611720824e+00 -1.161014206897048950e+02
1.726495726495725691e+00 -1.161413770896610913e+02
1.731379731379730558e+00 -1.164640263667776310e+02
1.736263736263735424e+00 -1.165386905442347967e+02
1.741147741147740291e+00 -1.163685903416652536e+02
1.746031746031745158e+00 -1.161520891048252082e+02
1.750915750915750024e+00 -1.160317327965466205e+02
1.755799755799756667e+00 -1.160195927493873853e+02
1.760683760683761534e+00 -1.159432824995503353e+02
1.765567765567766401e+00 -1.159367599679518577e+02
1.770451770451771267e+00 -1.158728040232431056e+02
1.775335775335776134e+00 -1.159550564293495825e+02
1.780219780219781001e+00 -1.159504291271932033e+02
1.785103785103785867e+00 -1.158694639290386164e+02
1.789987789987790734e+00 -1.161109742319604266e+02
1.794871794871795601e+00 -1.161084960178403236e+02
1.799755799755800467e+00 -1.160371235795846303e+02
1.804639804639805334e+00 -1.159469783416083999e+02
1.809523809523810201e+00 -1.158793118764255610e+02
1.814407814407815067e+00 -1.160520672796841524e+02
1.819291819291819934e+00 -1.159574302633546949e+02
1.824175824175824800e+00 -1.158054914264699988e+02
1.829059829059829667e+00 -1.157248621854500357e+02
1.833943833943834534e+00 -1.157850430072596168e+02
1.838827838827839400e+00 -1.160332808081277278e+02
1.843711843711844267e+00 -1.160634814429409545e+02
1.848595848595849134e+00 -1.160452016311731427e+02
1.853479853479854000e+00 -1.160180039825960705e+02
1.858363858363858867e+00 -1.159018068903013585e+02
1.863247863247863734e+00 -1.159047340603705720e+02
1.868131868131868600e+00 -1.159048292153214277e+02
1.873015873015873467e+00 -1.159466921152314001e+02
1.877899877899878334e+00 -1.160150123298556650e+02
1.882783882783883200e+00 -1.160160616157226343e+02
1.887667887667888067e+00 -1.159877172049472307e+02
1.892551892551892934e+00 -1.160283399574461214e+02
1.897435897435897800e+00 -1.161183073106958545e+02
1.902319902319902667e+00 -1.160719551453197482e+02
1.907203907203907534e+00 -1.160095215011888428e+02
1.912087912087912400e+00 -1.160448553696524101e+02
1.916971916971917267e+00 -1.160945265114226430e+02
1.921855921855922134e+00 -1.159182956238647364e+02
1.926739926739927000e+00 -1.158699125034386839e+02
1.931623931623931867e+00 -1.160402572718613499e+02
1.936507936507936734e+00 -1.159700869086412922e+02
1.941391941391941600e+00 -1.158213322932169262e+02
1.946275946275946467e+00 -1.158295118128215648e+02
1.951159951159951333e+00 -1.156255803250031420e+02
1.956043956043956200e+00 -1.154851055428629678e+02
1.960927960927961067e+00 -1.156383550383628744e+02
1.965811965811965933e+00 -1.157688004470914507e+02
1.970695970695970800e+00 -1.159174093590127939e+02
1.975579975579975667e+00 -1.161086241855389289e+02
1.980463980463980533e+00 -1.162420019674598564e+02
1.985347985347985400e+00 -1.161549317165616628e+02
1.990231990231990267e+00 -1.161200005578213279e+02
1.995115995115995133e+00 -1.160561662304967001e+02
2.000000000000000000e+00 -1.159745975703930014e+02
2.004884004884004867e+00 -1.159945478762865179e+02
2.009768009768009733e+00 -1.159939285848399209e+02
2.014652014652014600e+00 -1.160629404088748942e+02
2.019536019536019467e+00 -1.161060123722299693e+02
2.024420024420024333e+00 -1.160530978319537212e+02
2.029304029304029200e+00 -1.160814207447778159e+02
2.034188034188034067e+00 -1.160360403878522817e+02
2.039072039072038933e+00 -1.160334389772484798e+02
2.043956043956043800e+00 -1.162295107290244118e+02
2.048840048840048667e+00 -1.161598147288376026e+02
2.053724053724053533e+00 -1.159298894374463487e+02
2.058608058608058400e+00 -1.157770708012124601e+02
2.063492063492063266e+00 -1.157006410789782223e+02
2.068376068376068133e+00 -1.157353080294055445e+02
2.073260073260073000e+00 -1.159641305282661676e+02
2.078144078144077866e+00 -1.160246786350376027e+02
2.083028083028082733e+00 -1.158442664160613731e+02
2.087912087912087600e+00 -1.158925658486913335e+02
2.092796092796092466e+00 -1.160181788725933245e+02
2.097680097680097333e+00 -1.159757774173024245e+02
2.102564102564102200e+00 -1.157994288837417969e+02
2.107448107448107066e+00 -1.158611681686985264e+02
2.112332112332111933e+00 -1.159453956193898421e+02
2.117216117216116800e+00 -1.158921929065462280e+02
2.122100122100121666e+00 -1.159377591168918400e+02
2.126984126984126533e+00 -1.160243322297901045e+02
2.131868131868131400e+00 -1.160129772868887699e+02
2.136752136752136266e+00 -1.158591645468187608e+02
2.141636141636141133e+00 -1.159401402865980515e+02
2.146520146520146000e+00 -1.160252176578558050e+02
2.151404151404150866e+00 -1.159360930369068967e+02
2.156288156288155733e+00 -1.160234101156176791e+02
2.161172161172160600e+00 -1.162142858662328706e+02
2.166056166056165466e+00 -1.160441477615075883e+02
2.170940170940170333e+00 -1.161781593289477854e+02
2.175824175824175200e+00 -1.163450769458245446e+02
2.180708180708180066e+00 -1.161508328065418141e+02
2.185592185592184933e+00 -1.161877426307461150e+02
2.190476190476189799e+00 -1.161514651898023374e+02
2.195360195360194666e+00 -1.160883300776471003e+02
2.200244200244199533e+00 -1.160964706014214300e+02
2.205128205128204399e+00 -1.160906886609151769e+02
2.210012210012209266e+00 -1.160419649792554821e+02
2.214896214896214133e+00 -1.161423934445356565e+02
2.219780219780218999e+00 -1.162228756947163077e+02
2.224664224664223866e+00 -1.160630783597317475e+02
2.229548229548228733e+00 -1.159513246192953773e+02
2.234432234432233599e+00 -1.158258427951796818e+02
2.239316239316238466e+00 -1.156766229007272955e+02
2.244200244200243333e+00 -1.157693067149267563e+02
2.249084249084248199e+00 -1.156505289294106689e+02
2.253968253968254842e+00 -1.155887278867554215e+02
2.258852258852259709e+00 -1.157161726692112182e+02
2.263736263736264576e+00 -1.156898702868158750e+02
2.268620268620269442e+00 -1.158443605354508747e+02
2.273504273504274309e+00 -1.159929967240607596e+02
2.278388278388279176e+00 -1.159519393925491073e+02
2.283272283272284042e+00 -1.159363143497889581e+02
2.288156288156288909e+00 -1.158853913978160080e+02
2.293040293040293776e+00 -1.157976977114389854e+02
2.297924297924298642e+00 -1.159254097214100625e+02
2.302808302808303509e+00 -1.160718726587213041e+02
2.307692307692308376e+00 -1.161197942616384751e+02
2.312576312576313242e+00 -1.160897158773205859e+02
2.317460317460318109e+00 -1.161674620293242413e+02
2.322344322344322975e+00 -1.162419879128152616e+02
2.327228327228327842e+00 -1.161331036118705811e+02
2.332112332112332709e+00 -1.161096821553401384e+02
2.336996336996337575e+00 -1.161031565784848993e+02
2.341880341880342442e+00 -1.160748243254627852e+02
2.346764346764347309e+00 -1.159751091190609174e+02
2.351648351648352175e+00 -1.160817866074100522e+02
2.356532356532357042e+00 -1.161411342607615325e+02
2.361416361416361909e+00 -1.160378673264485769e+02
2.366300366300366775e+00 -1.160099787692719246e+02
2.371184371184371642e+00 -1.159244104977479282e+02
2.376068376068376509e+00 -1.159049950075211513e+02
2.380952380952381375e+00 -1.158631803842877304e+02
2.385836385836386242e+00 -1.159568633917548368e+02
2.390720390720391109e+00 -1.158843770747482438e+02
2.395604395604395975e+00 -1.158390713368529248e+02
2.400488400488400842e+00 -1.160186493407146315e+02
2.405372405372405709e+00 -1.160144924082729574e+02
2.410256410256410575e+00 -1.158977011322535304e+02
2.415140415140415442e+00 -1.158686171802901868e+02
2.420024420024420309e+00 -1.158515227658077720e+02
2.424908424908425175e+00 -1.158214307144847908e+02
2.429792429792430042e+00 -1.159997867289532110e+02
2.434676434676434909e+00 -1.159604740354834007e+02
2.439560439560439775e+00 -1.158799215653787371e+02
2.444444444444444642e+00 -1.160437609216470634e+02
2.449328449328449508e+00 -1.161583873107646667e+02
2.454212454212454375e+00 -1.162441868353889447e+02
2.459096459096459242e+00 -1.163213193318415364e+02
2.463980463980464108e+00 -1.163301576862086222e+02
2.468864468864468975e+00 -1.163996365931415511e+02
2.473748473748473842e+00 -1.164285459063299584e+02
2.478632478632478708e+00 -1.164262107458971087e+02
2.483516483516483575e+00 -1.164039191354516447e+02
2.488400488400488442e+00 -1.163876583247556198e+02
2.493284493284493308e+00 -1.164006809890423568e+02
2.498168498168498175e+00 -1.164072600080400548e+02
2.503052503052503042e+00 -1.163539866545744559e+02
2.507936507936507908e+00 -1.164508653940451097e+02
2.512820512820512775e+00 -1.164539798046532439e+02
2.517704517704517642e+00 -1.162211558863324257e+02
2.522588522588522508e+00 -1.160718215870270740e+02
2.527472527472527375e+00 -1.158643770874274281e+02
2.532356532356532242e+00 -1.158206531125063350e+02
2.537240537240537108e+00 -1.157998106378584566e+02
2.542124542124541975e+00 -1.158902550899944686e+02
2.547008547008546842e+00 -1.159513938732930853e+02
2.551892551892551708e+00 -1.159487236805098291e+02
2.556776556776556575e+00 -1.160433728056737976e+02
2.561660561660561441e+00 -1.160558326721172762e+02
2.566544566544566308e+00 -1.162606915441061233e+02
2.571428571428571175e+00 -1.162705378810231309e+02
2.576312576312576041e+00 -1.163454941864454213e+02
2.581196581196580908e+00 -1.163717158105031189e+02
2.586080586080585775e+00 -1.162929356360412783e+02
2.590964590964590641e+00 -1.164155348998699822e+02
2.595848595848595508e+00 -1.164481568299339642e+02
2.600732600732600375e+00 -1.163505011584099407e+02
2.605616605616605241e+00 -1.161177790006928205e+02
2.610500610500610108e+00 -1.161633285028591587e+02
2.615384615384614975e+00 -1.162330814954010663e+02
2.620268620268619841e+00 -1.162258380356652623e+02
2.625152625152624708e+00 -1.162239857858136105e+02
2.630036630036629575e+00 -1.162333056170041345e+02
2.634920634920634441e+00 -1.162480219314868464e+02
2.639804639804639308e+00 -1.162396249307406890e+02
2.644688644688644175e+00 -1.161275926013968842e+02
2.649572649572649041e+00 -1.160167328024024016e+02
2.654456654456653908e+00 -1.161087501948329361e+02
2.659340659340658775e+00 -1.162459268974441073e+02
2.664224664224663641e+00 -1.162672951445924809e+02
2.669108669108668508e+00 -1.160901759701117157e+02
2.673992673992673375e+00 -1.159932500165655256e+02
2.678876678876678241e+00 -1.161170204303973037e+02
2.683760683760683108e+00 -1.160405098511878350e+02
2.688644688644687974e+00 -1.159597578522086110e+02
2.693528693528692841e+00 -1.160092872228432270e+02
2.698412698412697708e+00 -1.160084281138052376e+02
2.703296703296702574e+00 -1.159902550356235906e+02
2.708180708180707441e+00 -1.158067558335317671e+02
2.713064713064712308e+00 -1.158215569113142607e+02
2.717948717948717174e+00 -1.159923809969900077e+02
2.722832722832722041e+00 -1.160080845206971532e+02
2.727716727716726908e+00 -1.159261116386171864e+02
2.732600732600731774e+00 -1.160197681458072481e+02
2.737484737484736641e+00 -1.161636644790093840e+02
2.742368742368741508e+00 -1.161882900128547647e+02
2.747252747252746374e+00 -1.161947533026106214e+02
2.752136752136751241e+00 -1.161668832436382246e+02
2.757020757020757884e+00 -1.161185283698504236e+02
2.761904761904762751e+00 -1.159967471190789325e+02
2.766788766788767617e+00 -1.159790954159400655e+02
2.771672771672772484e+00 -1.160511304890564901e+02
2.776556776556777351e+00 -1.159954672833432028e+02
2.781440781440782217e+00 -1.159965473421340505e+02
2.786324786324787084e+00 -1.159186897447205808e+02
2.791208791208791951e+00 -1.157092951278711865e+02
2.796092796092796817e+00 -1.155861062250261853e+02
2.800976800976801684e+00 -1.157088841630876885e+02
2.805860805860806551e+00 -1.158127514501630344e+02
2.810744810744811417e+00 -1.158654307911411507e+02
2.815628815628816284e+00 -1.159199513987911843e+02
2.820512820512821150e+00 -1.160510654338609982e+02
2.825396825396826017e+00 -1.161294872143761694e+02
2.830280830280830884e+00 -1.160580194758621531e+02
2.835164835164835750e+00 -1.160418691125192652e+02
2.840048840048840617e+00 -1.157675879736563473e+02
2.844932844932845484e+00 -1.156656648103727605e+02
2.849816849816850350e+00 -1.158029930650328367e+02
2.854700854700855217e+00 -1.158001279769365226e+02
2.859584859584860084e+00 -1.156512243049570685e+02
2.864468864468864950e+00 -1.158036987351324001e+02
2.869352869352869817e+00 -1.159027837591187051e+02
2.874236874236874684e+00 -1.158916909779017459e+02
2.879120879120879550e+00 -1.158848979615065957e+02
2.884004884004884417e+00 -1.157846682334498922e+02
2.888888888888889284e+00 -1.158665806319550029e+02
2.893772893772894150e+00 -1.160397987547661813e+02
2.898656898656899017e+00 -1.159637145382370420e+02
2.903540903540903884e+00 -1.159062309249380149e+02
2.908424908424908750e+00 -1.159790248694033608e+02
2.913308913308913617e+00 -1.160138408539115886e+02
2.918192918192918484e+00 -1.158529735189515293e+02
2.923076923076923350e+00 -1.157586468024414614e+02
2.927960927960928217e+00 -1.159192567091835144e+02
2.932844932844933084e+00 -1.159155982001042418e+02
2.937728937728937950e+00 -1.158291053477463208e+02
2.942612942612942817e+00 -1.159066864569740005e+02
2.947496947496947683e+00 -1.159894962459811154e+02
2.952380952380952550e+00 -1.159867063130850653e+02
2.957264957264957417e+00 -1.160169716089744583e+02
2.962148962148962283e+00 -1.161819830274185250e+02
2.967032967032967150e+00 -1.161528576415734904e+02
2.971916971916972017e+00 -1.159269505250179577e+02
2.976800976800976883e+00 -1.159604029024948204e+02
2.981684981684981750e+00 -1.160062946144621208e+02
2.986568986568986617e+00 -1.160875568187076681e+02
2.991452991452991483e+00 -1.160644713970910118e+02
2.996336996336996350e+00 -1.161145428082960223e+02
3.001221001221001217e+00 -1.160327469776782436e+02
3.006105006105006083e+00 -1.160447073333384083e+02
3.010989010989010950e+00 -1.163286198694406579e+02
3.015873015873015817e+00 -1.163671821514785023e+02
3.020757020757020683e+00 -1.161817162744958551e+02
3.025641025641025550e+00 -1.161323607445226713e+02
3.030525030525030417e+00 -1.161755996237548345e+02
3.035409035409035283e+00 -1.162296646773469320e+02
3.040293040293040150e+00 -1.160134615221593037e+02
3.045177045177045017e+00 -1.161443160470559377e+02
3.050061050061049883e+00 -1.162769030559681767e+02
3.054945054945054750e+00 -1.162807789714295552e+02
3.059829059829059617e+00 -1.164957406912002966e+02
3.064713064713064483e+00 -1.165104774652257902e+02
3.069597069597069350e+00 -1.165294367557273034e+02
3.074481074481074216e+00 -1.165117533638877774e+02
3.079365079365079083e+00 -1.167220904740267287e+02
3.084249084249083950e+00 -1.165875926249916574e+02
3.089133089133088816e+00 -1.163790626777180819e+02
3.094017094017093683e+00 -1.163006687748867307e+02
3.098901098901098550e+00 -1.163582270573672730e+02
3.103785103785103416e+00 -1.164471498785671599e+02
3.108669108669108283e+00 -1.163978127664248348e+02
3.113553113553113150e+00 -1.163033376868974500e+02
3.118437118437118016e+00 -1.161720137847127035e+02
3.123321123321122883e+00 -1.161668587795832366e+02
3.128205128205127750e+00 -1.162672799120545619e+02
3.133089133089132616e+00 -1.161721139151972437e+02
3.137973137973137483e+00 -1.161772963193491961e+02
3.142857142857142350e+00 -1.161058825010480433e+02
3.147741147741147216e+00 -1.160616001873773797e+02
3.152625152625152083e+00 -1.161146104780580117e+02
3.157509157509156950e+00 -1.161281654509124905e+02
3.162393162393161816e+00 -1.161463943877007665e+02
3.167277167277166683e+00 -1.161461834618488211e+02
3.172161172161171550e+00 -1.160422835134338584e+02
3.177045177045176416e+00 -1.159115016268745251e+02
3.181929181929181283e+00 -1.158900973172443400e+02
3.186813186813186149e+00 -1.161265783099849926e+02
3.191697191697191016e+00 -1.164570350825677565e+02
3.196581196581195883e+00 -1.163040070802745305e+02
3.201465201465200749e+00 -1.163197777034775982e+02
3.206349206349205616e+00 -1.162917177049561701e+02
3.211233211233210483e+00 -1.160863478449483921e+02
3.216117216117215349e+00 -1.160170634313985829e+02
3.221001221001220216e+00 -1.161126340925333835e+02
3.225885225885225083e+00 -1.161890436016725516e+02
3.230769230769229949e+00 -1.162088256996160567e+02
3.235653235653234816e+00 -1.163428061685631292e+02
3.240537240537239683e+00 -1.163689683271984023e+02
3.245421245421244549e+00 -1.158951966409811263e+02
3.250305250305249416e+00 -1.156666361490698023e+02
3.255189255189256059e+00 -1.157007735470537710e+02
3.260073260073260926e+00 -1.158756014069525406e+02
3.264957264957265792e+00 -1.159080477080911606e+02
3.269841269841270659e+00 -1.158988389039222398e+02
3.274725274725275526e+00 -1.159238328060424408e+02
3.279609279609280392e+00 -1.159264136438770123e+02
3.284493284493285259e+00 -1.158477000030329407e+02
3.289377289377290126e+00 -1.156995266011019794e+02
3.294261294261294992e+00 -1.157901712313415032e+02
3.299145299145299859e+00 -1.157205953873485527e+02
3.304029304029304726e+00 -1.158635049449564605e+02
3.308913308913309592e+00 -1.159760217307025840e+02
3.313797313797314459e+00 -1.158445184936368122e+02
3.318681318681319325e+00 -1.157022059416492539e+02
3.323565323565324192e+00 -1.156838076769886214e+02
3.328449328449329059e+00 -1.157503907229778264e+02
3.333333333333333925e+00 -1.158340696822577200e+02
3.338217338217338792e+00 -1.160129147629915281e+02
3.343101343101343659e+00 -1.161691503185708143e+02
3.347985347985348525e+00 -1.160571298039850774e+02
3.352869352869353392e+00 -1.160511601958369283e+02
3.357753357753358259e+00 -1.162099869478319789e+02
3.362637362637363125e+00 -1.164584012116896048e+02
3.367521367521367992e+00 -1.165050064597816402e+02
3.372405372405372859e+00 -1.164077436699199808e+02
3.377289377289377725e+00 -1.164791077963839143e+02
3.382173382173382592e+00 -1.164835898788658852e+02
3.387057387057387459e+00 -1.164288767632158397e+02
3.391941391941392325e+00 -1.164610426399464984e+02
3.396825396825397192e+00 -1.164622269186909875e+02
3.401709401709402059e+00 -1.163821848851513039e+02
3.406593406593406925e+00 -1.163527517924799923e+02
3.411477411477411792e+00 -1.162814451774705304e+02
3.416361416361416659e+00 -1.164240004968414723e+02
3.421245421245421525e+00 -1.164779108575923772e+02
3.426129426129426392e+00 -1.164864771340580916e+02
3.431013431013431259e+00 -1.166413559868454399e+02
3.435897435897436125e+00 -1.165822841063205999e+02
3.440781440781440992e+00 -1.164528382924384431e+02
3.445665445665445858e+00 -1.162828861630928401e+02
3.450549450549450725e+00 -1.161215588259425999e+02
3.455433455433455592e+00 -1.160421592851108983e+02
3.460317460317460458e+00 -1.161996902235847386e+02
3.465201465201465325e+00 -1.166873974776310661e+02
3.470085470085470192e+00 -1.167875703896344532e+02
3.474969474969475058e+00 -1.166119757929043885e+02
3.479853479853479925e+00 -1.165664067038552218e+02
3.484737484737484792e+00 -1.165309719380441464e+02
3.489621489621489658e+00 -1.166094172154583077e+02
3.494505494505494525e+00 -1.163858879661208903e+02
3.499389499389499392e+00 -1.162256288878191128e+02
3.504273504273504258e+00 -1.164748086671253589e+02
3.509157509157509125e+00 -1.165433394174804960e+02
3.514041514041513992e+00 -1.164191690940411661e+02
3.518925518925518858e+00 -1.164802560888215623e+02
3.523809523809523725e+00 -1.165176210222918769e+02
3.528693528693528592e+00 -1.165281216704669021e+02
3.533577533577533458e+00 -1.165688565292800831e+02
3.538461538461538325e+00 -1.164963682358268073e+02
3.543345543345543192e+00 -1.164293679539069899e+02
3.548229548229548058e+00 -1.164103918339153978e+02
3.553113553113552925e+00 -1.163770485505126970e+02
3.557997557997557792e+00 -1.163702700629258260e+02
3.562881562881562658e+00 -1.164237360916352486e+02
3.567765567765567525e+00 -1.165939111083838640e+02
3.572649572649572391e+00 -1.166847328248011308e+02
3.577533577533577258e+00 -1.166005263199310207e+02
3.582417582417582125e+00 -1.164460469919253001e+02
3.587301587301586991e+00 -1.162845364706334408e+02
3.592185592185591858e+00 -1.162869429541719768e+02
3.597069597069596725e+00 -1.162904183993412346e+02
3.601953601953601591e+00 -1.161570912083593612e+02
3.606837606837606458e+00 -1.161403084496608926e+02
3.611721611721611325e+00 -1.162153331858413878e+02
3.616605616605616191e+00 -1.163940746220867766e+02
3.621489621489621058e+00 -1.164614537316545579e+02
3.626373626373625925e+00 -1.164068194408408061e+02
3.631257631257630791e+00 -1.164998625688643017e+02
3.636141636141635658e+00 -1.164972496072335417e+02
3.641025641025640525e+00 -1.164442082628471553e+02
3.645909645909645391e+00 -1.163589823080073984e+02
3.650793650793650258e+00 -1.161679376818223233e+02
3.655677655677655125e+00 -1.159425608985246328e+02
3.660561660561659991e+00 -1.159160595676478209e+02
3.665445665445664858e+00 -1.160822090707284246e+02
3.670329670329669725e+00 -1.162180616724032376e+02
3.675213675213674591e+00 -1.162314170580810355e+02
3.680097680097679458e+00 -1.161306246131275088e+02
3.684981684981684324e+00 -1.160049407340255527e+02
3.689865689865689191e+00 -1.159979884396237253e+02
3.694749694749694058e+00 -1.161144698976137875e+02
3.699633699633698924e+00 -1.161342725943229652e+02
3.704517704517703791e+00 -1.160474202144989135e+02
3.709401709401708658e+00 -1.159727742219947544e+02
3.714285714285713524e+00 -1.160773021648531653e+02
3.719169719169718391e+00 -1.161701207871338539e+02
3.724053724053723258e+00 -1.161745485520063141e+02
3.728937728937728124e+00 -1.161069476122698205e+02
3.733821733821732991e+00 -1.160818807159430435e+02
3.738705738705737858e+00 -1.160681403629059361e+02
3.743589743589742724e+00 -1.158875298329247983e+02
3.748473748473747591e+00 -1.159439784389995225e+02
3.753357753357754234e+00 -1.159427864119638514e+02
3.758241758241759101e+00 -1.159865718148176086e+02
3.763125763125763967e+00 -1.161521542352449217e+02
3.768009768009768834e+00 -1.161730254291577324e+02
3.772893772893773701e+00 -1.161700553356996437e+02
3.777777777777778567e+00 -1.162007316381871647e+02
3.782661782661783434e+00 -1.161134870667140859e+02
3.787545787545788301e+00 -1.159629159216725327e+02
3.792429792429793167e+00 -1.159496112633754450e+02
3.797313797313798034e+00 -1.159689037418669244e+02
3.802197802197802901e+00 -1.159004750497268788e+02
3.807081807081807767e+00 -1.159479390278947051e+02
3.811965811965812634e+00 -1.160312337156455698e+02
3.816849816849817500e+00 -1.159287219708434407e+02
3.821733821733822367e+00 -1.160228935260091276e+02
3.826617826617827234e+00 -1.160653207197064916e+02
3.831501831501832100e+00 -1.159557475774105342e+02
3.836385836385836967e+00 -1.157684922788139659e+02
3.841269841269841834e+00 -1.156221040404488463e+02
3.846153846153846700e+00 -1.155847531883241572e+02
3.851037851037851567e+00 -1.154295485044107039e+02
3.855921855921856434e+00 -1.153869629337255418e+02
3.860805860805861300e+00 -1.154541863207902139e+02
3.865689865689866167e+00 -1.155298264179690477e+02
3.870573870573871034e+00 -1.157272935125451738e+02
3.875457875457875900e+00 -1.160684786851134476e+02
3.880341880341880767e+00 -1.161320824598851971e+02
3.885225885225885634e+00 -1.159519880773144962e+02
3.890109890109890500e+00 -1.159599262226534222e+02
3.894993894993895367e+00 -1.159031408121536515e+02
3.899877899877900234e+00 -1.158449685195238317e+02
3.904761904761905100e+00 -1.159738323518339769e+02
3.909645909645909967e+00 -1.161153430184663193e+02
3.914529914529914834e+00 -1.160345458940141583e+02
3.919413919413919700e+00 -1.159745620053335955e+02
3.924297924297924567e+00 -1.161423798066385160e+02
3.929181929181929434e+00 -1.161707226134919893e+02
3.934065934065934300e+00 -1.161556280633184457e+02
3.938949938949939167e+00 -1.162044451140525041e+02
3.943833943833944033e+00 -1.161999508758790682e+02
3.948717948717948900e+00 -1.163047091521452927e+02
3.953601953601953767e+00 -1.162712990790455763e+02
3.958485958485958633e+00 -1.161090524162477635e+02
3.963369963369963500e+00 -1.161579906490012917e+02
3.968253968253968367e+00 -1.161595644504571254e+02
3.973137973137973233e+00 -1.162081136331313047e+02
3.978021978021978100e+00 -1.162111586864114798e+02
3.982905982905982967e+00 -1.161608374320240245e+02
3.987789987789987833e+00 -1.161693605129734408e+02
3.992673992673992700e+00 -1.162039559798772075e+02
3.997557997557997567e+00 -1.161189860862730256e+02
4.002442002442002433e+00 -1.160610380881519319e+02
4.007326007326007300e+00 -1.161761904354901986e+02
4.012210012210012167e+00 -1.161416487921488567e+02
4.017094017094017033e+00 -1.160124150168443435e+02
4.021978021978021900e+00 -1.161401021140556509e+02
4.026862026862026767e+00 -1.162885609703781995e+02
4.031746031746031633e+00 -1.162180303117057463e+02
4.036630036630036500e+00 -1.161843152202817464e+02
4.041514041514041367e+00 -1.161595133245383096e+02
4.046398046398046233e+00 -1.161860520275522788e+02
4.051282051282051100e+00 -1.162380918516101360e+02
4.056166056166055967e+00 -1.164560782564883255e+02
4.061050061050060833e+00 -1.164014896041173444e+02
4.065934065934065700e+00 -1.160372009073240065e+02
4.070818070818070566e+00 -1.160642231267297433e+02
4.075702075702075433e+00 -1.161612911210702634e+02
4.080586080586080300e+00 -1.161491267427327756e+02
4.085470085470085166e+00 -1.161601896064835557e+02
4.090354090354090033e+00 -1.162093096204604308e+02
4.095238095238094900e+00 -1.161146350216665866e+02
4.100122100122099766e+00 -1.160647262576267451e+02
4.105006105006104633e+00 -1.161470936422651050e+02
4.109890109890109500e+00 -1.160059353096120844e+02
4.114774114774114366e+00 -1.160290244272236038e+02
4.119658119658119233e+00 -1.161961336166370273e+02
4.124542124542124100e+00 -1.162567398107043317e+02
4.129426129426128966e+00 -1.162747550213372705e+02
4.134310134310133833e+00 -1.163062388388113106e+02
4.139194139194138700e+00 -1.163011960477797544e+02
4.144078144078143566e+00 -1.162647475607444676e+02
4.148962148962148433e+00 -1.163151352109804861e+02
4.153846153846153300e+00 -1.163252193165028245e+02
4.158730158730158166e+00 -1.161775269260689214e+02
4.163614163614163033e+00 -1.159852744172334837e+02
4.168498168498167900e+00 -1.159751243031895882e+02
4.173382173382172766e+00 -1.161453727052598452e+02
4.178266178266177633e+00 -1.163170605941294724e+02
4.183150183150182500e+00 -1.164663439555085631e+02
4.188034188034187366e+00 -1.164632830358394813e+02
4.192918192918192233e+00 -1.166197566809405259e+02
4.197802197802197099e+00 -1.167065772461326247e+02
4.202686202686201966e+00 -1.165816079459107755e+02
4.207570207570206833e+00 -1.165143406122354293e+02
4.212454212454211699e+00 -1.163153882585384622e+02
4.217338217338216566e+00 -1.162622479348882933e+02
4.222222222222221433e+00 -1.163948353312447352e+02
4.227106227106226299e+00 -1.164163234110576752e+02
4.231990231990231166e+00 -1.164024072078870944e+02
4.236874236874236033e+00 -1.163790616947598551e+02
4.241758241758240899e+00 -1.162493562674321481e+02
4.246642246642245766e+00 -1.162463977518612239e+02
4.251526251526250633e+00 -1.162279048379312201e+02
4.256410256410257276e+00 -1.162428714873947229e+02
4.261294261294262142e+00 -1.162485935847512621e+02
4.266178266178267009e+00 -1.162469162643519240e+02
4.271062271062271876e+00 -1.162110314517048693e+02
4.275946275946276742e+00 -1.160839408744934076e+02
4.280830280830281609e+00 -1.162855867761878415e+02
4.285714285714286476e+00 -1.166883057709486309e+02
4.290598290598291342e+00 -1.168665119452946186e+02
4.295482295482296209e+00 -1.166539387068885389e+02
4.300366300366301076e+00 -1.164085293596494495e+02
4.305250305250305942e+00 -1.163169564396874591e+02
4.310134310134310809e+00 -1.163232581822038583e+02
4.315018315018315676e+00 -1.163514727565841440e+02
4.319902319902320542e+00 -1.164583194851439600e+02
4.324786324786325409e+00 -1.165373394679201766e+02
4.329670329670330275e+00 -1.167204515912455918e+02
4.334554334554335142e+00 -1.166172302188197420e+02
4.339438339438340009e+00 -1.164153918754412729e+02
4.344322344322344875e+00 -1.163471817096203154e+02
4.349206349206349742e+00 -1.161747667069667784e+02
4.354090354090354609e+00 -1.162400114987573829e+02
4.358974358974359475e+00 -1.161442960459387734e+02
4.363858363858364342e+00 -1.160291987451213913e+02
4.368742368742369209e+00 -1.160301713224281457e+02
4.373626373626374075e+00 -1.160835492061788585e+02
4.378510378510378942e+00 -1.162666124878297325e+02
4.383394383394383809e+00 -1.164745490863810744e+02
4.388278388278388675e+00 -1.164703348399538498e+02
4.393162393162393542e+00 -1.163730701768766806e+02
4.398046398046398409e+00 -1.163943022339147149e+02
4.402930402930403275e+00 -1.163185272663505430e+02
4.407814407814408142e+00 -1.163421359238792974e+02
4.412698412698413009e+00 -1.162228978275820879e+02
4.417582417582417875e+00 -1.161704148177554998e+02
4.422466422466422742e+00 -1.162696506664887153e+02
4.427350427350427609e+00 -1.163851502194155785e+02
4.432234432234432475e+00 -1.164795396528595717e+02
4.437118437118437342e+00 -1.164078912814761395e+02
4.442002442002442208e+00 -1.162609338946871844e+02
4.446886446886447075e+00 -1.161829203202841256e+02
4.451770451770451942e+00 -1.162568067239529910e+02
4.456654456654456808e+00 -1.164614040375353312e+02
4.461538461538461675e+00 -1.166786894153580363e+02
4.466422466422466542e+00 -1.165841762521788212e+02
4.471306471306471408e+00 -1.164685966628140932e+02
4.476190476190476275e+00 -1.165458533711050535e+02
4.481074481074481142e+00 -1.166321420733165155e+02
4.485958485958486008e+00 -1.164306356304101655e+02
4.490842490842490875e+00 -1.164740139450000243e+02
4.495726495726495742e+00 -1.165695265609678870e+02
4.500610500610500608e+00 -1.165083029586154453e+02
4.505494505494505475e+00 -1.166306435076573962e+02
4.510378510378510342e+00 -1.164116716199252721e+02
4.515262515262515208e+00 -1.163477853523403240e+02
4.520146520146520075e+00 -1.165594895912356890e+02
4.525030525030524942e+00 -1.165743970511530989e+02
4.529914529914529808e+00 -1.164991370739758736e+02
4.534798534798534675e+00 -1.165006052021435465e+02
4.539682539682539542e+00 -1.163847666403286496e+02
4.544566544566544408e+00 -1.162233032370262151e+02
4.549450549450549275e+00 -1.160624023639680047e+02
4.554334554334554142e+00 -1.161272670227351966e+02
4.559218559218559008e+00 -1.162701010142058919e+02
4.564102564102563875e+00 -1.163400844170105728e+02
4.568986568986568741e+00 -1.164491476850108285e+02
4.573870573870573608e+00 -1.163604637247500619e+02
4.578754578754578475e+00 -1.165634950094832476e+02
4.583638583638583341e+00 -1.166342084371950847e+02
4.588522588522588208e+00 -1.164448949234968325e+02
4.593406593406593075e+00 -1.162723683477751138e+02
4.598290598290597941e+00 -1.162189290638078205e+02
4.603174603174602808e+00 -1.162219449337290200e+02
4.608058608058607675e+00 -1.162044602425995095e+02
4.612942612942612541e+00 -1.162310558052460152e+02
4.617826617826617408e+00 -1.162013160790245223e+02
4.622710622710622275e+00 -1.160957650396217957e+02
4.627594627594627141e+00 -1.160514885011674977e+02
4.632478632478632008e+00 -1.160823219390479011e+02
4.637362637362636875e+00 -1.162046496406848206e+02
4.642246642246641741e+00 -1.161816209632501113e+02
4.647130647130646608e+00 -1.160196197269982292e+02
4.652014652014651475e+00 -1.160903589157539670e+02
4.656898656898656341e+00 -1.162047980064811270e+02
4.661782661782661208e+00 -1.163901168456115727e+02
4.666666666666666075e+00 -1.163096413148050914e+02
4.671550671550670941e+00 -1.160817922244245040e+02
4.676434676434675808e+00 -1.160266393951194885e+02
4.681318681318680675e+00 -1.160420961665635957e+02
4.686202686202685541e+00 -1.160654250653920201e+02
4.691086691086690408e+00 -1.160654199002761402e+02
4.695970695970695274e+00 -1.159962925527823785e+02
4.700854700854700141e+00 -1.160202532131364848e+02
4.705738705738705008e+00 -1.161239634507128216e+02
4.710622710622709874e+00 -1.161550394808242288e+02
4.715506715506714741e+00 -1.160867435270959049e+02
4.720390720390719608e+00 -1.160885257551137215e+02
4.725274725274724474e+00 -1.160741892701941822e+02
4.730158730158729341e+00 -1.160712822560688693e+02
4.735042735042734208e+00 -1.162009988254851862e+02
4.739926739926739074e+00 -1.162416691282563050e+02
4.744810744810743941e+00 -1.161990092348483188e+02
4.749694749694748808e+00 -1.159874895325636288e+02
4.754578754578755451e+00 -1.159376783905402704e+02
4.759462759462760317e+00 -1.160742047453104533e+02
4.764346764346765184e+00 -1.162069460376378913e+02
4.769230769230770051e+00 -1.162686777383269856e+02
4.774114774114774917e+00 -1.162695216059148322e+02
4.778998778998779784e+00 -1.162476100465578241e+02
4.783882783882784651e+00 -1.162405204603726645e+02
4.788766788766789517e+00 -1.162330024161105371e+02
4.793650793650794384e+00 -1.161307442612539376e+02
4.798534798534799251e+00 -1.159752703332392656e+02
4.803418803418804117e+00 -1.159504736195064254e+02
4.808302808302808984e+00 -1.159776718475275743e+02
4.813186813186813851e+00 -1.160339772104970848e+02
4.818070818070818717e+00 -1.160680042474341747e+02
4.822954822954823584e+00 -1.160326286656954835e+02
4.827838827838828450e+00 -1.160854350050318970e+02
4.832722832722833317e+00 -1.161085831208067844e+02
4.837606837606838184e+00 -1.161445779241752803e+02
4.842490842490843050e+00 -1.162953223687803330e+02
4.847374847374847917e+00 -1.163301360554752648e+02
4.852258852258852784e+00 -1.164080311047165281e+02
4.857142857142857650e+00 -1.164361604159179109e+02
4.862026862026862517e+00 -1.164119200257090370e+02
4.866910866910867384e+00 -1.163259739442722775e+02
4.871794871794872250e+00 -1.162482560123381177e+02
4.876678876678877117e+00 -1.163414143740272522e+02
4.881562881562881984e+00 -1.162735052884103339e+02
4.886446886446886850e+00 -1.163541598413146261e+02
4.891330891330891717e+00 -1.165874164599092779e+02
4.896214896214896584e+00 -1.166739149648227425e+02
4.901098901098901450e+00 -1.166722547516516215e+02
4.905982905982906317e+00 -1.167339950019523940e+02
4.910866910866911184e+00 -1.169682367772723950e+02
4.915750915750916050e+00 -1.171637362309795947e+02
4.920634920634920917e+00 -1.171637660849963254e+02
4.925518925518925784e+00 -1.172712774449825304e+02
4.930402930402930650e+00 -1.172988054636299182e+02
4.935286935286935517e+00 -1.174423365151796048e+02
4.940170940170940383e+00 -1.175845758392712810e+02
4.945054945054945250e+00 -1.175985585232475046e+02
4.949938949938950117e+00 -1.178847978496017248e+02
4.954822954822954983e+00 -1.180601686519740952e+02
4.959706959706959850e+00 -1.180604884099056306e+02
4.964590964590964717e+00 -1.182647944388958479e+02
4.969474969474969583e+00 -1.187440332646892216e+02
4.974358974358974450e+00 -1.189907813994863943e+02
4.979242979242979317e+00 -1.189912212932861451e+02
4.984126984126984183e+00 -1.190895586516369349e+02
4.989010989010989050e+00 -1.192853886526259686e+02
4.993894993894993917e+00 -1.195604007154484094e+02
4.998778998778998783e+00 -1.197732576193411376e+02
5.003663003663003650e+00 -1.197863298604104614e+02
5.008547008547008517e+00 -1.199742728061462884e+02
5.013431013431013383e+00 -1.205109551722814984e+02
5.018315018315018250e+00 -1.210362147809888995e+02
5.023199023199023117e+00 -1.214087031765024562e+02
5.028083028083027983e+00 -1.219133506298898197e+02
5.032967032967032850e+00 -1.225486108593796928e+02
5.037851037851037717e+00 -1.229351816619006001e+02
5.042735042735042583e+00 -1.231084069654874611e+02
5.047619047619047450e+00 -1.233471629356991315e+02
5.052503052503052317e+00 -1.235714527531738582e+02
5.057387057387057183e+00 -1.235730408117895536e+02
5.062271062271062050e+00 -1.237486014524895381e+02
5.067155067155066916e+00 -1.238045876727094026e+02
5.072039072039071783e+00 -1.238641853303928855e+02
5.076923076923076650e+00 -1.238658026310709914e+02
5.081807081807081516e+00 -1.245701587341380048e+02
5.086691086691086383e+00 -1.267181184785458328e+02
5.091575091575091250e+00 -1.280842253564711655e+02
5.096459096459096116e+00 -1.280874698480588165e+02
5.101343101343100983e+00 -1.292532563235578209e+02
5.106227106227105850e+00 -1.317761462594053796e+02
5.111111111111110716e+00 -1.328559874113944943e+02
5.115995115995115583e+00 -1.328637170835159509e+02
5.120879120879120450e+00 -1.329342676299982600e+02
5.125763125763125316e+00 -1.337394970243896637e+02
5.130647130647130183e+00 -1.344203483411590128e+02
5.135531135531135050e+00 -1.344325462222719239e+02
5.140415140415139916e+00 -1.344468524841147996e+02
5.145299145299144783e+00 -1.349245328072891539e+02
5.150183150183149650e+00 -1.355336714953250805e+02
5.155067155067154516e+00 -1.355641505617634266e+02
5.159951159951159383e+00 -1.355631927819978841e+02
5.164835164835164250e+00 -1.358749889013529355e+02
5.169719169719169116e+00 -1.364168112849854424e+02
5.174603174603173983e+00 -1.364407587896692462e+02
5.179487179487178850e+00 -1.364381853495427208e+02
5.184371184371183716e+00 -1.366111503388995914e+02
5.189255189255188583e+00 -1.370832743317169218e+02
5.194139194139193449e+00 -1.371128066939371024e+02
5.199023199023198316e+00 -1.371039455258702446e+02
5.203907203907203183e+00 -1.371298997849310979e+02
5.208791208791208049e+00 -1.375151067967362621e+02
5.213675213675212916e+00 -1.375623283873389653e+02
5.218559218559217783e+00 -1.375605575652405150e+02
5.223443223443222649e+00 -1.376143717219084124e+02
5.228327228327227516e+00 -1.380382311673024276e+02
5.233211233211232383e+00 -1.381015274066309644e+02
5.238095238095237249e+00 -1.381070578265383801e+02
5.242979242979242116e+00 -1.380997764433778343e+02
5.247863247863246983e+00 -1.384678485335643927e+02
5.252747252747251849e+00 -1.385404938796958163e+02
5.257631257631258492e+00 -1.385448311827078101e+02
5.262515262515263359e+00 -1.385146027849107213e+02
5.267399267399268226e+00 -1.388661297479746395e+02
5.272283272283273092e+00 -1.389544561940950871e+02
5.277167277167277959e+00 -1.389611305395356453e+02
5.282051282051282826e+00 -1.388948144873495494e+02
5.286935286935287692e+00 -1.391795465246501635e+02
5.291819291819292559e+00 -1.392628932056655060e+02
5.296703296703297426e+00 -1.392672742644637083e+02
5.301587301587302292e+00 -1.392170130544671736e+02
5.306471306471307159e+00 -1.395302620722198697e+02
5.311355311355312026e+00 -1.396533359373604810e+02
5.316239316239316892e+00 -1.396570164741374072e+02
5.321123321123321759e+00 -1.395664068394787023e+02
5.326007326007326625e+00 -1.397957531987564437e+02
5.330891330891331492e+00 -1.398789738542153600e+02
5.335775335775336359e+00 -1.398971354462183285e+02
5.340659340659341225e+00 -1.398069023247289238e+02
5.345543345543346092e+00 -1.400417030622488994e+02
5.350427350427350959e+00 -1.401315138642927423e+02
5.355311355311355825e+00 -1.401451187186578693e+02
5.360195360195360692e+00 -1.399915917265265932e+02
5.365079365079365559e+00 -1.401566061403710535e+02
5.369963369963370425e+00 -1.402950033005547539e+02
5.374847374847375292e+00 -1.402925839434399791e+02
5.379731379731380159e+00 -1.402130846271329290e+02
5.384615384615385025e+00 -1.403677085409055678e+02
5.389499389499389892e+00 -1.404630244038714295e+02
5.394383394383394759e+00 -1.404798339290364311e+02
5.399267399267399625e+00 -1.403813533943228435e+02
5.404151404151404492e+00 -1.405157176687159790e+02
5.409035409035409359e+00 -1.406508468576299151e+02
5.413919413919414225e+00 -1.406499070647979011e+02
5.418803418803419092e+00 -1.405867512518411218e+02
5.423687423687423959e+00 -1.408547500319985488e+02
5.428571428571428825e+00 -1.410545786127925112e+02
5.433455433455433692e+00 -1.410329551254424700e+02
5.438339438339438559e+00 -1.409441568614211917e+02
5.443223443223443425e+00 -1.410541307492991052e+02
5.448107448107448292e+00 -1.412151960925042431e+02
5.452991452991453158e+00 -1.412067351678365696e+02
5.457875457875458025e+00 -1.411445498029657415e+02
5.462759462759462892e+00 -1.412622393891558943e+02
5.467643467643467758e+00 -1.414467188639363258e+02
5.472527472527472625e+00 -1.414451200753432829e+02
5.477411477411477492e+00 -1.413502881984665578e+02
5.482295482295482358e+00 -1.414416160977777679e+02
5.487179487179487225e+00 -1.416840473178598927e+02
5.492063492063492092e+00 -1.416647274412129605e+02
5.496947496947496958e+00 -1.415909557651528985e+02
5.501831501831501825e+00 -1.416217188447434125e+02
5.506715506715506692e+00 -1.418118755656626035e+02
5.511599511599511558e+00 -1.417929446016973429e+02
5.516483516483516425e+00 -1.417465749573139817e+02
5.521367521367521292e+00 -1.417434934322736808e+02
5.526251526251526158e+00 -1.418964191095035972e+02
5.531135531135531025e+00 -1.418488630363669358e+02
5.536019536019535892e+00 -1.418013702668687586e+02
5.540903540903540758e+00 -1.418510058388511084e+02
5.545787545787545625e+00 -1.420627900799565850e+02
5.550671550671550492e+00 -1.420407182096463430e+02
5.555555555555555358e+00 -1.420143456812602949e+02
5.560439560439560225e+00 -1.420374808969544915e+02
5.565323565323565091e+00 -1.422223129651331703e+02
5.570207570207569958e+00 -1.422047656296975333e+02
5.575091575091574825e+00 -1.421677416310874946e+02
5.579975579975579691e+00 -1.422257978793622328e+02
5.584859584859584558e+00 -1.425023013433415997e+02
5.589743589743589425e+00 -1.425095530369951859e+02
5.594627594627594291e+00 -1.424854502551879989e+02
5.599511599511599158e+00 -1.424851956808421107e+02
5.604395604395604025e+00 -1.427427542102552422e+02
5.609279609279608891e+00 -1.426984422197339768e+02
5.614163614163613758e+00 -1.426900726705273428e+02
5.619047619047618625e+00 -1.426518339112570857e+02
5.623931623931623491e+00 -1.429034319222152476e+02
5.628815628815628358e+00 -1.428719553595506682e+02
5.633699633699633225e+00 -1.428691046911389719e+02
5.638583638583638091e+00 -1.428003784219689010e+02
5.643467643467642958e+00 -1.429865250240285661e+02
5.648351648351647825e+00 -1.429614300465964902e+02
5.653235653235652691e+00 -1.429866547803994195e+02
5.658119658119657558e+00 -1.429384173518962484e+02
5.663003663003662425e+00 -1.432129505858950154e+02
5.667887667887667291e+00 -1.431584890430021346e+02
5.672771672771672158e+00 -1.431795648695315606e+02
5.677655677655677025e+00 -1.430621093448933152e+02
5.682539682539681891e+00 -1.432896183410720141e+02
5.687423687423686758e+00 -1.432512850077663131e+02
5.692307692307691624e+00 -1.432600885027434572e+02
5.697191697191696491e+00 -1.432425680108219979e+02
5.702075702075701358e+00 -1.435310912679281330e+02
5.706959706959706224e+00 -1.434907626083918615e+02
5.711843711843711091e+00 -1.435178812280654199e+02
5.716727716727715958e+00 -1.434333537747496905e+02
5.721611721611720824e+00 -1.437162118483278732e+02
5.726495726495725691e+00 -1.436878702583422580e+02
5.731379731379730558e+00 -1.437141873359393287e+02
5.736263736263735424e+00 -1.435376329455227449e+02
5.741147741147740291e+00 -1.437591355546589966e+02
5.746031746031745158e+00 -1.437646708612534781e+02
5.750915750915750024e+00 -1.438321019514950478e+02
5.755799755799756667e+00 -1.437250525540277124e+02
5.760683760683761534e+00 -1.439964544028471209e+02
5.765567765567766401e+00 -1.439557786727690996e+02
5.770451770451771267e+00 -1.439952866118697727e+02
5.775335775335776134e+00 -1.438218684459245651e+02
5.780219780219781001e+00 -1.440386887224616714e+02
5.785103785103785867e+00 -1.440186505550574054e+02
5.789987789987790734e+00 -1.440643050502433766e+02
5.794871794871795601e+00 -1.438897804023555409e+02
5.799755799755800467e+00 -1.441306537216265724e+02
5.804639804639805334e+00 -1.441201798697041454e+02
5.809523809523810201e+00 -1.441150687877957921e+02
5.814407814407815067e+00 -1.440058728373150814e+02
5.819291819291819934e+00 -1.441776251182429291e+02
5.824175824175824800e+00 -1.441393124057158275e+02
5.829059829059829667e+00 -1.442257679724234833e+02
5.833943833943834534e+00 -1.440614602939670874e+02
5.838827838827839400e+00 -1.441988041168215773e+02
5.843711843711844267e+00 -1.441628280275422753e+02
5.848595848595849134e+00 -1.441917413672259158e+02
5.853479853479854000e+00 -1.440841782272167109e+02
5.858363858363858867e+00 -1.443235144583512692e+02
5.863247863247863734e+00 -1.442757375853468034e+02
5.868131868131868600e+00 -1.442952472289300374e+02
5.873015873015873467e+00 -1.441137368508661893e+02
5.877899877899878334e+00 -1.442327420514153857e+02
5.882783882783883200e+00 -1.442313922504255856e+02
5.887667887667888067e+00 -1.442865861760272708e+02
5.892551892551892934e+00 -1.441733400171959829e+02
5.897435897435897800e+00 -1.443657456928513056e+02
5.902319902319902667e+00 -1.443791800364164430e+02
5.907203907203907534e+00 -1.444129083044214212e+02
5.912087912087912400e+00 -1.442859085299849937e+02
5.916971916971917267e+00 -1.443801117816176998e+02
5.921855921855922134e+00 -1.444043839523704946e+02
5.926739926739927000e+00 -1.444363356485695817e+02
5.931623931623931867e+00 -1.443121394225700271e+02
5.936507936507936734e+00 -1.444166600977650887e+02
5.941391941391941600e+00 -1.444612700163907277e+02
5.946275946275946467e+00 -1.444669455029272456e+02
5.951159951159951333e+00 -1.444098592665721412e+02
5.956043956043956200e+00 -1.445695842428797846e+02
5.960927960927961067e+00 -1.446717086575806661e+02
5.965811965811965933e+00 -1.446905799859859485e+02
5.970695970695970800e+00 -1.446128544290925788e+02
5.975579975579975667e+00 -1.447504790745621790e+02
5.980463980463980533e+00 -1.447850277008282376e+02
5.985347985347985400e+00 -1.448270580900464779e+02
5.990231990231990267e+00 -1.447360162774743344e+02
5.995115995115995133e+00 -1.448479672251059185e+02
6.000000000000000000e+00 -1.449306394586479314e+02
6.004884004884004867e+00 -1.450044109972930642e+02
6.009768009768009733e+00 -1.448829072482605511e+02
6.014652014652014600e+00 -1.449776153569666235e+02
6.019536019536019467e+00 -1.450671370966668690e+02
6.024420024420024333e+00 -1.450925071746365802e+02
6.029304029304029200e+00 -1.449854017578965113e+02
6.034188034188034067e+00 -1.450115587433419648e+02
6.039072039072038933e+00 -1.450989280810713922e+02
6.043956043956043800e+00 -1.451025813225396348e+02
6.048840048840048667e+00 -1.450448971616518179e+02
6.053724053724053533e+00 -1.451017156621900313e+02
6.058608058608058400e+00 -1.452773430196884590e+02
6.063492063492063266e+00 -1.452842126575875454e+02
6.068376068376068133e+00 -1.452374093762919074e+02
6.073260073260073000e+00 -1.451876432494795779e+02
6.078144078144077866e+00 -1.452263516421804184e+02
6.083028083028082733e+00 -1.452670605254592431e+02
6.087912087912087600e+00 -1.452405180951454611e+02
6.092796092796092466e+00 -1.453684542982185519e+02
6.097680097680097333e+00 -1.455286073476891886e+02
6.102564102564102200e+00 -1.455166672337224156e+02
6.107448107448107066e+00 -1.454741992055381843e+02
6.112332112332111933e+00 -1.454448020577193290e+02
6.117216117216116800e+00 -1.455507675601751600e+02
6.122100122100121666e+00 -1.454417525988887974e+02
6.126984126984126533e+00 -1.454565706800612190e+02
6.131868131868131400e+00 -1.454263621272479838e+02
6.136752136752136266e+00 -1.455719396776652559e+02
6.141636141636141133e+00 -1.455088402124649178e+02
6.146520146520146000e+00 -1.455162583788627444e+02
6.151404151404150866e+00 -1.455259324893739858e+02
6.156288156288155733e+00 -1.456889657327015186e+02
6.161172161172160600e+00 -1.456488324462913511e+02
6.166056166056165466e+00 -1.456855867199294323e+02
6.170940170940170333e+00 -1.456142216741305049e+02
6.175824175824175200e+00 -1.457863541426463030e+02
6.180708180708180066e+00 -1.456660614725688845e+02
6.185592185592184933e+00 -1.456575073397471556e+02
6.190476190476189799e+00 -1.456181147511478571e+02
6.195360195360194666e+00 -1.457169715947398743e+02
6.200244200244199533e+00 -1.456548697747398080e+02
6.205128205128204399e+00 -1.456684292110352317e+02
6.210012210012209266e+00 -1.455781839125540387e+02
6.214896214896214133e+00 -1.457325789198341397e+02
6.219780219780218999e+00 -1.456702605191560167e+02
6.224664224664223866e+00 -1.456677566331623837e+02
6.229548229548228733e+00 -1.456508269520727197e+02
6.234432234432233599e+00 -1.458866405103830459e+02
6.239316239316238466e+00 -1.457983205635628963e+02
6.244200244200243333e+00 -1.458571784031181267e+02
6.249084249084248199e+00 -1.458375608942524195e+02
6.253968253968253066e+00 -1.460572352979818334e+02
6.258852258852257933e+00 -1.459090419452857361e+02
6.263736263736262799e+00 -1.459873189782795748e+02
6.268620268620267666e+00 -1.459010941202435276e+02
6.273504273504272533e+00 -1.460565290021996816e+02
6.278388278388277399e+00 -1.459769278389870522e+02
6.283272283272282266e+00 -1.460555567741093910e+02
6.288156288156287133e+00 -1.459446267738035203e+02
6.293040293040291999e+00 -1.462104701332461332e+02
6.297924297924296866e+00 -1.461175543024890260e+02
6.302808302808301733e+00 -1.461980931755641393e+02
6.307692307692306599e+00 -1.460746654266973223e+02
6.312576312576311466e+00 -1.461981456424236683e+02
6.317460317460316332e+00 -1.461242579976098455e+02
6.322344322344321199e+00 -1.461778428626150799e+02
6.327228327228326066e+00 -1.460400262365848221e+02
6.332112332112330932e+00 -1.461722512609354681e+02
6.336996336996335799e+00 -1.460946449349783336e+02
6.341880341880340666e+00 -1.462408443900680481e+02
6.346764346764345532e+00 -1.461203274047768161e+02
6.351648351648350399e+00 -1.463357897972526018e+02
6.356532356532355266e+00 -1.462776780649876684e+02
6.361416361416360132e+00 -1.463872382725843124e+02
6.366300366300364999e+00 -1.462320774148448379e+02
6.371184371184369866e+00 -1.463836134138028626e+02
6.376068376068374732e+00 -1.463297099971448176e+02
6.380952380952379599e+00 -1.464050683117156950e+02
6.385836385836384466e+00 -1.462149898309486957e+02
6.390720390720389332e+00 -1.463451830587451354e+02
6.395604395604394199e+00 -1.463116300233651543e+02
6.400488400488399066e+00 -1.464794162533948736e+02
6.405372405372403932e+00 -1.463245520954696417e+02
6.410256410256408799e+00 -1.463916576765592765e+02
6.415140415140413666e+00 -1.463405401197209130e+02
6.420024420024418532e+00 -1.464390194990002101e+02
6.424908424908423399e+00 -1.463068503072671263e+02
6.429792429792428266e+00 -1.464641481325497523e+02
6.434676434676433132e+00 -1.463949356240120778e+02
6.439560439560437999e+00 -1.464207729402619975e+02
6.444444444444442865e+00 -1.463358817381778749e+02
6.449328449328447732e+00 -1.464475558413800229e+02
6.454212454212452599e+00 -1.463759060281354891e+02
6.459096459096457465e+00 -1.464750750409273792e+02
6.463980463980462332e+00 -1.463567694780674628e+02
6.468864468864467199e+00 -1.464706018879793703e+02
6.473748473748472065e+00 -1.464104060515694243e+02
6.478632478632476932e+00 -1.465485240015486283e+02
6.483516483516481799e+00 -1.464403459553027460e+02
6.488400488400486665e+00 -1.465852073877582598e+02
6.493284493284491532e+00 -1.465692536342311598e+02
6.498168498168496399e+00 -1.466673989750170222e+02
6.503052503052501265e+00 -1.466147759246269118e+02
6.507936507936509685e+00 -1.468039531979241303e+02
6.512820512820514551e+00 -1.467114520121871806e+02
6.517704517704519418e+00 -1.467659960153139025e+02
6.522588522588524285e+00 -1.467428619060304982e+02
6.527472527472529151e+00 -1.469269318538328548e+02
6.532356532356534018e+00 -1.469184345044010058e+02
6.537240537240538885e+00 -1.470090820964418299e+02
6.542124542124543751e+00 -1.469245083457605574e+02
6.547008547008548618e+00 -1.471085105196443692e+02
6.551892551892553485e+00 -1.471567403497197688e+02
6.556776556776558351e+00 -1.472552888414707866e+02
6.561660561660563218e+00 -1.471741471520333562e+02
6.566544566544568085e+00 -1.472340373617474256e+02
6.571428571428572951e+00 -1.472168900545311772e+02
6.576312576312577818e+00 -1.472693561671939904e+02
6.581196581196582684e+00 -1.471640402613186041e+02
6.586080586080587551e+00 -1.472491717651780903e+02
6.590964590964592418e+00 -1.472287445407778819e+02
6.595848595848597284e+00 -1.472541313150838675e+02
6.600732600732602151e+00 -1.472139208831300152e+02
6.605616605616607018e+00 -1.473816586997977822e+02
6.610500610500611884e+00 -1.474170885172875387e+02
6.615384615384616751e+00 -1.474367780337221348e+02
6.620268620268621618e+00 -1.473530111363077708e+02
6.625152625152626484e+00 -1.474963871458057838e+02
6.630036630036631351e+00 -1.475625416086777477e+02
6.634920634920636218e+00 -1.475224141007075787e+02
6.639804639804641084e+00 -1.474786067010370800e+02
6.644688644688645951e+00 -1.474738061568155274e+02
6.649572649572650818e+00 -1.475232072300635480e+02
6.654456654456655684e+00 -1.475789728451874794e+02
6.659340659340660551e+00 -1.476060403605226270e+02
6.664224664224665418e+00 -1.476489835814516312e+02
6.669108669108670284e+00 -1.477319055436569215e+02
6.673992673992675151e+00 -1.477070425904916249e+02
6.678876678876680018e+00 -1.477381893397812007e+02
6.683760683760684884e+00 -1.477591140710048307e+02
6.688644688644689751e+00 -1.478481262314728610e+02
6.693528693528694617e+00 -1.478468492900612432e+02
6.698412698412699484e+00 -1.478749505487198803e+02
6.703296703296704351e+00 -1.479232168780074801e+02
6.708180708180709217e+00 -1.479067018227295023e+02
6.713064713064714084e+00 -1.478801961607391036e+02
6.717948717948718951e+00 -1.479084511032817773e+02
6.722832722832723817e+00 -1.478459478170568104e+02
6.727716727716728684e+00 -1.478714806374964894e+02
6.732600732600733551e+00 -1.478672750315999167e+02
6.737484737484738417e+00 -1.478944395768416484e+02
6.742368742368743284e+00 -1.477474012103086523e+02
6.747252747252748151e+00 -1.477787137906081796e+02
6.752136752136753017e+00 -1.476925719581018654e+02
6.757020757020757884e+00 -1.477176944680184363e+02
6.761904761904762751e+00 -1.476384216221728423e+02
6.766788766788767617e+00 -1.477288577765386322e+02
6.771672771672772484e+00 -1.476719720085477832e+02
6.776556776556777351e+00 -1.476976790392644716e+02
6.781440781440782217e+00 -1.477104287230101818e+02
6.786324786324787084e+00 -1.477926475207290764e+02
6.791208791208791951e+00 -1.476938048721752068e+02
6.796092796092796817e+00 -1.476995048454396056e+02
6.800976800976801684e+00 -1.476008751889140171e+02
6.805860805860806551e+00 -1.477346532053115595e+02
6.810744810744811417e+00 -1.476021511265516892e+02
6.815628815628816284e+00 -1.476785941615696913e+02
6.820512820512821150e+00 -1.475713751853469091e+02
6.825396825396826017e+00 -1.476783277066505775e+02
6.830280830280830884e+00 -1.475782514334743212e+02
6.835164835164835750e+00 -1.476475040617958143e+02
6.840048840048840617e+00 -1.475835826482448283e+02
6.844932844932845484e+00 -1.476951200106015278e+02
6.849816849816850350e+00 -1.476195309098610835e+02
6.854700854700855217e+00 -1.477318393005183168e+02
6.859584859584860084e+00 -1.476672548400709104e+02
6.864468864468864950e+00 -1.478768279274134443e+02
6.869352869352869817e+00 -1.478377424676912710e+02
6.874236874236874684e+00 -1.479050104933567695e+02
6.879120879120879550e+00 -1.477265665264033032e+02
6.884004884004884417e+00 -1.477819002516352782e+02
6.888888888888889284e+00 -1.476127539931590036e+02
6.893772893772894150e+00 -1.477210549097283661e+02
6.898656898656899017e+00 -1.476152397015729036e+02
6.903540903540903884e+00 -1.477307131888951801e+02
6.908424908424908750e+00 -1.475893380645017601e+02
6.913308913308913617e+00 -1.476545241211772748e+02
6.918192918192918484e+00 -1.475379335196898012e+02
6.923076923076923350e+00 -1.475847210254289337e+02
6.927960927960928217e+00 -1.474818175388241741e+02
6.932844932844933084e+00 -1.475487329066626216e+02
6.937728937728937950e+00 -1.475000402626822620e+02
6.942612942612942817e+00 -1.476348506107418928e+02
6.947496947496947683e+00 -1.475711568017206616e+02
6.952380952380952550e+00 -1.476736771784276812e+02
6.957264957264957417e+00 -1.476362742262304550e+02
6.962148962148962283e+00 -1.477898862903761881e+02
6.967032967032967150e+00 -1.477017611634987588e+02
6.971916971916972017e+00 -1.478414383122700144e+02
6.976800976800976883e+00 -1.477442019932383630e+02
6.981684981684981750e+00 -1.479325831267611875e+02
6.986568986568986617e+00 -1.478797650256049394e+02
6.991452991452991483e+00 -1.480168030252237372e+02
6.996336996336996350e+00 -1.479557283136240358e+02
7.001221001221001217e+00 -1.480786777012373250e+02
7.006105006105006083e+00 -1.479869374638112163e+02
7.010989010989010950e+00 -1.481605610951639562e+02
7.015873015873015817e+00 -1.480117839532384210e+02
7.020757020757020683e+00 -1.482113446094756739e+02
7.025641025641025550e+00 -1.480689393921979615e+02
7.030525030525030417e+00 -1.482658639037355215e+02
7.035409035409035283e+00 -1.481727787349709331e+02
7.040293040293040150e+00 -1.483610693386945627e+02
7.045177045177045017e+00 -1.481630233160434784e+02
7.050061050061049883e+00 -1.483071435952191450e+02
7.054945054945054750e+00 -1.481407618357968374e+02
7.059829059829059617e+00 -1.482522828366521708e+02
7.064713064713064483e+00 -1.481148098106780537e+02
7.069597069597069350e+00 -1.482332630941341449e+02
7.074481074481074216e+00 -1.481609163774060391e+02
7.079365079365079083e+00 -1.482680537954501290e+02
7.084249084249083950e+00 -1.481426635542333656e+02
7.089133089133088816e+00 -1.482336103143929620e+02
7.094017094017093683e+00 -1.481518632204745245e+02
7.098901098901098550e+00 -1.483432814479982937e+02
7.103785103785103416e+00 -1.481937560060718795e+02
7.108669108669108283e+00 -1.483899037784347001e+02
7.113553113553113150e+00 -1.482425059827215534e+02
7.118437118437118016e+00 -1.483253920924718159e+02
7.123321123321122883e+00 -1.481747704010315090e+02
7.128205128205127750e+00 -1.482293757163432417e+02
7.133089133089132616e+00 -1.481723719801213122e+02
7.137973137973137483e+00 -1.482037976963930817e+02
7.142857142857142350e+00 -1.482015980485475666e+02
7.147741147741147216e+00 -1.483065955839533672e+02
7.152625152625152083e+00 -1.483493529494873826e+02
7.157509157509156950e+00 -1.484169836369504765e+02
7.162393162393161816e+00 -1.483025710357014759e+02
7.167277167277166683e+00 -1.483347239028462354e+02
7.172161172161171550e+00 -1.483183714162987883e+02
7.177045177045176416e+00 -1.484068563407870727e+02
7.181929181929181283e+00 -1.483360688840132298e+02
7.186813186813186149e+00 -1.483622410539931877e+02
7.191697191697191016e+00 -1.483324481477132224e+02
7.196581196581195883e+00 -1.484108382408674629e+02
7.201465201465200749e+00 -1.483510105423247012e+02
7.206349206349205616e+00 -1.483415230392353124e+02
7.211233211233210483e+00 -1.482693929631384151e+02
7.216117216117215349e+00 -1.482772899916305960e+02
7.221001221001220216e+00 -1.481842851158605470e+02
7.225885225885225083e+00 -1.481717699951433929e+02
7.230769230769229949e+00 -1.481313389523974706e+02
7.235653235653234816e+00 -1.482324815245708294e+02
7.240537240537239683e+00 -1.482217950593470164e+02
7.245421245421244549e+00 -1.483016395255322948e+02
7.250305250305249416e+00 -1.482987491437568224e+02
7.255189255189254283e+00 -1.483135625829862647e+02
7.260073260073259149e+00 -1.482597477967074155e+02
7.264957264957264016e+00 -1.483135248410524696e+02
7.269841269841268883e+00 -1.483338070464851626e+02
7.274725274725273749e+00 -1.484376089234424114e+02
7.279609279609278616e+00 -1.484418617382264642e+02
7.284493284493283483e+00 -1.484676965928785251e+02
7.289377289377288349e+00 -1.484736859854426712e+02
7.294261294261293216e+00 -1.484228744195251863e+02
7.299145299145298083e+00 -1.484111772726831191e+02
7.304029304029302949e+00 -1.484211358667951117e+02
7.308913308913307816e+00 -1.484144572700998026e+02
7.313797313797312682e+00 -1.484220110519210039e+02
7.318681318681317549e+00 -1.484066260000989530e+02
7.323565323565322416e+00 -1.484660840282851950e+02
7.328449328449327282e+00 -1.484529830389669485e+02
7.333333333333332149e+00 -1.483583351974467917e+02
7.338217338217337016e+00 -1.484472744181679502e+02
7.343101343101341882e+00 -1.485110023311658267e+02
7.347985347985346749e+00 -1.486587536833984871e+02
7.352869352869351616e+00 -1.486383904060917587e+02
7.357753357753356482e+00 -1.487684223024972425e+02
7.362637362637361349e+00 -1.487513005631172121e+02
7.367521367521366216e+00 -1.487730355848983095e+02
7.372405372405371082e+00 -1.486771486947287144e+02
7.377289377289375949e+00 -1.486583866910257541e+02
7.382173382173380816e+00 -1.486284030150949889e+02
7.387057387057385682e+00 -1.486707182250237338e+02
7.391941391941390549e+00 -1.484395400107567866e+02
7.396825396825395416e+00 -1.484213646989564666e+02
7.401709401709400282e+00 -1.483497335914656219e+02
7.406593406593405149e+00 -1.484508503664300463e+02
7.411477411477410016e+00 -1.484086977312965985e+02
7.416361416361414882e+00 -1.483697450025547369e+02
7.421245421245419749e+00 -1.482163129268029422e+02
7.426129426129424616e+00 -1.483024871696777609e+02
7.431013431013429482e+00 -1.483042598905308296e+02
7.435897435897434349e+00 -1.483306321915310946e+02
7.440781440781439215e+00 -1.482088796267734949e+02
7.445665445665444082e+00 -1.483727163341680182e+02
7.450549450549448949e+00 -1.482816873449247908e+02
7.455433455433453815e+00 -1.482788885719936047e+02
7.460317460317458682e+00 -1.480205018276986380e+02
7.465201465201463549e+00 -1.480806630212771609e+02
7.470085470085468415e+00 -1.480537689497546410e+02
7.474969474969473282e+00 -1.481119651871682663e+02
7.479853479853478149e+00 -1.478898346628658942e+02
7.484737484737483015e+00 -1.479930838106442366e+02
7.489621489621487882e+00 -1.479346739815819944e+02
7.494505494505492749e+00 -1.479772912796380524e+02
7.499389499389497615e+00 -1.479151817803996778e+02
7.504273504273506035e+00 -1.480235281351849324e+02
7.509157509157510901e+00 -1.480046663728502949e+02
7.514041514041515768e+00 -1.481335512038529032e+02
7.518925518925520635e+00 -1.480084773480658384e+02
7.523809523809525501e+00 -1.481276285955176490e+02
7.528693528693530368e+00 -1.481122536851685538e+02
7.533577533577535235e+00 -1.482011488110946971e+02
7.538461538461540101e+00 -1.480060591131362742e+02
7.543345543345544968e+00 -1.481044141268122303e+02
7.548229548229549835e+00 -1.481086821676485670e+02
7.553113553113554701e+00 -1.483634611642142431e+02
7.557997557997559568e+00 -1.482094823487243218e+02
7.562881562881564435e+00 -1.483061216458988838e+02
7.567765567765569301e+00 -1.481946122655084253e+02
7.572649572649574168e+00 -1.482900557784961961e+02
7.577533577533579034e+00 -1.481757175948479528e+02
7.582417582417583901e+00 -1.482254761268311256e+02
7.587301587301588768e+00 -1.482198924027892986e+02
7.592185592185593634e+00 -1.483160888605497121e+02
7.597069597069598501e+00 -1.482824444547119924e+02
7.601953601953603368e+00 -1.484109094360974836e+02
7.606837606837608234e+00 -1.484265885984021054e+02
7.611721611721613101e+00 -1.487106694405117651e+02
7.616605616605617968e+00 -1.486181395315840348e+02
7.621489621489622834e+00 -1.488006515310090947e+02
7.626373626373627701e+00 -1.486822930111929963e+02
7.631257631257632568e+00 -1.487575530488647075e+02
7.636141636141637434e+00 -1.486703006121652209e+02
7.641025641025642301e+00 -1.488951927185081274e+02
7.645909645909647168e+00 -1.488094780207966323e+02
7.650793650793652034e+00 -1.488719561625301822e+02
7.655677655677656901e+00 -1.487707916883301777e+02
7.660561660561661768e+00 -1.489743672690811991e+02
7.665445665445666634e+00 -1.489247460563506706e+02
7.670329670329671501e+00 -1.490334777005029139e+02
7.675213675213676368e+00 -1.490398085109630983e+02
7.680097680097681234e+00 -1.494164800543053389e+02
7.684981684981686101e+00 -1.493988577698726203e+02
7.689865689865690968e+00 -1.494602535452897882e+02
7.694749694749695834e+00 -1.491287193768600048e+02
7.699633699633700701e+00 -1.493993841655608890e+02
7.704517704517705567e+00 -1.493563808938507691e+02
7.709401709401710434e+00 -1.493778500600229222e+02
7.714285714285715301e+00 -1.493000033469755010e+02
7.719169719169720167e+00 -1.494006957433010143e+02
7.724053724053725034e+00 -1.493495931821262275e+02
7.728937728937729901e+00 -1.494262285705842999e+02
7.733821733821734767e+00 -1.492469769664027979e+02
7.738705738705739634e+00 -1.493328048020175061e+02
7.743589743589744501e+00 -1.493046651853979654e+02
7.748473748473749367e+00 -1.493558455545559411e+02
7.753357753357754234e+00 -1.492556433085180743e+02
7.758241758241759101e+00 -1.495041595567429340e+02
7.763125763125763967e+00 -1.495397864959170988e+02
7.768009768009768834e+00 -1.495519502271954480e+02
7.772893772893773701e+00 -1.493542977513494066e+02
7.777777777777778567e+00 -1.494511441394582789e+02
7.782661782661783434e+00 -1.494368469328512674e+02
7.787545787545788301e+00 -1.495640401641234121e+02
7.792429792429793167e+00 -1.494042843707139241e+02
7.797313797313798034e+00 -1.493923716303813478e+02
7.802197802197802901e+00 -1.494009679044074517e+02
7.807081807081807767e+00 -1.495020482041347805e+02
7.811965811965812634e+00 -1.494260571063665850e+02
7.816849816849817500e+00 -1.494375603479022061e+02
7.821733821733822367e+00 -1.494299945786386843e+02
7.826617826617827234e+00 -1.494065471460789354e+02
7.831501831501832100e+00 -1.491709265644244908e+02
7.836385836385836967e+00 -1.491433001839651524e+02
7.841269841269841834e+00 -1.491466921268480803e+02
7.846153846153846700e+00 -1.492580578912083524e+02
7.851037851037851567e+00 -1.491573293214023295e+02
7.855921855921856434e+00 -1.492131203145368659e+02
7.860805860805861300e+00 -1.492401745645691165e+02
7.865689865689866167e+00 -1.492815383910702849e+02
7.870573870573871034e+00 -1.492148631180288589e+02
7.875457875457875900e+00 -1.491574130191343670e+02
7.880341880341880767e+00 -1.492310285777820980e+02
7.885225885225885634e+00 -1.492844583699498457e+02
7.890109890109890500e+00 -1.492676019188500049e+02
7.894993894993895367e+00 -1.492365791155437194e+02
7.899877899877900234e+00 -1.492697645707910965e+02
7.904761904761905100e+00 -1.493133005870616614e+02
7.909645909645909967e+00 -1.491441582648047302e+02
7.914529914529914834e+00 -1.492530778266679761e+02
7.919413919413919700e+00 -1.493691587630678725e+02
7.924297924297924567e+00 -1.493934239466483973e+02
7.929181929181929434e+00 -1.494218476115484009e+02
7.934065934065934300e+00 -1.493921015108008703e+02
7.938949938949939167e+00 -1.494502963410885741e+02
7.943833943833944033e+00 -1.493831158087414792e+02
7.948717948717948900e+00 -1.493794213551907433e+02
7.953601953601953767e+00 -1.494206566081942356e+02
7.958485958485958633e+00 -1.495455599468935475e+02
7.963369963369963500e+00 -1.495285670305995325e+02
7.968253968253968367e+00 -1.494829857142937044e+02
7.973137973137973233e+00 -1.494124773565303315e+02
7.978021978021978100e+00 -1.495143977132763666e+02
7.982905982905982967e+00 -1.494521162923514623e+02
7.987789987789987833e+00 -1.494707115328334908e+02
7.992673992673992700e+00 -1.494245481091181773e+02
7.997557997557997567e+00 -1.494988590248997866e+02
8.002442002442002433e+00 -1.494229386192794209e+02
8.007326007326007300e+00 -1.494195750714468431e+02
8.012210012210012167e+00 -1.494410966726335346e+02
8.017094017094017033e+00 -1.496360247827735463e+02
8.021978021978021900e+00 -1.495666901951440195e+02
8.026862026862026767e+00 -1.495143592715743637e+02
8.031746031746031633e+00 -1.493540280470001846e+02
8.036630036630036500e+00 -1.494386479663244245e+02
8.041514041514041367e+00 -1.494620594432346365e+02
8.046398046398046233e+00 -1.494483929763890160e+02
8.051282051282051100e+00 -1.494367757420911289e+02
8.056166056166055967e+00 -1.496769153609316731e+02
8.061050061050060833e+00 -1.496279276315239599e+02
8.065934065934065700e+00 -1.495983750845663565e+02
8.070818070818070566e+00 -1.494000504566870120e+02
8.075702075702075433e+00 -1.495550462512510421e+02
8.080586080586080300e+00 -1.495292329118150292e+02
8.085470085470085166e+00 -1.495544558232591612e+02
8.090354090354090033e+00 -1.494529694984617834e+02
8.095238095238094900e+00 -1.496944954604235818e+02
8.100122100122099766e+00 -1.495987009333155697e+02
8.105006105006104633e+00 -1.495620990357273286e+02
8.109890109890109500e+00 -1.493440188196377107e+02
8.114774114774114366e+00 -1.494865425593204122e+02
8.119658119658119233e+00 -1.493412010554563381e+02
8.124542124542124100e+00 -1.493502696477539189e+02
8.129426129426128966e+00 -1.493368013085984103e+02
8.134310134310133833e+00 -1.495752086124203970e+02
8.139194139194138700e+00 -1.495097808386587985e+02
8.144078144078143566e+00 -1.495717004253305333e+02
8.148962148962148433e+00 -1.493654354417418801e+02
8.153846153846153300e+00 -1.494872445994344048e+02
8.158730158730158166e+00 -1.494145847045706148e+02
8.163614163614163033e+00 -1.495426212247123772e+02
8.168498168498167900e+00 -1.493002931155705255e+02
8.173382173382172766e+00 -1.494126322029745211e+02
8.178266178266177633e+00 -1.493381507115150271e+02
8.183150183150182500e+00 -1.493929313958889509e+02
8.188034188034187366e+00 -1.492541466155057890e+02
8.192918192918192233e+00 -1.494092486639052311e+02
8.197802197802197099e+00 -1.493217994173602108e+02
8.202686202686201966e+00 -1.494109434308505229e+02
8.207570207570206833e+00 -1.492966429469657896e+02
8.212454212454211699e+00 -1.495054345813256305e+02
8.217338217338216566e+00 -1.494596204250203755e+02
8.222222222222221433e+00 -1.495766713516881907e+02
8.227106227106226299e+00 -1.493682466216962439e+02
8.231990231990231166e+00 -1.494278376397608952e+02
8.236874236874236033e+00 -1.494093010602714457e+02
8.241758241758240899e+00 -1.495020915555253964e+02
8.246642246642245766e+00 -1.493432216857501089e+02
8.251526251526250633e+00 -1.495384147076890997e+02
8.256410256410255499e+00 -1.495125803030380780e+02
8.261294261294260366e+00 -1.495298754770311120e+02
8.266178266178265233e+00 -1.494659633454778884e+02
8.271062271062270099e+00 -1.497054649502399002e+02
8.275946275946274966e+00 -1.496508234613922355e+02
8.280830280830279833e+00 -1.497034259457080339e+02
8.285714285714284699e+00 -1.495364712209586173e+02
8.290598290598289566e+00 -1.497658339333319475e+02
8.295482295482294433e+00 -1.497564571635029154e+02
8.300366300366299299e+00 -1.498154970706491440e+02
8.305250305250304166e+00 -1.496830412892084041e+02
8.310134310134309032e+00 -1.498371400398461049e+02
8.315018315018313899e+00 -1.497697497276542435e+02
8.319902319902318766e+00 -1.498607376597282155e+02
8.324786324786323632e+00 -1.497263180727329086e+02
8.329670329670328499e+00 -1.499636020138140964e+02
8.334554334554333366e+00 -1.498643473492851967e+02
8.339438339438338232e+00 -1.499357884055417571e+02
8.344322344322343099e+00 -1.498292339491431449e+02
8.349206349206347966e+00 -1.499368331619925527e+02
8.354090354090352832e+00 -1.499530859366263940e+02
8.358974358974357699e+00 -1.500297375080034499e+02
8.363858363858362566e+00 -1.499286393070029817e+02
8.368742368742367432e+00 -1.501052672471156768e+02
8.373626373626372299e+00 -1.501035795584213588e+02
8.378510378510377166e+00 -1.502029049254441020e+02
8.383394383394382032e+00 -1.501035781552993740e+02
8.388278388278386899e+00 -1.503463500585068573e+02
8.393162393162391766e+00 -1.503601170578115784e+02
8.398046398046396632e+00 -1.504756493179243648e+02
8.402930402930401499e+00 -1.503302853571722153e+02
8.407814407814406366e+00 -1.505081541366186286e+02
8.412698412698411232e+00 -1.504912536681700317e+02
8.417582417582416099e+00 -1.506087994509414898e+02
8.422466422466420966e+00 -1.503893805456695247e+02
8.427350427350425832e+00 -1.503605174690767683e+02
8.432234432234430699e+00 -1.504001846856543807e+02
8.437118437118435565e+00 -1.504916399557696991e+02
8.442002442002440432e+00 -1.502848481506477754e+02
8.446886446886445299e+00 -1.503586171668014799e+02
8.451770451770450165e+00 -1.504669037974648234e+02
8.456654456654455032e+00 -1.504397117257524030e+02
8.461538461538459899e+00 -1.503621151579471587e+02
8.466422466422464765e+00 -1.505795619833392323e+02
8.471306471306469632e+00 -1.506237674021216435e+02
8.476190476190474499e+00 -1.506025107007097574e+02
8.481074481074479365e+00 -1.505144625293545459e+02
8.485958485958484232e+00 -1.505436993322973933e+02
8.490842490842489099e+00 -1.505707984960122587e+02
8.495726495726493965e+00 -1.506112440135006239e+02
8.500610500610498832e+00 -1.504644954008515185e+02
8.505494505494507251e+00 -1.504868503784907716e+02
8.510378510378512118e+00 -1.506266524117791619e+02
8.515262515262516985e+00 -1.506445121785284300e+02
8.520146520146521851e+00 -1.505191751258630575e+02
8.525030525030526718e+00 -1.505434543552104003e+02
8.529914529914531585e+00 -1.506055494485151485e+02
8.534798534798536451e+00 -1.506515866962487564e+02
8.539682539682541318e+00 -1.505379853887129400e+02
8.544566544566546185e+00 -1.505569511426520819e+02
8.549450549450551051e+00 -1.506156923337595970e+02
8.554334554334555918e+00 -1.506665146955368755e+02
8.559218559218560785e+00 -1.506770080651605213e+02
8.564102564102565651e+00 -1.505318105705662788e+02
8.568986568986570518e+00 -1.506947922049426438e+02
8.573870573870575384e+00 -1.506708416389085414e+02
8.578754578754580251e+00 -1.505496520999488439e+02
8.583638583638585118e+00 -1.503701825508894387e+02
8.588522588522589984e+00 -1.504909243877702352e+02
8.593406593406594851e+00 -1.504359483843691407e+02
8.598290598290599718e+00 -1.504225987970735332e+02
8.603174603174604584e+00 -1.503706766992999633e+02
8.608058608058609451e+00 -1.504300849003585938e+02
8.612942612942614318e+00 -1.503883777172478062e+02
8.617826617826619184e+00 -1.503223915926515701e+02
8.622710622710624051e+00 -1.502219456117399545e+02
8.627594627594628918e+00 -1.503117049917449037e+02
8.632478632478633784e+00 -1.503086141463627428e+02
8.637362637362638651e+00 -1.502640692676289973e+02
8.642246642246643518e+00 -1.502327670840062694e+02
8.647130647130648384e+00 -1.504630802663014890e+02
8.652014652014653251e+00 -1.503763743231332910e+02
8.656898656898658118e+00 -1.503406196685818941e+02
8.661782661782662984e+00 -1.502994131688614630e+02
8.666666666666667851e+00 -1.505211690151016057e+02
8.671550671550672718e+00 -1.504604904056954524e+02
8.676434676434677584e+00 -1.504957607059173768e+02
8.681318681318682451e+00 -1.503789792613675900e+02
8.686202686202687318e+00 -1.504473252509577605e+02
8.691086691086692184e+00 -1.504081684384147195e+02
8.695970695970697051e+00 -1.504410409276066787e+02
8.700854700854701917e+00 -1.502428425341198874e+02
8.705738705738706784e+00 -1.503783458255250594e+02
8.710622710622711651e+00 -1.503015476413338263e+02
8.715506715506716517e+00 -1.502938207343010220e+02
8.720390720390721384e+00 -1.501668478153422939e+02
8.725274725274726251e+00 -1.503874156218158191e+02
8.730158730158731117e+00 -1.503405749207715303e+02
8.735042735042735984e+00 -1.503391741231724552e+02
8.739926739926740851e+00 -1.502375574816859682e+02
8.744810744810745717e+00 -1.503947029984577739e+02
8.749694749694750584e+00 -1.503617620800781367e+02
8.754578754578755451e+00 -1.503653995284439304e+02
8.759462759462760317e+00 -1.502393090759849201e+02
8.764346764346765184e+00 -1.504391065058725019e+02
8.769230769230770051e+00 -1.504106304267329790e+02
8.774114774114774917e+00 -1.504509063416495565e+02
8.778998778998779784e+00 -1.501630112639852257e+02
8.783882783882784651e+00 -1.503850790066686045e+02
8.788766788766789517e+00 -1.502906069401266791e+02
8.793650793650794384e+00 -1.503228577052600201e+02
8.798534798534799251e+00 -1.502330307021957196e+02
8.803418803418804117e+00 -1.504983697314913798e+02
8.808302808302808984e+00 -1.504512769865910968e+02
8.813186813186813851e+00 -1.505078115627997022e+02
8.818070818070818717e+00 -1.502246560172991963e+02
8.822954822954823584e+00 -1.503493091003873587e+02
8.827838827838828450e+00 -1.502727922367812710e+02
8.832722832722833317e+00 -1.503430987278115936e+02
8.837606837606838184e+00 -1.501669069128886349e+02
8.842490842490843050e+00 -1.503732508599885023e+02
8.847374847374847917e+00 -1.502640751390787841e+02
8.852258852258852784e+00 -1.503126962093174370e+02
8.857142857142857650e+00 -1.501942223539346060e+02
8.862026862026862517e+00 -1.504046086572153058e+02
8.866910866910867384e+00 -1.502875388646796182e+02
8.871794871794872250e+00 -1.503620641935287381e+02
8.876678876678877117e+00 -1.502323126910263795e+02
8.881562881562881984e+00 -1.504178221332748251e+02
8.886446886446886850e+00 -1.503416068500510789e+02
8.891330891330891717e+00 -1.504090083668941134e+02
8.896214896214896584e+00 -1.501982908502020280e+02
8.901098901098901450e+00 -1.502929630201973339e+02
8.905982905982906317e+00 -1.502382691506004164e+02
8.910866910866911184e+00 -1.503259040774629227e+02
8.915750915750916050e+00 -1.502183904504878456e+02
8.920634920634920917e+00 -1.504385247483762953e+02
8.925518925518925784e+00 -1.503667846214198960e+02
8.930402930402930650e+00 -1.504630510824766532e+02
8.935286935286935517e+00 -1.503225603542606166e+02
8.940170940170940383e+00 -1.505138193932332342e+02
8.945054945054945250e+00 -1.504891958875704745e+02
8.949938949938950117e+00 -1.505305585391038505e+02
8.954822954822954983e+00 -1.503257593635332512e+02
8.959706959706959850e+00 -1.504323966271364554e+02
8.964590964590964717e+00 -1.504169075782659775e+02
8.969474969474969583e+00 -1.504478039641476244e+02
8.974358974358974450e+00 -1.503202157507740537e+02
8.979242979242979317e+00 -1.504653740940283342e+02
8.984126984126984183e+00 -1.504196379533040897e+02
8.989010989010989050e+00 -1.504818486466331819e+02
8.993894993894993917e+00 -1.503332182644361410e+02
8.998778998778998783e+00 -1.506219774788606856e+02
9.003663003663003650e+00 -1.505157841335693547e+02
9.008547008547008517e+00 -1.505092022301116117e+02
9.013431013431013383e+00 -1.504469554259747213e+02
9.018315018315018250e+00 -1.505800560654008962e+02
9.023199023199023117e+00 -1.506022667531020147e+02
9.028083028083027983e+00 -1.506439457287810910e+02
9.032967032967032850e+00 -1.504993419076483008e+02
9.037851037851037717e+00 -1.506669475026416478e+02
9.042735042735042583e+00 -1.506867990671856887e+02
9.047619047619047450e+00 -1.507687590437491281e+02
9.052503052503052317e+00 -1.505941773513746966e+02
9.057387057387057183e+00 -1.507507168715921182e+02
9.062271062271062050e+00 -1.507418138542283828e+02
9.067155067155066916e+00 -1.507779027321265346e+02
9.072039072039071783e+00 -1.507066728808303822e+02
9.076923076923076650e+00 -1.507790150786280208e+02
9.081807081807081516e+00 -1.507960295571374445e+02
9.086691086691086383e+00 -1.509014554140450173e+02
9.091575091575091250e+00 -1.507810110815895541e+02
9.096459096459096116e+00 -1.508100152673202103e+02
9.101343101343100983e+00 -1.508570559355699174e+02
9.106227106227105850e+00 -1.508964346683670215e+02
9.111111111111110716e+00 -1.508065866769321133e+02
9.115995115995115583e+00 -1.509561791316929487e+02
9.120879120879120450e+00 -1.510371273575949829e+02
9.125763125763125316e+00 -1.510768462042296960e+02
9.130647130647130183e+00 -1.509493849225352733e+02
9.135531135531135050e+00 -1.509519848669291946e+02
9.140415140415139916e+00 -1.509955235114867094e+02
9.145299145299144783e+00 -1.510461261144901925e+02
9.150183150183149650e+00 -1.508627554532177442e+02
9.155067155067154516e+00 -1.507583939123606740e+02
9.159951159951159383e+00 -1.508436644377771927e+02
9.164835164835164250e+00 -1.508509828287460834e+02
9.169719169719169116e+00 -1.507572833311193392e+02
9.174603174603173983e+00 -1.507994697147699128e+02
9.179487179487178850e+00 -1.509202586802880433e+02
9.184371184371183716e+00 -1.508697319773446566e+02
9.189255189255188583e+00 -1.508237403539816910e+02
9.194139194139193449e+00 -1.508102909213991438e+02
9.199023199023198316e+00 -1.509144777233940999e+02
9.203907203907203183e+00 -1.508911876952380453e+02
9.208791208791208049e+00 -1.508576034030410824e+02
9.213675213675212916e+00 -1.509090155726027831e+02
9.218559218559217783e+00 -1.509965557696127973e+02
9.223443223443222649e+00 -1.510427420066135937e+02
9.228327228327227516e+00 -1.511281441852677290e+02
9.233211233211232383e+00 -1.510155825544972856e+02
9.238095238095237249e+00 -1.511085770775979711e+02
9.242979242979242116e+00 -1.510294809808073069e+02
9.247863247863246983e+00 -1.509719165974270254e+02
9.252747252747251849e+00 -1.509586032058827527e+02
9.257631257631256716e+00 -1.511110169392425462e+02
9.262515262515261583e+00 -1.509323643328356468e+02
9.267399267399266449e+00 -1.509436002283298706e+02
9.272283272283271316e+00 -1.509041275766018657e+02
9.277167277167276183e+00 -1.510080726748707320e+02
9.282051282051281049e+00 -1.509178053849267371e+02
9.286935286935285916e+00 -1.509894045869431807e+02
9.291819291819290783e+00 -1.508820464715665253e+02
9.296703296703295649e+00 -1.510040807474594260e+02
9.301587301587300516e+00 -1.508695187499006067e+02
9.306471306471305383e+00 -1.508918447351945531e+02
9.311355311355310249e+00 -1.509016136907141572e+02
9.316239316239315116e+00 -1.510628202719015292e+02
9.321123321123319982e+00 -1.509154675696684365e+02
9.326007326007324849e+00 -1.509599597557364064e+02
9.330891330891329716e+00 -1.508917749137432338e+02
9.335775335775334582e+00 -1.509943307347465407e+02
9.340659340659339449e+00 -1.509020197353858350e+02
9.345543345543344316e+00 -1.509080415090861038e+02
9.350427350427349182e+00 -1.507975636581410868e+02
9.355311355311354049e+00 -1.509497472726426963e+02
9.360195360195358916e+00 -1.508420968905686550e+02
9.365079365079363782e+00 -1.508638165213430398e+02
9.369963369963368649e+00 -1.507716453596621591e+02
9.374847374847373516e+00 -1.510614406029010297e+02
9.379731379731378382e+00 -1.508868523925216607e+02
9.384615384615383249e+00 -1.509300058129760771e+02
9.389499389499388116e+00 -1.508608879810136898e+02
9.394383394383392982e+00 -1.510626810999292786e+02
9.399267399267397849e+00 -1.509377705724028829e+02
9.404151404151402716e+00 -1.510341229394987863e+02
9.409035409035407582e+00 -1.508782264004455840e+02
9.413919413919412449e+00 -1.510346963726143770e+02
9.418803418803417316e+00 -1.509502273175204436e+02
9.423687423687422182e+00 -1.510227892720844523e+02
9.428571428571427049e+00 -1.508412332907758469e+02
9.433455433455431915e+00 -1.509702339440892729e+02
9.438339438339436782e+00 -1.508739954236919232e+02
9.443223443223441649e+00 -1.509741818569464726e+02
9.448107448107446515e+00 -1.509163327283111755e+02
9.452991452991451382e+00 -1.510932876501984765e+02
9.457875457875456249e+00 -1.509903583782427745e+02
9.462759462759461115e+00 -1.510991629046280309e+02
9.467643467643465982e+00 -1.509488385624842977e+02
9.472527472527470849e+00 -1.511175629423779299e+02
9.477411477411475715e+00 -1.510231814973306257e+02
9.482295482295480582e+00 -1.512163854755930572e+02
9.487179487179485449e+00 -1.509294225326123637e+02
9.492063492063490315e+00 -1.510797459482459999e+02
9.496947496947495182e+00 -1.510241667994986301e+02
9.501831501831500049e+00 -1.511739318793252096e+02
9.506715506715508468e+00 -1.509351630755196254e+02
9.511599511599513335e+00 -1.510722679088021891e+02
9.516483516483518201e+00 -1.509199186680048683e+02
9.521367521367523068e+00 -1.510572074275977457e+02
9.526251526251527935e+00 -1.508866105268804176e+02
9.531135531135532801e+00 -1.509693567719064617e+02
9.536019536019537668e+00 -1.508423410165421785e+02
9.540903540903542535e+00 -1.510024755017720963e+02
9.545787545787547401e+00 -1.507805689687255324e+02
9.550671550671552268e+00 -1.508704389007092175e+02
9.555555555555557135e+00 -1.507591838417588406e+02
9.560439560439562001e+00 -1.508379502787187789e+02
9.565323565323566868e+00 -1.506932373384844652e+02
9.570207570207571734e+00 -1.508556784893587519e+02
9.575091575091576601e+00 -1.507626782251950033e+02
9.579975579975581468e+00 -1.508589139262875563e+02
9.584859584859586334e+00 -1.507313718143278720e+02
9.589743589743591201e+00 -1.509131194069086632e+02
9.594627594627596068e+00 -1.508429791152704809e+02
9.599511599511600934e+00 -1.509757663549945335e+02
9.604395604395605801e+00 -1.508858546787237742e+02
9.609279609279610668e+00 -1.509795585788450580e+02
9.614163614163615534e+00 -1.509037469491013610e+02
9.619047619047620401e+00 -1.510166350887341196e+02
9.623931623931625268e+00 -1.508760772643541372e+02
9.628815628815630134e+00 -1.510067915373529104e+02
9.633699633699635001e+00 -1.509692326198768058e+02
9.638583638583639868e+00 -1.510087005658791668e+02
9.643467643467644734e+00 -1.509200582984858272e+02
9.648351648351649601e+00 -1.510854104666129274e+02
9.653235653235654468e+00 -1.510127683783974817e+02
9.658119658119659334e+00 -1.510855323564728110e+02
9.663003663003664201e+00 -1.509625718699097092e+02
9.667887667887669068e+00 -1.509448775694253868e+02
9.672771672771673934e+00 -1.508741500703933411e+02
9.677655677655678801e+00 -1.508971374506209031e+02
9.682539682539683668e+00 -1.507930022599582287e+02
9.687423687423688534e+00 -1.508247486344374124e+02
9.692307692307693401e+00 -1.508400175571774184e+02
9.697191697191698267e+00 -1.509003966887431432e+02
9.702075702075703134e+00 -1.508454428841951653e+02
9.706959706959708001e+00 -1.510497342111307546e+02
9.711843711843712867e+00 -1.511032945040348352e+02
9.716727716727717734e+00 -1.511613357188860505e+02
9.721611721611722601e+00 -1.510343733424699337e+02
9.726495726495727467e+00 -1.511420177727606813e+02
9.731379731379732334e+00 -1.511764572247045066e+02
9.736263736263737201e+00 -1.512898104635584673e+02
9.741147741147742067e+00 -1.512337095098688451e+02
9.746031746031746934e+00 -1.513171476178951309e+02
9.750915750915751801e+00 -1.512903536884715265e+02
9.755799755799756667e+00 -1.513680757885314279e+02
9.760683760683761534e+00 -1.512621858836917568e+02
9.765567765567766401e+00 -1.513643830980918210e+02
9.770451770451771267e+00 -1.513715000136912749e+02
9.775335775335776134e+00 -1.513575677855893957e+02
9.780219780219781001e+00 -1.513422578946066892e+02
9.785103785103785867e+00 -1.513395292046023997e+02
9.789987789987790734e+00 -1.514217843103618293e+02
9.794871794871795601e+00 -1.514950889125058779e+02
9.799755799755800467e+00 -1.514404611830955218e+02
9.804639804639805334e+00 -1.514351106866590442e+02
9.809523809523810201e+00 -1.515101629796946554e+02
9.814407814407815067e+00 -1.515039650278054637e+02
9.819291819291819934e+00 -1.514958186334045820e+02
9.824175824175824800e+00 -1.513817292557274641e+02
9.829059829059829667e+00 -1.514242095867505213e+02
9.833943833943834534e+00 -1.513424299115220890e+02
9.838827838827839400e+00 -1.513505323011183918e+02
9.843711843711844267e+00 -1.513777960751685896e+02
9.848595848595849134e+00 -1.514095200699543682e+02
9.853479853479854000e+00 -1.513167521650189258e+02
9.858363858363858867e+00 -1.513439073147541194e+02
9.863247863247863734e+00 -1.512339714369879289e+02
9.868131868131868600e+00 -1.512822754481452421e+02
9.873015873015873467e+00 -1.512491259233088670e+02
9.877899877899878334e+00 -1.512844260597040886e+02
9.882783882783883200e+00 -1.512458244311104920e+02
9.887667887667888067e+00 -1.513549962491674421e+02
9.892551892551892934e+00 -1.512442299186982950e+02
9.897435897435897800e+00 -1.512191691700535330e+02
9.902319902319902667e+00 -1.511942522039282437e+02
9.907203907203907534e+00 -1.511694773798658105e+02
9.912087912087912400e+00 -1.511448430853252489e+02
9.916971916971917267e+00 -1.511203477350511832e+02
9.921855921855922134e+00 -1.510959897704617845e+02
9.926739926739927000e+00 -1.510717676590537053e+02
9.931623931623931867e+00 -1.510476798938234708e+02
9.936507936507936734e+00 -1.510237249927048993e+02
9.941391941391941600e+00 -1.509999014980218703e+02
9.946275946275946467e+00 -1.509762079759560720e+02
9.951159951159951333e+00 -1.509526430160292421e+02
9.956043956043956200e+00 -1.509292052305992797e+02
9.960927960927961067e+00 -1.509058932543698575e+02
9.965811965811965933e+00 -1.508827057439133625e+02
9.970695970695970800e+00 -1.508596413772061169e+02
9.975579975579975667e+00 -1.508366988531762729e+02
9.980463980463980533e+00 -1.508138768912633054e+02
9.985347985347985400e+00 -1.507911742309891565e+02
9.990231990231990267e+00 -1.507685896315404648e+02
9.995115995115995133e+00 -1.507461218713616518e+02
1.000000000000000000e+01 -1.507237697477584106e+02


==> figures/data/NNyTestLinCancFFT.dat <==
-1.000000000000000000e+01 -1.654471124125317090e+02
-9.995115995115995133e+00 -1.653802079224886938e+02
-9.990231990231990267e+00 -1.653143185003845019e+02
-9.985347985347985400e+00 -1.652494138049705441e+02
-9.980463980463980533e+00 -1.651854648353789798e+02
-9.975579975579975667e+00 -1.651224438533154455e+02
-9.970695970695970800e+00 -1.650603243108167533e+02
-9.965811965811965933e+00 -1.649990807831028690e+02
-9.960927960927961067e+00 -1.649386889060978945e+02
-9.956043956043956200e+00 -1.648791253182359924e+02
-9.951159951159951333e+00 -1.648203676062042859e+02
-9.946275946275946467e+00 -1.647623942543073099e+02
-9.941391941391941600e+00 -1.647051845971669195e+02
-9.936507936507936734e+00 -1.646487187754974570e+02
-9.931623931623931867e+00 -1.645929776947187406e+02
-9.926739926739927000e+00 -1.645379429861922063e+02
-9.921855921855922134e+00 -1.644835969708821040e+02
-9.916971916971917267e+00 -1.644299226252626340e+02
-9.912087912087912400e+00 -1.643769035493061779e+02
-9.907203907203907534e+00 -1.643245239364021586e+02
-9.902319902319902667e+00 -1.642727685450683452e+02
-9.897435897435897800e+00 -1.642216226723280101e+02
-9.892551892551892934e+00 -1.641710721286365811e+02
-9.887667887667888067e+00 -1.642825190449494812e+02
-9.882783882783883200e+00 -1.642839613203936722e+02
-9.877899877899878334e+00 -1.640993953494877928e+02
-9.873015873015873467e+00 -1.638844149452235115e+02
-9.868131868131868600e+00 -1.636695174251950675e+02
-9.863247863247863734e+00 -1.635824161147260725e+02
-9.858363858363858867e+00 -1.636368979398373824e+02
-9.853479853479854000e+00 -1.636939448333335463e+02
-9.848595848595849134e+00 -1.637033081897609463e+02
-9.843711843711844267e+00 -1.636585040902025980e+02
-9.838827838827839400e+00 -1.635449804464971635e+02
-9.833943833943834534e+00 -1.634293760173175656e+02
-9.829059829059829667e+00 -1.634673918932624019e+02
-9.824175824175824800e+00 -1.635664701431221886e+02
-9.819291819291819934e+00 -1.635419792129970062e+02
-9.814407814407815067e+00 -1.635197434903109581e+02
-9.809523809523810201e+00 -1.635830287073054308e+02
-9.804639804639805334e+00 -1.635903112945098314e+02
-9.799755799755800467e+00 -1.634683773583225559e+02
-9.794871794871795601e+00 -1.632282029257949603e+02
-9.789987789987790734e+00 -1.631452664909828059e+02
-9.785103785103785867e+00 -1.631687271844590441e+02
-9.780219780219781001e+00 -1.631975689223952202e+02
-9.775335775335776134e+00 -1.633253490806015691e+02
-9.770451770451771267e+00 -1.633374612877442189e+02
-9.765567765567766401e+00 -1.632802475698412650e+02
-9.760683760683761534e+00 -1.632403330068768241e+02
-9.755799755799756667e+00 -1.631665514991823045e+02
-9.750915750915751801e+00 -1.631380110869505700e+02
-9.746031746031746934e+00 -1.631332730480035309e+02
-9.741147741147740291e+00 -1.630704348547452014e+02
-9.736263736263735424e+00 -1.630669995056337029e+02
-9.731379731379730558e+00 -1.631510050831935246e+02
-9.726495726495725691e+00 -1.631209884160854244e+02
-9.721611721611720824e+00 -1.630974000661234129e+02
-9.716727716727715958e+00 -1.631177476037612735e+02
-9.711843711843711091e+00 -1.633026451761035958e+02
-9.706959706959706224e+00 -1.634101330253375295e+02
-9.702075702075701358e+00 -1.634491731266699048e+02
-9.697191697191696491e+00 -1.634606176505968449e+02
-9.692307692307691624e+00 -1.633320206810585660e+02
-9.687423687423686758e+00 -1.632775267607825924e+02
-9.682539682539681891e+00 -1.632833141689173999e+02
-9.677655677655677025e+00 -1.632748875606266381e+02
-9.672771672771672158e+00 -1.631784354923420892e+02
-9.667887667887667291e+00 -1.629854705034482265e+02
-9.663003663003662425e+00 -1.629365372113378214e+02
-9.658119658119657558e+00 -1.629341702718734552e+02
-9.653235653235652691e+00 -1.629480771142792150e+02
-9.648351648351647825e+00 -1.631104257559363759e+02
-9.643467643467642958e+00 -1.631997100644632326e+02
-9.638583638583638091e+00 -1.631702603024994573e+02
-9.633699633699633225e+00 -1.630344049864548879e+02
-9.628815628815628358e+00 -1.629209439859679946e+02
-9.623931623931623491e+00 -1.629314071019229289e+02
-9.619047619047618625e+00 -1.629073731307761932e+02
-9.614163614163613758e+00 -1.626786590812484974e+02
-9.609279609279608891e+00 -1.625009007584189646e+02
-9.604395604395604025e+00 -1.625953923957567611e+02
-9.599511599511599158e+00 -1.627931631862353470e+02
-9.594627594627594291e+00 -1.626743196687354498e+02
-9.589743589743589425e+00 -1.623348920609707875e+02
-9.584859584859584558e+00 -1.622370457227424083e+02
-9.579975579975579691e+00 -1.622250972216407661e+02
-9.575091575091574825e+00 -1.624082464186697905e+02
-9.570207570207569958e+00 -1.623435142154248751e+02
-9.565323565323565091e+00 -1.620901632330007942e+02
-9.560439560439560225e+00 -1.621252069521720784e+02
-9.555555555555555358e+00 -1.619658888478632548e+02
-9.550671550671550492e+00 -1.616628917742839349e+02
-9.545787545787545625e+00 -1.614714646908458633e+02
-9.540903540903540758e+00 -1.612736893087058547e+02
-9.536019536019535892e+00 -1.612467971040924795e+02
-9.531135531135531025e+00 -1.612162443204244937e+02
-9.526251526251526158e+00 -1.610547762670641987e+02
-9.521367521367521292e+00 -1.610720514191179120e+02
-9.516483516483516425e+00 -1.610793171348138344e+02
-9.511599511599511558e+00 -1.610945246674876898e+02
-9.506715506715506692e+00 -1.611430008356438179e+02
-9.501831501831501825e+00 -1.610682417611087374e+02
-9.496947496947496958e+00 -1.610972095892333300e+02
-9.492063492063492092e+00 -1.611286100962795160e+02
-9.487179487179487225e+00 -1.610709008665273245e+02
-9.482295482295482358e+00 -1.610587632110916729e+02
-9.477411477411477492e+00 -1.610726063229111276e+02
-9.472527472527472625e+00 -1.611197948702806286e+02
-9.467643467643467758e+00 -1.610327367912935870e+02
-9.462759462759462892e+00 -1.609036592782580897e+02
-9.457875457875458025e+00 -1.609020004486218625e+02
-9.452991452991453158e+00 -1.610174607303548555e+02
-9.448107448107448292e+00 -1.611441049199710278e+02
-9.443223443223443425e+00 -1.612176230296578012e+02
-9.438339438339438559e+00 -1.612674259227135565e+02
-9.433455433455433692e+00 -1.612184541875845980e+02
-9.428571428571428825e+00 -1.610114532658003554e+02
-9.423687423687423959e+00 -1.609176910794553237e+02
-9.418803418803419092e+00 -1.609442938727603689e+02
-9.413919413919414225e+00 -1.609624132390444515e+02
-9.409035409035409359e+00 -1.610071575609972854e+02
-9.404151404151404492e+00 -1.609753480031948243e+02
-9.399267399267399625e+00 -1.610057818249925390e+02
-9.394383394383394759e+00 -1.611905270321475996e+02
-9.389499389499389892e+00 -1.611586717708883043e+02
-9.384615384615385025e+00 -1.610485733939727027e+02
-9.379731379731380159e+00 -1.609139541392775357e+02
-9.374847374847375292e+00 -1.609926304953494878e+02
-9.369963369963370425e+00 -1.611396712977741572e+02
-9.365079365079365559e+00 -1.609257589050105253e+02
-9.360195360195360692e+00 -1.609968818340847747e+02
-9.355311355311355825e+00 -1.610083122945768253e+02
-9.350427350427350959e+00 -1.610587083406806812e+02
-9.345543345543346092e+00 -1.611850581398895201e+02
-9.340659340659341225e+00 -1.610222517682473153e+02
-9.335775335775336359e+00 -1.611752115113019386e+02
-9.330891330891331492e+00 -1.614484868132865358e+02
-9.326007326007326625e+00 -1.615642347640181242e+02
-9.321123321123321759e+00 -1.617766830400620108e+02
-9.316239316239316892e+00 -1.617146052751135414e+02
-9.311355311355312026e+00 -1.617925985575437267e+02
-9.306471306471307159e+00 -1.617878097158530295e+02
-9.301587301587302292e+00 -1.616567795836429866e+02
-9.296703296703297426e+00 -1.614034971482273590e+02
-9.291819291819292559e+00 -1.612033949177458680e+02
-9.286935286935287692e+00 -1.612105508984211326e+02
-9.282051282051282826e+00 -1.612324890863327198e+02
-9.277167277167277959e+00 -1.613462042825003664e+02
-9.272283272283273092e+00 -1.612887906510570417e+02
-9.267399267399268226e+00 -1.613474779234873324e+02
-9.262515262515261583e+00 -1.613778492044829989e+02
-9.257631257631256716e+00 -1.612979843463087093e+02
-9.252747252747251849e+00 -1.611514556044616313e+02
-9.247863247863246983e+00 -1.611528478606626891e+02
-9.242979242979242116e+00 -1.611933401844424907e+02
-9.238095238095237249e+00 -1.610899743988571515e+02
-9.233211233211232383e+00 -1.609939677319744362e+02
-9.228327228327227516e+00 -1.609557488317282150e+02
-9.223443223443222649e+00 -1.608173751604755921e+02
-9.218559218559217783e+00 -1.608856042300888021e+02
-9.213675213675212916e+00 -1.608490658747974749e+02
-9.208791208791208049e+00 -1.609191818059044294e+02
-9.203907203907203183e+00 -1.610053789816566621e+02
-9.199023199023198316e+00 -1.608010399547563622e+02
-9.194139194139193449e+00 -1.606501539859624188e+02
-9.189255189255188583e+00 -1.606189381714569038e+02
-9.184371184371183716e+00 -1.605825053751217411e+02
-9.179487179487178850e+00 -1.603519141552327483e+02
-9.174603174603173983e+00 -1.602018969653562408e+02
-9.169719169719169116e+00 -1.602457156185314773e+02
-9.164835164835164250e+00 -1.602371942041804971e+02
-9.159951159951159383e+00 -1.602464826190011138e+02
-9.155067155067154516e+00 -1.602338747253040765e+02
-9.150183150183149650e+00 -1.603175875746306360e+02
-9.145299145299144783e+00 -1.604754881920804905e+02
-9.140415140415139916e+00 -1.604405031937102706e+02
-9.135531135531135050e+00 -1.604282850689811823e+02
-9.130647130647130183e+00 -1.604904947382494811e+02
-9.125763125763125316e+00 -1.605335676181238114e+02
-9.120879120879120450e+00 -1.606550879213606891e+02
-9.115995115995115583e+00 -1.606026549637388428e+02
-9.111111111111110716e+00 -1.604680545522904254e+02
-9.106227106227105850e+00 -1.604555866959913715e+02
-9.101343101343100983e+00 -1.602122641103355534e+02
-9.096459096459096116e+00 -1.602197053830016671e+02
-9.091575091575091250e+00 -1.601285156069164373e+02
-9.086691086691086383e+00 -1.600881590014151641e+02
-9.081807081807081516e+00 -1.601194483011672105e+02
-9.076923076923076650e+00 -1.603123270861450749e+02
-9.072039072039071783e+00 -1.604097556398833717e+02
-9.067155067155066916e+00 -1.603425398893727731e+02
-9.062271062271062050e+00 -1.603852094844837950e+02
-9.057387057387057183e+00 -1.602767637056523995e+02
-9.052503052503052317e+00 -1.602088523006409275e+02
-9.047619047619047450e+00 -1.601031437397807906e+02
-9.042735042735042583e+00 -1.601199524995988668e+02
-9.037851037851037717e+00 -1.601557625020973035e+02
-9.032967032967032850e+00 -1.602740437277137460e+02
-9.028083028083027983e+00 -1.602972161531780841e+02
-9.023199023199023117e+00 -1.602934816251082850e+02
-9.018315018315018250e+00 -1.603947335495447533e+02
-9.013431013431013383e+00 -1.604296071388716882e+02
-9.008547008547008517e+00 -1.604589278844203193e+02
-9.003663003663003650e+00 -1.605867012800982820e+02
-8.998778998778998783e+00 -1.605832817210652763e+02
-8.993894993894993917e+00 -1.607369812296356031e+02
-8.989010989010989050e+00 -1.608436111287176402e+02
-8.984126984126984183e+00 -1.607474885183447668e+02
-8.979242979242979317e+00 -1.609151439190405597e+02
-8.974358974358974450e+00 -1.610556110907933487e+02
-8.969474969474969583e+00 -1.607265808610944475e+02
-8.964590964590964717e+00 -1.605301744391537682e+02
-8.959706959706959850e+00 -1.607750822557448771e+02
-8.954822954822954983e+00 -1.609919526388635518e+02
-8.949938949938950117e+00 -1.610611726894754838e+02
-8.945054945054945250e+00 -1.611520081228726724e+02
-8.940170940170940383e+00 -1.611967021075230093e+02
-8.935286935286935517e+00 -1.611054753691399810e+02
-8.930402930402930650e+00 -1.610508510616441527e+02
-8.925518925518925784e+00 -1.611509010825424753e+02
-8.920634920634920917e+00 -1.612480429643943580e+02
-8.915750915750916050e+00 -1.611691419617925476e+02
-8.910866910866911184e+00 -1.609660374032315815e+02
-8.905982905982906317e+00 -1.608907275000780430e+02
-8.901098901098901450e+00 -1.608471824084928130e+02
-8.896214896214896584e+00 -1.608823486365653537e+02
-8.891330891330891717e+00 -1.607230077121386387e+02
-8.886446886446886850e+00 -1.606444561205825607e+02
-8.881562881562881984e+00 -1.609637336548439634e+02
-8.876678876678877117e+00 -1.607860042628617521e+02
-8.871794871794872250e+00 -1.608123137196355685e+02
-8.866910866910867384e+00 -1.609713705344470043e+02
-8.862026862026862517e+00 -1.609870133880103822e+02
-8.857142857142857650e+00 -1.609288589170101602e+02
-8.852258852258852784e+00 -1.609417307730959692e+02
-8.847374847374847917e+00 -1.609993577436440546e+02
-8.842490842490843050e+00 -1.609752126952889739e+02
-8.837606837606838184e+00 -1.609173814028108040e+02
-8.832722832722833317e+00 -1.608840693787253713e+02
-8.827838827838828450e+00 -1.608821568737340897e+02
-8.822954822954823584e+00 -1.608027558732019884e+02
-8.818070818070818717e+00 -1.608725208701051201e+02
-8.813186813186813851e+00 -1.608966854848942774e+02
-8.808302808302808984e+00 -1.608323658424567952e+02
-8.803418803418804117e+00 -1.608852274655141912e+02
-8.798534798534799251e+00 -1.608071141477644801e+02
-8.793650793650794384e+00 -1.606788440346724656e+02
-8.788766788766789517e+00 -1.604908695195461519e+02
-8.783882783882784651e+00 -1.597989556349446048e+02
-8.778998778998779784e+00 -1.593978954804159116e+02
-8.774114774114774917e+00 -1.593649337205232257e+02
-8.769230769230770051e+00 -1.593753718326229603e+02
-8.764346764346765184e+00 -1.593931212610717125e+02
-8.759462759462760317e+00 -1.592923078849350134e+02
-8.754578754578755451e+00 -1.592377514717071563e+02
-8.749694749694750584e+00 -1.593335180263133566e+02
-8.744810744810745717e+00 -1.593054019814990738e+02
-8.739926739926740851e+00 -1.591963077270025906e+02
-8.735042735042735984e+00 -1.591621405947240078e+02
-8.730158730158731117e+00 -1.591376463144627280e+02
-8.725274725274726251e+00 -1.591004641545658842e+02
-8.720390720390721384e+00 -1.590758516787735459e+02
-8.715506715506714741e+00 -1.591140385973839386e+02
-8.710622710622709874e+00 -1.591087370164559900e+02
-8.705738705738705008e+00 -1.591027124242128536e+02
-8.700854700854700141e+00 -1.590571481147412953e+02
-8.695970695970695274e+00 -1.589426134776276172e+02
-8.691086691086690408e+00 -1.589756461564917061e+02
-8.686202686202685541e+00 -1.590238012273159711e+02
-8.681318681318680675e+00 -1.590098053345031133e+02
-8.676434676434675808e+00 -1.590409330447995160e+02
-8.671550671550670941e+00 -1.592179740016774190e+02
-8.666666666666666075e+00 -1.592998940199712194e+02
-8.661782661782661208e+00 -1.592273247038720001e+02
-8.656898656898656341e+00 -1.593217911430866991e+02
-8.652014652014651475e+00 -1.592681961163063988e+02
-8.647130647130646608e+00 -1.592144906028833020e+02
-8.642246642246641741e+00 -1.592300047353114110e+02
-8.637362637362636875e+00 -1.590070981684931724e+02
-8.632478632478632008e+00 -1.586227574342299249e+02
-8.627594627594627141e+00 -1.584413468586804186e+02
-8.622710622710622275e+00 -1.584208889910715925e+02
-8.617826617826617408e+00 -1.584962503939458429e+02
-8.612942612942612541e+00 -1.585900768999107413e+02
-8.608058608058607675e+00 -1.586070078221244444e+02
-8.603174603174602808e+00 -1.585258334660503579e+02
-8.598290598290597941e+00 -1.583873880038513278e+02
-8.593406593406593075e+00 -1.583267655761032415e+02
-8.588522588522588208e+00 -1.583959278384345453e+02
-8.583638583638583341e+00 -1.583434070085146743e+02
-8.578754578754578475e+00 -1.583773262512168003e+02
-8.573870573870573608e+00 -1.584389376251993724e+02
-8.568986568986568741e+00 -1.585103180463109993e+02
-8.564102564102563875e+00 -1.589571618407723577e+02
-8.559218559218559008e+00 -1.587836206871889146e+02
-8.554334554334554142e+00 -1.584112088323612113e+02
-8.549450549450549275e+00 -1.583378678187693822e+02
-8.544566544566544408e+00 -1.583473754256614541e+02
-8.539682539682539542e+00 -1.583827814456617773e+02
-8.534798534798534675e+00 -1.583992345267736539e+02
-8.529914529914529808e+00 -1.585375753897442905e+02
-8.525030525030524942e+00 -1.587310498963709620e+02
-8.520146520146520075e+00 -1.587914732255094918e+02
-8.515262515262515208e+00 -1.586801236083968263e+02
-8.510378510378510342e+00 -1.586842325772531979e+02
-8.505494505494505475e+00 -1.587155297454986567e+02
-8.500610500610500608e+00 -1.586116664590258551e+02
-8.495726495726495742e+00 -1.584686205346935424e+02
-8.490842490842490875e+00 -1.584363481388726598e+02
-8.485958485958486008e+00 -1.584205454690990109e+02
-8.481074481074481142e+00 -1.584613235163763534e+02
-8.476190476190476275e+00 -1.585890985489317302e+02
-8.471306471306471408e+00 -1.585574067864984897e+02
-8.466422466422466542e+00 -1.582288912769928118e+02
-8.461538461538461675e+00 -1.579494783864595604e+02
-8.456654456654456808e+00 -1.577433645459683191e+02
-8.451770451770451942e+00 -1.576479314123650113e+02
-8.446886446886447075e+00 -1.576930379191168754e+02
-8.442002442002442208e+00 -1.576843058710283856e+02
-8.437118437118437342e+00 -1.577256608312286801e+02
-8.432234432234432475e+00 -1.577133617025162380e+02
-8.427350427350427609e+00 -1.575623019868776282e+02
-8.422466422466422742e+00 -1.574691878421512570e+02
-8.417582417582417875e+00 -1.576176442510800939e+02
-8.412698412698413009e+00 -1.577991248943963569e+02
-8.407814407814408142e+00 -1.578406961128199839e+02
-8.402930402930403275e+00 -1.578882440695156504e+02
-8.398046398046398409e+00 -1.578011172693852018e+02
-8.393162393162393542e+00 -1.577596098350344391e+02
-8.388278388278388675e+00 -1.577766864755129745e+02
-8.383394383394383809e+00 -1.577037474472037673e+02
-8.378510378510378942e+00 -1.576788152521878601e+02
-8.373626373626374075e+00 -1.575952109903650467e+02
-8.368742368742369209e+00 -1.575372210754219964e+02
-8.363858363858364342e+00 -1.575949432978604534e+02
-8.358974358974359475e+00 -1.576132061677100751e+02
-8.354090354090354609e+00 -1.576339224647590527e+02
-8.349206349206349742e+00 -1.576109547216421447e+02
-8.344322344322344875e+00 -1.575668917797243012e+02
-8.339438339438340009e+00 -1.579113335075500686e+02
-8.334554334554335142e+00 -1.582720996950220353e+02
-8.329670329670330275e+00 -1.583001679523704581e+02
-8.324786324786325409e+00 -1.582865110361911150e+02
-8.319902319902320542e+00 -1.583020960045602692e+02
-8.315018315018315676e+00 -1.583113912155208993e+02
-8.310134310134310809e+00 -1.583036981831443200e+02
-8.305250305250305942e+00 -1.582428773944084810e+02
-8.300366300366301076e+00 -1.582702512669383168e+02
-8.295482295482296209e+00 -1.583959551631126317e+02
-8.290598290598291342e+00 -1.583900525484061461e+02
-8.285714285714286476e+00 -1.583815809338070721e+02
-8.280830280830279833e+00 -1.585303716736990225e+02
-8.275946275946274966e+00 -1.586974917484644152e+02
-8.271062271062270099e+00 -1.587558727972096335e+02
-8.266178266178265233e+00 -1.587486609268794666e+02
-8.261294261294260366e+00 -1.586687233699263970e+02
-8.256410256410255499e+00 -1.586796428256824072e+02
-8.251526251526250633e+00 -1.587464805580677023e+02
-8.246642246642245766e+00 -1.588760149737589416e+02
-8.241758241758240899e+00 -1.589887163342065719e+02
-8.236874236874236033e+00 -1.589674681338036635e+02
-8.231990231990231166e+00 -1.590196418478965370e+02
-8.227106227106226299e+00 -1.589629690333133283e+02
-8.222222222222221433e+00 -1.589665090300811698e+02
-8.217338217338216566e+00 -1.590132023191741837e+02
-8.212454212454211699e+00 -1.591348859783077501e+02
-8.207570207570206833e+00 -1.594072987656600162e+02
-8.202686202686201966e+00 -1.595215914580537628e+02
-8.197802197802197099e+00 -1.595457646714954194e+02
-8.192918192918192233e+00 -1.596644376079182166e+02
-8.188034188034187366e+00 -1.597315227189052962e+02
-8.183150183150182500e+00 -1.596821996455388444e+02
-8.178266178266177633e+00 -1.598422791886913501e+02
-8.173382173382172766e+00 -1.599081068897720854e+02
-8.168498168498167900e+00 -1.599564019108589719e+02
-8.163614163614163033e+00 -1.602559453547045791e+02
-8.158730158730158166e+00 -1.604957045675220684e+02
-8.153846153846153300e+00 -1.606268479824527731e+02
-8.148962148962148433e+00 -1.606661655197125071e+02
-8.144078144078143566e+00 -1.606679836938013750e+02
-8.139194139194138700e+00 -1.605106930012918269e+02
-8.134310134310133833e+00 -1.604803326907389760e+02
-8.129426129426128966e+00 -1.605637787714275646e+02
-8.124542124542124100e+00 -1.606415862373486334e+02
-8.119658119658119233e+00 -1.605829249202045901e+02
-8.114774114774114366e+00 -1.605128921690899517e+02
-8.109890109890109500e+00 -1.604805972796468154e+02
-8.105006105006104633e+00 -1.599617225316671352e+02
-8.100122100122099766e+00 -1.597986328436150245e+02
-8.095238095238094900e+00 -1.597746040492254451e+02
-8.090354090354090033e+00 -1.595146090074583753e+02
-8.085470085470085166e+00 -1.595478378907418744e+02
-8.080586080586080300e+00 -1.595853025222504868e+02
-8.075702075702075433e+00 -1.595281671377125292e+02
-8.070818070818070566e+00 -1.591716998940047745e+02
-8.065934065934065700e+00 -1.586257236139115321e+02
-8.061050061050060833e+00 -1.583156007063040533e+02
-8.056166056166055967e+00 -1.581611868741757689e+02
-8.051282051282051100e+00 -1.580905392559366760e+02
-8.046398046398046233e+00 -1.581020564844619116e+02
-8.041514041514041367e+00 -1.581153196553587463e+02
-8.036630036630036500e+00 -1.580919638319663250e+02
-8.031746031746031633e+00 -1.581179477620141824e+02
-8.026862026862026767e+00 -1.582285101780889534e+02
-8.021978021978021900e+00 -1.582465451756168591e+02
-8.017094017094017033e+00 -1.583700397374738884e+02
-8.012210012210012167e+00 -1.584885220951681220e+02
-8.007326007326007300e+00 -1.584381956730466072e+02
-8.002442002442002433e+00 -1.584556651350984282e+02
-7.997557997557997567e+00 -1.583656273094939593e+02
-7.992673992673992700e+00 -1.582578660400248225e+02
-7.987789987789987833e+00 -1.582715721167631386e+02
-7.982905982905982967e+00 -1.583276045346476621e+02
-7.978021978021978100e+00 -1.583400382230439050e+02
-7.973137973137973233e+00 -1.583871884105879246e+02
-7.968253968253968367e+00 -1.583731589476781778e+02
-7.963369963369963500e+00 -1.583908005391160430e+02
-7.958485958485958633e+00 -1.582926741778921098e+02
-7.953601953601953767e+00 -1.580524053570161129e+02
-7.948717948717948900e+00 -1.580188557045688640e+02
-7.943833943833944033e+00 -1.579751009515046007e+02
-7.938949938949939167e+00 -1.579646939128060126e+02
-7.934065934065934300e+00 -1.580266276037723401e+02
-7.929181929181929434e+00 -1.580773517742244962e+02
-7.924297924297924567e+00 -1.579781004177494310e+02
-7.919413919413919700e+00 -1.579340215800993690e+02
-7.914529914529914834e+00 -1.579173777824523199e+02
-7.909645909645909967e+00 -1.578946709099254235e+02
-7.904761904761905100e+00 -1.578449880845287225e+02
-7.899877899877900234e+00 -1.578760831886395692e+02
-7.894993894993895367e+00 -1.578931175245772067e+02
-7.890109890109890500e+00 -1.578390369031347404e+02
-7.885225885225885634e+00 -1.581939367934175493e+02
-7.880341880341880767e+00 -1.582458124143386442e+02
-7.875457875457875900e+00 -1.581774636764172897e+02
-7.870573870573871034e+00 -1.582876947510074501e+02
-7.865689865689866167e+00 -1.582282531440878017e+02
-7.860805860805861300e+00 -1.580269055206748590e+02
-7.855921855921856434e+00 -1.578933967692786098e+02
-7.851037851037851567e+00 -1.580815973621930084e+02
-7.846153846153846700e+00 -1.584053411072397637e+02
-7.841269841269841834e+00 -1.586382429661320828e+02
-7.836385836385836967e+00 -1.587843679629113467e+02
-7.831501831501832100e+00 -1.587858136919393530e+02
-7.826617826617827234e+00 -1.585402258925637113e+02
-7.821733821733822367e+00 -1.583831234443273672e+02
-7.816849816849817500e+00 -1.583799753776288810e+02
-7.811965811965811746e+00 -1.583665386501062926e+02
-7.807081807081806879e+00 -1.584310674812086859e+02
-7.802197802197802012e+00 -1.585149191311984680e+02
-7.797313797313797146e+00 -1.585334356809523797e+02
-7.792429792429792279e+00 -1.585165666756215614e+02
-7.787545787545787412e+00 -1.585817765102526096e+02
-7.782661782661782546e+00 -1.584164862058217977e+02
-7.777777777777777679e+00 -1.582275159859194957e+02
-7.772893772893772812e+00 -1.582213902113681741e+02
-7.768009768009767946e+00 -1.582336655771688356e+02
-7.763125763125763079e+00 -1.581893665767206585e+02
-7.758241758241758212e+00 -1.580579860523456546e+02
-7.753357753357753346e+00 -1.579880449384661745e+02
-7.748473748473748479e+00 -1.580423984459106350e+02
-7.743589743589743613e+00 -1.577382842997463115e+02
-7.738705738705738746e+00 -1.576019389831722037e+02
-7.733821733821733879e+00 -1.577007061838596940e+02
-7.728937728937729013e+00 -1.574614451184831978e+02
-7.724053724053724146e+00 -1.574507617457280446e+02
-7.719169719169719279e+00 -1.574131926695868628e+02
-7.714285714285714413e+00 -1.572980177587649848e+02
-7.709401709401709546e+00 -1.570873392847867080e+02
-7.704517704517704679e+00 -1.570338505087493957e+02
-7.699633699633699813e+00 -1.571143866516540299e+02
-7.694749694749694946e+00 -1.570853084900487602e+02
-7.689865689865690079e+00 -1.570479128227981676e+02
-7.684981684981684324e+00 -1.570640016306301447e+02
-7.680097680097679458e+00 -1.570520103536859153e+02
-7.675213675213674591e+00 -1.570073871335511626e+02
-7.670329670329669725e+00 -1.570082739373439153e+02
-7.665445665445664858e+00 -1.569413852484701408e+02
-7.660561660561659991e+00 -1.569932516570582095e+02
-7.655677655677655125e+00 -1.571066852621349881e+02
-7.650793650793650258e+00 -1.571426827137240707e+02
-7.645909645909645391e+00 -1.571698039096766593e+02
-7.641025641025640525e+00 -1.573356384221998781e+02
-7.636141636141635658e+00 -1.574263658722192076e+02
-7.631257631257630791e+00 -1.574755375832944537e+02
-7.626373626373625925e+00 -1.575632910084127900e+02
-7.621489621489621058e+00 -1.575852325085969881e+02
-7.616605616605616191e+00 -1.575832825502431547e+02
-7.611721611721611325e+00 -1.576159703289054903e+02
-7.606837606837606458e+00 -1.578047707463881864e+02
-7.601953601953601591e+00 -1.579821178106717525e+02
-7.597069597069596725e+00 -1.580202125465128802e+02
-7.592185592185591858e+00 -1.580518534148677077e+02
-7.587301587301586991e+00 -1.580728070909182748e+02
-7.582417582417582125e+00 -1.581652619541854108e+02
-7.577533577533577258e+00 -1.582746295471539781e+02
-7.572649572649572391e+00 -1.581142542892393692e+02
-7.567765567765567525e+00 -1.579154802260276540e+02
-7.562881562881562658e+00 -1.580745746042631481e+02
-7.557997557997557792e+00 -1.583112803195234051e+02
-7.553113553113552925e+00 -1.584106701617573663e+02
-7.548229548229548058e+00 -1.583330983983831004e+02
-7.543345543345543192e+00 -1.580802243893747345e+02
-7.538461538461538325e+00 -1.579545905550349971e+02
-7.533577533577533458e+00 -1.579754910441595825e+02
-7.528693528693528592e+00 -1.579994279239343484e+02
-7.523809523809523725e+00 -1.583341755190657523e+02
-7.518925518925518858e+00 -1.584209550872453462e+02
-7.514041514041513992e+00 -1.582834773078636204e+02
-7.509157509157509125e+00 -1.585192808185256013e+02
-7.504273504273504258e+00 -1.585737612893797461e+02
-7.499389499389499392e+00 -1.586235562118594942e+02
-7.494505494505494525e+00 -1.587694449625991524e+02
-7.489621489621489658e+00 -1.590596697525630248e+02
-7.484737484737484792e+00 -1.592709200501621467e+02
-7.479853479853479925e+00 -1.590927692825963220e+02
-7.474969474969475058e+00 -1.589569708433464541e+02
-7.470085470085470192e+00 -1.590259301613889136e+02
-7.465201465201465325e+00 -1.591125598100081220e+02
-7.460317460317460458e+00 -1.592023562351367332e+02
-7.455433455433455592e+00 -1.592490053810685708e+02
-7.450549450549450725e+00 -1.592857201108954541e+02
-7.445665445665445858e+00 -1.592446003999484105e+02
-7.440781440781440992e+00 -1.590742295643198361e+02
-7.435897435897436125e+00 -1.587661243350526661e+02
-7.431013431013431259e+00 -1.586214686791911959e+02
-7.426129426129426392e+00 -1.585452614283178150e+02
-7.421245421245421525e+00 -1.583988563607346975e+02
-7.416361416361416659e+00 -1.584212351679123003e+02
-7.411477411477411792e+00 -1.584661849140147751e+02
-7.406593406593406925e+00 -1.583954355848251225e+02
-7.401709401709402059e+00 -1.580464397180413130e+02
-7.396825396825397192e+00 -1.577725392408513301e+02
-7.391941391941392325e+00 -1.577622544382134322e+02
-7.387057387057387459e+00 -1.577889690998576953e+02
-7.382173382173382592e+00 -1.578020946610230340e+02
-7.377289377289377725e+00 -1.577754492493589282e+02
-7.372405372405372859e+00 -1.577451239175086926e+02
-7.367521367521367992e+00 -1.577524905014469709e+02
-7.362637362637363125e+00 -1.577847713701536918e+02
-7.357753357753358259e+00 -1.578005433775923052e+02
-7.352869352869353392e+00 -1.579576145726547338e+02
-7.347985347985348525e+00 -1.581646447612565680e+02
-7.343101343101343659e+00 -1.582000466340211915e+02
-7.338217338217338792e+00 -1.582238003091075882e+02
-7.333333333333333925e+00 -1.582303284910940135e+02
-7.328449328449329059e+00 -1.583060089208409522e+02
-7.323565323565324192e+00 -1.586006369181543789e+02
-7.318681318681319325e+00 -1.585851242667980614e+02
-7.313797313797314459e+00 -1.582297239114602689e+02
-7.308913308913308704e+00 -1.581825601875933671e+02
-7.304029304029303837e+00 -1.581430723596180314e+02
-7.299145299145298971e+00 -1.582303401797386186e+02
-7.294261294261294104e+00 -1.584931995885706897e+02
-7.289377289377289237e+00 -1.585837582205885496e+02
-7.284493284493284371e+00 -1.584403350860335138e+02
-7.279609279609279504e+00 -1.581818258747490233e+02
-7.274725274725274637e+00 -1.580698730246016055e+02
-7.269841269841269771e+00 -1.580537244203689511e+02
-7.264957264957264904e+00 -1.580444307072595223e+02
-7.260073260073260037e+00 -1.581840964309042192e+02
-7.255189255189255171e+00 -1.583159680011989678e+02
-7.250305250305250304e+00 -1.582135660692979400e+02
-7.245421245421245438e+00 -1.580403386333096591e+02
-7.240537240537240571e+00 -1.578808195977972559e+02
-7.235653235653235704e+00 -1.577296785451852372e+02
-7.230769230769230838e+00 -1.576663993011995615e+02
-7.225885225885225971e+00 -1.577779054986075096e+02
-7.221001221001221104e+00 -1.578077708107495027e+02
-7.216117216117216238e+00 -1.579265470078467501e+02
-7.211233211233211371e+00 -1.580699403163389718e+02
-7.206349206349206504e+00 -1.579349515055930055e+02
-7.201465201465201638e+00 -1.579182610722876348e+02
-7.196581196581196771e+00 -1.579385929392585126e+02
-7.191697191697191904e+00 -1.577704531277954914e+02
-7.186813186813187038e+00 -1.577897473168025613e+02
-7.181929181929181283e+00 -1.581639205262599432e+02
-7.177045177045176416e+00 -1.584985782718171379e+02
-7.172161172161171550e+00 -1.585229537485832054e+02
-7.167277167277166683e+00 -1.584340404371774298e+02
-7.162393162393161816e+00 -1.583836589475980645e+02
-7.157509157509156950e+00 -1.583882536797515286e+02
-7.152625152625152083e+00 -1.580191582138454010e+02
-7.147741147741147216e+00 -1.577782024589989760e+02
-7.142857142857142350e+00 -1.577376649591064393e+02
-7.137973137973137483e+00 -1.574759457778818046e+02
-7.133089133089132616e+00 -1.574615106126778414e+02
-7.128205128205127750e+00 -1.573173778211274509e+02
-7.123321123321122883e+00 -1.571860467025251467e+02
-7.118437118437118016e+00 -1.569887329147065316e+02
-7.113553113553113150e+00 -1.566119716436638782e+02
-7.108669108669108283e+00 -1.565470564022938049e+02
-7.103785103785103416e+00 -1.565461009988469527e+02
-7.098901098901098550e+00 -1.567016679416308875e+02
-7.094017094017093683e+00 -1.569054514491702719e+02
-7.089133089133088816e+00 -1.569180575135735864e+02
-7.084249084249083950e+00 -1.569484085257859647e+02
-7.079365079365079083e+00 -1.569922502802409099e+02
-7.074481074481074216e+00 -1.569680663098968125e+02
-7.069597069597069350e+00 -1.568392929093686803e+02
-7.064713064713064483e+00 -1.566777252304165700e+02
-7.059829059829059617e+00 -1.567914319131772345e+02
-7.054945054945054750e+00 -1.568880555975476625e+02
-7.050061050061049883e+00 -1.568710946923351059e+02
-7.045177045177045017e+00 -1.568790286710941757e+02
-7.040293040293040150e+00 -1.568726074988435357e+02
-7.035409035409035283e+00 -1.569284630498914908e+02
-7.030525030525030417e+00 -1.570276767596821514e+02
-7.025641025641025550e+00 -1.571637141024081359e+02
-7.020757020757020683e+00 -1.572550254625769526e+02
-7.015873015873015817e+00 -1.574224388316619070e+02
-7.010989010989010950e+00 -1.573381025838236553e+02
-7.006105006105006083e+00 -1.571007530021010439e+02
-7.001221001221001217e+00 -1.571060525105724537e+02
-6.996336996336996350e+00 -1.570523385927279492e+02
-6.991452991452991483e+00 -1.570737597921454096e+02
-6.986568986568986617e+00 -1.571459786199300765e+02
-6.981684981684981750e+00 -1.572028888552275134e+02
-6.976800976800976883e+00 -1.570847981313249591e+02
-6.971916971916972017e+00 -1.567709062897181980e+02
-6.967032967032967150e+00 -1.567884757915275600e+02
-6.962148962148962283e+00 -1.567197918668008469e+02
-6.957264957264957417e+00 -1.566368449064368065e+02
-6.952380952380952550e+00 -1.566592073441604782e+02
-6.947496947496947683e+00 -1.566239201777744370e+02
-6.942612942612942817e+00 -1.565431127790656376e+02
-6.937728937728937950e+00 -1.564366121724639527e+02
-6.932844932844933084e+00 -1.566066748099431152e+02
-6.927960927960928217e+00 -1.567690597189609889e+02
-6.923076923076923350e+00 -1.567984627598573582e+02
-6.918192918192918484e+00 -1.569577604202470411e+02
-6.913308913308913617e+00 -1.569411222111264692e+02
-6.908424908424908750e+00 -1.570749606274052041e+02
-6.903540903540903884e+00 -1.570642143519277454e+02
-6.898656898656899017e+00 -1.571869271666524241e+02
-6.893772893772894150e+00 -1.576181915971998535e+02
-6.888888888888889284e+00 -1.576400585307990241e+02
-6.884004884004884417e+00 -1.573784669692783496e+02
-6.879120879120879550e+00 -1.572115099502555040e+02
-6.874236874236874684e+00 -1.572677269352566896e+02
-6.869352869352869817e+00 -1.570887125595807845e+02
-6.864468864468864950e+00 -1.569627036703709848e+02
-6.859584859584860084e+00 -1.569580164493635834e+02
-6.854700854700855217e+00 -1.569828887724854383e+02
-6.849816849816850350e+00 -1.571115174162747223e+02
-6.844932844932845484e+00 -1.572590705691874007e+02
-6.840048840048840617e+00 -1.571342892313476796e+02
-6.835164835164835750e+00 -1.570209244565176618e+02
-6.830280830280830884e+00 -1.570298085010712725e+02
-6.825396825396826017e+00 -1.569927486575044213e+02
-6.820512820512821150e+00 -1.569556426598468875e+02
-6.815628815628816284e+00 -1.568575286076447526e+02
-6.810744810744810529e+00 -1.567746041649831454e+02
-6.805860805860805662e+00 -1.566836891938771146e+02
-6.800976800976800796e+00 -1.564047159919256842e+02
-6.796092796092795929e+00 -1.562493645033216865e+02
-6.791208791208791062e+00 -1.564133418386211076e+02
-6.786324786324786196e+00 -1.564530525725343750e+02
-6.781440781440781329e+00 -1.563829974962584970e+02
-6.776556776556776462e+00 -1.564660888716363161e+02
-6.771672771672771596e+00 -1.563469521147395085e+02
-6.766788766788766729e+00 -1.564133064031048832e+02
-6.761904761904761862e+00 -1.564551550209647814e+02
-6.757020757020756996e+00 -1.565487555579103116e+02
-6.752136752136752129e+00 -1.569924180963542426e+02
-6.747252747252747263e+00 -1.569698504252616260e+02
-6.742368742368742396e+00 -1.569540550006533977e+02
-6.737484737484737529e+00 -1.569696980699277731e+02
-6.732600732600732663e+00 -1.569274936785013210e+02
-6.727716727716727796e+00 -1.570087934693825673e+02
-6.722832722832722929e+00 -1.570997946648312507e+02
-6.717948717948718063e+00 -1.571486294024151391e+02
-6.713064713064713196e+00 -1.572562633975143740e+02
-6.708180708180708329e+00 -1.572545742442989649e+02
-6.703296703296703463e+00 -1.572373501033573291e+02
-6.698412698412698596e+00 -1.572972761465771612e+02
-6.693528693528693729e+00 -1.572759037858508293e+02
-6.688644688644688863e+00 -1.573013778540451995e+02
-6.683760683760683108e+00 -1.574181047363326797e+02
-6.678876678876678241e+00 -1.574613410181426048e+02
-6.673992673992673375e+00 -1.574131281748476567e+02
-6.669108669108668508e+00 -1.574483034360314377e+02
-6.664224664224663641e+00 -1.577310742913354034e+02
-6.659340659340658775e+00 -1.579642597977119181e+02
-6.654456654456653908e+00 -1.580334585220904557e+02
-6.649572649572649041e+00 -1.582016074928365583e+02
-6.644688644688644175e+00 -1.581056841203648275e+02
-6.639804639804639308e+00 -1.579495775735544782e+02
-6.634920634920634441e+00 -1.578796325158384093e+02
-6.630036630036629575e+00 -1.576828417127319142e+02
-6.625152625152624708e+00 -1.577022165366924185e+02
-6.620268620268619841e+00 -1.579056355289030193e+02
-6.615384615384614975e+00 -1.579997731539068866e+02
-6.610500610500610108e+00 -1.580278639930440363e+02
-6.605616605616605241e+00 -1.580319914889114443e+02
-6.600732600732600375e+00 -1.581221709522029357e+02
-6.595848595848595508e+00 -1.581977356604352849e+02
-6.590964590964590641e+00 -1.581911091733260264e+02
-6.586080586080585775e+00 -1.582721230223020257e+02
-6.581196581196580908e+00 -1.586559845914197808e+02
-6.576312576312576041e+00 -1.587031606673368458e+02
-6.571428571428571175e+00 -1.585142859885787345e+02
-6.566544566544566308e+00 -1.585040195951727640e+02
-6.561660561660561441e+00 -1.586746389910554171e+02
-6.556776556776556575e+00 -1.587093363341288637e+02
-6.551892551892551708e+00 -1.587479120162222159e+02
-6.547008547008546842e+00 -1.587660132194814082e+02
-6.542124542124541975e+00 -1.584859666983838054e+02
-6.537240537240537108e+00 -1.583289198606605055e+02
-6.532356532356532242e+00 -1.581797164285873407e+02
-6.527472527472527375e+00 -1.582563879920895999e+02
-6.522588522588522508e+00 -1.582345310768690467e+02
-6.517704517704517642e+00 -1.579467685504615702e+02
-6.512820512820512775e+00 -1.577986277773539427e+02
-6.507936507936507908e+00 -1.577530651892168407e+02
-6.503052503052503042e+00 -1.577377902137820058e+02
-6.498168498168498175e+00 -1.578013819216893694e+02
-6.493284493284493308e+00 -1.577867330317207575e+02
-6.488400488400488442e+00 -1.577700495299374950e+02
-6.483516483516483575e+00 -1.575911487680950245e+02
-6.478632478632478708e+00 -1.574055421239313262e+02
-6.473748473748473842e+00 -1.574419787977317071e+02
-6.468864468864468975e+00 -1.572645203181109821e+02
-6.463980463980464108e+00 -1.571638807143390011e+02
-6.459096459096459242e+00 -1.571407732028797852e+02
-6.454212454212454375e+00 -1.569298424166647692e+02
-6.449328449328449508e+00 -1.567736305563133783e+02
-6.444444444444444642e+00 -1.567366821430243533e+02
-6.439560439560439775e+00 -1.567057856533990048e+02
-6.434676434676434909e+00 -1.566660964891948424e+02
-6.429792429792430042e+00 -1.566816068656728760e+02
-6.424908424908425175e+00 -1.568694197093117850e+02
-6.420024420024420309e+00 -1.569576310724812060e+02
-6.415140415140415442e+00 -1.569058818681355660e+02
-6.410256410256410575e+00 -1.570409988463110267e+02
-6.405372405372405709e+00 -1.571408569796212760e+02
-6.400488400488400842e+00 -1.571388745145754342e+02
-6.395604395604395975e+00 -1.571795373143563666e+02
-6.390720390720391109e+00 -1.571537946584299732e+02
-6.385836385836386242e+00 -1.570817540911937158e+02
-6.380952380952381375e+00 -1.570323326541654581e+02
-6.376068376068376509e+00 -1.570293975726647204e+02
-6.371184371184371642e+00 -1.571179483020848693e+02
-6.366300366300366775e+00 -1.571218167862570851e+02
-6.361416361416361909e+00 -1.571536847660279932e+02
-6.356532356532357042e+00 -1.571969163508956910e+02
-6.351648351648352175e+00 -1.572658992554795816e+02
-6.346764346764347309e+00 -1.574525504055642386e+02
-6.341880341880342442e+00 -1.574733962783280390e+02
-6.336996336996337575e+00 -1.574473353275446641e+02
-6.332112332112332709e+00 -1.572107359227927645e+02
-6.327228327228327842e+00 -1.569837654746695534e+02
-6.322344322344322975e+00 -1.571438286717618951e+02
-6.317460317460318109e+00 -1.572544372558732846e+02
-6.312576312576313242e+00 -1.572868365377137820e+02
-6.307692307692307487e+00 -1.572595103355678248e+02
-6.302808302808302621e+00 -1.573696384249326456e+02
-6.297924297924297754e+00 -1.576875281360519807e+02
-6.293040293040292887e+00 -1.578298214006866544e+02
-6.288156288156288021e+00 -1.578473091706071330e+02
-6.283272283272283154e+00 -1.578170293271170408e+02
-6.278388278388278287e+00 -1.575603807044709299e+02
-6.273504273504273421e+00 -1.570608048814513324e+02
-6.268620268620268554e+00 -1.567903709257088565e+02
-6.263736263736263687e+00 -1.568207227288030197e+02
-6.258852258852258821e+00 -1.567795261511915896e+02
-6.253968253968253954e+00 -1.567021649795163967e+02
-6.249084249084249088e+00 -1.568292700691231119e+02
-6.244200244200244221e+00 -1.568814217330345855e+02
-6.239316239316239354e+00 -1.569299829588376838e+02
-6.234432234432234488e+00 -1.570394108244763913e+02
-6.229548229548229621e+00 -1.570498527506930202e+02
-6.224664224664224754e+00 -1.570896474692017364e+02
-6.219780219780219888e+00 -1.570599848642066263e+02
-6.214896214896215021e+00 -1.570870774809773138e+02
-6.210012210012210154e+00 -1.570853473385213874e+02
-6.205128205128205288e+00 -1.569302518966043465e+02
-6.200244200244200421e+00 -1.569146733010711330e+02
-6.195360195360195554e+00 -1.569577227764026190e+02
-6.190476190476190688e+00 -1.568798759195933599e+02
-6.185592185592184933e+00 -1.567172942664495281e+02
-6.180708180708180066e+00 -1.565703051749899259e+02
-6.175824175824175200e+00 -1.565040702607478806e+02
-6.170940170940170333e+00 -1.565281280718368464e+02
-6.166056166056165466e+00 -1.566147833615194713e+02
-6.161172161172160600e+00 -1.566561685883481516e+02
-6.156288156288155733e+00 -1.566739956140643244e+02
-6.151404151404150866e+00 -1.565613505930375311e+02
-6.146520146520146000e+00 -1.563973097439722721e+02
-6.141636141636141133e+00 -1.563170856146122674e+02
-6.136752136752136266e+00 -1.564075586041571455e+02
-6.131868131868131400e+00 -1.564732894020923766e+02
-6.126984126984126533e+00 -1.564861704773360316e+02
-6.122100122100121666e+00 -1.565198902729270287e+02
-6.117216117216116800e+00 -1.565188078075512976e+02
-6.112332112332111933e+00 -1.567637796694249346e+02
-6.107448107448107066e+00 -1.569941253091998874e+02
-6.102564102564102200e+00 -1.567526443759012409e+02
-6.097680097680097333e+00 -1.564714159873621497e+02
-6.092796092796092466e+00 -1.564979533084825789e+02
-6.087912087912087600e+00 -1.565107678180965252e+02
-6.083028083028082733e+00 -1.563765117983979565e+02
-6.078144078144077866e+00 -1.563188157566857512e+02
-6.073260073260073000e+00 -1.563434359953529054e+02
-6.068376068376068133e+00 -1.563314166077480536e+02
-6.063492063492063266e+00 -1.563436155550003832e+02
-6.058608058608058400e+00 -1.564287556787613767e+02
-6.053724053724053533e+00 -1.568348468598406384e+02
-6.048840048840048667e+00 -1.570880366989320294e+02
-6.043956043956043800e+00 -1.570347865643311707e+02
-6.039072039072038933e+00 -1.570636940640391117e+02
-6.034188034188034067e+00 -1.570515782332977039e+02
-6.029304029304029200e+00 -1.570718391912343179e+02
-6.024420024420024333e+00 -1.568732129209391815e+02
-6.019536019536019467e+00 -1.565686324848589379e+02
-6.014652014652014600e+00 -1.565977736661966446e+02
-6.009768009768009733e+00 -1.566010665565366082e+02
-6.004884004884004867e+00 -1.562961419271059071e+02
-6.000000000000000000e+00 -1.561760647721241071e+02
-5.995115995115995133e+00 -1.561678008438100562e+02
-5.990231990231990267e+00 -1.561809117754679619e+02
-5.985347985347985400e+00 -1.562356663140487569e+02
-5.980463980463980533e+00 -1.561351427547449759e+02
-5.975579975579975667e+00 -1.560486909800810906e+02
-5.970695970695970800e+00 -1.561236363014938036e+02
-5.965811965811965933e+00 -1.562862322584075798e+02
-5.960927960927961067e+00 -1.564431074016406171e+02
-5.956043956043956200e+00 -1.564308937334696168e+02
-5.951159951159951333e+00 -1.563998002633593956e+02
-5.946275946275946467e+00 -1.563946357665855658e+02
-5.941391941391941600e+00 -1.562401840794202030e+02
-5.936507936507936734e+00 -1.561445893990846230e+02
-5.931623931623931867e+00 -1.562425943220896727e+02
-5.926739926739927000e+00 -1.563992170749662876e+02
-5.921855921855922134e+00 -1.564228812950930774e+02
-5.916971916971917267e+00 -1.563480776891845778e+02
-5.912087912087912400e+00 -1.563471442731688512e+02
-5.907203907203907534e+00 -1.563081919775652011e+02
-5.902319902319902667e+00 -1.562788727850314956e+02
-5.897435897435897800e+00 -1.563281245997366682e+02
-5.892551892551892934e+00 -1.563458131373696460e+02
-5.887667887667888067e+00 -1.562647470838237211e+02
-5.882783882783883200e+00 -1.563869606036797961e+02
-5.877899877899878334e+00 -1.566775912296120339e+02
-5.873015873015872579e+00 -1.565649932473733656e+02
-5.868131868131867712e+00 -1.564465796598789780e+02
-5.863247863247862846e+00 -1.565713769418772188e+02
-5.858363858363857979e+00 -1.566518389427390616e+02
-5.853479853479853112e+00 -1.566458677924220524e+02
-5.848595848595848246e+00 -1.566071360214354229e+02
-5.843711843711843379e+00 -1.565865658609900208e+02
-5.838827838827838512e+00 -1.566786142860080986e+02
-5.833943833943833646e+00 -1.566464285955952960e+02
-5.829059829059828779e+00 -1.566759993312120685e+02
-5.824175824175823912e+00 -1.568710564947342334e+02
-5.819291819291819046e+00 -1.570541722002492691e+02
-5.814407814407814179e+00 -1.570693715284215557e+02
-5.809523809523809312e+00 -1.566813638998384022e+02
-5.804639804639804446e+00 -1.565618097233543722e+02
-5.799755799755799579e+00 -1.567087619428384642e+02
-5.794871794871794712e+00 -1.567729735016104371e+02
-5.789987789987789846e+00 -1.569189898699618766e+02
-5.785103785103784979e+00 -1.572286916671413053e+02
-5.780219780219780112e+00 -1.574494575840924995e+02
-5.775335775335775246e+00 -1.574142574721847723e+02
-5.770451770451770379e+00 -1.572097852791554544e+02
-5.765567765567765512e+00 -1.571092144382874665e+02
-5.760683760683760646e+00 -1.572770455567121246e+02
-5.755799755799755779e+00 -1.573746114538578809e+02
-5.750915750915750912e+00 -1.573221640609278325e+02
-5.746031746031746046e+00 -1.572830172843361822e+02
-5.741147741147741179e+00 -1.572157560924310644e+02
-5.736263736263736313e+00 -1.573184179091005888e+02
-5.731379731379731446e+00 -1.570684941097520380e+02
-5.726495726495726579e+00 -1.567569189827291893e+02
-5.721611721611721713e+00 -1.569133864696114813e+02
-5.716727716727716846e+00 -1.569637610568378250e+02
-5.711843711843711979e+00 -1.569785320583171142e+02
-5.706959706959707113e+00 -1.568634284647003767e+02
-5.702075702075702246e+00 -1.567266659560974347e+02
-5.697191697191697379e+00 -1.567458862170628322e+02
-5.692307692307692513e+00 -1.567465769488087517e+02
-5.687423687423687646e+00 -1.567536975825015304e+02
-5.682539682539682779e+00 -1.567855437731875838e+02
-5.677655677655677913e+00 -1.567514060476760278e+02
-5.672771672771673046e+00 -1.567534870312755686e+02
-5.667887667887668179e+00 -1.568445700137428389e+02
-5.663003663003663313e+00 -1.569543321196786962e+02
-5.658119658119658446e+00 -1.569640375998901334e+02
-5.653235653235653579e+00 -1.570948390018057808e+02
-5.648351648351648713e+00 -1.571526282400733407e+02
-5.643467643467643846e+00 -1.571472105402413888e+02
-5.638583638583638979e+00 -1.570416000262604825e+02
-5.633699633699634113e+00 -1.567791374398136952e+02
-5.628815628815629246e+00 -1.567780607842709060e+02
-5.623931623931623491e+00 -1.568528771887646940e+02
-5.619047619047618625e+00 -1.568593278052110236e+02
-5.614163614163613758e+00 -1.568410096585048450e+02
-5.609279609279608891e+00 -1.568039186268897254e+02
-5.604395604395604025e+00 -1.567282366393567941e+02
-5.599511599511599158e+00 -1.566352675801537941e+02
-5.594627594627594291e+00 -1.566209883195650718e+02
-5.589743589743589425e+00 -1.569104798434091492e+02
-5.584859584859584558e+00 -1.572560039951866315e+02
-5.579975579975579691e+00 -1.573724230261449293e+02
-5.575091575091574825e+00 -1.572842410978783221e+02
-5.570207570207569958e+00 -1.572506267767761585e+02
-5.565323565323565091e+00 -1.572067678420539210e+02
-5.560439560439560225e+00 -1.567376344634915029e+02
-5.555555555555555358e+00 -1.565335742480306465e+02
-5.550671550671550492e+00 -1.566694717549459881e+02
-5.545787545787545625e+00 -1.563223333351439805e+02
-5.540903540903540758e+00 -1.559045622320967368e+02
-5.536019536019535892e+00 -1.557660395877715587e+02
-5.531135531135531025e+00 -1.557323884678780246e+02
-5.526251526251526158e+00 -1.557285634442486923e+02
-5.521367521367521292e+00 -1.557888618718401688e+02
-5.516483516483516425e+00 -1.557279864001331759e+02
-5.511599511599511558e+00 -1.559031585338119044e+02
-5.506715506715506692e+00 -1.561018989609591472e+02
-5.501831501831501825e+00 -1.560810713971293922e+02
-5.496947496947496958e+00 -1.560400641441925416e+02
-5.492063492063492092e+00 -1.557322914318916105e+02
-5.487179487179487225e+00 -1.557568998087435830e+02
-5.482295482295482358e+00 -1.559350578855800222e+02
-5.477411477411477492e+00 -1.558071790261766125e+02
-5.472527472527472625e+00 -1.554464700950998974e+02
-5.467643467643467758e+00 -1.549471124825704464e+02
-5.462759462759462892e+00 -1.547032107456372785e+02
-5.457875457875458025e+00 -1.546774904386366245e+02
-5.452991452991453158e+00 -1.545599584246952247e+02
-5.448107448107448292e+00 -1.545138983302971099e+02
-5.443223443223443425e+00 -1.544523871358318843e+02
-5.438339438339438559e+00 -1.543378867685697458e+02
-5.433455433455433692e+00 -1.542834419361089999e+02
-5.428571428571428825e+00 -1.543242092327560897e+02
-5.423687423687423959e+00 -1.543331042266410975e+02
-5.418803418803419092e+00 -1.543821907380266225e+02
-5.413919413919414225e+00 -1.545430561470830924e+02
-5.409035409035409359e+00 -1.545514309807869608e+02
-5.404151404151404492e+00 -1.545185031118996903e+02
-5.399267399267399625e+00 -1.545492041242409300e+02
-5.394383394383394759e+00 -1.545747810746252355e+02
-5.389499389499389892e+00 -1.546141372127376030e+02
-5.384615384615385025e+00 -1.546234647486364793e+02
-5.379731379731380159e+00 -1.546169874496166869e+02
-5.374847374847375292e+00 -1.546300732256745221e+02
-5.369963369963369537e+00 -1.545557932969621220e+02
-5.365079365079364671e+00 -1.545365750328638796e+02
-5.360195360195359804e+00 -1.545574086741032147e+02
-5.355311355311354937e+00 -1.545286936593308553e+02
-5.350427350427350071e+00 -1.544415693091783623e+02
-5.345543345543345204e+00 -1.544195575603458792e+02
-5.340659340659340337e+00 -1.546924869679006349e+02
-5.335775335775335471e+00 -1.548414108389922603e+02
-5.330891330891330604e+00 -1.548603952595772455e+02
-5.326007326007325737e+00 -1.552152671043055250e+02
-5.321123321123320871e+00 -1.555278370827094534e+02
-5.316239316239316004e+00 -1.555595622724350164e+02
-5.311355311355311137e+00 -1.554688675627513987e+02
-5.306471306471306271e+00 -1.554008486250810392e+02
-5.301587301587301404e+00 -1.553618669266802215e+02
-5.296703296703296537e+00 -1.553707643950324950e+02
-5.291819291819291671e+00 -1.553890330100013273e+02
-5.286935286935286804e+00 -1.554212296664363748e+02
-5.282051282051281937e+00 -1.553931069427928264e+02
-5.277167277167277071e+00 -1.554376696695124735e+02
-5.272283272283272204e+00 -1.557043264010082169e+02
-5.267399267399267337e+00 -1.557814705109225599e+02
-5.262515262515262471e+00 -1.557380534155602447e+02
-5.257631257631257604e+00 -1.558577255553194618e+02
-5.252747252747252737e+00 -1.562288080960514094e+02
-5.247863247863247871e+00 -1.569448515135347861e+02
-5.242979242979243004e+00 -1.573569054098884124e+02
-5.238095238095238138e+00 -1.574369788681022442e+02
-5.233211233211233271e+00 -1.576215169215682295e+02
-5.228327228327228404e+00 -1.574890840989302205e+02
-5.223443223443223538e+00 -1.575938096918842746e+02
-5.218559218559218671e+00 -1.578124858995343800e+02
-5.213675213675213804e+00 -1.578285173301934776e+02
-5.208791208791208938e+00 -1.578619270410851243e+02
-5.203907203907204071e+00 -1.578760050470122849e+02
-5.199023199023199204e+00 -1.578806491633793314e+02
-5.194139194139194338e+00 -1.578714626147765046e+02
-5.189255189255189471e+00 -1.579193363575303124e+02
-5.184371184371184604e+00 -1.579588413998910141e+02
-5.179487179487179738e+00 -1.578203159037764465e+02
-5.174603174603174871e+00 -1.575542353914056264e+02
-5.169719169719170004e+00 -1.575162871028115603e+02
-5.164835164835165138e+00 -1.572898998808231283e+02
-5.159951159951160271e+00 -1.570345320023787110e+02
-5.155067155067155404e+00 -1.570863778975966056e+02
-5.150183150183150538e+00 -1.573201212536343974e+02
-5.145299145299145671e+00 -1.573766020551083500e+02
-5.140415140415140804e+00 -1.573341729405141223e+02
-5.135531135531135938e+00 -1.575122378794109750e+02
-5.130647130647131071e+00 -1.576963408280231249e+02
-5.125763125763126205e+00 -1.578315044665293385e+02
-5.120879120879120450e+00 -1.576117092809245150e+02
-5.115995115995115583e+00 -1.572694024442573664e+02
-5.111111111111110716e+00 -1.571195485701559562e+02
-5.106227106227105850e+00 -1.571072767568695383e+02
-5.101343101343100983e+00 -1.569468908332814010e+02
-5.096459096459096116e+00 -1.568935195243758471e+02
-5.091575091575091250e+00 -1.570129845791322794e+02
-5.086691086691086383e+00 -1.568660677827704717e+02
-5.081807081807081516e+00 -1.567476949909705013e+02
-5.076923076923076650e+00 -1.568030262069308662e+02
-5.072039072039071783e+00 -1.567998807118305251e+02
-5.067155067155066916e+00 -1.568182709625804705e+02
-5.062271062271062050e+00 -1.568990673402645086e+02
-5.057387057387057183e+00 -1.569676136510746289e+02
-5.052503052503052317e+00 -1.568701769780658992e+02
-5.047619047619047450e+00 -1.567502893036437115e+02
-5.042735042735042583e+00 -1.567428992718676284e+02
-5.037851037851037717e+00 -1.567372140172242325e+02
-5.032967032967032850e+00 -1.567423467272196262e+02
-5.028083028083027983e+00 -1.567254743194038440e+02
-5.023199023199023117e+00 -1.565269730402559105e+02
-5.018315018315018250e+00 -1.562960697924343094e+02
-5.013431013431013383e+00 -1.562803174274370974e+02
-5.008547008547008517e+00 -1.563018029429170213e+02
-5.003663003663003650e+00 -1.562735335553493030e+02
-4.998778998778998783e+00 -1.562782747486376138e+02
-4.993894993894993917e+00 -1.562679993243451690e+02
-4.989010989010989050e+00 -1.561977686577594966e+02
-4.984126984126984183e+00 -1.560331776517549542e+02
-4.979242979242979317e+00 -1.557340697291531626e+02
-4.974358974358974450e+00 -1.556738576494158508e+02
-4.969474969474969583e+00 -1.556832145859030447e+02
-4.964590964590964717e+00 -1.556409534012231575e+02
-4.959706959706959850e+00 -1.555150354252675697e+02
-4.954822954822954983e+00 -1.555019646101800674e+02
-4.949938949938950117e+00 -1.555257162821797863e+02
-4.945054945054945250e+00 -1.557074379897466372e+02
-4.940170940170940383e+00 -1.559586892181081623e+02
-4.935286935286935517e+00 -1.558681046619195456e+02
-4.930402930402930650e+00 -1.558622031402115908e+02
-4.925518925518925784e+00 -1.558091705350876168e+02
-4.920634920634920917e+00 -1.556455471598635825e+02
-4.915750915750916050e+00 -1.555217588541836164e+02
-4.910866910866911184e+00 -1.555026464390212766e+02
-4.905982905982906317e+00 -1.554950260016328230e+02
-4.901098901098901450e+00 -1.556129044811843016e+02
-4.896214896214896584e+00 -1.557824833961512638e+02
-4.891330891330891717e+00 -1.558164636346330951e+02
-4.886446886446886850e+00 -1.558368784889252083e+02
-4.881562881562881984e+00 -1.559457014054107731e+02
-4.876678876678877117e+00 -1.560413885513430898e+02
-4.871794871794871362e+00 -1.558234474167780093e+02
-4.866910866910866496e+00 -1.555189666876808303e+02
-4.862026862026861629e+00 -1.555603854012108798e+02
-4.857142857142856762e+00 -1.555324981799454065e+02
-4.852258852258851896e+00 -1.555219614269643671e+02
-4.847374847374847029e+00 -1.554691131584183950e+02
-4.842490842490842162e+00 -1.554060874227904492e+02
-4.837606837606837296e+00 -1.553467690936987537e+02
-4.832722832722832429e+00 -1.552307732971221128e+02
-4.827838827838827562e+00 -1.551575323002203390e+02
-4.822954822954822696e+00 -1.551519102437109154e+02
-4.818070818070817829e+00 -1.551979584260196816e+02
-4.813186813186812962e+00 -1.551302024114795870e+02
-4.808302808302808096e+00 -1.550162036388784372e+02
-4.803418803418803229e+00 -1.550145512868683113e+02
-4.798534798534798362e+00 -1.549796066596776996e+02
-4.793650793650793496e+00 -1.549611440212906359e+02
-4.788766788766788629e+00 -1.550682876128271346e+02
-4.783882783882783762e+00 -1.549977649842795699e+02
-4.778998778998778896e+00 -1.548843323905234683e+02
-4.774114774114774029e+00 -1.549339863432508082e+02
-4.769230769230769162e+00 -1.549147712152506244e+02
-4.764346764346764296e+00 -1.548931410313821857e+02
-4.759462759462759429e+00 -1.551283622641272473e+02
-4.754578754578754562e+00 -1.551114179264577615e+02
-4.749694749694749696e+00 -1.550381943310283077e+02
-4.744810744810744829e+00 -1.550666201147504069e+02
-4.739926739926739963e+00 -1.552560585025080115e+02
-4.735042735042735096e+00 -1.554282028366935151e+02
-4.730158730158730229e+00 -1.552614611700411444e+02
-4.725274725274725363e+00 -1.550403218964813732e+02
-4.720390720390720496e+00 -1.550377370216876329e+02
-4.715506715506715629e+00 -1.550079569333801714e+02
-4.710622710622710763e+00 -1.548870073582911004e+02
-4.705738705738705896e+00 -1.547118636356474042e+02
-4.700854700854701029e+00 -1.546554333874675535e+02
-4.695970695970696163e+00 -1.547508739818399874e+02
-4.691086691086691296e+00 -1.545866858118816936e+02
-4.686202686202686429e+00 -1.544213473945694375e+02
-4.681318681318681563e+00 -1.544109396600817377e+02
-4.676434676434676696e+00 -1.544718324276911119e+02
-4.671550671550671829e+00 -1.545356454665660806e+02
-4.666666666666666963e+00 -1.544558511333716240e+02
-4.661782661782662096e+00 -1.544542086534989380e+02
-4.656898656898657229e+00 -1.544665580042232307e+02
-4.652014652014652363e+00 -1.545535228566162687e+02
-4.647130647130647496e+00 -1.549030821876967821e+02
-4.642246642246642629e+00 -1.549465080082041197e+02
-4.637362637362637763e+00 -1.548792411833469771e+02
-4.632478632478632896e+00 -1.548253966438354041e+02
-4.627594627594628029e+00 -1.548495385809923164e+02
-4.622710622710622275e+00 -1.548841079772593616e+02
-4.617826617826617408e+00 -1.548763137748923668e+02
-4.612942612942612541e+00 -1.549925740118311808e+02
-4.608058608058607675e+00 -1.551361250507218870e+02
-4.603174603174602808e+00 -1.550870102868769607e+02
-4.598290598290597941e+00 -1.549445543729459587e+02
-4.593406593406593075e+00 -1.549661648726278713e+02
-4.588522588522588208e+00 -1.550133179891036548e+02
-4.583638583638583341e+00 -1.551044656240562176e+02
-4.578754578754578475e+00 -1.553183414772257720e+02
-4.573870573870573608e+00 -1.552287616156040144e+02
-4.568986568986568741e+00 -1.550567703012575862e+02
-4.564102564102563875e+00 -1.551678498158840398e+02
-4.559218559218559008e+00 -1.550372521182535479e+02
-4.554334554334554142e+00 -1.547036795703452583e+02
-4.549450549450549275e+00 -1.546844351873383232e+02
-4.544566544566544408e+00 -1.548294078020604729e+02
-4.539682539682539542e+00 -1.548397960614431099e+02
-4.534798534798534675e+00 -1.549100291144073367e+02
-4.529914529914529808e+00 -1.549974621152312579e+02
-4.525030525030524942e+00 -1.550212243799225575e+02
-4.520146520146520075e+00 -1.550125726825859829e+02
-4.515262515262515208e+00 -1.550102491561920033e+02
-4.510378510378510342e+00 -1.551069258481983866e+02
-4.505494505494505475e+00 -1.550994670456229869e+02
-4.500610500610500608e+00 -1.547968333002602321e+02
-4.495726495726495742e+00 -1.547752074870852823e+02
-4.490842490842490875e+00 -1.548493777944298984e+02
-4.485958485958486008e+00 -1.550768368553579819e+02
-4.481074481074481142e+00 -1.552004856767789249e+02
-4.476190476190476275e+00 -1.550869183667086304e+02
-4.471306471306471408e+00 -1.552997105406526543e+02
-4.466422466422466542e+00 -1.555113107297809734e+02
-4.461538461538461675e+00 -1.555348708861833700e+02
-4.456654456654456808e+00 -1.555309437604028631e+02
-4.451770451770451942e+00 -1.555442690360718530e+02
-4.446886446886447075e+00 -1.555334126081721990e+02
-4.442002442002442208e+00 -1.554270179438207435e+02
-4.437118437118437342e+00 -1.553804365231670204e+02
-4.432234432234432475e+00 -1.555242228011588566e+02
-4.427350427350427609e+00 -1.555679035258430645e+02
-4.422466422466422742e+00 -1.555443378642434311e+02
-4.417582417582417875e+00 -1.555147295092687614e+02
-4.412698412698413009e+00 -1.553850821502630879e+02
-4.407814407814408142e+00 -1.552042887292379874e+02
-4.402930402930403275e+00 -1.548975971088107713e+02
-4.398046398046398409e+00 -1.547272705014414385e+02
-4.393162393162393542e+00 -1.544439572571664883e+02
-4.388278388278388675e+00 -1.541952504553821086e+02
-4.383394383394383809e+00 -1.542849253031797332e+02
-4.378510378510378942e+00 -1.543417550196193702e+02
-4.373626373626374075e+00 -1.543255636086491336e+02
-4.368742368742368321e+00 -1.541631843886106026e+02
-4.363858363858363454e+00 -1.541319607150446700e+02
-4.358974358974358587e+00 -1.541206476625889934e+02
-4.354090354090353721e+00 -1.542559880170682902e+02
-4.349206349206348854e+00 -1.542652184110202143e+02
-4.344322344322343987e+00 -1.538777345869256976e+02
-4.339438339438339121e+00 -1.538976163042489134e+02
-4.334554334554334254e+00 -1.541925262682390780e+02
-4.329670329670329387e+00 -1.542729031387719942e+02
-4.324786324786324521e+00 -1.542608014511048111e+02
-4.319902319902319654e+00 -1.542448556571408744e+02
-4.315018315018314787e+00 -1.542030828588484894e+02
-4.310134310134309921e+00 -1.541408614045648449e+02
-4.305250305250305054e+00 -1.540958331505192405e+02
-4.300366300366300187e+00 -1.540861897286982867e+02
-4.295482295482295321e+00 -1.540725534551518763e+02
-4.290598290598290454e+00 -1.540531057741255836e+02
-4.285714285714285587e+00 -1.542221562178319800e+02
-4.280830280830280721e+00 -1.544375267609109983e+02
-4.275946275946275854e+00 -1.544873196012065080e+02
-4.271062271062270987e+00 -1.544947929546801788e+02
-4.266178266178266121e+00 -1.544734705951077842e+02
-4.261294261294261254e+00 -1.545274817430603207e+02
-4.256410256410256387e+00 -1.546123912028681389e+02
-4.251526251526251521e+00 -1.546023152923932003e+02
-4.246642246642246654e+00 -1.544441255674614695e+02
-4.241758241758241788e+00 -1.543905845199089413e+02
-4.236874236874236921e+00 -1.543909481607295504e+02
-4.231990231990232054e+00 -1.543945212116360040e+02
-4.227106227106227188e+00 -1.544197430894331262e+02
-4.222222222222222321e+00 -1.543826133624986880e+02
-4.217338217338217454e+00 -1.544439189453076153e+02
-4.212454212454212588e+00 -1.544318596761010554e+02
-4.207570207570207721e+00 -1.542108503436916180e+02
-4.202686202686202854e+00 -1.539816460446446911e+02
-4.197802197802197988e+00 -1.540519788345506242e+02
-4.192918192918193121e+00 -1.541380060489306913e+02
-4.188034188034188254e+00 -1.542103568098784763e+02
-4.183150183150183388e+00 -1.544736159069644259e+02
-4.178266178266178521e+00 -1.546583423045640870e+02
-4.173382173382173654e+00 -1.549178696929998864e+02
-4.168498168498168788e+00 -1.550649718337866716e+02
-4.163614163614163921e+00 -1.549995093904220198e+02
-4.158730158730159054e+00 -1.549678414675565534e+02
-4.153846153846154188e+00 -1.550218679264177695e+02
-4.148962148962149321e+00 -1.552076669949636027e+02
-4.144078144078144454e+00 -1.550854882304110447e+02
-4.139194139194139588e+00 -1.549491216389481281e+02
-4.134310134310134721e+00 -1.548114407721258772e+02
-4.129426129426129854e+00 -1.547320505828382977e+02
-4.124542124542124988e+00 -1.550325318935218206e+02
-4.119658119658119233e+00 -1.552599759390626559e+02
-4.114774114774114366e+00 -1.552317777800060696e+02
-4.109890109890109500e+00 -1.551562776019648595e+02
-4.105006105006104633e+00 -1.551591080116901082e+02
-4.100122100122099766e+00 -1.551274237273604797e+02
-4.095238095238094900e+00 -1.551179062963692274e+02
-4.090354090354090033e+00 -1.551951460451130060e+02
-4.085470085470085166e+00 -1.550965702834345734e+02
-4.080586080586080300e+00 -1.550250951948402758e+02
-4.075702075702075433e+00 -1.550530375107026089e+02
-4.070818070818070566e+00 -1.550118357596134899e+02
-4.065934065934065700e+00 -1.549935364104649409e+02
-4.061050061050060833e+00 -1.550341617131462613e+02
-4.056166056166055967e+00 -1.550205632974421519e+02
-4.051282051282051100e+00 -1.550258662467750241e+02
-4.046398046398046233e+00 -1.550495336259315309e+02
-4.041514041514041367e+00 -1.550592648497143102e+02
-4.036630036630036500e+00 -1.550402415756585697e+02
-4.031746031746031633e+00 -1.550426028052934839e+02
-4.026862026862026767e+00 -1.551521960910968687e+02
-4.021978021978021900e+00 -1.551831309597677091e+02
-4.017094017094017033e+00 -1.551803397685344237e+02
-4.012210012210012167e+00 -1.551519731058788807e+02
-4.007326007326007300e+00 -1.552263245591962004e+02
-4.002442002442002433e+00 -1.554384024097769839e+02
-3.997557997557997567e+00 -1.554275242418328560e+02
-3.992673992673992700e+00 -1.552600171729841634e+02
-3.987789987789987833e+00 -1.555543351964209080e+02
-3.982905982905982967e+00 -1.557197304691939905e+02
-3.978021978021978100e+00 -1.551872799861985754e+02
-3.973137973137973233e+00 -1.548916454824776565e+02
-3.968253968253968367e+00 -1.548801772667939076e+02
-3.963369963369963500e+00 -1.548939135005900312e+02
-3.958485958485958633e+00 -1.548946034406134800e+02
-3.953601953601953767e+00 -1.549826267116671659e+02
-3.948717948717948900e+00 -1.551139894419841880e+02
-3.943833943833944033e+00 -1.549865999953595974e+02
-3.938949938949939167e+00 -1.549950275460221860e+02
-3.934065934065934300e+00 -1.549963450463034746e+02
-3.929181929181929434e+00 -1.548178431123348275e+02
-3.924297924297924567e+00 -1.547071230064527469e+02
-3.919413919413919700e+00 -1.547519373733967711e+02
-3.914529914529914834e+00 -1.548850838044347142e+02
-3.909645909645909967e+00 -1.551294897580811210e+02
-3.904761904761905100e+00 -1.553256235496282329e+02
-3.899877899877900234e+00 -1.553258642013346389e+02
-3.894993894993895367e+00 -1.552668183415908914e+02
-3.890109890109890500e+00 -1.550909029732119393e+02
-3.885225885225885634e+00 -1.550241835442377862e+02
-3.880341880341880767e+00 -1.548956202622341891e+02
-3.875457875457875900e+00 -1.544704593006290736e+02
-3.870573870573870146e+00 -1.541035744795429423e+02
-3.865689865689865279e+00 -1.540468347061485304e+02
-3.860805860805860412e+00 -1.540684247917728840e+02
-3.855921855921855546e+00 -1.540121221541445777e+02
-3.851037851037850679e+00 -1.538603937764174248e+02
-3.846153846153845812e+00 -1.536411746705857979e+02
-3.841269841269840946e+00 -1.535866807102484017e+02
-3.836385836385836079e+00 -1.536430579724162158e+02
-3.831501831501831212e+00 -1.536602115337555006e+02
-3.826617826617826346e+00 -1.536674361764588639e+02
-3.821733821733821479e+00 -1.536827462910916324e+02
-3.816849816849816612e+00 -1.536767351382922016e+02
-3.811965811965811746e+00 -1.536525916072749851e+02
-3.807081807081806879e+00 -1.537066955556490768e+02
-3.802197802197802012e+00 -1.536910439526302525e+02
-3.797313797313797146e+00 -1.535399597213998391e+02
-3.792429792429792279e+00 -1.534546441714727223e+02
-3.787545787545787412e+00 -1.534522505376606603e+02
-3.782661782661782546e+00 -1.531906251148593299e+02
-3.777777777777777679e+00 -1.527801120480830264e+02
-3.772893772893772812e+00 -1.527263848428724486e+02
-3.768009768009767946e+00 -1.527374227352303819e+02
-3.763125763125763079e+00 -1.528461310048546409e+02
-3.758241758241758212e+00 -1.531677662153079496e+02
-3.753357753357753346e+00 -1.533865907251582144e+02
-3.748473748473748479e+00 -1.533457803829697070e+02
-3.743589743589743613e+00 -1.532238420508427907e+02
-3.738705738705738746e+00 -1.532058200151412279e+02
-3.733821733821733879e+00 -1.532052381768042153e+02
-3.728937728937729013e+00 -1.532300259574114421e+02
-3.724053724053724146e+00 -1.533613085587222713e+02
-3.719169719169719279e+00 -1.534348503492160489e+02
-3.714285714285714413e+00 -1.534451201973810726e+02
-3.709401709401709546e+00 -1.536416370929583763e+02
-3.704517704517704679e+00 -1.538572233991416454e+02
-3.699633699633699813e+00 -1.539356468159207623e+02
-3.694749694749694946e+00 -1.538495103771682864e+02
-3.689865689865690079e+00 -1.536466596191630174e+02
-3.684981684981685213e+00 -1.535955770907284830e+02
-3.680097680097680346e+00 -1.535559667413216118e+02
-3.675213675213675479e+00 -1.534563037935553780e+02
-3.670329670329670613e+00 -1.535262342191861933e+02
-3.665445665445665746e+00 -1.535419250879551214e+02
-3.660561660561660879e+00 -1.536531810773235236e+02
-3.655677655677656013e+00 -1.540128292237562277e+02
-3.650793650793651146e+00 -1.543294249350393557e+02
-3.645909645909646279e+00 -1.545236110782389858e+02
-3.641025641025641413e+00 -1.545614652917718672e+02
-3.636141636141636546e+00 -1.546002476408089592e+02
-3.631257631257631679e+00 -1.548377901060823660e+02
-3.626373626373626813e+00 -1.551278631734830356e+02
-3.621489621489621058e+00 -1.550780984506077402e+02
-3.616605616605616191e+00 -1.548660551077938408e+02
-3.611721611721611325e+00 -1.548832238209619163e+02
-3.606837606837606458e+00 -1.546743532982420106e+02
-3.601953601953601591e+00 -1.544962644358304544e+02
-3.597069597069596725e+00 -1.545409691601801399e+02
-3.592185592185591858e+00 -1.545081592780668984e+02
-3.587301587301586991e+00 -1.544424056852565172e+02
-3.582417582417582125e+00 -1.543204136575504606e+02
-3.577533577533577258e+00 -1.543748194313016597e+02
-3.572649572649572391e+00 -1.545126583192781879e+02
-3.567765567765567525e+00 -1.544559723822086710e+02
-3.562881562881562658e+00 -1.546717227611765395e+02
-3.557997557997557792e+00 -1.552815639189131218e+02
-3.553113553113552925e+00 -1.555456247522325839e+02
-3.548229548229548058e+00 -1.555132271278393148e+02
-3.543345543345543192e+00 -1.555129405019301316e+02
-3.538461538461538325e+00 -1.554560591555490987e+02
-3.533577533577533458e+00 -1.555014379910283537e+02
-3.528693528693528592e+00 -1.556857378898033915e+02
-3.523809523809523725e+00 -1.556528613267796004e+02
-3.518925518925518858e+00 -1.554789786764487474e+02
-3.514041514041513992e+00 -1.554201729883479857e+02
-3.509157509157509125e+00 -1.554062311497623625e+02
-3.504273504273504258e+00 -1.554060141443951011e+02
-3.499389499389499392e+00 -1.554049062626913269e+02
-3.494505494505494525e+00 -1.554180619847701337e+02
-3.489621489621489658e+00 -1.554180613268401316e+02
-3.484737484737484792e+00 -1.554467377983787344e+02
-3.479853479853479925e+00 -1.553834346670209072e+02
-3.474969474969475058e+00 -1.554509088132388115e+02
-3.470085470085470192e+00 -1.557024952368391837e+02
-3.465201465201465325e+00 -1.556977970914632863e+02
-3.460317460317460458e+00 -1.556413703898654148e+02
-3.455433455433455592e+00 -1.558227430992276368e+02
-3.450549450549450725e+00 -1.559614988523871943e+02
-3.445665445665445858e+00 -1.559848042065897573e+02
-3.440781440781440992e+00 -1.558803415672884682e+02
-3.435897435897436125e+00 -1.557980933516693653e+02
-3.431013431013431259e+00 -1.557680410583972161e+02
-3.426129426129426392e+00 -1.555944946315027551e+02
-3.421245421245421525e+00 -1.552822411030917351e+02
-3.416361416361416659e+00 -1.552216468106051082e+02
-3.411477411477411792e+00 -1.551957035589493898e+02
-3.406593406593406925e+00 -1.550056930941618134e+02
-3.401709401709402059e+00 -1.551519713460034495e+02
-3.396825396825397192e+00 -1.552251568529779888e+02
-3.391941391941392325e+00 -1.550525710300169919e+02
-3.387057387057387459e+00 -1.552121855829352342e+02
-3.382173382173382592e+00 -1.553813037835227533e+02
-3.377289377289377725e+00 -1.553936361129509862e+02
-3.372405372405371971e+00 -1.553794201725670518e+02
-3.367521367521367104e+00 -1.554084610007216156e+02
-3.362637362637362237e+00 -1.555917322610330018e+02
-3.357753357753357371e+00 -1.554720589261153805e+02
-3.352869352869352504e+00 -1.552766039776779223e+02
-3.347985347985347637e+00 -1.552812535067749309e+02
-3.343101343101342771e+00 -1.551351285138239291e+02
-3.338217338217337904e+00 -1.550059092571364943e+02
-3.333333333333333037e+00 -1.550531345748104002e+02
-3.328449328449328171e+00 -1.550140773383708108e+02
-3.323565323565323304e+00 -1.548804316365688010e+02
-3.318681318681318437e+00 -1.547942628047536857e+02
-3.313797313797313571e+00 -1.547861622453268353e+02
-3.308913308913308704e+00 -1.547892238551309561e+02
-3.304029304029303837e+00 -1.548614196645520735e+02
-3.299145299145298971e+00 -1.549368165763504521e+02
-3.294261294261294104e+00 -1.549405227319016660e+02
-3.289377289377289237e+00 -1.546733566389440568e+02
-3.284493284493284371e+00 -1.545205910053807372e+02
-3.279609279609279504e+00 -1.545214136276110537e+02
-3.274725274725274637e+00 -1.544245338816179185e+02
-3.269841269841269771e+00 -1.542458502416547503e+02
-3.264957264957264904e+00 -1.540218689583353182e+02
-3.260073260073260037e+00 -1.539990416247528344e+02
-3.255189255189255171e+00 -1.540370212403660162e+02
-3.250305250305250304e+00 -1.540868398713658110e+02
-3.245421245421245438e+00 -1.541435608801313322e+02
-3.240537240537240571e+00 -1.541853123950437237e+02
-3.235653235653235704e+00 -1.541727095090885200e+02
-3.230769230769230838e+00 -1.541516386818087767e+02
-3.225885225885225971e+00 -1.541690194320024716e+02
-3.221001221001221104e+00 -1.542490126312276288e+02
-3.216117216117216238e+00 -1.542811591962833120e+02
-3.211233211233211371e+00 -1.541518519702003402e+02
-3.206349206349206504e+00 -1.540016481740449876e+02
-3.201465201465201638e+00 -1.540625816917495854e+02
-3.196581196581196771e+00 -1.540648779509209305e+02
-3.191697191697191904e+00 -1.541082890557789256e+02
-3.186813186813187038e+00 -1.542723657438218936e+02
-3.181929181929182171e+00 -1.542376658096669075e+02
-3.177045177045177304e+00 -1.543137818323949091e+02
-3.172161172161172438e+00 -1.543990904608490951e+02
-3.167277167277167571e+00 -1.544651253932535724e+02
-3.162393162393162704e+00 -1.544119517498615153e+02
-3.157509157509157838e+00 -1.542808218327817542e+02
-3.152625152625152971e+00 -1.543635896587804552e+02
-3.147741147741148104e+00 -1.543453892161399494e+02
-3.142857142857143238e+00 -1.542596386706089788e+02
-3.137973137973138371e+00 -1.542458735261771494e+02
-3.133089133089133504e+00 -1.542791551974081870e+02
-3.128205128205128638e+00 -1.543217725243922871e+02
-3.123321123321122883e+00 -1.545213476592034567e+02
-3.118437118437118016e+00 -1.547350626401722593e+02
-3.113553113553113150e+00 -1.545780714462784999e+02
-3.108669108669108283e+00 -1.545262992756016729e+02
-3.103785103785103416e+00 -1.546623724860342293e+02
-3.098901098901098550e+00 -1.547374057310977662e+02
-3.094017094017093683e+00 -1.547203028579939428e+02
-3.089133089133088816e+00 -1.546965001008693719e+02
-3.084249084249083950e+00 -1.545630561785564225e+02
-3.079365079365079083e+00 -1.545387159506206558e+02
-3.074481074481074216e+00 -1.544703778833336685e+02
-3.069597069597069350e+00 -1.544224236040947744e+02
-3.064713064713064483e+00 -1.545412403876801761e+02
-3.059829059829059617e+00 -1.544645087146295168e+02
-3.054945054945054750e+00 -1.544988020211409889e+02
-3.050061050061049883e+00 -1.546336107510247189e+02
-3.045177045177045017e+00 -1.548979741226953593e+02
-3.040293040293040150e+00 -1.547654821365114799e+02
-3.035409035409035283e+00 -1.542390679530985267e+02
-3.030525030525030417e+00 -1.540661267244576891e+02
-3.025641025641025550e+00 -1.540643238081574964e+02
-3.020757020757020683e+00 -1.540958546617827380e+02
-3.015873015873015817e+00 -1.541202233519520064e+02
-3.010989010989010950e+00 -1.541124041249416905e+02
-3.006105006105006083e+00 -1.540402315753141522e+02
-3.001221001221001217e+00 -1.538752628940872853e+02
-2.996336996336996350e+00 -1.537334954525389321e+02
-2.991452991452991483e+00 -1.537896050585143257e+02
-2.986568986568986617e+00 -1.539514161941428938e+02
-2.981684981684981750e+00 -1.540501024233105056e+02
-2.976800976800976883e+00 -1.540831892293132626e+02
-2.971916971916972017e+00 -1.540727470870251352e+02
-2.967032967032967150e+00 -1.540600484830567893e+02
-2.962148962148962283e+00 -1.540962667747409114e+02
-2.957264957264957417e+00 -1.540536746007030047e+02
-2.952380952380952550e+00 -1.539911621800376054e+02
-2.947496947496947683e+00 -1.539083571216258690e+02
-2.942612942612942817e+00 -1.538768636433307790e+02
-2.937728937728937950e+00 -1.538594798446281970e+02
-2.932844932844933084e+00 -1.537712294115681004e+02
-2.927960927960928217e+00 -1.537879382675353099e+02
-2.923076923076923350e+00 -1.538640547116987705e+02
-2.918192918192918484e+00 -1.538979366293253008e+02
-2.913308913308913617e+00 -1.537325354685596324e+02
-2.908424908424908750e+00 -1.535487150166817401e+02
-2.903540903540903884e+00 -1.534852357479882983e+02
-2.898656898656899017e+00 -1.534163946091875346e+02
-2.893772893772894150e+00 -1.534698104857791350e+02
-2.888888888888889284e+00 -1.534820512575984424e+02
-2.884004884004884417e+00 -1.534529499566702384e+02
-2.879120879120879550e+00 -1.534592782683924099e+02
-2.874236874236874684e+00 -1.534102958086665751e+02
-2.869352869352868929e+00 -1.533364128257073276e+02
-2.864468864468864062e+00 -1.535039115686286380e+02
-2.859584859584859196e+00 -1.535861330662706905e+02
-2.854700854700854329e+00 -1.535761135365837049e+02
-2.849816849816849462e+00 -1.538338675900654380e+02
-2.844932844932844596e+00 -1.536933812757606006e+02
-2.840048840048839729e+00 -1.534660279530002072e+02
-2.835164835164834862e+00 -1.532667319687557494e+02
-2.830280830280829996e+00 -1.531951444401381082e+02
-2.825396825396825129e+00 -1.531766815241124107e+02
-2.820512820512820262e+00 -1.532723544179310124e+02
-2.815628815628815396e+00 -1.536110088485445999e+02
-2.810744810744810529e+00 -1.536591079557814510e+02
-2.805860805860805662e+00 -1.535803591291558803e+02
-2.800976800976800796e+00 -1.535320627331990977e+02
-2.796092796092795929e+00 -1.534416917482752183e+02
-2.791208791208791062e+00 -1.534237875840971128e+02
-2.786324786324786196e+00 -1.534954120467249368e+02
-2.781440781440781329e+00 -1.536407713965957385e+02
-2.776556776556776462e+00 -1.538397396167632110e+02
-2.771672771672771596e+00 -1.539418483838167901e+02
-2.766788766788766729e+00 -1.540235562956594322e+02
-2.761904761904761862e+00 -1.541042459801223004e+02
-2.757020757020756996e+00 -1.541413581060920990e+02
-2.752136752136752129e+00 -1.541450201045500705e+02
-2.747252747252747263e+00 -1.541843338136405066e+02
-2.742368742368742396e+00 -1.541111479908864226e+02
-2.737484737484737529e+00 -1.541153043198959267e+02
-2.732600732600732663e+00 -1.542226329902000828e+02
-2.727716727716727796e+00 -1.542394784269069703e+02
-2.722832722832722929e+00 -1.542581158233350322e+02
-2.717948717948718063e+00 -1.543336792890497122e+02
-2.713064713064713196e+00 -1.543070288348569079e+02
-2.708180708180708329e+00 -1.542341395783760163e+02
-2.703296703296703463e+00 -1.542656212627821617e+02
-2.698412698412698596e+00 -1.544342387867178559e+02
-2.693528693528693729e+00 -1.547298528202571788e+02
-2.688644688644688863e+00 -1.549552869115969429e+02
-2.683760683760683996e+00 -1.549925023317765636e+02
-2.678876678876679129e+00 -1.548652782021587768e+02
-2.673992673992674263e+00 -1.549135525356948051e+02
-2.669108669108669396e+00 -1.548662333467055419e+02
-2.664224664224664529e+00 -1.548087974334360410e+02
-2.659340659340659663e+00 -1.548475933560758619e+02
-2.654456654456654796e+00 -1.548334809178825253e+02
-2.649572649572649929e+00 -1.549310061404568160e+02
-2.644688644688645063e+00 -1.549576283775337799e+02
-2.639804639804640196e+00 -1.549383284968643579e+02
-2.634920634920635329e+00 -1.550405833364554837e+02
-2.630036630036630463e+00 -1.549567120057901093e+02
-2.625152625152625596e+00 -1.550094425510663996e+02
-2.620268620268619841e+00 -1.553747824854435464e+02
-2.615384615384614975e+00 -1.556003027906990894e+02
-2.610500610500610108e+00 -1.555771183420056900e+02
-2.605616605616605241e+00 -1.555771803582584596e+02
-2.600732600732600375e+00 -1.556583848443868021e+02
-2.595848595848595508e+00 -1.557065475286548804e+02
-2.590964590964590641e+00 -1.558297800638135300e+02
-2.586080586080585775e+00 -1.557701516921975724e+02
-2.581196581196580908e+00 -1.556273459318439620e+02
-2.576312576312576041e+00 -1.557752147719724292e+02
-2.571428571428571175e+00 -1.558909586843541319e+02
-2.566544566544566308e+00 -1.558648354180825777e+02
-2.561660561660561441e+00 -1.557826913958042496e+02
-2.556776556776556575e+00 -1.556560650947076567e+02
-2.551892551892551708e+00 -1.555676477849393962e+02
-2.547008547008546842e+00 -1.554022465532350452e+02
-2.542124542124541975e+00 -1.552733049990857523e+02
-2.537240537240537108e+00 -1.552748770062048891e+02
-2.532356532356532242e+00 -1.551241733515651617e+02
-2.527472527472527375e+00 -1.548932094655754383e+02
-2.522588522588522508e+00 -1.549844615224195650e+02
-2.517704517704517642e+00 -1.547817954000643965e+02
-2.512820512820512775e+00 -1.542997234258315871e+02
-2.507936507936507908e+00 -1.542171379492912706e+02
-2.503052503052503042e+00 -1.542981804876284286e+02
-2.498168498168498175e+00 -1.543105862710636700e+02
-2.493284493284493308e+00 -1.543157428820395012e+02
-2.488400488400488442e+00 -1.541549968527485248e+02
-2.483516483516483575e+00 -1.538707745035284518e+02
-2.478632478632478708e+00 -1.537692983410706518e+02
-2.473748473748473842e+00 -1.537700074621241981e+02
-2.468864468864468975e+00 -1.537837405024381781e+02
-2.463980463980464108e+00 -1.538579443606810742e+02
-2.459096459096459242e+00 -1.540276132806600913e+02
-2.454212454212454375e+00 -1.540406217918833249e+02
-2.449328449328449508e+00 -1.540274024744014127e+02
-2.444444444444444642e+00 -1.538490022332584886e+02
-2.439560439560439775e+00 -1.537022766819100070e+02
-2.434676434676434909e+00 -1.537690427172948375e+02
-2.429792429792430042e+00 -1.537897824434410836e+02
-2.424908424908425175e+00 -1.537374403414260939e+02
-2.420024420024420309e+00 -1.536505834367922034e+02
-2.415140415140415442e+00 -1.536414158519801845e+02
-2.410256410256410575e+00 -1.535146043759776262e+02
-2.405372405372405709e+00 -1.534732262984173019e+02
-2.400488400488400842e+00 -1.534094357612221700e+02
-2.395604395604395975e+00 -1.532974455493660457e+02
-2.390720390720391109e+00 -1.532553610074272967e+02
-2.385836385836386242e+00 -1.531458045547815345e+02
-2.380952380952381375e+00 -1.531263379129024997e+02
-2.376068376068376509e+00 -1.531483826506973003e+02
-2.371184371184370754e+00 -1.530977383560157818e+02
-2.366300366300365887e+00 -1.531731699918038601e+02
-2.361416361416361021e+00 -1.532715728979642051e+02
-2.356532356532356154e+00 -1.532803133536594657e+02
-2.351648351648351287e+00 -1.532343978007961596e+02
-2.346764346764346421e+00 -1.531871717442525096e+02
-2.341880341880341554e+00 -1.532424679682205806e+02
-2.336996336996336687e+00 -1.532366307323752892e+02
-2.332112332112331821e+00 -1.531129710976421734e+02
-2.327228327228326954e+00 -1.530673921023600315e+02
-2.322344322344322087e+00 -1.530258825707418282e+02
-2.317460317460317221e+00 -1.529868398719102913e+02
-2.312576312576312354e+00 -1.530877889621745283e+02
-2.307692307692307487e+00 -1.531808036076586745e+02
-2.302808302808302621e+00 -1.531872447916861404e+02
-2.297924297924297754e+00 -1.533435342010815248e+02
-2.293040293040292887e+00 -1.536461560906140846e+02
-2.288156288156288021e+00 -1.536754746964788012e+02
-2.283272283272283154e+00 -1.535847592548111322e+02
-2.278388278388278287e+00 -1.535809497536216384e+02
-2.273504273504273421e+00 -1.535665009254436200e+02
-2.268620268620268554e+00 -1.534575776855758136e+02
-2.263736263736263687e+00 -1.536050574587846995e+02
-2.258852258852258821e+00 -1.536238023875621934e+02
-2.253968253968253954e+00 -1.532049021023781279e+02
-2.249084249084249088e+00 -1.530386879814568317e+02
-2.244200244200244221e+00 -1.530425790251627802e+02
-2.239316239316239354e+00 -1.530401529370257094e+02
-2.234432234432234488e+00 -1.530045525182721633e+02
-2.229548229548229621e+00 -1.530613156569654052e+02
-2.224664224664224754e+00 -1.532328297073330816e+02
-2.219780219780219888e+00 -1.533433989258465999e+02
-2.214896214896215021e+00 -1.533726178320430336e+02
-2.210012210012210154e+00 -1.533861116146059942e+02
-2.205128205128205288e+00 -1.534387146047463375e+02
-2.200244200244200421e+00 -1.535447149521591541e+02
-2.195360195360195554e+00 -1.535906822697392613e+02
-2.190476190476190688e+00 -1.536905531717403903e+02
-2.185592185592185821e+00 -1.537734684400859066e+02
-2.180708180708180954e+00 -1.537935619941229675e+02
-2.175824175824176088e+00 -1.539022121702891184e+02
-2.170940170940171221e+00 -1.540921029125016162e+02
-2.166056166056166354e+00 -1.541866756573537884e+02
-2.161172161172161488e+00 -1.541558908449558771e+02
-2.156288156288156621e+00 -1.541827564879162082e+02
-2.151404151404151754e+00 -1.540857967050382626e+02
-2.146520146520146888e+00 -1.538065855629508860e+02
-2.141636141636142021e+00 -1.536896398554673056e+02
-2.136752136752137154e+00 -1.536391123549776125e+02
-2.131868131868132288e+00 -1.536166553337317282e+02
-2.126984126984127421e+00 -1.536578281610236445e+02
-2.122100122100121666e+00 -1.535780239063713566e+02
-2.117216117216116800e+00 -1.535767613275700967e+02
-2.112332112332111933e+00 -1.537236985759934953e+02
-2.107448107448107066e+00 -1.538314482273290480e+02
-2.102564102564102200e+00 -1.539491721354194738e+02
-2.097680097680097333e+00 -1.539850070491709459e+02
-2.092796092796092466e+00 -1.540057382965299269e+02
-2.087912087912087600e+00 -1.540703492803909853e+02
-2.083028083028082733e+00 -1.540694571283125640e+02
-2.078144078144077866e+00 -1.541445178223420385e+02
-2.073260073260073000e+00 -1.541389783654470307e+02
-2.068376068376068133e+00 -1.540561911941023823e+02
-2.063492063492063266e+00 -1.541016845395174641e+02
-2.058608058608058400e+00 -1.541264967356168825e+02
-2.053724053724053533e+00 -1.541758099212101740e+02
-2.048840048840048667e+00 -1.545093910082338766e+02
-2.043956043956043800e+00 -1.546287782445688492e+02
-2.039072039072038933e+00 -1.545612617070425472e+02
-2.034188034188034067e+00 -1.550751976007992710e+02
-2.029304029304029200e+00 -1.553471414588107962e+02
-2.024420024420024333e+00 -1.552723858447098451e+02
-2.019536019536019467e+00 -1.551758547759324074e+02
-2.014652014652014600e+00 -1.552148645016405055e+02
-2.009768009768009733e+00 -1.552945487819588379e+02
-2.004884004884004867e+00 -1.553050812270391816e+02
-2.000000000000000000e+00 -1.552776745654272190e+02
-1.995115995115995133e+00 -1.551772228777995224e+02
-1.990231990231990267e+00 -1.551873625910905048e+02
-1.985347985347985400e+00 -1.551324046252017865e+02
-1.980463980463980533e+00 -1.550526381039562693e+02
-1.975579975579975667e+00 -1.549132845330794055e+02
-1.970695970695970800e+00 -1.549331987609094767e+02
-1.965811965811965933e+00 -1.549511621377993436e+02
-1.960927960927961067e+00 -1.550579376421037807e+02
-1.956043956043956200e+00 -1.552294193496927619e+02
-1.951159951159951333e+00 -1.551279873641854010e+02
-1.946275946275946467e+00 -1.550252399422248288e+02
-1.941391941391941600e+00 -1.550048093051481999e+02
-1.936507936507936734e+00 -1.549912767177628439e+02
-1.931623931623931867e+00 -1.552391923861334533e+02
-1.926739926739927000e+00 -1.556250777805952055e+02
-1.921855921855922134e+00 -1.555542910304767474e+02
-1.916971916971917267e+00 -1.555363868256198145e+02
-1.912087912087912400e+00 -1.555547104103121683e+02
-1.907203907203907534e+00 -1.551988317208319472e+02
-1.902319902319902667e+00 -1.551794859482052402e+02
-1.897435897435897800e+00 -1.550820598394815306e+02
-1.892551892551892934e+00 -1.551584114380615631e+02
-1.887667887667888067e+00 -1.549801669367571435e+02
-1.882783882783883200e+00 -1.548433985524031300e+02
-1.877899877899878334e+00 -1.548086201903104779e+02
-1.873015873015873467e+00 -1.545558692957683604e+02
-1.868131868131868600e+00 -1.544555349527616670e+02
-1.863247863247863734e+00 -1.544562111032091423e+02
-1.858363858363858867e+00 -1.544454421991530353e+02
-1.853479853479854000e+00 -1.545625089257988520e+02
-1.848595848595849134e+00 -1.546977893979159830e+02
-1.843711843711844267e+00 -1.547524591071174314e+02
-1.838827838827839400e+00 -1.545493567547491409e+02
-1.833943833943834534e+00 -1.545270921227693179e+02
-1.829059829059829667e+00 -1.545506584059037607e+02
-1.824175824175824800e+00 -1.544636491091850701e+02
-1.819291819291819934e+00 -1.546116130975147769e+02
-1.814407814407815067e+00 -1.545231880678931873e+02
-1.809523809523810201e+00 -1.545240646160513052e+02
-1.804639804639805334e+00 -1.543464923437747700e+02
-1.799755799755800467e+00 -1.544202481735488277e+02
-1.794871794871795601e+00 -1.543150575014283845e+02
-1.789987789987790734e+00 -1.542060159315039130e+02
-1.785103785103785867e+00 -1.541058268051691300e+02
-1.780219780219781001e+00 -1.540511953430419112e+02
-1.775335775335776134e+00 -1.540861166272962919e+02
-1.770451770451771267e+00 -1.540334284785030263e+02
-1.765567765567766401e+00 -1.540547455342008334e+02
-1.760683760683761534e+00 -1.539152737690529023e+02
-1.755799755799756667e+00 -1.538739068721609442e+02
-1.750915750915751801e+00 -1.537772365996938220e+02
-1.746031746031745158e+00 -1.537431294631044807e+02
-1.741147741147740291e+00 -1.537424550950881326e+02
-1.736263736263735424e+00 -1.536581153801222683e+02
-1.731379731379730558e+00 -1.537076390519414417e+02
-1.726495726495725691e+00 -1.537032968404057556e+02
-1.721611721611720824e+00 -1.536911165674821689e+02
-1.716727716727715958e+00 -1.536891638673361058e+02
-1.711843711843711091e+00 -1.535043219611128507e+02
-1.706959706959706224e+00 -1.534097703732667242e+02
-1.702075702075701358e+00 -1.535848365555500550e+02
-1.697191697191696491e+00 -1.536814673274640199e+02
-1.692307692307691624e+00 -1.537083048645294241e+02
-1.687423687423686758e+00 -1.539278896725269590e+02
-1.682539682539681891e+00 -1.540130278989483941e+02
-1.677655677655677025e+00 -1.541664928067102380e+02
-1.672771672771672158e+00 -1.541660287993618681e+02
-1.667887667887667291e+00 -1.543788109378851914e+02
-1.663003663003662425e+00 -1.545311354466553269e+02
-1.658119658119657558e+00 -1.544963146482097045e+02
-1.653235653235652691e+00 -1.546731466765441780e+02
-1.648351648351647825e+00 -1.547638103051186818e+02
-1.643467643467642958e+00 -1.547157259593435015e+02
-1.638583638583638091e+00 -1.546760863558340020e+02
-1.633699633699633225e+00 -1.546276364678962807e+02
-1.628815628815628358e+00 -1.544012346376032951e+02
-1.623931623931623491e+00 -1.542288670974332661e+02
-1.619047619047618625e+00 -1.543878741262532515e+02
-1.614163614163613758e+00 -1.543854325639141507e+02
-1.609279609279608891e+00 -1.544366700990068182e+02
-1.604395604395604025e+00 -1.544746071381430284e+02
-1.599511599511599158e+00 -1.545155857869966951e+02
-1.594627594627594291e+00 -1.544330187092737674e+02
-1.589743589743589425e+00 -1.542924457307158832e+02
-1.584859584859584558e+00 -1.544999106099646156e+02
-1.579975579975579691e+00 -1.543103630705703040e+02
-1.575091575091574825e+00 -1.544064385211678427e+02
-1.570207570207569958e+00 -1.544455076730498035e+02
-1.565323565323565091e+00 -1.545504116222879816e+02
-1.560439560439560225e+00 -1.546513354966369889e+02
-1.555555555555555358e+00 -1.546122804981478396e+02
-1.550671550671550492e+00 -1.546628637471622767e+02
-1.545787545787545625e+00 -1.544747767616472913e+02
-1.540903540903540758e+00 -1.544967861403802374e+02
-1.536019536019535892e+00 -1.545803652921944717e+02
-1.531135531135531025e+00 -1.546947625532057202e+02
-1.526251526251526158e+00 -1.547485325920103207e+02
-1.521367521367521292e+00 -1.546511881414519962e+02
-1.516483516483516425e+00 -1.546623639016718528e+02
-1.511599511599511558e+00 -1.546941001178622628e+02
-1.506715506715506692e+00 -1.546944028881320605e+02
-1.501831501831501825e+00 -1.542554453002290700e+02
-1.496947496947496958e+00 -1.540197129076831857e+02
-1.492063492063492092e+00 -1.542294682132810522e+02
-1.487179487179487225e+00 -1.543670437625322620e+02
-1.482295482295482358e+00 -1.543622674680959221e+02
-1.477411477411477492e+00 -1.543512476048399833e+02
-1.472527472527472625e+00 -1.543933067271387358e+02
-1.467643467643467758e+00 -1.544568230494017484e+02
-1.462759462759462892e+00 -1.543459222032017806e+02
-1.457875457875458025e+00 -1.541739596547298277e+02
-1.452991452991453158e+00 -1.541154632252226691e+02
-1.448107448107448292e+00 -1.539332059274864264e+02
-1.443223443223443425e+00 -1.538707788078461078e+02
-1.438339438339438559e+00 -1.539336708026115446e+02
-1.433455433455433692e+00 -1.539522277790955513e+02
-1.428571428571428825e+00 -1.539299830437053060e+02
-1.423687423687423959e+00 -1.539184361746371792e+02
-1.418803418803419092e+00 -1.538791152562253615e+02
-1.413919413919414225e+00 -1.538154009847311272e+02
-1.409035409035409359e+00 -1.540798186051419236e+02
-1.404151404151404492e+00 -1.542839204199219125e+02
-1.399267399267399625e+00 -1.542846729818447784e+02
-1.394383394383394759e+00 -1.543448399440575542e+02
-1.389499389499389892e+00 -1.543417175106466459e+02
-1.384615384615385025e+00 -1.543559399080322407e+02
-1.379731379731380159e+00 -1.541293678134288143e+02
-1.374847374847375292e+00 -1.542584335104493789e+02
-1.369963369963370425e+00 -1.544020075204136049e+02
-1.365079365079365559e+00 -1.543865666220978312e+02
-1.360195360195360692e+00 -1.545749355763350650e+02
-1.355311355311355825e+00 -1.545926867702249012e+02
-1.350427350427350959e+00 -1.545984347385661124e+02
-1.345543345543346092e+00 -1.545364338984081769e+02
-1.340659340659341225e+00 -1.545506095651688554e+02
-1.335775335775336359e+00 -1.544761426901765446e+02
-1.330891330891331492e+00 -1.544267450249076887e+02
-1.326007326007326625e+00 -1.545822556254433096e+02
-1.321123321123321759e+00 -1.546908349758243162e+02
-1.316239316239316892e+00 -1.547435786318700366e+02
-1.311355311355312026e+00 -1.547455236921487938e+02
-1.306471306471307159e+00 -1.547184999898609021e+02
-1.301587301587302292e+00 -1.548317174399667522e+02
-1.296703296703297426e+00 -1.546954791906852620e+02
-1.291819291819292559e+00 -1.543627236068163029e+02
-1.286935286935287692e+00 -1.544906634058333168e+02
-1.282051282051282826e+00 -1.549361906176045522e+02
-1.277167277167277959e+00 -1.551422130520376754e+02
-1.272283272283273092e+00 -1.550872847639268741e+02
-1.267399267399268226e+00 -1.548687988934474618e+02
-1.262515262515263359e+00 -1.549096306241704042e+02
-1.257631257631258492e+00 -1.547118687029965542e+02
-1.252747252747253626e+00 -1.544880614505669882e+02
-1.247863247863246983e+00 -1.544908280203679283e+02
-1.242979242979242116e+00 -1.546029861593906674e+02
-1.238095238095237249e+00 -1.548126045579643630e+02
-1.233211233211232383e+00 -1.548098802251774373e+02
-1.228327228327227516e+00 -1.548960397760989167e+02
-1.223443223443222649e+00 -1.548650135199175111e+02
-1.218559218559217783e+00 -1.547903416138940713e+02
-1.213675213675212916e+00 -1.548123176070639602e+02
-1.208791208791208049e+00 -1.548555428116993653e+02
-1.203907203907203183e+00 -1.548644939554586699e+02
-1.199023199023198316e+00 -1.549524422633552376e+02
-1.194139194139193449e+00 -1.550400031096128544e+02
-1.189255189255188583e+00 -1.550163875170125607e+02
-1.184371184371183716e+00 -1.548606365987576226e+02
-1.179487179487178850e+00 -1.545923726201166346e+02
-1.174603174603173983e+00 -1.545828871059556491e+02
-1.169719169719169116e+00 -1.544983409260823635e+02
-1.164835164835164250e+00 -1.544405551421288862e+02
-1.159951159951159383e+00 -1.546684961166691323e+02
-1.155067155067154516e+00 -1.546306337048242767e+02
-1.150183150183149650e+00 -1.546051525402088771e+02
-1.145299145299144783e+00 -1.546145734516923085e+02
-1.140415140415139916e+00 -1.544830163832701260e+02
-1.135531135531135050e+00 -1.542126029623534293e+02
-1.130647130647130183e+00 -1.542224140156578187e+02
-1.125763125763125316e+00 -1.542831562627904987e+02
-1.120879120879120450e+00 -1.542270311786725188e+02
-1.115995115995115583e+00 -1.542047381292726698e+02
-1.111111111111110716e+00 -1.541254346336403387e+02
-1.106227106227105850e+00 -1.541218036274261749e+02
-1.101343101343100983e+00 -1.541938874631640886e+02
-1.096459096459096116e+00 -1.542141927704249724e+02
-1.091575091575091250e+00 -1.542953989241096906e+02
-1.086691086691086383e+00 -1.543521424273426419e+02
-1.081807081807081516e+00 -1.543247112558461538e+02
-1.076923076923076650e+00 -1.545298106971540903e+02
-1.072039072039071783e+00 -1.548634003273370183e+02
-1.067155067155066916e+00 -1.548527671208966296e+02
-1.062271062271062050e+00 -1.549072972233149130e+02
-1.057387057387057183e+00 -1.549698597090102510e+02
-1.052503052503052317e+00 -1.549183943387521083e+02
-1.047619047619047450e+00 -1.551608938171785894e+02
-1.042735042735042583e+00 -1.550835531074287132e+02
-1.037851037851037717e+00 -1.552166916498410671e+02
-1.032967032967032850e+00 -1.554476800641196519e+02
-1.028083028083027983e+00 -1.553046067487827315e+02
-1.023199023199023117e+00 -1.552149352939854907e+02
-1.018315018315018250e+00 -1.552134603381580291e+02
-1.013431013431013383e+00 -1.553107732840085191e+02
-1.008547008547008517e+00 -1.554460222718034288e+02
-1.003663003663003650e+00 -1.553915271028407119e+02
-9.987789987789987833e-01 -1.554187686925006915e+02
-9.938949938949939167e-01 -1.554465857407027727e+02
-9.890109890109890500e-01 -1.554155151766251493e+02
-9.841269841269841834e-01 -1.554165742910637107e+02
-9.792429792429793167e-01 -1.554502336678262111e+02
-9.743589743589744501e-01 -1.554316508435746300e+02
-9.694749694749695834e-01 -1.554518310499731228e+02
-9.645909645909647168e-01 -1.556234899511606784e+02
-9.597069597069598501e-01 -1.559655576418386431e+02
-9.548229548229549835e-01 -1.560115178345146205e+02
-9.499389499389501168e-01 -1.559085548136173998e+02
-9.450549450549452501e-01 -1.559246598061940574e+02
-9.401709401709403835e-01 -1.557975599228849433e+02
-9.352869352869355168e-01 -1.558411897749315358e+02
-9.304029304029306502e-01 -1.558773024374680176e+02
-9.255189255189257835e-01 -1.556120706744501945e+02
-9.206349206349209169e-01 -1.555355734862301915e+02
-9.157509157509160502e-01 -1.559519842698541083e+02
-9.108669108669111836e-01 -1.560056459951818510e+02
-9.059829059829063169e-01 -1.560713349001764243e+02
-9.010989010989014503e-01 -1.561530778165080733e+02
-8.962148962148965836e-01 -1.564085219730603740e+02
-8.913308913308917170e-01 -1.565910480409157799e+02
-8.864468864468868503e-01 -1.566182929818716616e+02
-8.815628815628819837e-01 -1.567065438836943088e+02
-8.766788766788771170e-01 -1.566619344111766736e+02
-8.717948717948722503e-01 -1.564362217264643959e+02
-8.669108669108673837e-01 -1.563451319118144056e+02
-8.620268620268625170e-01 -1.563153587866140128e+02
-8.571428571428576504e-01 -1.562907647903708437e+02
-8.522588522588527837e-01 -1.561783778858855101e+02
-8.473748473748479171e-01 -1.559021614202722787e+02
-8.424908424908430504e-01 -1.556669612936001386e+02
-8.376068376068381838e-01 -1.555992481453551761e+02
-8.327228327228333171e-01 -1.556433418632679491e+02
-8.278388278388284505e-01 -1.554403401876265605e+02
-8.229548229548235838e-01 -1.554065263191239126e+02
-8.180708180708187172e-01 -1.554971568708860445e+02
-8.131868131868138505e-01 -1.555286495033978440e+02
-8.083028083028089839e-01 -1.556760564613670113e+02
-8.034188034188041172e-01 -1.556869841583132938e+02
-7.985347985347992505e-01 -1.553301912846750668e+02
-7.936507936507943839e-01 -1.550170614383389704e+02
-7.887667887667895172e-01 -1.548217282634197716e+02
-7.838827838827846506e-01 -1.549088058374640013e+02
-7.789987789987797839e-01 -1.549822147309381535e+02
-7.741147741147749173e-01 -1.549797387762374967e+02
-7.692307692307700506e-01 -1.549836696699984770e+02
-7.643467643467651840e-01 -1.549591766346474060e+02
-7.594627594627603173e-01 -1.548972162977125038e+02
-7.545787545787554507e-01 -1.548368597970913925e+02
-7.496947496947505840e-01 -1.547673961878878117e+02
-7.448107448107439410e-01 -1.547373105062543743e+02
-7.399267399267390743e-01 -1.547077617795303865e+02
-7.350427350427342077e-01 -1.546591330991490736e+02
-7.301587301587293410e-01 -1.548042971293235439e+02
-7.252747252747244744e-01 -1.548604602591389323e+02
-7.203907203907196077e-01 -1.548948283673051378e+02
-7.155067155067147411e-01 -1.549550412616271160e+02
-7.106227106227098744e-01 -1.549619548935490059e+02
-7.057387057387050078e-01 -1.551213674713403918e+02
-7.008547008547001411e-01 -1.552030197118311321e+02
-6.959706959706952745e-01 -1.551070173801078624e+02
-6.910866910866904078e-01 -1.550094398386536625e+02
-6.862026862026855412e-01 -1.549992231649058851e+02
-6.813186813186806745e-01 -1.549322497558459304e+02
-6.764346764346758079e-01 -1.548223057348445479e+02
-6.715506715506709412e-01 -1.548133900083391552e+02
-6.666666666666660745e-01 -1.547746540859513118e+02
-6.617826617826612079e-01 -1.547541818417090553e+02
-6.568986568986563412e-01 -1.547810680227592570e+02
-6.520146520146514746e-01 -1.549419154556068463e+02
-6.471306471306466079e-01 -1.549010994252296598e+02
-6.422466422466417413e-01 -1.548352462575281834e+02
-6.373626373626368746e-01 -1.548393326891149400e+02
-6.324786324786320080e-01 -1.548196110933340606e+02
-6.275946275946271413e-01 -1.550527953879980032e+02
-6.227106227106222747e-01 -1.551168543357381111e+02
-6.178266178266174080e-01 -1.551349738893199230e+02
-6.129426129426125414e-01 -1.551685160122245861e+02
-6.080586080586076747e-01 -1.553312930381055708e+02
-6.031746031746028081e-01 -1.552467580482424125e+02
-5.982905982905979414e-01 -1.548115738849175784e+02
-5.934065934065930747e-01 -1.546070719926213712e+02
-5.885225885225882081e-01 -1.544243910775122401e+02
-5.836385836385833414e-01 -1.543879273711914095e+02
-5.787545787545784748e-01 -1.546120178678727939e+02
-5.738705738705736081e-01 -1.546060736172538270e+02
-5.689865689865687415e-01 -1.543838284995143226e+02
-5.641025641025638748e-01 -1.542611629197253649e+02
-5.592185592185590082e-01 -1.542502412272127970e+02
-5.543345543345541415e-01 -1.542643852426566866e+02
-5.494505494505492749e-01 -1.542175255041187256e+02
-5.445665445665444082e-01 -1.541998737033884197e+02
-5.396825396825395416e-01 -1.542531563709513591e+02
-5.347985347985346749e-01 -1.542833142566030631e+02
-5.299145299145298083e-01 -1.543203208938731166e+02
-5.250305250305249416e-01 -1.543411624685217589e+02
-5.201465201465200749e-01 -1.544163631183586176e+02
-5.152625152625152083e-01 -1.544967158844756057e+02
-5.103785103785103416e-01 -1.545214298286204553e+02
-5.054945054945054750e-01 -1.545480670007086701e+02
-5.006105006105006083e-01 -1.546064058393523624e+02
-4.957264957264957417e-01 -1.546232826636358482e+02
-4.908424908424908750e-01 -1.546106835039991267e+02
-4.859584859584860084e-01 -1.546588559725562106e+02
-4.810744810744811417e-01 -1.547469769339050458e+02
-4.761904761904762751e-01 -1.548221589491776626e+02
-4.713064713064714084e-01 -1.547262420365709374e+02
-4.664224664224665418e-01 -1.545356856861082804e+02
-4.615384615384616751e-01 -1.545255389701924287e+02
-4.566544566544568085e-01 -1.544722133390299632e+02
-4.517704517704519418e-01 -1.542476517540822840e+02
-4.468864468864470751e-01 -1.542483111464754870e+02
-4.420024420024422085e-01 -1.542188172552671404e+02
-4.371184371184373418e-01 -1.539588421717588744e+02
-4.322344322344324752e-01 -1.538790389769384888e+02
-4.273504273504276085e-01 -1.539139982857489315e+02
-4.224664224664227419e-01 -1.537819361712330704e+02
-4.175824175824178752e-01 -1.537106218552391965e+02
-4.126984126984130086e-01 -1.536102744024563265e+02
-4.078144078144081419e-01 -1.535978212339267088e+02
-4.029304029304032753e-01 -1.536688215949129130e+02
-3.980463980463984086e-01 -1.534740333758679185e+02
-3.931623931623935420e-01 -1.534066409439069218e+02
-3.882783882783886753e-01 -1.533831728899604059e+02
-3.833943833943838086e-01 -1.534262213530390682e+02
-3.785103785103789420e-01 -1.537363284493852404e+02
-3.736263736263740753e-01 -1.538524605209748302e+02
-3.687423687423692087e-01 -1.538711322051014179e+02
-3.638583638583643420e-01 -1.539076450971715815e+02
-3.589743589743594754e-01 -1.539309613404107324e+02
-3.540903540903546087e-01 -1.541557058018115072e+02
-3.492063492063497421e-01 -1.545463245757752020e+02
-3.443223443223448754e-01 -1.546146643367266051e+02
-3.394383394383400088e-01 -1.544651965179000399e+02
-3.345543345543351421e-01 -1.544022530594111799e+02
-3.296703296703302755e-01 -1.544668391218464194e+02
-3.247863247863254088e-01 -1.545522260774421568e+02
-3.199023199023205422e-01 -1.545369081362393615e+02
-3.150183150183156755e-01 -1.544919170760325073e+02
-3.101343101343108088e-01 -1.544375911776425028e+02
-3.052503052503059422e-01 -1.544624592696882814e+02
-3.003663003663010755e-01 -1.544485477330696881e+02
-2.954822954822962089e-01 -1.544424737712888600e+02
-2.905982905982913422e-01 -1.544305738982702110e+02
-2.857142857142864756e-01 -1.544469652171375458e+02
-2.808302808302816089e-01 -1.543913714054705792e+02
-2.759462759462767423e-01 -1.541384394431235592e+02
-2.710622710622718756e-01 -1.538898713182600204e+02
-2.661782661782670090e-01 -1.539121222070138799e+02
-2.612942612942621423e-01 -1.538938452316036773e+02
-2.564102564102572757e-01 -1.538011644729447482e+02
-2.515262515262524090e-01 -1.539824941697840188e+02
-2.466422466422457660e-01 -1.541045483547652566e+02
-2.417582417582408993e-01 -1.541716051510148304e+02
-2.368742368742360327e-01 -1.542665497390765097e+02
-2.319902319902311660e-01 -1.542990400633769070e+02
-2.271062271062262994e-01 -1.542843481011275060e+02
-2.222222222222214327e-01 -1.543037100641704455e+02
-2.173382173382165661e-01 -1.544528701239813415e+02
-2.124542124542116994e-01 -1.543808610474902707e+02
-2.075702075702068328e-01 -1.543673526497894386e+02
-2.026862026862019661e-01 -1.545715134409544191e+02
-1.978021978021970995e-01 -1.546871530796178149e+02
-1.929181929181922328e-01 -1.548806657675924896e+02
-1.880341880341873662e-01 -1.548099449261391953e+02
-1.831501831501824995e-01 -1.548811793064157882e+02
-1.782661782661776328e-01 -1.550472409206026043e+02
-1.733821733821727662e-01 -1.548276720238179109e+02
-1.684981684981678995e-01 -1.546552110632206904e+02
-1.636141636141630329e-01 -1.547745794673556361e+02
-1.587301587301581662e-01 -1.544955206866350181e+02
-1.538461538461532996e-01 -1.542522331054371421e+02
-1.489621489621484329e-01 -1.543193248739451633e+02
-1.440781440781435663e-01 -1.542650702353602981e+02
-1.391941391941386996e-01 -1.541879961726559998e+02
-1.343101343101338330e-01 -1.541774934056898019e+02
-1.294261294261289663e-01 -1.541598129424599790e+02
-1.245421245421240997e-01 -1.541085149137096550e+02
-1.196581196581192330e-01 -1.542276165045572611e+02
-1.147741147741143664e-01 -1.542424078434379737e+02
-1.098901098901094997e-01 -1.537581008942464393e+02
-1.050061050061046330e-01 -1.526012944834979805e+02
-1.001221001220997664e-01 -1.518941075028909609e+02
-9.523809523809489974e-02 -1.516670940355535606e+02
-9.035409035409003309e-02 -1.515744302448613325e+02
-8.547008547008516643e-02 -1.514630703863643646e+02
-8.058608058608029978e-02 -1.513225764312989554e+02
-7.570207570207543313e-02 -1.512832843093615907e+02
-7.081807081807056647e-02 -1.512500571666178644e+02
-6.593406593406569982e-02 -1.512059272054856933e+02
-6.105006105006083317e-02 -1.512221847381575799e+02
-5.616605616605596651e-02 -1.513741423938531909e+02
-5.128205128205109986e-02 -1.514899376931748236e+02
-4.639804639804623321e-02 -1.514854443707903044e+02
-4.151404151404136655e-02 -1.514276690234603393e+02
-3.663003663003649990e-02 -1.513641514291063004e+02
-3.174603174603163325e-02 -1.513034395664386977e+02
-2.686202686202676659e-02 -1.513147108156294109e+02
-2.197802197802189994e-02 -1.513145921515868508e+02
-1.709401709401703329e-02 -1.513372719439018397e+02
-1.221001221001216663e-02 -1.514459374099950537e+02
-7.326007326007299980e-03 -1.514601893586644223e+02
-2.442002442002433327e-03 -1.514144492951600682e+02
2.442002442002433327e-03 -1.514804751360764499e+02
7.326007326007299980e-03 -1.515563596765502439e+02
1.221001221001216663e-02 -1.516136489275631334e+02
1.709401709401703329e-02 -1.516131342355802758e+02
2.197802197802189994e-02 -1.515846040873504137e+02
2.686202686202676659e-02 -1.516069328277118871e+02
3.174603174603163325e-02 -1.516594748689885819e+02
3.663003663003649990e-02 -1.516748202282136049e+02
4.151404151404136655e-02 -1.517378863477697450e+02
4.639804639804623321e-02 -1.517026669607327278e+02
5.128205128205109986e-02 -1.515967028115515234e+02
5.616605616605596651e-02 -1.515709940184300137e+02
6.105006105006083317e-02 -1.516905771173078676e+02
6.593406593406569982e-02 -1.517635034297426841e+02
7.081807081807056647e-02 -1.517764351768360314e+02
7.570207570207543313e-02 -1.518468719511805887e+02
8.058608058608029978e-02 -1.518859239413331181e+02
8.547008547008516643e-02 -1.518983622998358101e+02
9.035409035409003309e-02 -1.519014295615083654e+02
9.523809523809489974e-02 -1.519747767097130122e+02
1.001221001220997664e-01 -1.519735785626161828e+02
1.050061050061046330e-01 -1.519603189771902976e+02
1.098901098901094997e-01 -1.522127550141826475e+02
1.147741147741143664e-01 -1.532092230561911492e+02
1.196581196581192330e-01 -1.541973484402296037e+02
1.245421245421240997e-01 -1.547392970451654151e+02
1.294261294261289663e-01 -1.550309434428186250e+02
1.343101343101338330e-01 -1.552520359990925556e+02
1.391941391941386996e-01 -1.556158888547334413e+02
1.440781440781435663e-01 -1.557335512613356912e+02
1.489621489621484329e-01 -1.558027592278910447e+02
1.538461538461532996e-01 -1.559247249435093465e+02
1.587301587301581662e-01 -1.559591545965157025e+02
1.636141636141630329e-01 -1.558251998994715564e+02
1.684981684981678995e-01 -1.556107803224407462e+02
1.733821733821727662e-01 -1.555237644121284006e+02
1.782661782661776328e-01 -1.557730441659602718e+02
1.831501831501824995e-01 -1.560728171062178546e+02
1.880341880341873662e-01 -1.560906748807461781e+02
1.929181929181922328e-01 -1.558619004503401868e+02
1.978021978021970995e-01 -1.558182567016614826e+02
2.026862026862019661e-01 -1.558365281006315115e+02
2.075702075702068328e-01 -1.557835870701268846e+02
2.124542124542116994e-01 -1.556599506105312116e+02
2.173382173382165661e-01 -1.557591391749252523e+02
2.222222222222214327e-01 -1.556795111981765842e+02
2.271062271062262994e-01 -1.556191752717101906e+02
2.319902319902311660e-01 -1.555213528679705064e+02
2.368742368742360327e-01 -1.553654465358298182e+02
2.417582417582408993e-01 -1.553758518699781064e+02
2.466422466422457660e-01 -1.553801609604767009e+02
2.515262515262506327e-01 -1.553831647861353531e+02
2.564102564102572757e-01 -1.553867079230414276e+02
2.612942612942621423e-01 -1.553929898605767050e+02
2.661782661782670090e-01 -1.556837025463295561e+02
2.710622710622718756e-01 -1.561334446020786686e+02
2.759462759462767423e-01 -1.562051908318017297e+02
2.808302808302816089e-01 -1.560930309547000832e+02
2.857142857142864756e-01 -1.558911935606657266e+02
2.905982905982913422e-01 -1.558706026005976071e+02
2.954822954822962089e-01 -1.558468164299499108e+02
3.003663003663010755e-01 -1.557889319944139572e+02
3.052503052503059422e-01 -1.557899151089025622e+02
3.101343101343108088e-01 -1.558000337763668597e+02
3.150183150183156755e-01 -1.558435844714705070e+02
3.199023199023205422e-01 -1.558888005563947559e+02
3.247863247863254088e-01 -1.559558785802411478e+02
3.296703296703302755e-01 -1.560780957451123072e+02
3.345543345543351421e-01 -1.561618393512356135e+02
3.394383394383400088e-01 -1.560749463100681282e+02
3.443223443223448754e-01 -1.560030128599858301e+02
3.492063492063497421e-01 -1.560226955595484526e+02
3.540903540903546087e-01 -1.560588836802916717e+02
3.589743589743594754e-01 -1.560449183442955814e+02
3.638583638583643420e-01 -1.560490011429517949e+02
3.687423687423692087e-01 -1.560527625897625512e+02
3.736263736263740753e-01 -1.560459638248749457e+02
3.785103785103789420e-01 -1.559762116278267570e+02
3.833943833943838086e-01 -1.558892380145453558e+02
3.882783882783886753e-01 -1.561021746892322710e+02
3.931623931623935420e-01 -1.561498493172026656e+02
3.980463980463984086e-01 -1.561201535751060874e+02
4.029304029304032753e-01 -1.561557397878719939e+02
4.078144078144081419e-01 -1.562662817564850570e+02
4.126984126984130086e-01 -1.565795240754194424e+02
4.175824175824178752e-01 -1.566420359093057755e+02
4.224664224664227419e-01 -1.566545025482949711e+02
4.273504273504276085e-01 -1.565850806337885501e+02
4.322344322344324752e-01 -1.565780768164952974e+02
4.371184371184373418e-01 -1.565729794835292239e+02
4.420024420024422085e-01 -1.566853816469294998e+02
4.468864468864470751e-01 -1.567293740137572513e+02
4.517704517704519418e-01 -1.568458086527929254e+02
4.566544566544568085e-01 -1.570352700201891309e+02
4.615384615384616751e-01 -1.570568099553688057e+02
4.664224664224665418e-01 -1.569104756731194641e+02
4.713064713064714084e-01 -1.563957355232399209e+02
4.761904761904762751e-01 -1.560238013407373217e+02
4.810744810744811417e-01 -1.560463983105272519e+02
4.859584859584860084e-01 -1.562470972460859286e+02
4.908424908424908750e-01 -1.563707859596864864e+02
4.957264957264957417e-01 -1.563405056929479713e+02
5.006105006105006083e-01 -1.565072508108879958e+02
5.054945054945054750e-01 -1.568448365198021861e+02
5.103785103785103416e-01 -1.567190607063234893e+02
5.152625152625152083e-01 -1.566411379204531329e+02
5.201465201465200749e-01 -1.567100216274341165e+02
5.250305250305249416e-01 -1.567288473772392763e+02
5.299145299145298083e-01 -1.567810372058448820e+02
5.347985347985346749e-01 -1.567674000176021707e+02
5.396825396825395416e-01 -1.566511242924681255e+02
5.445665445665444082e-01 -1.566111937575292075e+02
5.494505494505492749e-01 -1.566512117938233928e+02
5.543345543345541415e-01 -1.565561264437293119e+02
5.592185592185590082e-01 -1.564466886439155928e+02
5.641025641025638748e-01 -1.564772601547960562e+02
5.689865689865687415e-01 -1.564218731865420295e+02
5.738705738705736081e-01 -1.563081555517661911e+02
5.787545787545784748e-01 -1.561831584215327098e+02
5.836385836385833414e-01 -1.561108578180541144e+02
5.885225885225882081e-01 -1.559063582446087821e+02
5.934065934065930747e-01 -1.556256012642027144e+02
5.982905982905979414e-01 -1.556492443658337947e+02
6.031746031746028081e-01 -1.558434298299958414e+02
6.080586080586076747e-01 -1.559137246291983274e+02
6.129426129426125414e-01 -1.559944201637385106e+02
6.178266178266174080e-01 -1.559851285101630367e+02
6.227106227106222747e-01 -1.555926196045940912e+02
6.275946275946271413e-01 -1.552798640972174269e+02
6.324786324786320080e-01 -1.551977258414538028e+02
6.373626373626368746e-01 -1.551284589075110034e+02
6.422466422466417413e-01 -1.549852161820490153e+02
6.471306471306466079e-01 -1.549409501970735619e+02
6.520146520146514746e-01 -1.550109593705939233e+02
6.568986568986563412e-01 -1.549057152812090408e+02
6.617826617826612079e-01 -1.547389424696021649e+02
6.666666666666660745e-01 -1.546878738379780600e+02
6.715506715506709412e-01 -1.546426329940629500e+02
6.764346764346758079e-01 -1.546737948028961114e+02
6.813186813186806745e-01 -1.546666021127230977e+02
6.862026862026855412e-01 -1.547495302265315331e+02
6.910866910866904078e-01 -1.550912283238513965e+02
6.959706959706952745e-01 -1.553693086136602233e+02
7.008547008547001411e-01 -1.553606907454776547e+02
7.057387057387050078e-01 -1.552378700595046723e+02
7.106227106227098744e-01 -1.551366047301250433e+02
7.155067155067147411e-01 -1.551042408277120046e+02
7.203907203907196077e-01 -1.551358772857559813e+02
7.252747252747244744e-01 -1.551882004737150282e+02
7.301587301587293410e-01 -1.550285806905549748e+02
7.350427350427342077e-01 -1.547895560260052434e+02
7.399267399267390743e-01 -1.547607119871490511e+02
7.448107448107439410e-01 -1.546873152830564493e+02
7.496947496947488077e-01 -1.546645854269968083e+02
7.545787545787554507e-01 -1.546584267875647924e+02
7.594627594627603173e-01 -1.547064077224950438e+02
7.643467643467651840e-01 -1.547084875267805728e+02
7.692307692307700506e-01 -1.545229867012502041e+02
7.741147741147749173e-01 -1.545787755086830657e+02
7.789987789987797839e-01 -1.546395805549790339e+02
7.838827838827846506e-01 -1.546049719114406855e+02
7.887667887667895172e-01 -1.546445400299573407e+02
7.936507936507943839e-01 -1.547118251308706363e+02
7.985347985347992505e-01 -1.547679716991582950e+02
8.034188034188041172e-01 -1.546722951920071125e+02
8.083028083028089839e-01 -1.548378039400599278e+02
8.131868131868138505e-01 -1.550690317931602635e+02
8.180708180708187172e-01 -1.551040363589081323e+02
8.229548229548235838e-01 -1.550967205557281829e+02
8.278388278388284505e-01 -1.550772854155431730e+02
8.327228327228333171e-01 -1.550413723237085719e+02
8.376068376068381838e-01 -1.550291583242141940e+02
8.424908424908430504e-01 -1.553814065704448240e+02
8.473748473748479171e-01 -1.557339156351147267e+02
8.522588522588527837e-01 -1.557414084889117873e+02
8.571428571428576504e-01 -1.556117049705501927e+02
8.620268620268625170e-01 -1.555041524437731084e+02
8.669108669108673837e-01 -1.555939383150695789e+02
8.717948717948722503e-01 -1.556340703885780954e+02
8.766788766788771170e-01 -1.557688542247815064e+02
8.815628815628819837e-01 -1.558641317197913452e+02
8.864468864468868503e-01 -1.558937853584540107e+02
8.913308913308917170e-01 -1.559403925255119532e+02
8.962148962148965836e-01 -1.558699635684780276e+02
9.010989010989014503e-01 -1.557823229920490462e+02
9.059829059829063169e-01 -1.557310021761928738e+02
9.108669108669111836e-01 -1.557426112379287986e+02
9.157509157509160502e-01 -1.557435441614063052e+02
9.206349206349209169e-01 -1.555371474504290745e+02
9.255189255189257835e-01 -1.555281116781389130e+02
9.304029304029306502e-01 -1.556044426527916187e+02
9.352869352869355168e-01 -1.555150418121971256e+02
9.401709401709403835e-01 -1.554937799520518809e+02
9.450549450549452501e-01 -1.552715887110881852e+02
9.499389499389501168e-01 -1.554027613794162619e+02
9.548229548229549835e-01 -1.557872854857974687e+02
9.597069597069598501e-01 -1.558534817960851626e+02
9.645909645909647168e-01 -1.559405072841500157e+02
9.694749694749695834e-01 -1.559753675245508759e+02
9.743589743589744501e-01 -1.560247728641458593e+02
9.792429792429793167e-01 -1.560259024228932958e+02
9.841269841269841834e-01 -1.560519037836407392e+02
9.890109890109890500e-01 -1.562611347561649495e+02
9.938949938949939167e-01 -1.561094447491268511e+02
9.987789987789987833e-01 -1.562019513660721088e+02
1.003663003663003650e+00 -1.562920024159538741e+02
1.008547008547008517e+00 -1.562730184596186405e+02
1.013431013431013383e+00 -1.562073323514466097e+02
1.018315018315018250e+00 -1.562463469265830440e+02
1.023199023199023117e+00 -1.563795776332582648e+02
1.028083028083027983e+00 -1.562063941210529947e+02
1.032967032967032850e+00 -1.560614281298148569e+02
1.037851037851037717e+00 -1.560162202324910936e+02
1.042735042735042583e+00 -1.558801982137748325e+02
1.047619047619047450e+00 -1.556241575050856341e+02
1.052503052503052317e+00 -1.555309586299838998e+02
1.057387057387057183e+00 -1.555199122258660509e+02
1.062271062271062050e+00 -1.554645240599477063e+02
1.067155067155066916e+00 -1.554046924672897205e+02
1.072039072039071783e+00 -1.554607296793751914e+02
1.076923076923076650e+00 -1.556666365094372964e+02
1.081807081807081516e+00 -1.559383984507308583e+02
1.086691086691086383e+00 -1.560127749191967155e+02
1.091575091575091250e+00 -1.561244130875107601e+02
1.096459096459096116e+00 -1.561518899898067900e+02
1.101343101343100983e+00 -1.562245445963583848e+02
1.106227106227105850e+00 -1.563068876667203426e+02
1.111111111111110716e+00 -1.563086616178279655e+02
1.115995115995115583e+00 -1.562627660896425255e+02
1.120879120879120450e+00 -1.561804569895422787e+02
1.125763125763125316e+00 -1.561855035727093650e+02
1.130647130647130183e+00 -1.560741280342969333e+02
1.135531135531135050e+00 -1.559916932616251870e+02
1.140415140415139916e+00 -1.562663261949332991e+02
1.145299145299144783e+00 -1.564542949611152096e+02
1.150183150183149650e+00 -1.564831609113263085e+02
1.155067155067154516e+00 -1.565214777104158657e+02
1.159951159951159383e+00 -1.564687258561770591e+02
1.164835164835164250e+00 -1.568823550545878334e+02
1.169719169719169116e+00 -1.571714700934501536e+02
1.174603174603173983e+00 -1.571269419646021106e+02
1.179487179487178850e+00 -1.571498893317940144e+02
1.184371184371183716e+00 -1.569496548767037609e+02
1.189255189255188583e+00 -1.566894244044571565e+02
1.194139194139193449e+00 -1.566577456725612763e+02
1.199023199023198316e+00 -1.566145413562004762e+02
1.203907203907203183e+00 -1.563876039055467118e+02
1.208791208791208049e+00 -1.562577801807995854e+02
1.213675213675212916e+00 -1.563986905117591277e+02
1.218559218559217783e+00 -1.564322636917648310e+02
1.223443223443222649e+00 -1.564398795944192955e+02
1.228327228327227516e+00 -1.564557536851510235e+02
1.233211233211232383e+00 -1.564996366014590876e+02
1.238095238095237249e+00 -1.565147735666190840e+02
1.242979242979242116e+00 -1.565824658920072352e+02
1.247863247863246983e+00 -1.567906482614525885e+02
1.252747252747251849e+00 -1.569045731736791254e+02
1.257631257631258492e+00 -1.568665687296996225e+02
1.262515262515263359e+00 -1.570770117659148184e+02
1.267399267399268226e+00 -1.574158609522218057e+02
1.272283272283273092e+00 -1.575074941502385855e+02
1.277167277167277959e+00 -1.572900517694680786e+02
1.282051282051282826e+00 -1.570972178695582215e+02
1.286935286935287692e+00 -1.571547916358710779e+02
1.291819291819292559e+00 -1.571646119578603020e+02
1.296703296703297426e+00 -1.570914923143911324e+02
1.301587301587302292e+00 -1.569880791294654330e+02
1.306471306471307159e+00 -1.569779568928088906e+02
1.311355311355312026e+00 -1.569769566801197129e+02
1.316239316239316892e+00 -1.570110915465477319e+02
1.321123321123321759e+00 -1.569912436518079346e+02
1.326007326007326625e+00 -1.569557507729874999e+02
1.330891330891331492e+00 -1.569679636552659758e+02
1.335775335775336359e+00 -1.570752150102507017e+02
1.340659340659341225e+00 -1.573252643488003741e+02
1.345543345543346092e+00 -1.573885246970481546e+02
1.350427350427350959e+00 -1.574054818913168674e+02
1.355311355311355825e+00 -1.572550483326081121e+02
1.360195360195360692e+00 -1.570388567175107539e+02
1.365079365079365559e+00 -1.570449716378248581e+02
1.369963369963370425e+00 -1.567179782612589634e+02
1.374847374847375292e+00 -1.559966946602299060e+02
1.379731379731380159e+00 -1.555834362232612307e+02
1.384615384615385025e+00 -1.554659273236398747e+02
1.389499389499389892e+00 -1.554674720279586211e+02
1.394383394383394759e+00 -1.555016008281929771e+02
1.399267399267399625e+00 -1.554361619731967039e+02
1.404151404151404492e+00 -1.552157999688604946e+02
1.409035409035409359e+00 -1.551344876931931367e+02
1.413919413919414225e+00 -1.550379407903908202e+02
1.418803418803419092e+00 -1.549519339969813529e+02
1.423687423687423959e+00 -1.550695804237679454e+02
1.428571428571428825e+00 -1.550700856715752138e+02
1.433455433455433692e+00 -1.550673723354902336e+02
1.438339438339438559e+00 -1.550581343007131636e+02
1.443223443223443425e+00 -1.550632736840043435e+02
1.448107448107448292e+00 -1.550642904463492471e+02
1.452991452991453158e+00 -1.550540954155243298e+02
1.457875457875458025e+00 -1.550074637829691824e+02
1.462759462759462892e+00 -1.550211764084245090e+02
1.467643467643467758e+00 -1.549061732671405593e+02
1.472527472527472625e+00 -1.547309242931366384e+02
1.477411477411477492e+00 -1.546590236870463571e+02
1.482295482295482358e+00 -1.546413477971325960e+02
1.487179487179487225e+00 -1.544859923811932276e+02
1.492063492063492092e+00 -1.545104362945475884e+02
1.496947496947496958e+00 -1.546022244356075532e+02
1.501831501831501825e+00 -1.546205963392795582e+02
1.506715506715506692e+00 -1.546535876078295075e+02
1.511599511599511558e+00 -1.545643194731762264e+02
1.516483516483516425e+00 -1.545072308886553287e+02
1.521367521367521292e+00 -1.545501424637090224e+02
1.526251526251526158e+00 -1.545435626975754246e+02
1.531135531135531025e+00 -1.544302104191911553e+02
1.536019536019535892e+00 -1.543782027031465134e+02
1.540903540903540758e+00 -1.543733045239254125e+02
1.545787545787545625e+00 -1.543814084738003771e+02
1.550671550671550492e+00 -1.543443338663617510e+02
1.555555555555555358e+00 -1.543067466917056265e+02
1.560439560439560225e+00 -1.543369124762618867e+02
1.565323565323565091e+00 -1.542541520490129585e+02
1.570207570207569958e+00 -1.542184634149880367e+02
1.575091575091574825e+00 -1.543419224811084405e+02
1.579975579975579691e+00 -1.543262396578567177e+02
1.584859584859584558e+00 -1.542884919193082851e+02
1.589743589743589425e+00 -1.544603037649227986e+02
1.594627594627594291e+00 -1.549220487858119668e+02
1.599511599511599158e+00 -1.553040837362885611e+02
1.604395604395604025e+00 -1.553885685039914506e+02
1.609279609279608891e+00 -1.553399114916914243e+02
1.614163614163613758e+00 -1.553192550408928980e+02
1.619047619047618625e+00 -1.553922670284613616e+02
1.623931623931623491e+00 -1.556704173116301035e+02
1.628815628815628358e+00 -1.557365936522228367e+02
1.633699633699633225e+00 -1.558102224401617377e+02
1.638583638583638091e+00 -1.559877242298159388e+02
1.643467643467642958e+00 -1.560116031897324547e+02
1.648351648351647825e+00 -1.559788961572939741e+02
1.653235653235652691e+00 -1.559240745178582870e+02
1.658119658119657558e+00 -1.558757592638247900e+02
1.663003663003662425e+00 -1.557843066165089283e+02
1.667887667887667291e+00 -1.557904677116652010e+02
1.672771672771672158e+00 -1.557538729770215866e+02
1.677655677655677025e+00 -1.556721200374815908e+02
1.682539682539681891e+00 -1.554712978023368350e+02
1.687423687423686758e+00 -1.552472690121950620e+02
1.692307692307691624e+00 -1.551673117149302357e+02
1.697191697191696491e+00 -1.552662173175712610e+02
1.702075702075701358e+00 -1.552779014878678367e+02
1.706959706959706224e+00 -1.555058851071698882e+02
1.711843711843711091e+00 -1.555836101225542905e+02
1.716727716727715958e+00 -1.556682118556990417e+02
1.721611721611720824e+00 -1.558215866304691701e+02
1.726495726495725691e+00 -1.557708442517586604e+02
1.731379731379730558e+00 -1.558420179850462546e+02
1.736263736263735424e+00 -1.559655465285314335e+02
1.741147741147740291e+00 -1.559394871374200591e+02
1.746031746031745158e+00 -1.558240522474642091e+02
1.750915750915750024e+00 -1.558243532095660271e+02
1.755799755799756667e+00 -1.558273940624418117e+02
1.760683760683761534e+00 -1.559189389694381305e+02
1.765567765567766401e+00 -1.558921804618177305e+02
1.770451770451771267e+00 -1.558702077028051747e+02
1.775335775335776134e+00 -1.559872734394766667e+02
1.780219780219781001e+00 -1.559434337188056645e+02
1.785103785103785867e+00 -1.560756501350012115e+02
1.789987789987790734e+00 -1.562064635907245247e+02
1.794871794871795601e+00 -1.562012104301500415e+02
1.799755799755800467e+00 -1.563785613824804557e+02
1.804639804639805334e+00 -1.562887851801727095e+02
1.809523809523810201e+00 -1.562211922083870377e+02
1.814407814407815067e+00 -1.563728838240832602e+02
1.819291819291819934e+00 -1.564068814456189500e+02
1.824175824175824800e+00 -1.564149408580148588e+02
1.829059829059829667e+00 -1.564512788093058759e+02
1.833943833943834534e+00 -1.563886359210099215e+02
1.838827838827839400e+00 -1.563237560192024773e+02
1.843711843711844267e+00 -1.564112942398122357e+02
1.848595848595849134e+00 -1.566130969042479535e+02
1.853479853479854000e+00 -1.566477606253536408e+02
1.858363858363858867e+00 -1.565994705558242970e+02
1.863247863247863734e+00 -1.566285442242594286e+02
1.868131868131868600e+00 -1.568782486402593577e+02
1.873015873015873467e+00 -1.568463681670093592e+02
1.877899877899878334e+00 -1.568207838883362228e+02
1.882783882783883200e+00 -1.569342614089782728e+02
1.887667887667888067e+00 -1.569103302384929464e+02
1.892551892551892934e+00 -1.570037965614869222e+02
1.897435897435897800e+00 -1.569663992099240772e+02
1.902319902319902667e+00 -1.569577449918047591e+02
1.907203907203907534e+00 -1.575069464552897784e+02
1.912087912087912400e+00 -1.579763790149412443e+02
1.916971916971917267e+00 -1.580188330240810615e+02
1.921855921855922134e+00 -1.577985802950126697e+02
1.926739926739927000e+00 -1.575709865945711101e+02
1.931623931623931867e+00 -1.574625682808177487e+02
1.936507936507936734e+00 -1.574214428097500047e+02
1.941391941391941600e+00 -1.574542236236827932e+02
1.946275946275946467e+00 -1.574331874393500357e+02
1.951159951159951333e+00 -1.574876725692252251e+02
1.956043956043956200e+00 -1.575118768694007656e+02
1.960927960927961067e+00 -1.575515303454141645e+02
1.965811965811965933e+00 -1.576634757104949642e+02
1.970695970695970800e+00 -1.578813676806865374e+02
1.975579975579975667e+00 -1.579037443992283443e+02
1.980463980463980533e+00 -1.578337740068068911e+02
1.985347985347985400e+00 -1.578993233565315961e+02
1.990231990231990267e+00 -1.579196877697447690e+02
1.995115995115995133e+00 -1.579582777971255041e+02
2.000000000000000000e+00 -1.579892606096333338e+02
2.004884004884004867e+00 -1.579732622135752820e+02
2.009768009768009733e+00 -1.578585157405506720e+02
2.014652014652014600e+00 -1.575017054394171794e+02
2.019536019536019467e+00 -1.572264573037767548e+02
2.024420024420024333e+00 -1.569353984913734621e+02
2.029304029304029200e+00 -1.566557889156765953e+02
2.034188034188034067e+00 -1.565583270202825190e+02
2.039072039072038933e+00 -1.565003482225792482e+02
2.043956043956043800e+00 -1.564233770099852734e+02
2.048840048840048667e+00 -1.561112764734300242e+02
2.053724053724053533e+00 -1.557739326664639350e+02
2.058608058608058400e+00 -1.557349915527185544e+02
2.063492063492063266e+00 -1.557176975606414828e+02
2.068376068376068133e+00 -1.556778981390660874e+02
2.073260073260073000e+00 -1.555796955265050769e+02
2.078144078144077866e+00 -1.555694786596481265e+02
2.083028083028082733e+00 -1.556098147443250923e+02
2.087912087912087600e+00 -1.555845328853321803e+02
2.092796092796092466e+00 -1.556546058493659928e+02
2.097680097680097333e+00 -1.556809310554085073e+02
2.102564102564102200e+00 -1.556659724848012445e+02
2.107448107448107066e+00 -1.556769511391561593e+02
2.112332112332111933e+00 -1.556951438561595182e+02
2.117216117216116800e+00 -1.559069308925660664e+02
2.122100122100121666e+00 -1.560656760023749712e+02
2.126984126984126533e+00 -1.559649479647219437e+02
2.131868131868131400e+00 -1.558980890016237879e+02
2.136752136752136266e+00 -1.558204019066342312e+02
2.141636141636141133e+00 -1.559357971363540969e+02
2.146520146520146000e+00 -1.560557031001952168e+02
2.151404151404150866e+00 -1.560630632622576854e+02
2.156288156288155733e+00 -1.559842300583724466e+02
2.161172161172160600e+00 -1.559197589354730837e+02
2.166056166056165466e+00 -1.559799130123126076e+02
2.170940170940170333e+00 -1.560065163599877565e+02
2.175824175824175200e+00 -1.560104849544432568e+02
2.180708180708180066e+00 -1.560422457289974716e+02
2.185592185592184933e+00 -1.560953550616859786e+02
2.190476190476189799e+00 -1.560871975576290822e+02
2.195360195360194666e+00 -1.561387964052454720e+02
2.200244200244199533e+00 -1.561570252809195551e+02
2.205128205128204399e+00 -1.561240329128685858e+02
2.210012210012209266e+00 -1.561158207236855446e+02
2.214896214896214133e+00 -1.560365488650999737e+02
2.219780219780218999e+00 -1.560419172240279124e+02
2.224664224664223866e+00 -1.560433385414026759e+02
2.229548229548228733e+00 -1.561428789974441713e+02
2.234432234432233599e+00 -1.563470663988727551e+02
2.239316239316238466e+00 -1.565761456762556065e+02
2.244200244200243333e+00 -1.569554556602228672e+02
2.249084249084248199e+00 -1.572296556419163949e+02
2.253968253968254842e+00 -1.573328646835282427e+02
2.258852258852259709e+00 -1.574153757172343830e+02
2.263736263736264576e+00 -1.575334312436399955e+02
2.268620268620269442e+00 -1.577553219641612259e+02
2.273504273504274309e+00 -1.576287724796059990e+02
2.278388278388279176e+00 -1.572920246025969391e+02
2.283272283272284042e+00 -1.573431622160322831e+02
2.288156288156288909e+00 -1.572010772957873428e+02
2.293040293040293776e+00 -1.569322790653596940e+02
2.297924297924298642e+00 -1.568512924068765244e+02
2.302808302808303509e+00 -1.568540273197700117e+02
2.307692307692308376e+00 -1.568718809763789750e+02
2.312576312576313242e+00 -1.569287766157955275e+02
2.317460317460318109e+00 -1.569869980185646341e+02
2.322344322344322975e+00 -1.570063626895395998e+02
2.327228327228327842e+00 -1.569290224672624277e+02
2.332112332112332709e+00 -1.568391844353128306e+02
2.336996336996337575e+00 -1.568287635317203410e+02
2.341880341880342442e+00 -1.568388853623279715e+02
2.346764346764347309e+00 -1.569028546586114885e+02
2.351648351648352175e+00 -1.570669491036500176e+02
2.356532356532357042e+00 -1.570984367303080660e+02
2.361416361416361909e+00 -1.569230555951185693e+02
2.366300366300366775e+00 -1.569504715342618226e+02
2.371184371184371642e+00 -1.568166751320947299e+02
2.376068376068376509e+00 -1.567846980766151432e+02
2.380952380952381375e+00 -1.567320401443226672e+02
2.385836385836386242e+00 -1.563352067222142523e+02
2.390720390720391109e+00 -1.561180006504041842e+02
2.395604395604395975e+00 -1.560120774992104771e+02
2.400488400488400842e+00 -1.559853117526047015e+02
2.405372405372405709e+00 -1.559931901640822787e+02
2.410256410256410575e+00 -1.559596637789372551e+02
2.415140415140415442e+00 -1.559528754825612680e+02
2.420024420024420309e+00 -1.559679061454826012e+02
2.424908424908425175e+00 -1.559450206850290783e+02
2.429792429792430042e+00 -1.559711324462410289e+02
2.434676434676434909e+00 -1.560361975883663490e+02
2.439560439560439775e+00 -1.560583996056276987e+02
2.444444444444444642e+00 -1.560623709068518110e+02
2.449328449328449508e+00 -1.560472182557622887e+02
2.454212454212454375e+00 -1.560694682745584601e+02
2.459096459096459242e+00 -1.558585934344337716e+02
2.463980463980464108e+00 -1.557555366149210272e+02
2.468864468864468975e+00 -1.558967516922723746e+02
2.473748473748473842e+00 -1.558557073056654758e+02
2.478632478632478708e+00 -1.558542511166738223e+02
2.483516483516483575e+00 -1.557630944001238618e+02
2.488400488400488442e+00 -1.558420225347069845e+02
2.493284493284493308e+00 -1.563533728258824738e+02
2.498168498168498175e+00 -1.567482770282006470e+02
2.503052503052503042e+00 -1.566996884495564473e+02
2.507936507936507908e+00 -1.568204627908507121e+02
2.512820512820512775e+00 -1.571553811318194960e+02
2.517704517704517642e+00 -1.571914081792734805e+02
2.522588522588522508e+00 -1.569343084802997055e+02
2.527472527472527375e+00 -1.566772878396839701e+02
2.532356532356532242e+00 -1.566157325897287365e+02
2.537240537240537108e+00 -1.565731568383585852e+02
2.542124542124541975e+00 -1.564855283488728901e+02
2.547008547008546842e+00 -1.565256992815013746e+02
2.551892551892551708e+00 -1.566192888697299850e+02
2.556776556776556575e+00 -1.565940320962724570e+02
2.561660561660561441e+00 -1.565572363115388157e+02
2.566544566544566308e+00 -1.564584499370205322e+02
2.571428571428571175e+00 -1.562824326530645465e+02
2.576312576312576041e+00 -1.563363528292407807e+02
2.581196581196580908e+00 -1.565099507633711085e+02
2.586080586080585775e+00 -1.563504926560016202e+02
2.590964590964590641e+00 -1.564049362948923658e+02
2.595848595848595508e+00 -1.565509836186971881e+02
2.600732600732600375e+00 -1.566823269226023569e+02
2.605616605616605241e+00 -1.571181441013108042e+02
2.610500610500610108e+00 -1.573961776045230181e+02
2.615384615384614975e+00 -1.574945113492020141e+02
2.620268620268619841e+00 -1.574196885789950215e+02
2.625152625152624708e+00 -1.573115752448149181e+02
2.630036630036629575e+00 -1.571907460564507915e+02
2.634920634920634441e+00 -1.570947780870377812e+02
2.639804639804639308e+00 -1.571025767312199264e+02
2.644688644688644175e+00 -1.571513968334618880e+02
2.649572649572649041e+00 -1.571975546833836574e+02
2.654456654456653908e+00 -1.572196176989903051e+02
2.659340659340658775e+00 -1.571543123011071543e+02
2.664224664224663641e+00 -1.570427336410461976e+02
2.669108669108668508e+00 -1.569328411115082815e+02
2.673992673992673375e+00 -1.568747549379744726e+02
2.678876678876678241e+00 -1.571488911747076429e+02
2.683760683760683108e+00 -1.573274304639719503e+02
2.688644688644687974e+00 -1.572103573872770141e+02
2.693528693528692841e+00 -1.572965648702862325e+02
2.698412698412697708e+00 -1.572398101274634996e+02
2.703296703296702574e+00 -1.572617239219595433e+02
2.708180708180707441e+00 -1.574201772800022923e+02
2.713064713064712308e+00 -1.572466669660413743e+02
2.717948717948717174e+00 -1.569070722422869153e+02
2.722832722832722041e+00 -1.568441994709918959e+02
2.727716727716726908e+00 -1.568818087653072553e+02
2.732600732600731774e+00 -1.566523566228575248e+02
2.737484737484736641e+00 -1.567232047313277121e+02
2.742368742368741508e+00 -1.568132627103350387e+02
2.747252747252746374e+00 -1.570075253402754640e+02
2.752136752136751241e+00 -1.569489130262994934e+02
2.757020757020757884e+00 -1.565485282634332975e+02
2.761904761904762751e+00 -1.565541899772680949e+02
2.766788766788767617e+00 -1.565090096378513635e+02
2.771672771672772484e+00 -1.562103009991162139e+02
2.776556776556777351e+00 -1.560357513318752467e+02
2.781440781440782217e+00 -1.560991695896181000e+02
2.786324786324787084e+00 -1.562406703957145737e+02
2.791208791208791951e+00 -1.564264547373892071e+02
2.796092796092796817e+00 -1.564304143180979167e+02
2.800976800976801684e+00 -1.563340241477733912e+02
2.805860805860806551e+00 -1.564544065542838496e+02
2.810744810744811417e+00 -1.565083939972525968e+02
2.815628815628816284e+00 -1.564364066429908746e+02
2.820512820512821150e+00 -1.563750719114910908e+02
2.825396825396826017e+00 -1.562843921458136549e+02
2.830280830280830884e+00 -1.562777481981360665e+02
2.835164835164835750e+00 -1.562780938798742341e+02
2.840048840048840617e+00 -1.563589200998439139e+02
2.844932844932845484e+00 -1.564358374175653807e+02
2.849816849816850350e+00 -1.565608929567537473e+02
2.854700854700855217e+00 -1.566776870531261636e+02
2.859584859584860084e+00 -1.566620112137857461e+02
2.864468864468864950e+00 -1.566838891469801069e+02
2.869352869352869817e+00 -1.567028776846154585e+02
2.874236874236874684e+00 -1.566803145304822067e+02
2.879120879120879550e+00 -1.567009469113901048e+02
2.884004884004884417e+00 -1.568167107967902609e+02
2.888888888888889284e+00 -1.569105887011570530e+02
2.893772893772894150e+00 -1.569877069553369324e+02
2.898656898656899017e+00 -1.569501956295523257e+02
2.903540903540903884e+00 -1.569249461430226518e+02
2.908424908424908750e+00 -1.568597633921387455e+02
2.913308913308913617e+00 -1.566277697854526423e+02
2.918192918192918484e+00 -1.565337487631953195e+02
2.923076923076923350e+00 -1.565083757410538681e+02
2.927960927960928217e+00 -1.565026606001557354e+02
2.932844932844933084e+00 -1.565295682276349112e+02
2.937728937728937950e+00 -1.566021989449656076e+02
2.942612942612942817e+00 -1.565584292744870538e+02
2.947496947496947683e+00 -1.564280514441883554e+02
2.952380952380952550e+00 -1.564888993884705144e+02
2.957264957264957417e+00 -1.562760621890145671e+02
2.962148962148962283e+00 -1.563801037362721900e+02
2.967032967032967150e+00 -1.563638637290987958e+02
2.971916971916972017e+00 -1.564085968456004707e+02
2.976800976800976883e+00 -1.568082975037585243e+02
2.981684981684981750e+00 -1.567549397709722712e+02
2.986568986568986617e+00 -1.566549750720363079e+02
2.991452991452991483e+00 -1.568579293127543792e+02
2.996336996336996350e+00 -1.570913706338438089e+02
3.001221001221001217e+00 -1.569304943135142878e+02
3.006105006105006083e+00 -1.568349743068619944e+02
3.010989010989010950e+00 -1.567620113687593744e+02
3.015873015873015817e+00 -1.567930158900644528e+02
3.020757020757020683e+00 -1.569141325124425919e+02
3.025641025641025550e+00 -1.569882455987336130e+02
3.030525030525030417e+00 -1.570878642611397993e+02
3.035409035409035283e+00 -1.571901670072358570e+02
3.040293040293040150e+00 -1.571685128457198459e+02
3.045177045177045017e+00 -1.571956579469953397e+02
3.050061050061049883e+00 -1.571519336809503784e+02
3.054945054945054750e+00 -1.571279592344901630e+02
3.059829059829059617e+00 -1.571051701295367025e+02
3.064713064713064483e+00 -1.571309151588340569e+02
3.069597069597069350e+00 -1.570727984399740080e+02
3.074481074481074216e+00 -1.568287558698463897e+02
3.079365079365079083e+00 -1.566790118058500241e+02
3.084249084249083950e+00 -1.565319338817233756e+02
3.089133089133088816e+00 -1.564702826869516059e+02
3.094017094017093683e+00 -1.564883477973135939e+02
3.098901098901098550e+00 -1.565092118125562308e+02
3.103785103785103416e+00 -1.564814501813867764e+02
3.108669108669108283e+00 -1.564480840607886023e+02
3.113553113553113150e+00 -1.564041230115842893e+02
3.118437118437118016e+00 -1.563868064423416513e+02
3.123321123321122883e+00 -1.563772449643014397e+02
3.128205128205127750e+00 -1.564133041513494220e+02
3.133089133089132616e+00 -1.566015543019544793e+02
3.137973137973137483e+00 -1.567499691151489287e+02
3.142857142857142350e+00 -1.568578285457377604e+02
3.147741147741147216e+00 -1.568585529372726057e+02
3.152625152625152083e+00 -1.569701940068561328e+02
3.157509157509156950e+00 -1.571014197487911019e+02
3.162393162393161816e+00 -1.571767336897302982e+02
3.167277167277166683e+00 -1.574316947268005435e+02
3.172161172161171550e+00 -1.575671481096399873e+02
3.177045177045176416e+00 -1.577758299451081712e+02
3.181929181929181283e+00 -1.578159205875807061e+02
3.186813186813186149e+00 -1.578134985678873363e+02
3.191697191697191016e+00 -1.576924095787154840e+02
3.196581196581195883e+00 -1.576309761614173226e+02
3.201465201465200749e+00 -1.578080875309313740e+02
3.206349206349205616e+00 -1.578695805880679472e+02
3.211233211233210483e+00 -1.577739245053498678e+02
3.216117216117215349e+00 -1.577467228194091717e+02
3.221001221001220216e+00 -1.578868378204660132e+02
3.225885225885225083e+00 -1.578139877323036444e+02
3.230769230769229949e+00 -1.577540876970005570e+02
3.235653235653234816e+00 -1.577214732545106699e+02
3.240537240537239683e+00 -1.577267219994518257e+02
3.245421245421244549e+00 -1.575578762444337713e+02
3.250305250305249416e+00 -1.573030691998903308e+02
3.255189255189256059e+00 -1.572794454996094942e+02
3.260073260073260926e+00 -1.573206735480328859e+02
3.264957264957265792e+00 -1.573432050129003983e+02
3.269841269841270659e+00 -1.573834795262949342e+02
3.274725274725275526e+00 -1.574523834487269767e+02
3.279609279609280392e+00 -1.572938631582595690e+02
3.284493284493285259e+00 -1.569497532932063280e+02
3.289377289377290126e+00 -1.569191212763755061e+02
3.294261294261294992e+00 -1.570889602332433128e+02
3.299145299145299859e+00 -1.571932488817537035e+02
3.304029304029304726e+00 -1.572944966332005379e+02
3.308913308913309592e+00 -1.572112697346369998e+02
3.313797313797314459e+00 -1.570430268026781846e+02
3.318681318681319325e+00 -1.569085287802391520e+02
3.323565323565324192e+00 -1.568555551392672669e+02
3.328449328449329059e+00 -1.569057724096351194e+02
3.333333333333333925e+00 -1.569920067751074555e+02
3.338217338217338792e+00 -1.570752422537201767e+02
3.343101343101343659e+00 -1.570814448842917841e+02
3.347985347985348525e+00 -1.570693560283479258e+02
3.352869352869353392e+00 -1.567982488425809890e+02
3.357753357753358259e+00 -1.563812811763012007e+02
3.362637362637363125e+00 -1.561737894686076515e+02
3.367521367521367992e+00 -1.561307343087734978e+02
3.372405372405372859e+00 -1.560755589213299572e+02
3.377289377289377725e+00 -1.560895008331025338e+02
3.382173382173382592e+00 -1.560197896950353140e+02
3.387057387057387459e+00 -1.557045573121351083e+02
3.391941391941392325e+00 -1.556583022812422428e+02
3.396825396825397192e+00 -1.556837640727894438e+02
3.401709401709402059e+00 -1.555524640477763683e+02
3.406593406593406925e+00 -1.555738305967905717e+02
3.411477411477411792e+00 -1.556499784842758629e+02
3.416361416361416659e+00 -1.556278177272489529e+02
3.421245421245421525e+00 -1.554821321196479005e+02
3.426129426129426392e+00 -1.554411159805862326e+02
3.431013431013431259e+00 -1.555372520420924047e+02
3.435897435897436125e+00 -1.554649876010666389e+02
3.440781440781440992e+00 -1.554119983635419828e+02
3.445665445665445858e+00 -1.554510893965838818e+02
3.450549450549450725e+00 -1.554604127650979706e+02
3.455433455433455592e+00 -1.554526781882726141e+02
3.460317460317460458e+00 -1.553686606325397008e+02
3.465201465201465325e+00 -1.552594012653722757e+02
3.470085470085470192e+00 -1.552222200076633953e+02
3.474969474969475058e+00 -1.552178037041093148e+02
3.479853479853479925e+00 -1.552054176910274919e+02
3.484737484737484792e+00 -1.551638503688608637e+02
3.489621489621489658e+00 -1.550709713837226218e+02
3.494505494505494525e+00 -1.548269278535587432e+02
3.499389499389499392e+00 -1.548349787744245134e+02
3.504273504273504258e+00 -1.550421752348312339e+02
3.509157509157509125e+00 -1.551187532598576695e+02
3.514041514041513992e+00 -1.551451738634595472e+02
3.518925518925518858e+00 -1.551403811093273646e+02
3.523809523809523725e+00 -1.551880503346428668e+02
3.528693528693528592e+00 -1.552321680472671517e+02
3.533577533577533458e+00 -1.552758526204875977e+02
3.538461538461538325e+00 -1.553786885247135388e+02
3.543345543345543192e+00 -1.554103563037795652e+02
3.548229548229548058e+00 -1.553312610688389270e+02
3.553113553113552925e+00 -1.553030448222865516e+02
3.557997557997557792e+00 -1.552895955947029449e+02
3.562881562881562658e+00 -1.552355222512143200e+02
3.567765567765567525e+00 -1.552987708122789172e+02
3.572649572649572391e+00 -1.555180709767442409e+02
3.577533577533577258e+00 -1.558459675195832119e+02
3.582417582417582125e+00 -1.560574986469840155e+02
3.587301587301586991e+00 -1.560807288204753434e+02
3.592185592185591858e+00 -1.560928400216929788e+02
3.597069597069596725e+00 -1.561700175485032389e+02
3.601953601953601591e+00 -1.563027732988286687e+02
3.606837606837606458e+00 -1.566316943955873739e+02
3.611721611721611325e+00 -1.568250954716132242e+02
3.616605616605616191e+00 -1.568149595163779395e+02
3.621489621489621058e+00 -1.569539509454311599e+02
3.626373626373625925e+00 -1.568541424692019461e+02
3.631257631257630791e+00 -1.565766082705938516e+02
3.636141636141635658e+00 -1.564207001086504647e+02
3.641025641025640525e+00 -1.564613254710831711e+02
3.645909645909645391e+00 -1.565095817050391531e+02
3.650793650793650258e+00 -1.564096211434083443e+02
3.655677655677655125e+00 -1.563694576137347099e+02
3.660561660561659991e+00 -1.564808642434945227e+02
3.665445665445664858e+00 -1.565732118415080265e+02
3.670329670329669725e+00 -1.566560715667810939e+02
3.675213675213674591e+00 -1.566404193696597531e+02
3.680097680097679458e+00 -1.567070053653531829e+02
3.684981684981684324e+00 -1.567608655693891535e+02
3.689865689865689191e+00 -1.567361735017510398e+02
3.694749694749694058e+00 -1.566776252013533224e+02
3.699633699633698924e+00 -1.567043810534846102e+02
3.704517704517703791e+00 -1.564835971934971894e+02
3.709401709401708658e+00 -1.564316675179832430e+02
3.714285714285713524e+00 -1.567806104842632635e+02
3.719169719169718391e+00 -1.565878838495991374e+02
3.724053724053723258e+00 -1.561626395221305756e+02
3.728937728937728124e+00 -1.560746556978153023e+02
3.733821733821732991e+00 -1.561040735009021887e+02
3.738705738705737858e+00 -1.561626771177946011e+02
3.743589743589742724e+00 -1.558944095710914439e+02
3.748473748473747591e+00 -1.557649459970511430e+02
3.753357753357754234e+00 -1.558311728257229731e+02
3.758241758241759101e+00 -1.555994149119714507e+02
3.763125763125763967e+00 -1.555031213913288468e+02
3.768009768009768834e+00 -1.555075014931781539e+02
3.772893772893773701e+00 -1.554884635253015972e+02
3.777777777777778567e+00 -1.554919222042295530e+02
3.782661782661783434e+00 -1.555786452206027377e+02
3.787545787545788301e+00 -1.555736160010796993e+02
3.792429792429793167e+00 -1.555594421689814624e+02
3.797313797313798034e+00 -1.554377294338675881e+02
3.802197802197802901e+00 -1.552858101134355593e+02
3.807081807081807767e+00 -1.552329915135416059e+02
3.811965811965812634e+00 -1.552542419617770975e+02
3.816849816849817500e+00 -1.552580357291940345e+02
3.821733821733822367e+00 -1.552773030265637146e+02
3.826617826617827234e+00 -1.552648058306533301e+02
3.831501831501832100e+00 -1.552651083663797067e+02
3.836385836385836967e+00 -1.553054563540502500e+02
3.841269841269841834e+00 -1.553161657768650343e+02
3.846153846153846700e+00 -1.554313859200710795e+02
3.851037851037851567e+00 -1.556678574274210405e+02
3.855921855921856434e+00 -1.558724940551203133e+02
3.860805860805861300e+00 -1.559965649407201340e+02
3.865689865689866167e+00 -1.561178307896627189e+02
3.870573870573871034e+00 -1.562765522038782819e+02
3.875457875457875900e+00 -1.564155873181182130e+02
3.880341880341880767e+00 -1.564173976684033107e+02
3.885225885225885634e+00 -1.564201121505673768e+02
3.890109890109890500e+00 -1.564452616305399317e+02
3.894993894993895367e+00 -1.565224355220078394e+02
3.899877899877900234e+00 -1.565200999615331057e+02
3.904761904761905100e+00 -1.566860633598811887e+02
3.909645909645909967e+00 -1.568929621982508706e+02
3.914529914529914834e+00 -1.567430066686071370e+02
3.919413919413919700e+00 -1.564952515432692053e+02
3.924297924297924567e+00 -1.567511670864557800e+02
3.929181929181929434e+00 -1.569340600282411629e+02
3.934065934065934300e+00 -1.569077820694354557e+02
3.938949938949939167e+00 -1.572780023906474298e+02
3.943833943833944033e+00 -1.576634150096663518e+02
3.948717948717948900e+00 -1.576285566782837577e+02
3.953601953601953767e+00 -1.575067526116947079e+02
3.958485958485958633e+00 -1.574540935292661743e+02
3.963369963369963500e+00 -1.577722973836610549e+02
3.968253968253968367e+00 -1.578368405718356655e+02
3.973137973137973233e+00 -1.576686856001672368e+02
3.978021978021978100e+00 -1.579357757053120395e+02
3.982905982905982967e+00 -1.580787118669643689e+02
3.987789987789987833e+00 -1.581920574463766513e+02
3.992673992673992700e+00 -1.582403272584610647e+02
3.997557997557997567e+00 -1.582085154763178139e+02
4.002442002442002433e+00 -1.582368885284719511e+02
4.007326007326007300e+00 -1.582238231514608060e+02
4.012210012210012167e+00 -1.579258927816628102e+02
4.017094017094017033e+00 -1.579605262238864043e+02
4.021978021978021900e+00 -1.582308898697615973e+02
4.026862026862026767e+00 -1.582434770852165116e+02
4.031746031746031633e+00 -1.582495013365040109e+02
4.036630036630036500e+00 -1.582459446400954732e+02
4.041514041514041367e+00 -1.582656834109591273e+02
4.046398046398046233e+00 -1.583251518027490192e+02
4.051282051282051100e+00 -1.583365161409014945e+02
4.056166056166055967e+00 -1.583415275515268377e+02
4.061050061050060833e+00 -1.583767158701901394e+02
4.065934065934065700e+00 -1.583142294151861904e+02
4.070818070818070566e+00 -1.582839014683140135e+02
4.075702075702075433e+00 -1.583130622412075468e+02
4.080586080586080300e+00 -1.583210362764175443e+02
4.085470085470085166e+00 -1.582887526533526170e+02
4.090354090354090033e+00 -1.582429120249233563e+02
4.095238095238094900e+00 -1.578827301843136013e+02
4.100122100122099766e+00 -1.574775082654922187e+02
4.105006105006104633e+00 -1.574518488727277941e+02
4.109890109890109500e+00 -1.574118849566307858e+02
4.114774114774114366e+00 -1.574029557400191379e+02
4.119658119658119233e+00 -1.574144221824697070e+02
4.124542124542124100e+00 -1.574708780745352783e+02
4.129426129426128966e+00 -1.575760031373479251e+02
4.134310134310133833e+00 -1.578414212779250363e+02
4.139194139194138700e+00 -1.579912862005192267e+02
4.144078144078143566e+00 -1.578053709461184724e+02
4.148962148962148433e+00 -1.577024760014566311e+02
4.153846153846153300e+00 -1.577390493729378136e+02
4.158730158730158166e+00 -1.576255460711504099e+02
4.163614163614163033e+00 -1.577638811483949155e+02
4.168498168498167900e+00 -1.577626042084802975e+02
4.173382173382172766e+00 -1.578281934235625670e+02
4.178266178266177633e+00 -1.577755710173934460e+02
4.183150183150182500e+00 -1.575763422692644724e+02
4.188034188034187366e+00 -1.575207901115077220e+02
4.192918192918192233e+00 -1.575512999503539220e+02
4.197802197802197099e+00 -1.576111450014780075e+02
4.202686202686201966e+00 -1.575269683249987906e+02
4.207570207570206833e+00 -1.575434868074489998e+02
4.212454212454211699e+00 -1.574384668674825605e+02
4.217338217338216566e+00 -1.574374363156779566e+02
4.222222222222221433e+00 -1.574213611704942082e+02
4.227106227106226299e+00 -1.575029410353081971e+02
4.231990231990231166e+00 -1.577899483097041298e+02
4.236874236874236033e+00 -1.578419550941862042e+02
4.241758241758240899e+00 -1.575094796264628769e+02
4.246642246642245766e+00 -1.575587333677347601e+02
4.251526251526250633e+00 -1.575160424962583363e+02
4.256410256410257276e+00 -1.574490671767793231e+02
4.261294261294262142e+00 -1.574151293992277942e+02
4.266178266178267009e+00 -1.573320681619272250e+02
4.271062271062271876e+00 -1.572657422524521280e+02
4.275946275946276742e+00 -1.572706921396195980e+02
4.280830280830281609e+00 -1.570827251660520290e+02
4.285714285714286476e+00 -1.568671195277191259e+02
4.290598290598291342e+00 -1.569006476286794225e+02
4.295482295482296209e+00 -1.568149681566854383e+02
4.300366300366301076e+00 -1.565735784263758035e+02
4.305250305250305942e+00 -1.562811393264000515e+02
4.310134310134310809e+00 -1.561985088005669411e+02
4.315018315018315676e+00 -1.564364527671272924e+02
4.319902319902320542e+00 -1.567470854534781495e+02
4.324786324786325409e+00 -1.566899482035029223e+02
4.329670329670330275e+00 -1.566375001197088181e+02
4.334554334554335142e+00 -1.565661248274542459e+02
4.339438339438340009e+00 -1.565465545992676084e+02
4.344322344322344875e+00 -1.565331094344166445e+02
4.349206349206349742e+00 -1.565194201138230596e+02
4.354090354090354609e+00 -1.563141884765491625e+02
4.358974358974359475e+00 -1.563695549649564498e+02
4.363858363858364342e+00 -1.565323754169433528e+02
4.368742368742369209e+00 -1.563625528766203274e+02
4.373626373626374075e+00 -1.562248842102527533e+02
4.378510378510378942e+00 -1.562846999979142311e+02
4.383394383394383809e+00 -1.563122777685532014e+02
4.388278388278388675e+00 -1.564306488180195629e+02
4.393162393162393542e+00 -1.563299483549529896e+02
4.398046398046398409e+00 -1.562088393056477003e+02
4.402930402930403275e+00 -1.562279780765719011e+02
4.407814407814408142e+00 -1.562457095148151325e+02
4.412698412698413009e+00 -1.563149910285136173e+02
4.417582417582417875e+00 -1.563325597225518493e+02
4.422466422466422742e+00 -1.563863730823361777e+02
4.427350427350427609e+00 -1.564093438467271255e+02
4.432234432234432475e+00 -1.564591373581916400e+02
4.437118437118437342e+00 -1.562348176335902110e+02
4.442002442002442208e+00 -1.560089496369251663e+02
4.446886446886447075e+00 -1.559131171484931997e+02
4.451770451770451942e+00 -1.558552872848435413e+02
4.456654456654456808e+00 -1.558289737053542581e+02
4.461538461538461675e+00 -1.559763829953787422e+02
4.466422466422466542e+00 -1.559637401895341213e+02
4.471306471306471408e+00 -1.560128275967212517e+02
4.476190476190476275e+00 -1.560482050677715051e+02
4.481074481074481142e+00 -1.560685160353986589e+02
4.485958485958486008e+00 -1.559750889182825233e+02
4.490842490842490875e+00 -1.558291715055391933e+02
4.495726495726495742e+00 -1.558072712486232945e+02
4.500610500610500608e+00 -1.558575794718717873e+02
4.505494505494505475e+00 -1.560527113558040639e+02
4.510378510378510342e+00 -1.560268121151380853e+02
4.515262515262515208e+00 -1.559566998451714426e+02
4.520146520146520075e+00 -1.559969847106489169e+02
4.525030525030524942e+00 -1.560671775897958184e+02
4.529914529914529808e+00 -1.561176244494768355e+02
4.534798534798534675e+00 -1.561157572502734752e+02
4.539682539682539542e+00 -1.561316853982912960e+02
4.544566544566544408e+00 -1.561104979542990350e+02
4.549450549450549275e+00 -1.561261107743873993e+02
4.554334554334554142e+00 -1.561383284817489425e+02
4.559218559218559008e+00 -1.561492695465720431e+02
4.564102564102563875e+00 -1.561133440177464422e+02
4.568986568986568741e+00 -1.560078339754712715e+02
4.573870573870573608e+00 -1.561841663248758891e+02
4.578754578754578475e+00 -1.562789266358788893e+02
4.583638583638583341e+00 -1.562875496990029660e+02
4.588522588522588208e+00 -1.565190465554713910e+02
4.593406593406593075e+00 -1.566694727766558799e+02
4.598290598290597941e+00 -1.566920467745708834e+02
4.603174603174602808e+00 -1.565988635129542956e+02
4.608058608058607675e+00 -1.565768743072387963e+02
4.612942612942612541e+00 -1.566836367768659670e+02
4.617826617826617408e+00 -1.568595807343187687e+02
4.622710622710622275e+00 -1.570456926943116969e+02
4.627594627594627141e+00 -1.571330906774829259e+02
4.632478632478632008e+00 -1.569715079308655845e+02
4.637362637362636875e+00 -1.567250339725555079e+02
4.642246642246641741e+00 -1.566644221522533940e+02
4.647130647130646608e+00 -1.566257210321341518e+02
4.652014652014651475e+00 -1.567199943705227554e+02
4.656898656898656341e+00 -1.568737879808382729e+02
4.661782661782661208e+00 -1.570646335192689094e+02
4.666666666666666075e+00 -1.571506161275239037e+02
4.671550671550670941e+00 -1.572479020119539257e+02
4.676434676434675808e+00 -1.574096955372688740e+02
4.681318681318680675e+00 -1.575323306179145391e+02
4.686202686202685541e+00 -1.575857641197945895e+02
4.691086691086690408e+00 -1.574048372921457144e+02
4.695970695970695274e+00 -1.569520938529787486e+02
4.700854700854700141e+00 -1.566874004975211392e+02
4.705738705738705008e+00 -1.568720340228360612e+02
4.710622710622709874e+00 -1.570997653922821655e+02
4.715506715506714741e+00 -1.570906741016509329e+02
4.720390720390719608e+00 -1.570905642241419287e+02
4.725274725274724474e+00 -1.571196599124627937e+02
4.730158730158729341e+00 -1.571085220524902297e+02
4.735042735042734208e+00 -1.571102649475855060e+02
4.739926739926739074e+00 -1.571733452235406787e+02
4.744810744810743941e+00 -1.574521740271342480e+02
4.749694749694748808e+00 -1.575085494412936953e+02
4.754578754578755451e+00 -1.575113798323941978e+02
4.759462759462760317e+00 -1.574668994399087012e+02
4.764346764346765184e+00 -1.575279235684912180e+02
4.769230769230770051e+00 -1.574890987511740263e+02
4.774114774114774917e+00 -1.574084677071611509e+02
4.778998778998779784e+00 -1.573841746173580418e+02
4.783882783882784651e+00 -1.574531060907932556e+02
4.788766788766789517e+00 -1.576059336548661634e+02
4.793650793650794384e+00 -1.575651206427953639e+02
4.798534798534799251e+00 -1.572574535549055099e+02
4.803418803418804117e+00 -1.568351241665629914e+02
4.808302808302808984e+00 -1.566630258839389853e+02
4.813186813186813851e+00 -1.566453404011772363e+02
4.818070818070818717e+00 -1.566544311668713192e+02
4.822954822954823584e+00 -1.567399385447461952e+02
4.827838827838828450e+00 -1.567445375067952682e+02
4.832722832722833317e+00 -1.567695496049121857e+02
4.837606837606838184e+00 -1.567328124756356260e+02
4.842490842490843050e+00 -1.566663925349360795e+02
4.847374847374847917e+00 -1.567983115677112664e+02
4.852258852258852784e+00 -1.569996182204169770e+02
4.857142857142857650e+00 -1.572715661354591248e+02
4.862026862026862517e+00 -1.572727926229920286e+02
4.866910866910867384e+00 -1.571667559021680631e+02
4.871794871794872250e+00 -1.571067531899016956e+02
4.876678876678877117e+00 -1.572073462430921325e+02
4.881562881562881984e+00 -1.572945296192620788e+02
4.886446886446886850e+00 -1.573248628198599022e+02
4.891330891330891717e+00 -1.573301986843088116e+02
4.896214896214896584e+00 -1.572461299498575897e+02
4.901098901098901450e+00 -1.571444268033359606e+02
4.905982905982906317e+00 -1.571095847337118414e+02
4.910866910866911184e+00 -1.572050805429188927e+02
4.915750915750916050e+00 -1.575473503251546958e+02
4.920634920634920917e+00 -1.577939646281819535e+02
4.925518925518925784e+00 -1.577999063524471239e+02
4.930402930402930650e+00 -1.577689578177961778e+02
4.935286935286935517e+00 -1.577682282935742535e+02
4.940170940170940383e+00 -1.576999660756500532e+02
4.945054945054945250e+00 -1.575792783910455057e+02
4.949938949938950117e+00 -1.576581134342604287e+02
4.954822954822954983e+00 -1.577814564116133909e+02
4.959706959706959850e+00 -1.578478445739872598e+02
4.964590964590964717e+00 -1.578149672390702847e+02
4.969474969474969583e+00 -1.578006652466985429e+02
4.974358974358974450e+00 -1.577408557976405632e+02
4.979242979242979317e+00 -1.574909284773324885e+02
4.984126984126984183e+00 -1.572465586305020793e+02
4.989010989010989050e+00 -1.572574571303038624e+02
4.993894993894993917e+00 -1.574083695471151430e+02
4.998778998778998783e+00 -1.574791403713745126e+02
5.003663003663003650e+00 -1.574669880418718719e+02
5.008547008547008517e+00 -1.574632722888078149e+02
5.013431013431013383e+00 -1.575015037758349195e+02
5.018315018315018250e+00 -1.577156184248943589e+02
5.023199023199023117e+00 -1.582469376054108920e+02
5.028083028083027983e+00 -1.585417653803975782e+02
5.032967032967032850e+00 -1.585656726908333667e+02
5.037851037851037717e+00 -1.585057369723925831e+02
5.042735042735042583e+00 -1.584441989071039529e+02
5.047619047619047450e+00 -1.584584947067786800e+02
5.052503052503052317e+00 -1.583981606360088108e+02
5.057387057387057183e+00 -1.584837895534456322e+02
5.062271062271062050e+00 -1.584453976156863746e+02
5.067155067155066916e+00 -1.583529262025516289e+02
5.072039072039071783e+00 -1.583565698562390764e+02
5.076923076923076650e+00 -1.583699753159466468e+02
5.081807081807081516e+00 -1.585417542580858310e+02
5.086691086691086383e+00 -1.587410513823770088e+02
5.091575091575091250e+00 -1.587526348313475921e+02
5.096459096459096116e+00 -1.587050224631005619e+02
5.101343101343100983e+00 -1.587302444413174101e+02
5.106227106227105850e+00 -1.586277653512745474e+02
5.111111111111110716e+00 -1.584090935776324613e+02
5.115995115995115583e+00 -1.584048523072813737e+02
5.120879120879120450e+00 -1.585237089299061495e+02
5.125763125763125316e+00 -1.585546582261799244e+02
5.130647130647130183e+00 -1.585146692607294767e+02
5.135531135531135050e+00 -1.585242404635904734e+02
5.140415140415139916e+00 -1.585172978826224721e+02
5.145299145299144783e+00 -1.585145169352878440e+02
5.150183150183149650e+00 -1.585209620445293695e+02
5.155067155067154516e+00 -1.585348024479919218e+02
5.159951159951159383e+00 -1.587819846341632228e+02
5.164835164835164250e+00 -1.588837586155583494e+02
5.169719169719169116e+00 -1.587189839433434031e+02
5.174603174603173983e+00 -1.586802001751024420e+02
5.179487179487178850e+00 -1.587231247041594884e+02
5.184371184371183716e+00 -1.587150919885619658e+02
5.189255189255188583e+00 -1.587158263829500129e+02
5.194139194139193449e+00 -1.587835433423257712e+02
5.199023199023198316e+00 -1.590118649157855089e+02
5.203907203907203183e+00 -1.590297991639847055e+02
5.208791208791208049e+00 -1.588271438899421355e+02
5.213675213675212916e+00 -1.587741896688705765e+02
5.218559218559217783e+00 -1.587882545456858168e+02
5.223443223443222649e+00 -1.588046062450159184e+02
5.228327228327227516e+00 -1.587520782138702486e+02
5.233211233211232383e+00 -1.587928756981941660e+02
5.238095238095237249e+00 -1.589248639188637071e+02
5.242979242979242116e+00 -1.589180207229240409e+02
5.247863247863246983e+00 -1.589206327442748830e+02
5.252747252747251849e+00 -1.589329008484016583e+02
5.257631257631258492e+00 -1.590019399045725095e+02
5.262515262515263359e+00 -1.590407801968163994e+02
5.267399267399268226e+00 -1.589517892198256845e+02
5.272283272283273092e+00 -1.588529053815671261e+02
5.277167277167277959e+00 -1.587788767227404776e+02
5.282051282051282826e+00 -1.588730781204927496e+02
5.286935286935287692e+00 -1.589458572699080605e+02
5.291819291819292559e+00 -1.589443106704629258e+02
5.296703296703297426e+00 -1.589183139080561773e+02
5.301587301587302292e+00 -1.587631301731274220e+02
5.306471306471307159e+00 -1.587022695544125099e+02
5.311355311355312026e+00 -1.586072117504738515e+02
5.316239316239316892e+00 -1.583607895269984738e+02
5.321123321123321759e+00 -1.582685294504435944e+02
5.326007326007326625e+00 -1.583769646559196076e+02
5.330891330891331492e+00 -1.586040415583816525e+02
5.335775335775336359e+00 -1.587123532120209006e+02
5.340659340659341225e+00 -1.587322261445519018e+02
5.345543345543346092e+00 -1.586636480774805023e+02
5.350427350427350959e+00 -1.587629576000977920e+02
5.355311355311355825e+00 -1.588297571343622678e+02
5.360195360195360692e+00 -1.585483684211766615e+02
5.365079365079365559e+00 -1.584388281503898952e+02
5.369963369963370425e+00 -1.584791775674855501e+02
5.374847374847375292e+00 -1.584899081673790420e+02
5.379731379731380159e+00 -1.584690107011523992e+02
5.384615384615385025e+00 -1.584658076171900234e+02
5.389499389499389892e+00 -1.585334349449142337e+02
5.394383394383394759e+00 -1.586837514473327815e+02
5.399267399267399625e+00 -1.585264019066653134e+02
5.404151404151404492e+00 -1.582954566305085962e+02
5.409035409035409359e+00 -1.583247560459080603e+02
5.413919413919414225e+00 -1.583247599274558013e+02
5.418803418803419092e+00 -1.584644096070344403e+02
5.423687423687423959e+00 -1.587089377333239213e+02
5.428571428571428825e+00 -1.587864478897319316e+02
5.433455433455433692e+00 -1.587088424440581207e+02
5.438339438339438559e+00 -1.585048909784347302e+02
5.443223443223443425e+00 -1.584433200342932651e+02
5.448107448107448292e+00 -1.585105750741363408e+02
5.452991452991453158e+00 -1.584485440194133616e+02
5.457875457875458025e+00 -1.584090321740880256e+02
5.462759462759462892e+00 -1.584441252256859229e+02
5.467643467643467758e+00 -1.584450106784044294e+02
5.472527472527472625e+00 -1.584112752275771072e+02
5.477411477411477492e+00 -1.583326137864668794e+02
5.482295482295482358e+00 -1.583201043337126350e+02
5.487179487179487225e+00 -1.583371439372105840e+02
5.492063492063492092e+00 -1.584665890713838792e+02
5.496947496947496958e+00 -1.585944265362496424e+02
5.501831501831501825e+00 -1.586339316338691390e+02
5.506715506715506692e+00 -1.586721912343159318e+02
5.511599511599511558e+00 -1.585623146189643649e+02
5.516483516483516425e+00 -1.585392715689635850e+02
5.521367521367521292e+00 -1.587007103832890493e+02
5.526251526251526158e+00 -1.586613563803080922e+02
5.531135531135531025e+00 -1.585875660544436982e+02
5.536019536019535892e+00 -1.587795883523758675e+02
5.540903540903540758e+00 -1.588726741218925440e+02
5.545787545787545625e+00 -1.588282535443038341e+02
5.550671550671550492e+00 -1.587206852766872203e+02
5.555555555555555358e+00 -1.586432133921255740e+02
5.560439560439560225e+00 -1.584614660186817616e+02
5.565323565323565091e+00 -1.583971296289861357e+02
5.570207570207569958e+00 -1.584244844905207117e+02
5.575091575091574825e+00 -1.585626858133132657e+02
5.579975579975579691e+00 -1.589434027639588294e+02
5.584859584859584558e+00 -1.589402528736679585e+02
5.589743589743589425e+00 -1.585230888972818093e+02
5.594627594627594291e+00 -1.580362135939235770e+02
5.599511599511599158e+00 -1.577935297203882499e+02
5.604395604395604025e+00 -1.576514426425810598e+02
5.609279609279608891e+00 -1.575842767966223334e+02
5.614163614163613758e+00 -1.575262817618454960e+02
5.619047619047618625e+00 -1.574305226551174428e+02
5.623931623931623491e+00 -1.574534587162068817e+02
5.628815628815628358e+00 -1.574585628268726509e+02
5.633699633699633225e+00 -1.574688566512786281e+02
5.638583638583638091e+00 -1.574799198690904518e+02
5.643467643467642958e+00 -1.575873867427198434e+02
5.648351648351647825e+00 -1.577624683500827700e+02
5.653235653235652691e+00 -1.578793284201528877e+02
5.658119658119657558e+00 -1.580412920695504795e+02
5.663003663003662425e+00 -1.580340617605890259e+02
5.667887667887667291e+00 -1.579581011012488716e+02
5.672771672771672158e+00 -1.579906120871965527e+02
5.677655677655677025e+00 -1.579121593095442506e+02
5.682539682539681891e+00 -1.577856551983032034e+02
5.687423687423686758e+00 -1.577404899961445608e+02
5.692307692307691624e+00 -1.576412857850284013e+02
5.697191697191696491e+00 -1.575724997477683189e+02
5.702075702075701358e+00 -1.575868092462532957e+02
5.706959706959706224e+00 -1.576421336677647105e+02
5.711843711843711091e+00 -1.576751215558163892e+02
5.716727716727715958e+00 -1.576579166478677507e+02
5.721611721611720824e+00 -1.576653253681184026e+02
5.726495726495725691e+00 -1.576519528309671330e+02
5.731379731379730558e+00 -1.577120732425879908e+02
5.736263736263735424e+00 -1.576914252220559547e+02
5.741147741147740291e+00 -1.575898440363049815e+02
5.746031746031745158e+00 -1.576018136637826501e+02
5.750915750915750024e+00 -1.577847793915403258e+02
5.755799755799756667e+00 -1.579084333555341857e+02
5.760683760683761534e+00 -1.578255151961127467e+02
5.765567765567766401e+00 -1.578384046032311687e+02
5.770451770451771267e+00 -1.579176848672959466e+02
5.775335775335776134e+00 -1.579899160322227374e+02
5.780219780219781001e+00 -1.580914222526108972e+02
5.785103785103785867e+00 -1.581778533775932090e+02
5.789987789987790734e+00 -1.582124828393273788e+02
5.794871794871795601e+00 -1.581622366960923216e+02
5.799755799755800467e+00 -1.581633884958026215e+02
5.804639804639805334e+00 -1.582700367551458669e+02
5.809523809523810201e+00 -1.586218994850407000e+02
5.814407814407815067e+00 -1.591796946840211717e+02
5.819291819291819934e+00 -1.595019890180454638e+02
5.824175824175824800e+00 -1.597159034484382971e+02
5.829059829059829667e+00 -1.598374939531131531e+02
5.833943833943834534e+00 -1.599323375314233715e+02
5.838827838827839400e+00 -1.599652391641443785e+02
5.843711843711844267e+00 -1.595689090246953583e+02
5.848595848595849134e+00 -1.593958970637873733e+02
5.853479853479854000e+00 -1.594198595930060662e+02
5.858363858363858867e+00 -1.591445592015110719e+02
5.863247863247863734e+00 -1.588384736919054490e+02
5.868131868131868600e+00 -1.588210773773664073e+02
5.873015873015873467e+00 -1.587366617474082773e+02
5.877899877899878334e+00 -1.586746239221389772e+02
5.882783882783883200e+00 -1.587716946493182775e+02
5.887667887667888067e+00 -1.588295859786402389e+02
5.892551892551892934e+00 -1.588470976194550133e+02
5.897435897435897800e+00 -1.589049930553610750e+02
5.902319902319902667e+00 -1.590462661834662867e+02
5.907203907203907534e+00 -1.590896815282031582e+02
5.912087912087912400e+00 -1.592651141350822854e+02
5.916971916971917267e+00 -1.594323509994009953e+02
5.921855921855922134e+00 -1.593690417914949933e+02
5.926739926739927000e+00 -1.593735239948937874e+02
5.931623931623931867e+00 -1.593926875019431009e+02
5.936507936507936734e+00 -1.594215849754337171e+02
5.941391941391941600e+00 -1.594150870438227798e+02
5.946275946275946467e+00 -1.591563288002370200e+02
5.951159951159951333e+00 -1.590465773617744958e+02
5.956043956043956200e+00 -1.591210592387835163e+02
5.960927960927961067e+00 -1.590849031542571481e+02
5.965811965811965933e+00 -1.591323992510750998e+02
5.970695970695970800e+00 -1.591094692700224584e+02
5.975579975579975667e+00 -1.588223119357967903e+02
5.980463980463980533e+00 -1.586240757838983768e+02
5.985347985347985400e+00 -1.584715223309165140e+02
5.990231990231990267e+00 -1.583290833359300507e+02
5.995115995115995133e+00 -1.581765655624188298e+02
6.000000000000000000e+00 -1.581067187897576218e+02
6.004884004884004867e+00 -1.580884179107216596e+02
6.009768009768009733e+00 -1.580110091898627331e+02
6.014652014652014600e+00 -1.580187209309250989e+02
6.019536019536019467e+00 -1.579709608691105132e+02
6.024420024420024333e+00 -1.578946029095535550e+02
6.029304029304029200e+00 -1.578692428034773059e+02
6.034188034188034067e+00 -1.578659483027333579e+02
6.039072039072038933e+00 -1.577762840346064763e+02
6.043956043956043800e+00 -1.577447893996851462e+02
6.048840048840048667e+00 -1.578070486897950104e+02
6.053724053724053533e+00 -1.577827347083831739e+02
6.058608058608058400e+00 -1.580327400117297714e+02
6.063492063492063266e+00 -1.585440512606220693e+02
6.068376068376068133e+00 -1.586930283387053464e+02
6.073260073260073000e+00 -1.586335701678426631e+02
6.078144078144077866e+00 -1.587666835540790373e+02
6.083028083028082733e+00 -1.589651981182620375e+02
6.087912087912087600e+00 -1.589231386829939083e+02
6.092796092796092466e+00 -1.588851840352558611e+02
6.097680097680097333e+00 -1.588919229880347075e+02
6.102564102564102200e+00 -1.588939238118940409e+02
6.107448107448107066e+00 -1.588509803862493754e+02
6.112332112332111933e+00 -1.588387847587020758e+02
6.117216117216116800e+00 -1.587083356425076772e+02
6.122100122100121666e+00 -1.583495541598013290e+02
6.126984126984126533e+00 -1.582887438656648555e+02
6.131868131868131400e+00 -1.582722986913466627e+02
6.136752136752136266e+00 -1.582726205331301230e+02
6.141636141636141133e+00 -1.583312043837480303e+02
6.146520146520146000e+00 -1.582513979984802859e+02
6.151404151404150866e+00 -1.582014425597643594e+02
6.156288156288155733e+00 -1.582032760218564817e+02
6.161172161172160600e+00 -1.582434761738632574e+02
6.166056166056165466e+00 -1.584647878700172328e+02
6.170940170940170333e+00 -1.585871261077816143e+02
6.175824175824175200e+00 -1.585529270751905244e+02
6.180708180708180066e+00 -1.585238518007246853e+02
6.185592185592184933e+00 -1.583382484800615657e+02
6.190476190476189799e+00 -1.582866977669897608e+02
6.195360195360194666e+00 -1.584964865174566455e+02
6.200244200244199533e+00 -1.587524007653737499e+02
6.205128205128204399e+00 -1.589392996385982428e+02
6.210012210012209266e+00 -1.590579514653616400e+02
6.214896214896214133e+00 -1.592255209887210583e+02
6.219780219780218999e+00 -1.593717531983358526e+02
6.224664224664223866e+00 -1.594812542545173244e+02
6.229548229548228733e+00 -1.595791887692625153e+02
6.234432234432233599e+00 -1.593790382087530020e+02
6.239316239316238466e+00 -1.590401012949130006e+02
6.244200244200243333e+00 -1.590141278130427906e+02
6.249084249084248199e+00 -1.591075716494569292e+02
6.253968253968253066e+00 -1.590764021631446781e+02
6.258852258852257933e+00 -1.587875972984066948e+02
6.263736263736262799e+00 -1.585704732335461529e+02
6.268620268620267666e+00 -1.585667878831484643e+02
6.273504273504272533e+00 -1.584521509211922137e+02
6.278388278388277399e+00 -1.583536636276429590e+02
6.283272283272282266e+00 -1.583766153261637442e+02
6.288156288156287133e+00 -1.583019191723515178e+02
6.293040293040291999e+00 -1.583193706326717347e+02
6.297924297924296866e+00 -1.583767236086819992e+02
6.302808302808301733e+00 -1.584409656193814726e+02
6.307692307692306599e+00 -1.585046660547087640e+02
6.312576312576311466e+00 -1.585866576540351787e+02
6.317460317460316332e+00 -1.586598012557951733e+02
6.322344322344321199e+00 -1.586151705267049863e+02
6.327228327228326066e+00 -1.586164617312875862e+02
6.332112332112330932e+00 -1.584542981375793431e+02
6.336996336996335799e+00 -1.585331534848017725e+02
6.341880341880340666e+00 -1.588297623202166449e+02
6.346764346764345532e+00 -1.588886208261818922e+02
6.351648351648350399e+00 -1.588854545846843109e+02
6.356532356532355266e+00 -1.588718636580733232e+02
6.361416361416360132e+00 -1.588798448094966034e+02
6.366300366300364999e+00 -1.589591255867647419e+02
6.371184371184369866e+00 -1.589174502125710546e+02
6.376068376068374732e+00 -1.588974270195531631e+02
6.380952380952379599e+00 -1.588544940082390156e+02
6.385836385836384466e+00 -1.587633376293032654e+02
6.390720390720389332e+00 -1.586910967581248144e+02
6.395604395604394199e+00 -1.585818862233572588e+02
6.400488400488399066e+00 -1.587463046303171552e+02
6.405372405372403932e+00 -1.589594033480858570e+02
6.410256410256408799e+00 -1.588954977799770347e+02
6.415140415140413666e+00 -1.589149304352371814e+02
6.420024420024418532e+00 -1.589443568875831829e+02
6.424908424908423399e+00 -1.589418742995227376e+02
6.429792429792428266e+00 -1.589243651814854275e+02
6.434676434676433132e+00 -1.588983895678311455e+02
6.439560439560437999e+00 -1.588128881982617884e+02
6.444444444444442865e+00 -1.587837819680322298e+02
6.449328449328447732e+00 -1.587526779602187048e+02
6.454212454212452599e+00 -1.588559692478308705e+02
6.459096459096457465e+00 -1.591531077523222280e+02
6.463980463980462332e+00 -1.591693332707730235e+02
6.468864468864467199e+00 -1.591503272738660826e+02
6.473748473748472065e+00 -1.591641185296869025e+02
6.478632478632476932e+00 -1.595670322114892485e+02
6.483516483516481799e+00 -1.598780535417462545e+02
6.488400488400486665e+00 -1.597938695154844595e+02
6.493284493284491532e+00 -1.598013831277462486e+02
6.498168498168496399e+00 -1.598310545596517045e+02
6.503052503052501265e+00 -1.597250607097496129e+02
6.507936507936509685e+00 -1.597118981260789212e+02
6.512820512820514551e+00 -1.595778024146172243e+02
6.517704517704519418e+00 -1.592477571559981016e+02
6.522588522588524285e+00 -1.589035597170986875e+02
6.527472527472529151e+00 -1.588118882789294730e+02
6.532356532356534018e+00 -1.588161661133976281e+02
6.537240537240538885e+00 -1.587928017507757659e+02
6.542124542124543751e+00 -1.587864678403457788e+02
6.547008547008548618e+00 -1.588004766887544861e+02
6.551892551892553485e+00 -1.590258374054376418e+02
6.556776556776558351e+00 -1.591038570402244545e+02
6.561660561660563218e+00 -1.592111295848025065e+02
6.566544566544568085e+00 -1.592328816938007776e+02
6.571428571428572951e+00 -1.592532366325744988e+02
6.576312576312577818e+00 -1.591471655214488408e+02
6.581196581196582684e+00 -1.590449411336372805e+02
6.586080586080587551e+00 -1.590748025221762134e+02
6.590964590964592418e+00 -1.591613192135583859e+02
6.595848595848597284e+00 -1.591851251230662569e+02
6.600732600732602151e+00 -1.591925240170463951e+02
6.605616605616607018e+00 -1.592741906258591484e+02
6.610500610500611884e+00 -1.593647469553760061e+02
6.615384615384616751e+00 -1.595183551159442743e+02
6.620268620268621618e+00 -1.595376507181647980e+02
6.625152625152626484e+00 -1.595984418345440474e+02
6.630036630036631351e+00 -1.596236880299180143e+02
6.634920634920636218e+00 -1.594279792576235195e+02
6.639804639804641084e+00 -1.593890677717889730e+02
6.644688644688645951e+00 -1.592645114010574332e+02
6.649572649572650818e+00 -1.590609422177147678e+02
6.654456654456655684e+00 -1.590663227036451417e+02
6.659340659340660551e+00 -1.590844449152259301e+02
6.664224664224665418e+00 -1.589657117241602009e+02
6.669108669108670284e+00 -1.589624870250841866e+02
6.673992673992675151e+00 -1.590794375335117365e+02
6.678876678876680018e+00 -1.591827770912226470e+02
6.683760683760684884e+00 -1.593241846895515437e+02
6.688644688644689751e+00 -1.593510891204738869e+02
6.693528693528694617e+00 -1.594237612601684759e+02
6.698412698412699484e+00 -1.595060878579315613e+02
6.703296703296704351e+00 -1.595134508604769223e+02
6.708180708180709217e+00 -1.594919971316690237e+02
6.713064713064714084e+00 -1.596669113615681681e+02
6.717948717948718951e+00 -1.597791514567094282e+02
6.722832722832723817e+00 -1.598023652418772258e+02
6.727716727716728684e+00 -1.599252798407615899e+02
6.732600732600733551e+00 -1.600179586599675474e+02
6.737484737484738417e+00 -1.601972398614216502e+02
6.742368742368743284e+00 -1.606876844783585341e+02
6.747252747252748151e+00 -1.607279092183211162e+02
6.752136752136753017e+00 -1.604881957008837219e+02
6.757020757020757884e+00 -1.604182889574476576e+02
6.761904761904762751e+00 -1.603967320532215126e+02
6.766788766788767617e+00 -1.604643145932819266e+02
6.771672771672772484e+00 -1.604496202246557175e+02
6.776556776556777351e+00 -1.605558889316525892e+02
6.781440781440782217e+00 -1.605624934383846494e+02
6.786324786324787084e+00 -1.604487631869938298e+02
6.791208791208791951e+00 -1.604145977185805521e+02
6.796092796092796817e+00 -1.605005093397579117e+02
6.800976800976801684e+00 -1.605197771307137486e+02
6.805860805860806551e+00 -1.605431374339822241e+02
6.810744810744811417e+00 -1.604282526245718259e+02
6.815628815628816284e+00 -1.603856771575914593e+02
6.820512820512821150e+00 -1.603487052595785656e+02
6.825396825396826017e+00 -1.603190024770850073e+02
6.830280830280830884e+00 -1.602618946461748521e+02
6.835164835164835750e+00 -1.601395924687281536e+02
6.840048840048840617e+00 -1.599351222247364888e+02
6.844932844932845484e+00 -1.598213914968386575e+02
6.849816849816850350e+00 -1.600009474366923996e+02
6.854700854700855217e+00 -1.602293192543842508e+02
6.859584859584860084e+00 -1.602922456708100754e+02
6.864468864468864950e+00 -1.604440962579388383e+02
6.869352869352869817e+00 -1.607794350236506205e+02
6.874236874236874684e+00 -1.607366727706589415e+02
6.879120879120879550e+00 -1.606808979546353555e+02
6.884004884004884417e+00 -1.607826802704317970e+02
6.888888888888889284e+00 -1.607272562130448819e+02
6.893772893772894150e+00 -1.606792178144324907e+02
6.898656898656899017e+00 -1.606681511655213797e+02
6.903540903540903884e+00 -1.606441802540038850e+02
6.908424908424908750e+00 -1.606443312301248625e+02
6.913308913308913617e+00 -1.605921161235000341e+02
6.918192918192918484e+00 -1.605893406160045060e+02
6.923076923076923350e+00 -1.605545707746883863e+02
6.927960927960928217e+00 -1.604516154171392941e+02
6.932844932844933084e+00 -1.600601432803453008e+02
6.937728937728937950e+00 -1.599800201547509175e+02
6.942612942612942817e+00 -1.600136155212929623e+02
6.947496947496947683e+00 -1.599330053156741087e+02
6.952380952380952550e+00 -1.599685983150118602e+02
6.957264957264957417e+00 -1.599942860599969094e+02
6.962148962148962283e+00 -1.600050543296046612e+02
6.967032967032967150e+00 -1.600845114818301624e+02
6.971916971916972017e+00 -1.603500049356968304e+02
6.976800976800976883e+00 -1.604402443810418788e+02
6.981684981684981750e+00 -1.605281177732058495e+02
6.986568986568986617e+00 -1.603302350791762194e+02
6.991452991452991483e+00 -1.602026921235844554e+02
6.996336996336996350e+00 -1.601137702772027467e+02
7.001221001221001217e+00 -1.599229640670357639e+02
7.006105006105006083e+00 -1.600298246981719785e+02
7.010989010989010950e+00 -1.599161892728507155e+02
7.015873015873015817e+00 -1.599052763444729237e+02
7.020757020757020683e+00 -1.600198669994859415e+02
7.025641025641025550e+00 -1.600113377940397754e+02
7.030525030525030417e+00 -1.601417146505512790e+02
7.035409035409035283e+00 -1.601615195173631037e+02
7.040293040293040150e+00 -1.601094471955095173e+02
7.045177045177045017e+00 -1.600640669507018856e+02
7.050061050061049883e+00 -1.601025264237864576e+02
7.054945054945054750e+00 -1.601695243055152673e+02
7.059829059829059617e+00 -1.603195599842053980e+02
7.064713064713064483e+00 -1.604292509953491503e+02
7.069597069597069350e+00 -1.604281913936296178e+02
7.074481074481074216e+00 -1.604870583471399925e+02
7.079365079365079083e+00 -1.604741049499709504e+02
7.084249084249083950e+00 -1.604797153230562117e+02
7.089133089133088816e+00 -1.604922617334691495e+02
7.094017094017093683e+00 -1.605984493250144851e+02
7.098901098901098550e+00 -1.606432843244724324e+02
7.103785103785103416e+00 -1.606323189912713474e+02
7.108669108669108283e+00 -1.607248676320634218e+02
7.113553113553113150e+00 -1.603123090644811839e+02
7.118437118437118016e+00 -1.601688942604304202e+02
7.123321123321122883e+00 -1.601294692729306348e+02
7.128205128205127750e+00 -1.599914343140370647e+02
7.133089133089132616e+00 -1.600426687735097175e+02
7.137973137973137483e+00 -1.596539830194799663e+02
7.142857142857142350e+00 -1.595135441195069177e+02
7.147741147741147216e+00 -1.596537802380845505e+02
7.152625152625152083e+00 -1.598584394049292143e+02
7.157509157509156950e+00 -1.599036025393693023e+02
7.162393162393161816e+00 -1.599515513928052144e+02
7.167277167277166683e+00 -1.600216158864673730e+02
7.172161172161171550e+00 -1.600936770469843680e+02
7.177045177045176416e+00 -1.603509739784281862e+02
7.181929181929181283e+00 -1.603758289380972428e+02
7.186813186813186149e+00 -1.604275910878331217e+02
7.191697191697191016e+00 -1.604178093711614679e+02
7.196581196581195883e+00 -1.604129177754936109e+02
7.201465201465200749e+00 -1.604181305765297054e+02
7.206349206349205616e+00 -1.605685364515561275e+02
7.211233211233210483e+00 -1.606757256841671051e+02
7.216117216117215349e+00 -1.607637023092580364e+02
7.221001221001220216e+00 -1.609658683194318201e+02
7.225885225885225083e+00 -1.608448054222409667e+02
7.230769230769229949e+00 -1.608996175653136618e+02
7.235653235653234816e+00 -1.610248185612903455e+02
7.240537240537239683e+00 -1.610286044570705712e+02
7.245421245421244549e+00 -1.610032307773152809e+02
7.250305250305249416e+00 -1.609771942037706935e+02
7.255189255189254283e+00 -1.609943132905384005e+02
7.260073260073259149e+00 -1.611451989031417327e+02
7.264957264957264016e+00 -1.612247803147333798e+02
7.269841269841268883e+00 -1.612038569744914298e+02
7.274725274725273749e+00 -1.613146854421592309e+02
7.279609279609278616e+00 -1.614324588629049799e+02
7.284493284493283483e+00 -1.614260189649064898e+02
7.289377289377288349e+00 -1.613121851048693429e+02
7.294261294261293216e+00 -1.611981054974746996e+02
7.299145299145298083e+00 -1.611581996042073968e+02
7.304029304029302949e+00 -1.610636767739678135e+02
7.308913308913307816e+00 -1.609813588220372367e+02
7.313797313797312682e+00 -1.609471979748967669e+02
7.318681318681317549e+00 -1.610832877474896918e+02
7.323565323565322416e+00 -1.612489355488923479e+02
7.328449328449327282e+00 -1.609772576232833501e+02
7.333333333333332149e+00 -1.606109066165706736e+02
7.338217338217337016e+00 -1.601820381576944214e+02
7.343101343101341882e+00 -1.601733261120227780e+02
7.347985347985346749e+00 -1.603197730201479487e+02
7.352869352869351616e+00 -1.603326508212068120e+02
7.357753357753356482e+00 -1.604294164076912637e+02
7.362637362637361349e+00 -1.600223521336118324e+02
7.367521367521366216e+00 -1.595748796785646277e+02
7.372405372405371082e+00 -1.596133849657173869e+02
7.377289377289375949e+00 -1.596688603314829606e+02
7.382173382173380816e+00 -1.596477968676427963e+02
7.387057387057385682e+00 -1.594392806716507778e+02
7.391941391941390549e+00 -1.587892539778997048e+02
7.396825396825395416e+00 -1.584477524408476938e+02
7.401709401709400282e+00 -1.584254747866320940e+02
7.406593406593405149e+00 -1.584051668169901745e+02
7.411477411477410016e+00 -1.583269410940973216e+02
7.416361416361414882e+00 -1.581492341265449966e+02
7.421245421245419749e+00 -1.580511607101463483e+02
7.426129426129424616e+00 -1.580854662489767861e+02
7.431013431013429482e+00 -1.581052881454718602e+02
7.435897435897434349e+00 -1.580935978737552716e+02
7.440781440781439215e+00 -1.580886322048577881e+02
7.445665445665444082e+00 -1.581246964337677809e+02
7.450549450549448949e+00 -1.580589097251601061e+02
7.455433455433453815e+00 -1.578174125548690370e+02
7.460317460317458682e+00 -1.575579676181805837e+02
7.465201465201463549e+00 -1.574796401908384098e+02
7.470085470085468415e+00 -1.574817975009173097e+02
7.474969474969473282e+00 -1.574520502874491683e+02
7.479853479853478149e+00 -1.572870877416579276e+02
7.484737484737483015e+00 -1.571293834679210590e+02
7.489621489621487882e+00 -1.571339870958236133e+02
7.494505494505492749e+00 -1.571067340428550949e+02
7.499389499389497615e+00 -1.570872813048126204e+02
7.504273504273506035e+00 -1.571024135395184942e+02
7.509157509157510901e+00 -1.571308417383182814e+02
7.514041514041515768e+00 -1.571605388927512763e+02
7.518925518925520635e+00 -1.571757666327218885e+02
7.523809523809525501e+00 -1.572037787965143991e+02
7.528693528693530368e+00 -1.572329334945194148e+02
7.533577533577535235e+00 -1.572020971856487677e+02
7.538461538461540101e+00 -1.571085518751799270e+02
7.543345543345544968e+00 -1.570167997986434045e+02
7.548229548229549835e+00 -1.571236102010040838e+02
7.553113553113554701e+00 -1.574789510951663942e+02
7.557997557997559568e+00 -1.577691643291317121e+02
7.562881562881564435e+00 -1.578145860974217669e+02
7.567765567765569301e+00 -1.577835913147002316e+02
7.572649572649574168e+00 -1.577470576459579092e+02
7.577533577533579034e+00 -1.578620803607828975e+02
7.582417582417583901e+00 -1.582233048638193509e+02
7.587301587301588768e+00 -1.585881110744301736e+02
7.592185592185593634e+00 -1.585370100460191338e+02
7.597069597069598501e+00 -1.583910262897609584e+02
7.601953601953603368e+00 -1.582484115576820898e+02
7.606837606837608234e+00 -1.582673451387181274e+02
7.611721611721613101e+00 -1.587951686858573623e+02
7.616605616605617968e+00 -1.591837040045252820e+02
7.621489621489622834e+00 -1.590870244784855743e+02
7.626373626373627701e+00 -1.589602752921376236e+02
7.631257631257632568e+00 -1.590404397196026025e+02
7.636141636141637434e+00 -1.592398398151163406e+02
7.641025641025642301e+00 -1.593609252418879123e+02
7.645909645909647168e+00 -1.593613946913465043e+02
7.650793650793652034e+00 -1.593121572127921866e+02
7.655677655677656901e+00 -1.593454466588096068e+02
7.660561660561661768e+00 -1.593967019376199801e+02
7.665445665445666634e+00 -1.594251558374128876e+02
7.670329670329671501e+00 -1.594933780500059868e+02
7.675213675213676368e+00 -1.596523335951964668e+02
7.680097680097681234e+00 -1.600251594998357234e+02
7.684981684981686101e+00 -1.601896771976133778e+02
7.689865689865690968e+00 -1.599649669258818960e+02
7.694749694749695834e+00 -1.596263332228423053e+02
7.699633699633700701e+00 -1.598262543856556590e+02
7.704517704517705567e+00 -1.601055226746651954e+02
7.709401709401710434e+00 -1.598531575392688069e+02
7.714285714285715301e+00 -1.597024967802350943e+02
7.719169719169720167e+00 -1.596554845948559205e+02
7.724053724053725034e+00 -1.596560754830092321e+02
7.728937728937729901e+00 -1.596831508670368862e+02
7.733821733821734767e+00 -1.597155314200008434e+02
7.738705738705739634e+00 -1.596505241694066513e+02
7.743589743589744501e+00 -1.596361147643086724e+02
7.748473748473749367e+00 -1.596561262766249172e+02
7.753357753357754234e+00 -1.596423303799822406e+02
7.758241758241759101e+00 -1.598249708556108999e+02
7.763125763125763967e+00 -1.598738036960577631e+02
7.768009768009768834e+00 -1.596280306366186608e+02
7.772893772893773701e+00 -1.595433250466183779e+02
7.777777777777778567e+00 -1.595719441073506744e+02
7.782661782661783434e+00 -1.595455360059071666e+02
7.787545787545788301e+00 -1.596016499047602508e+02
7.792429792429793167e+00 -1.596273375687457872e+02
7.797313797313798034e+00 -1.595821025265964863e+02
7.802197802197802901e+00 -1.595622674404525867e+02
7.807081807081807767e+00 -1.595234304392028548e+02
7.811965811965812634e+00 -1.596051498415171466e+02
7.816849816849817500e+00 -1.597817924982325906e+02
7.821733821733822367e+00 -1.599853969159597966e+02
7.826617826617827234e+00 -1.599468708503962944e+02
7.831501831501832100e+00 -1.597285830015709394e+02
7.836385836385836967e+00 -1.595999136895577237e+02
7.841269841269841834e+00 -1.597030644106164914e+02
7.846153846153846700e+00 -1.598610077461629828e+02
7.851037851037851567e+00 -1.598556686388850494e+02
7.855921855921856434e+00 -1.597789315982539620e+02
7.860805860805861300e+00 -1.595462349175915904e+02
7.865689865689866167e+00 -1.593727813595216958e+02
7.870573870573871034e+00 -1.594112035441197008e+02
7.875457875457875900e+00 -1.593666692893191339e+02
7.880341880341880767e+00 -1.592389071834298022e+02
7.885225885225885634e+00 -1.591799754766711033e+02
7.890109890109890500e+00 -1.592043710920065109e+02
7.894993894993895367e+00 -1.593257105243860110e+02
7.899877899877900234e+00 -1.593222248385211230e+02
7.904761904761905100e+00 -1.591231926480471088e+02
7.909645909645909967e+00 -1.590737975010482046e+02
7.914529914529914834e+00 -1.593072249791871116e+02
7.919413919413919700e+00 -1.593891062959606586e+02
7.924297924297924567e+00 -1.594146569692387629e+02
7.929181929181929434e+00 -1.596364522358998670e+02
7.934065934065934300e+00 -1.597990723764705194e+02
7.938949938949939167e+00 -1.597881532641024478e+02
7.943833943833944033e+00 -1.596229521106208438e+02
7.948717948717948900e+00 -1.594836700132485419e+02
7.953601953601953767e+00 -1.593345279698585841e+02
7.958485958485958633e+00 -1.593006768855986195e+02
7.963369963369963500e+00 -1.593162848031400358e+02
7.968253968253968367e+00 -1.593333773234265323e+02
7.973137973137973233e+00 -1.594012006722473132e+02
7.978021978021978100e+00 -1.593487022192053644e+02
7.982905982905982967e+00 -1.594517438232566917e+02
7.987789987789987833e+00 -1.597005728332810293e+02
7.992673992673992700e+00 -1.598115493685347985e+02
7.997557997557997567e+00 -1.595662370926428650e+02
8.002442002442002433e+00 -1.593972608667322675e+02
8.007326007326007300e+00 -1.593555192337230721e+02
8.012210012210012167e+00 -1.593506268185660417e+02
8.017094017094017033e+00 -1.594695372161575051e+02
8.021978021978021900e+00 -1.594702049686879377e+02
8.026862026862026767e+00 -1.594630883920041811e+02
8.031746031746031633e+00 -1.595147116356344554e+02
8.036630036630036500e+00 -1.594622152271904554e+02
8.041514041514041367e+00 -1.593341676174497934e+02
8.046398046398046233e+00 -1.593916602131708089e+02
8.051282051282051100e+00 -1.594816004961287490e+02
8.056166056166055967e+00 -1.594790570467368411e+02
8.061050061050060833e+00 -1.594941040470405937e+02
8.065934065934065700e+00 -1.594497469847170237e+02
8.070818070818070566e+00 -1.593808952655947166e+02
8.075702075702075433e+00 -1.594255077957859328e+02
8.080586080586080300e+00 -1.596493778224256346e+02
8.085470085470085166e+00 -1.597689458879861206e+02
8.090354090354090033e+00 -1.597098180233029723e+02
8.095238095238094900e+00 -1.597209051640938355e+02
8.100122100122099766e+00 -1.598486077998731787e+02
8.105006105006104633e+00 -1.597696597507517140e+02
8.109890109890109500e+00 -1.596264882320217566e+02
8.114774114774114366e+00 -1.596186020337036666e+02
8.119658119658119233e+00 -1.595597033444521458e+02
8.124542124542124100e+00 -1.597255384299385810e+02
8.129426129426128966e+00 -1.599894691775637909e+02
8.134310134310133833e+00 -1.600721843813925886e+02
8.139194139194138700e+00 -1.600495235338012208e+02
8.144078144078143566e+00 -1.600562373008750967e+02
8.148962148962148433e+00 -1.600688110455560604e+02
8.153846153846153300e+00 -1.601219659771042814e+02
8.158730158730158166e+00 -1.601419587573028309e+02
8.163614163614163033e+00 -1.602418246865183846e+02
8.168498168498167900e+00 -1.603721368611592197e+02
8.173382173382172766e+00 -1.605424956197807091e+02
8.178266178266177633e+00 -1.606395199838920291e+02
8.183150183150182500e+00 -1.606076316204340628e+02
8.188034188034187366e+00 -1.606115658390419014e+02
8.192918192918192233e+00 -1.606449097141318134e+02
8.197802197802197099e+00 -1.606573932089243613e+02
8.202686202686201966e+00 -1.605216168937085968e+02
8.207570207570206833e+00 -1.605005892033538828e+02
8.212454212454211699e+00 -1.605171088378569380e+02
8.217338217338216566e+00 -1.608120874788637593e+02
8.222222222222221433e+00 -1.610750836736843610e+02
8.227106227106226299e+00 -1.611297651451131969e+02
8.231990231990231166e+00 -1.610125199712400104e+02
8.236874236874236033e+00 -1.609467973182773903e+02
8.241758241758240899e+00 -1.610893386429427210e+02
8.246642246642245766e+00 -1.611533683762132512e+02
8.251526251526250633e+00 -1.611396778222277817e+02
8.256410256410255499e+00 -1.612664001921173735e+02
8.261294261294260366e+00 -1.614497413788344602e+02
8.266178266178265233e+00 -1.615149785649609839e+02
8.271062271062270099e+00 -1.617215014682274159e+02
8.275946275946274966e+00 -1.619260840011736207e+02
8.280830280830279833e+00 -1.619456239453709827e+02
8.285714285714284699e+00 -1.619931170689716851e+02
8.290598290598289566e+00 -1.620350411333658087e+02
8.295482295482294433e+00 -1.620442128365810959e+02
8.300366300366299299e+00 -1.620607881303010629e+02
8.305250305250304166e+00 -1.621810660329679195e+02
8.310134310134309032e+00 -1.623058883075738663e+02
8.315018315018313899e+00 -1.623695885174265641e+02
8.319902319902318766e+00 -1.623690433342389383e+02
8.324786324786323632e+00 -1.626815514886337155e+02
8.329670329670328499e+00 -1.631599713201502766e+02
8.334554334554333366e+00 -1.630497496417834782e+02
8.339438339438338232e+00 -1.625216606321902191e+02
8.344322344322343099e+00 -1.623022988459981093e+02
8.349206349206347966e+00 -1.622055694743659444e+02
8.354090354090352832e+00 -1.620731952496757060e+02
8.358974358974357699e+00 -1.621176836857854653e+02
8.363858363858362566e+00 -1.620727170992111894e+02
8.368742368742367432e+00 -1.620417823712434142e+02
8.373626373626372299e+00 -1.618799636007174172e+02
8.378510378510377166e+00 -1.620047715156359232e+02
8.383394383394382032e+00 -1.619798151905390569e+02
8.388278388278386899e+00 -1.619033246996579294e+02
8.393162393162391766e+00 -1.618464354808813255e+02
8.398046398046396632e+00 -1.618626030283949717e+02
8.402930402930401499e+00 -1.619287448111186904e+02
8.407814407814406366e+00 -1.617322040663220264e+02
8.412698412698411232e+00 -1.615750392667913502e+02
8.417582417582416099e+00 -1.616481443528490729e+02
8.422466422466420966e+00 -1.616159602452259492e+02
8.427350427350425832e+00 -1.614642604974980316e+02
8.432234432234430699e+00 -1.613583756969350702e+02
8.437118437118435565e+00 -1.612626208364782769e+02
8.442002442002440432e+00 -1.611645060656494195e+02
8.446886446886445299e+00 -1.610483596309241534e+02
8.451770451770450165e+00 -1.612115769179501399e+02
8.456654456654455032e+00 -1.612312976863532583e+02
8.461538461538459899e+00 -1.610014531398125825e+02
8.466422466422464765e+00 -1.607579848333294876e+02
8.471306471306469632e+00 -1.607064400418217076e+02
8.476190476190474499e+00 -1.606638584538434316e+02
8.481074481074479365e+00 -1.605847539968247020e+02
8.485958485958484232e+00 -1.605993851789014855e+02
8.490842490842489099e+00 -1.606621095134279926e+02
8.495726495726493965e+00 -1.606555809678793025e+02
8.500610500610498832e+00 -1.606201061302187441e+02
8.505494505494507251e+00 -1.606138585755639099e+02
8.510378510378512118e+00 -1.606014730045091881e+02
8.515262515262516985e+00 -1.605729070321952463e+02
8.520146520146521851e+00 -1.605667492768811258e+02
8.525030525030526718e+00 -1.605772663537227345e+02
8.529914529914531585e+00 -1.605940869797705943e+02
8.534798534798536451e+00 -1.605801517272385013e+02
8.539682539682541318e+00 -1.605759961319791103e+02
8.544566544566546185e+00 -1.604069056504107209e+02
8.549450549450551051e+00 -1.602298822335350224e+02
8.554334554334555918e+00 -1.603657319582602554e+02
8.559218559218560785e+00 -1.608486868753714134e+02
8.564102564102565651e+00 -1.610611885796601257e+02
8.568986568986570518e+00 -1.610921579337613423e+02
8.573870573870575384e+00 -1.611608216460865606e+02
8.578754578754580251e+00 -1.610469203096603508e+02
8.583638583638585118e+00 -1.609985404215139511e+02
8.588522588522589984e+00 -1.609965709966662075e+02
8.593406593406594851e+00 -1.611244628909608139e+02
8.598290598290599718e+00 -1.610673017859072047e+02
8.603174603174604584e+00 -1.610986770014333160e+02
8.608058608058609451e+00 -1.610677492657890184e+02
8.612942612942614318e+00 -1.609679556850845472e+02
8.617826617826619184e+00 -1.609389784042407427e+02
8.622710622710624051e+00 -1.609414946814860627e+02
8.627594627594628918e+00 -1.610999271944565407e+02
8.632478632478633784e+00 -1.612096744776541186e+02
8.637362637362638651e+00 -1.611806093103228648e+02
8.642246642246643518e+00 -1.614070592311650216e+02
8.647130647130648384e+00 -1.616106679886445932e+02
8.652014652014653251e+00 -1.617086490941703403e+02
8.656898656898658118e+00 -1.617331158003038354e+02
8.661782661782662984e+00 -1.617170700263944809e+02
8.666666666666667851e+00 -1.617806842036813748e+02
8.671550671550672718e+00 -1.617756105138514613e+02
8.676434676434677584e+00 -1.618920099073204426e+02
8.681318681318682451e+00 -1.620961925810434252e+02
8.686202686202687318e+00 -1.622118492057778383e+02
8.691086691086692184e+00 -1.622073758377057970e+02
8.695970695970697051e+00 -1.622431908916891814e+02
8.700854700854701917e+00 -1.624021265411788022e+02
8.705738705738706784e+00 -1.625762811126820111e+02
8.710622710622711651e+00 -1.623646367037319465e+02
8.715506715506716517e+00 -1.619101080710645135e+02
8.720390720390721384e+00 -1.615486417223128797e+02
8.725274725274726251e+00 -1.613797308704246234e+02
8.730158730158731117e+00 -1.614310471391439989e+02
8.735042735042735984e+00 -1.615418634348673663e+02
8.739926739926740851e+00 -1.615328298275172187e+02
8.744810744810745717e+00 -1.615161320601838213e+02
8.749694749694750584e+00 -1.613771036026590764e+02
8.754578754578755451e+00 -1.612899328711364149e+02
8.759462759462760317e+00 -1.613206194356509400e+02
8.764346764346765184e+00 -1.615181143394207766e+02
8.769230769230770051e+00 -1.617690143746264937e+02
8.774114774114774917e+00 -1.615885951932309013e+02
8.778998778998779784e+00 -1.613510186468998597e+02
8.783882783882784651e+00 -1.613053883353688605e+02
8.788766788766789517e+00 -1.612864925575226778e+02
8.793650793650794384e+00 -1.613713188696128782e+02
8.798534798534799251e+00 -1.614250281203652548e+02
8.803418803418804117e+00 -1.614607399358621933e+02
8.808302808302808984e+00 -1.614698163552131689e+02
8.813186813186813851e+00 -1.612997573436106791e+02
8.818070818070818717e+00 -1.612253614029446567e+02
8.822954822954823584e+00 -1.612901848862895804e+02
8.827838827838828450e+00 -1.614175080001863023e+02
8.832722832722833317e+00 -1.616133753242760633e+02
8.837606837606838184e+00 -1.616407984286945236e+02
8.842490842490843050e+00 -1.616346400476990652e+02
8.847374847374847917e+00 -1.615921129409129264e+02
8.852258852258852784e+00 -1.615257614751033373e+02
8.857142857142857650e+00 -1.615572421998727748e+02
8.862026862026862517e+00 -1.615435919190457810e+02
8.866910866910867384e+00 -1.614991727703069557e+02
8.871794871794872250e+00 -1.614225198037119924e+02
8.876678876678877117e+00 -1.615014533809444686e+02
8.881562881562881984e+00 -1.616142379106221938e+02
8.886446886446886850e+00 -1.616291070300007391e+02
8.891330891330891717e+00 -1.616062694488106217e+02
8.896214896214896584e+00 -1.615767355348722276e+02
8.901098901098901450e+00 -1.616182730092551196e+02
8.905982905982906317e+00 -1.618091180246983640e+02
8.910866910866911184e+00 -1.619459369776405140e+02
8.915750915750916050e+00 -1.619382480017993089e+02
8.920634920634920917e+00 -1.618891079735753635e+02
8.925518925518925784e+00 -1.619234232659529766e+02
8.930402930402930650e+00 -1.621302430128008893e+02
8.935286935286935517e+00 -1.626247453130770566e+02
8.940170940170940383e+00 -1.631503111280034375e+02
8.945054945054945250e+00 -1.634799698525782787e+02
8.949938949938950117e+00 -1.635223156447168549e+02
8.954822954822954983e+00 -1.634079921574379455e+02
8.959706959706959850e+00 -1.633591885846845742e+02
8.964590964590964717e+00 -1.633300418633338040e+02
8.969474969474969583e+00 -1.635200433525179733e+02
8.974358974358974450e+00 -1.636929002708856160e+02
8.979242979242979317e+00 -1.636962435657393939e+02
8.984126984126984183e+00 -1.635630805851707237e+02
8.989010989010989050e+00 -1.634627205553636315e+02
8.993894993894993917e+00 -1.637699243047287894e+02
8.998778998778998783e+00 -1.640634184180613033e+02
9.003663003663003650e+00 -1.636810810882788587e+02
9.008547008547008517e+00 -1.632344058674941039e+02
9.013431013431013383e+00 -1.629488351794139476e+02
9.018315018315018250e+00 -1.630032444467938149e+02
9.023199023199023117e+00 -1.630612203412312056e+02
9.028083028083027983e+00 -1.630727040246214017e+02
9.032967032967032850e+00 -1.633134616603335303e+02
9.037851037851037717e+00 -1.634842539085185535e+02
9.042735042735042583e+00 -1.633577704620687427e+02
9.047619047619047450e+00 -1.629675012483780279e+02
9.052503052503052317e+00 -1.623669301101235192e+02
9.057387057387057183e+00 -1.622023326824381968e+02
9.062271062271062050e+00 -1.622121556155176165e+02
9.067155067155066916e+00 -1.620973961473291638e+02
9.072039072039071783e+00 -1.620228186718574079e+02
9.076923076923076650e+00 -1.619902729165795847e+02
9.081807081807081516e+00 -1.619853425035737473e+02
9.086691086691086383e+00 -1.619522567162738085e+02
9.091575091575091250e+00 -1.619590193251208632e+02
9.096459096459096116e+00 -1.619331710140021983e+02
9.101343101343100983e+00 -1.618977717313417202e+02
9.106227106227105850e+00 -1.618185105705215960e+02
9.111111111111110716e+00 -1.618156021351454115e+02
9.115995115995115583e+00 -1.618145880126000691e+02
9.120879120879120450e+00 -1.618738777350631608e+02
9.125763125763125316e+00 -1.617845263300458214e+02
9.130647130647130183e+00 -1.617365540542302256e+02
9.135531135531135050e+00 -1.617909716883721956e+02
9.140415140415139916e+00 -1.618756154872523041e+02
9.145299145299144783e+00 -1.617827869234471336e+02
9.150183150183149650e+00 -1.615189264338535509e+02
9.155067155067154516e+00 -1.613174327403907569e+02
9.159951159951159383e+00 -1.612151143986690158e+02
9.164835164835164250e+00 -1.611563906357297071e+02
9.169719169719169116e+00 -1.611811307051129916e+02
9.174603174603173983e+00 -1.612384584942577703e+02
9.179487179487178850e+00 -1.612929907928939883e+02
9.184371184371183716e+00 -1.613279335732587754e+02
9.189255189255188583e+00 -1.613453538903713138e+02
9.194139194139193449e+00 -1.613663474847633097e+02
9.199023199023198316e+00 -1.613680016769683903e+02
9.203907203907203183e+00 -1.614574865494032565e+02
9.208791208791208049e+00 -1.615109038985291932e+02
9.213675213675212916e+00 -1.614837002349392492e+02
9.218559218559217783e+00 -1.615133943313811926e+02
9.223443223443222649e+00 -1.618206158950553117e+02
9.228327228327227516e+00 -1.622490225110320523e+02
9.233211233211232383e+00 -1.624546599284685726e+02
9.238095238095237249e+00 -1.624917607371521626e+02
9.242979242979242116e+00 -1.624072546341920997e+02
9.247863247863246983e+00 -1.621895152477972033e+02
9.252747252747251849e+00 -1.621498597690895735e+02
9.257631257631256716e+00 -1.620239902136020760e+02
9.262515262515261583e+00 -1.620064350944502678e+02
9.267399267399266449e+00 -1.622676485175356333e+02
9.272283272283271316e+00 -1.627371251584556262e+02
9.277167277167276183e+00 -1.629393222676520168e+02
9.282051282051281049e+00 -1.628634273141634310e+02
9.286935286935285916e+00 -1.628961621359269429e+02
9.291819291819290783e+00 -1.629831136605063193e+02
9.296703296703295649e+00 -1.630029497944403545e+02
9.301587301587300516e+00 -1.629104005893805152e+02
9.306471306471305383e+00 -1.628168874865451414e+02
9.311355311355310249e+00 -1.627784646892000069e+02
9.316239316239315116e+00 -1.627004181517478401e+02
9.321123321123319982e+00 -1.627059416843771942e+02
9.326007326007324849e+00 -1.627914946355431312e+02
9.330891330891329716e+00 -1.626174513409687279e+02
9.335775335775334582e+00 -1.625738518875212719e+02
9.340659340659339449e+00 -1.625381166680863885e+02
9.345543345543344316e+00 -1.625231249893383279e+02
9.350427350427349182e+00 -1.625781130046038356e+02
9.355311355311354049e+00 -1.625760152961312315e+02
9.360195360195358916e+00 -1.625375024274663929e+02
9.365079365079363782e+00 -1.624927638386372450e+02
9.369963369963368649e+00 -1.627205315676860096e+02
9.374847374847373516e+00 -1.629496119434279251e+02
9.379731379731378382e+00 -1.628813667724880929e+02
9.384615384615383249e+00 -1.628389148210343933e+02
9.389499389499388116e+00 -1.628549889276999352e+02
9.394383394383392982e+00 -1.628563371026489222e+02
9.399267399267397849e+00 -1.628197299330181522e+02
9.404151404151402716e+00 -1.628141397521573879e+02
9.409035409035407582e+00 -1.627642392551470039e+02
9.413919413919412449e+00 -1.626960522341083788e+02
9.418803418803417316e+00 -1.626691207095828702e+02
9.423687423687422182e+00 -1.624373250995421074e+02
9.428571428571427049e+00 -1.622954670830150974e+02
9.433455433455431915e+00 -1.623512826280136778e+02
9.438339438339436782e+00 -1.623945553036058982e+02
9.443223443223441649e+00 -1.622972023478328367e+02
9.448107448107446515e+00 -1.619939820903955479e+02
9.452991452991451382e+00 -1.619285527257744377e+02
9.457875457875456249e+00 -1.619353089156726355e+02
9.462759462759461115e+00 -1.620113535504344497e+02
9.467643467643465982e+00 -1.622339619780477733e+02
9.472527472527470849e+00 -1.622904529026568525e+02
9.477411477411475715e+00 -1.623863801618332730e+02
9.482295482295480582e+00 -1.623972905023542808e+02
9.487179487179485449e+00 -1.623232137059029014e+02
9.492063492063490315e+00 -1.623384750632913551e+02
9.496947496947495182e+00 -1.622681994590000158e+02
9.501831501831500049e+00 -1.621546958946279631e+02
9.506715506715508468e+00 -1.621992285555297144e+02
9.511599511599513335e+00 -1.622574241592254793e+02
9.516483516483518201e+00 -1.621405136916348226e+02
9.521367521367523068e+00 -1.621365074007636622e+02
9.526251526251527935e+00 -1.622605159375015660e+02
9.531135531135532801e+00 -1.623798683914864966e+02
9.536019536019537668e+00 -1.624597428152100349e+02
9.540903540903542535e+00 -1.625225883792584796e+02
9.545787545787547401e+00 -1.625607236231932688e+02
9.550671550671552268e+00 -1.627888866131206669e+02
9.555555555555557135e+00 -1.628386026066222314e+02
9.560439560439562001e+00 -1.627873831621837439e+02
9.565323565323566868e+00 -1.629197265277318252e+02
9.570207570207571734e+00 -1.629343250996153074e+02
9.575091575091576601e+00 -1.629416002326946682e+02
9.579975579975581468e+00 -1.629495452675064371e+02
9.584859584859586334e+00 -1.631305050222949831e+02
9.589743589743591201e+00 -1.632165387441737039e+02
9.594627594627596068e+00 -1.632393207231520478e+02
9.599511599511600934e+00 -1.634302743424868538e+02
9.604395604395605801e+00 -1.635085257581969245e+02
9.609279609279610668e+00 -1.635413420975969530e+02
9.614163614163615534e+00 -1.634518487385700496e+02
9.619047619047620401e+00 -1.634497655716889994e+02
9.623931623931625268e+00 -1.634099056003843202e+02
9.628815628815630134e+00 -1.633662641214316409e+02
9.633699633699635001e+00 -1.634514340145668712e+02
9.638583638583639868e+00 -1.634118758519340986e+02
9.643467643467644734e+00 -1.636722381169797700e+02
9.648351648351649601e+00 -1.638270047216012415e+02
9.653235653235654468e+00 -1.637879458881427013e+02
9.658119658119659334e+00 -1.637968426346860440e+02
9.663003663003664201e+00 -1.639059656237819240e+02
9.667887667887669068e+00 -1.642869218889491378e+02
9.672771672771673934e+00 -1.644939133281776833e+02
9.677655677655678801e+00 -1.643600135541319105e+02
9.682539682539683668e+00 -1.644626132870867536e+02
9.687423687423688534e+00 -1.641147642597108813e+02
9.692307692307693401e+00 -1.637197439887497126e+02
9.697191697191698267e+00 -1.638107433003785900e+02
9.702075702075703134e+00 -1.637445959867939393e+02
9.706959706959708001e+00 -1.638811549284957323e+02
9.711843711843712867e+00 -1.639145404962497139e+02
9.716727716727717734e+00 -1.638442441789659938e+02
9.721611721611722601e+00 -1.640505585064507841e+02
9.726495726495727467e+00 -1.642042339497146202e+02
9.731379731379732334e+00 -1.642080277176327172e+02
9.736263736263737201e+00 -1.641557726596008706e+02
9.741147741147742067e+00 -1.641796344596614006e+02
9.746031746031746934e+00 -1.641477597793597170e+02
9.750915750915751801e+00 -1.640560958671875369e+02
9.755799755799756667e+00 -1.639372026945372056e+02
9.760683760683761534e+00 -1.638674472182275395e+02
9.765567765567766401e+00 -1.639343710210644360e+02
9.770451770451771267e+00 -1.638142384289189408e+02
9.775335775335776134e+00 -1.637064124367320801e+02
9.780219780219781001e+00 -1.637507296740391780e+02
9.785103785103785867e+00 -1.637591407249342979e+02
9.789987789987790734e+00 -1.636545083976585886e+02
9.794871794871795601e+00 -1.634589308046506630e+02
9.799755799755800467e+00 -1.634142892186872302e+02
9.804639804639805334e+00 -1.634112603488713944e+02
9.809523809523810201e+00 -1.633938493085204300e+02
9.814407814407815067e+00 -1.634356543373556576e+02
9.819291819291819934e+00 -1.634748538045404302e+02
9.824175824175824800e+00 -1.635323886393640862e+02
9.829059829059829667e+00 -1.634432480980059950e+02
9.833943833943834534e+00 -1.634213887866708319e+02
9.838827838827839400e+00 -1.633110090081916894e+02
9.843711843711844267e+00 -1.631648187668230605e+02
9.848595848595849134e+00 -1.630335124886209996e+02
9.853479853479854000e+00 -1.629501343229355257e+02
9.858363858363858867e+00 -1.630243160192149787e+02
9.863247863247863734e+00 -1.630556939987743874e+02
9.868131868131868600e+00 -1.630906268137713937e+02
9.873015873015873467e+00 -1.630547044565545889e+02
9.877899877899878334e+00 -1.630421352060075435e+02
9.882783882783883200e+00 -1.630584930457699500e+02
9.887667887667888067e+00 -1.630772405879141616e+02
9.892551892551892934e+00 -1.629879494115880618e+02
9.897435897435897800e+00 -1.630746212407356950e+02
9.902319902319902667e+00 -1.631630580566616402e+02
9.907203907203907534e+00 -1.632533332407426485e+02
9.912087912087912400e+00 -1.633455248480586874e+02
9.916971916971917267e+00 -1.634397160129122994e+02
9.921855921855922134e+00 -1.635359953993067279e+02
9.926739926739927000e+00 -1.636344577024999580e+02
9.931623931623931867e+00 -1.637352042087455288e+02
9.936507936507936734e+00 -1.638383434215135708e+02
9.941391941391941600e+00 -1.639439917638979409e+02
9.946275946275946467e+00 -1.640522743686101137e+02
9.951159951159951333e+00 -1.641633259690013062e+02
9.956043956043956200e+00 -1.642772919070256137e+02
9.960927960927961067e+00 -1.643943292770580911e+02
9.965811965811965933e+00 -1.645146082281512179e+02
9.970695970695970800e+00 -1.646383134518182487e+02
9.975579975579975667e+00 -1.647656458879920649e+02
9.980463980463980533e+00 -1.648968246887175724e+02
9.985347985347985400e+00 -1.650320894877611977e+02
9.990231990231990267e+00 -1.651717030351722428e+02
9.995115995115995133e+00 -1.653159542695632354e+02
1.000000000000000000e+01 -1.654651619183870537e+02


==> figures/data/NNyTestNonLinCancFFT.dat <==
-1.000000000000000000e+01 -1.659253200747674555e+02
-9.995115995115995133e+00 -1.659304419100840278e+02
-9.990231990231990267e+00 -1.659355697929503037e+02
-9.985347985347985400e+00 -1.659407037376643643e+02
-9.980463980463980533e+00 -1.659458437585749095e+02
-9.975579975579975667e+00 -1.659509898700817985e+02
-9.970695970695970800e+00 -1.659561420866361345e+02
-9.965811965811965933e+00 -1.659613004227403792e+02
-9.960927960927961067e+00 -1.659664648929489204e+02
-9.956043956043956200e+00 -1.659716355118679303e+02
-9.951159951159951333e+00 -1.659768122941560193e+02
-9.946275946275946467e+00 -1.659819952545241222e+02
-9.941391941391941600e+00 -1.659871844077359526e+02
-9.936507936507936734e+00 -1.659923797686082025e+02
-9.931623931623931867e+00 -1.659975813520108829e+02
-9.926739926739927000e+00 -1.660027891728673808e+02
-9.921855921855922134e+00 -1.660080032461548853e+02
-9.916971916971917267e+00 -1.660132235869045871e+02
-9.912087912087912400e+00 -1.660184502102019906e+02
-9.907203907203907534e+00 -1.660236831311870560e+02
-9.902319902319902667e+00 -1.660289223650545694e+02
-9.897435897435897800e+00 -1.660341679270543978e+02
-9.892551892551892934e+00 -1.660394198324916886e+02
-9.887667887667888067e+00 -1.660895938614129363e+02
-9.882783882783883200e+00 -1.659067362399796934e+02
-9.877899877899878334e+00 -1.658415811291559407e+02
-9.873015873015873467e+00 -1.659384438650639311e+02
-9.868131868131868600e+00 -1.660964002431065296e+02
-9.863247863247863734e+00 -1.661677493605735094e+02
-9.858363858363858867e+00 -1.662040314534066852e+02
-9.853479853479854000e+00 -1.663527256162895469e+02
-9.848595848595849134e+00 -1.664503544412822862e+02
-9.843711843711844267e+00 -1.662773502002745545e+02
-9.838827838827839400e+00 -1.664068625807642832e+02
-9.833943833943834534e+00 -1.661395236605831087e+02
-9.829059829059829667e+00 -1.657075313547928204e+02
-9.824175824175824800e+00 -1.658338069028997097e+02
-9.819291819291819934e+00 -1.659193908187890543e+02
-9.814407814407815067e+00 -1.659344799369911811e+02
-9.809523809523810201e+00 -1.661105490358746692e+02
-9.804639804639805334e+00 -1.661918768505123296e+02
-9.799755799755800467e+00 -1.662250905038503674e+02
-9.794871794871795601e+00 -1.662067015772716445e+02
-9.789987789987790734e+00 -1.662105418383699202e+02
-9.785103785103785867e+00 -1.662371430679772004e+02
-9.780219780219781001e+00 -1.662458277147082981e+02
-9.775335775335776134e+00 -1.662755476245522459e+02
-9.770451770451771267e+00 -1.662200284038138136e+02
-9.765567765567766401e+00 -1.661963805050386611e+02
-9.760683760683761534e+00 -1.662962584633512790e+02
-9.755799755799756667e+00 -1.663627028438089894e+02
-9.750915750915751801e+00 -1.664020880781129392e+02
-9.746031746031746934e+00 -1.664934381816056543e+02
-9.741147741147740291e+00 -1.665602053406026357e+02
-9.736263736263735424e+00 -1.665561966885899778e+02
-9.731379731379730558e+00 -1.666052422505508730e+02
-9.726495726495725691e+00 -1.666805661500566202e+02
-9.721611721611720824e+00 -1.666838660503905203e+02
-9.716727716727715958e+00 -1.666245293767879332e+02
-9.711843711843711091e+00 -1.666099852734716933e+02
-9.706959706959706224e+00 -1.665951988990647124e+02
-9.702075702075701358e+00 -1.665057224849421686e+02
-9.697191697191696491e+00 -1.668168255920483318e+02
-9.692307692307691624e+00 -1.671042387665598312e+02
-9.687423687423686758e+00 -1.674391675125198162e+02
-9.682539682539681891e+00 -1.675739626512433347e+02
-9.677655677655677025e+00 -1.674830681339110470e+02
-9.672771672771672158e+00 -1.674242703820071370e+02
-9.667887667887667291e+00 -1.672502596980491774e+02
-9.663003663003662425e+00 -1.674596345184563120e+02
-9.658119658119657558e+00 -1.675767950329418170e+02
-9.653235653235652691e+00 -1.675922900807128428e+02
-9.648351648351647825e+00 -1.676671281745292958e+02
-9.643467643467642958e+00 -1.674201856594681885e+02
-9.638583638583638091e+00 -1.672499603486072033e+02
-9.633699633699633225e+00 -1.672342477529859650e+02
-9.628815628815628358e+00 -1.672834355219835061e+02
-9.623931623931623491e+00 -1.675404416497311217e+02
-9.619047619047618625e+00 -1.674055361951087377e+02
-9.614163614163613758e+00 -1.677281593533791408e+02
-9.609279609279608891e+00 -1.684075273593279007e+02
-9.604395604395604025e+00 -1.682859769575697442e+02
-9.599511599511599158e+00 -1.681635178882757202e+02
-9.594627594627594291e+00 -1.681312935869633520e+02
-9.589743589743589425e+00 -1.679838182046529198e+02
-9.584859584859584558e+00 -1.680247055545141279e+02
-9.579975579975579691e+00 -1.680384861638808331e+02
-9.575091575091574825e+00 -1.680551204569605375e+02
-9.570207570207569958e+00 -1.678647116897313367e+02
-9.565323565323565091e+00 -1.675522715886365859e+02
-9.560439560439560225e+00 -1.674369350839884305e+02
-9.555555555555555358e+00 -1.674807641781310679e+02
-9.550671550671550492e+00 -1.673951428867011089e+02
-9.545787545787545625e+00 -1.672225098345135734e+02
-9.540903540903540758e+00 -1.673004716903632243e+02
-9.536019536019535892e+00 -1.673745082986470720e+02
-9.531135531135531025e+00 -1.673940403801864250e+02
-9.526251526251526158e+00 -1.672271972605872747e+02
-9.521367521367521292e+00 -1.669432246862730267e+02
-9.516483516483516425e+00 -1.668615421521099620e+02
-9.511599511599511558e+00 -1.668466105959241190e+02
-9.506715506715506692e+00 -1.667949046684560983e+02
-9.501831501831501825e+00 -1.667989376950395695e+02
-9.496947496947496958e+00 -1.667942049309176866e+02
-9.492063492063492092e+00 -1.666747879937505559e+02
-9.487179487179487225e+00 -1.666093431061085539e+02
-9.482295482295482358e+00 -1.667062364781231167e+02
-9.477411477411477492e+00 -1.666649283388647973e+02
-9.472527472527472625e+00 -1.666043659353171051e+02
-9.467643467643467758e+00 -1.664721842305672794e+02
-9.462759462759462892e+00 -1.664698683008296314e+02
-9.457875457875458025e+00 -1.664895878765881321e+02
-9.452991452991453158e+00 -1.663128900788666726e+02
-9.448107448107448292e+00 -1.663723131605719914e+02
-9.443223443223443425e+00 -1.664024924881550476e+02
-9.438339438339438559e+00 -1.663922688709931208e+02
-9.433455433455433692e+00 -1.664322605549360787e+02
-9.428571428571428825e+00 -1.664283739335355108e+02
-9.423687423687423959e+00 -1.665401996479517095e+02
-9.418803418803419092e+00 -1.666040627390418933e+02
-9.413919413919414225e+00 -1.665945064023667044e+02
-9.409035409035409359e+00 -1.666128113292008379e+02
-9.404151404151404492e+00 -1.666254815492006287e+02
-9.399267399267399625e+00 -1.665891627131290704e+02
-9.394383394383394759e+00 -1.664776839265869626e+02
-9.389499389499389892e+00 -1.663639102518228583e+02
-9.384615384615385025e+00 -1.663587265182691510e+02
-9.379731379731380159e+00 -1.664038426077028134e+02
-9.374847374847375292e+00 -1.664557223865517415e+02
-9.369963369963370425e+00 -1.665385466605773104e+02
-9.365079365079365559e+00 -1.664757262788839398e+02
-9.360195360195360692e+00 -1.664149911372192321e+02
-9.355311355311355825e+00 -1.664400460690881687e+02
-9.350427350427350959e+00 -1.665671258561445427e+02
-9.345543345543346092e+00 -1.667626769768739052e+02
-9.340659340659341225e+00 -1.666050578082967775e+02
-9.335775335775336359e+00 -1.663921200228396629e+02
-9.330891330891331492e+00 -1.663369188216490215e+02
-9.326007326007326625e+00 -1.663893494763594276e+02
-9.321123321123321759e+00 -1.663100539481118574e+02
-9.316239316239316892e+00 -1.661780576883334106e+02
-9.311355311355312026e+00 -1.661896105435570519e+02
-9.306471306471307159e+00 -1.661837749545283600e+02
-9.301587301587302292e+00 -1.663950865819620049e+02
-9.296703296703297426e+00 -1.663733461717368414e+02
-9.291819291819292559e+00 -1.661795120437767252e+02
-9.286935286935287692e+00 -1.662228273003737513e+02
-9.282051282051282826e+00 -1.661942465687008621e+02
-9.277167277167277959e+00 -1.662207833725654211e+02
-9.272283272283273092e+00 -1.663497554875094124e+02
-9.267399267399268226e+00 -1.664458852167329042e+02
-9.262515262515261583e+00 -1.664898841193437420e+02
-9.257631257631256716e+00 -1.665346430038921710e+02
-9.252747252747251849e+00 -1.665945556968077028e+02
-9.247863247863246983e+00 -1.666776044578762708e+02
-9.242979242979242116e+00 -1.666768085099846815e+02
-9.238095238095237249e+00 -1.666891219753688347e+02
-9.233211233211232383e+00 -1.668312275480834899e+02
-9.228327228327227516e+00 -1.669141044528104203e+02
-9.223443223443222649e+00 -1.668917300369227235e+02
-9.218559218559217783e+00 -1.669393040498376024e+02
-9.213675213675212916e+00 -1.668522124363503849e+02
-9.208791208791208049e+00 -1.667035982154485509e+02
-9.203907203907203183e+00 -1.668278603229366297e+02
-9.199023199023198316e+00 -1.667298755561825487e+02
-9.194139194139193449e+00 -1.665972148639822876e+02
-9.189255189255188583e+00 -1.666108208146580409e+02
-9.184371184371183716e+00 -1.665586877953104761e+02
-9.179487179487178850e+00 -1.666175585984626650e+02
-9.174603174603173983e+00 -1.668019094631745531e+02
-9.169719169719169116e+00 -1.669072125001809468e+02
-9.164835164835164250e+00 -1.669402604152025731e+02
-9.159951159951159383e+00 -1.668379073294171917e+02
-9.155067155067154516e+00 -1.666443362158590844e+02
-9.150183150183149650e+00 -1.665238337926209340e+02
-9.145299145299144783e+00 -1.665425879129699638e+02
-9.140415140415139916e+00 -1.665457136980483597e+02
-9.135531135531135050e+00 -1.664225167811071060e+02
-9.130647130647130183e+00 -1.663902196958359241e+02
-9.125763125763125316e+00 -1.663679371640424449e+02
-9.120879120879120450e+00 -1.664918039254020528e+02
-9.115995115995115583e+00 -1.664314948970288128e+02
-9.111111111111110716e+00 -1.665121714977117904e+02
-9.106227106227105850e+00 -1.664478586249849457e+02
-9.101343101343100983e+00 -1.663897663027009628e+02
-9.096459096459096116e+00 -1.663755141374467428e+02
-9.091575091575091250e+00 -1.661249721838990467e+02
-9.086691086691086383e+00 -1.662459418622776468e+02
-9.081807081807081516e+00 -1.661544572589173470e+02
-9.076923076923076650e+00 -1.661665283264075299e+02
-9.072039072039071783e+00 -1.663320225587315235e+02
-9.067155067155066916e+00 -1.663216423662142063e+02
-9.062271062271062050e+00 -1.661187561551211047e+02
-9.057387057387057183e+00 -1.657780873128172061e+02
-9.052503052503052317e+00 -1.655443354870208736e+02
-9.047619047619047450e+00 -1.653086595092935340e+02
-9.042735042735042583e+00 -1.651044271479740928e+02
-9.037851037851037717e+00 -1.650980249630831622e+02
-9.032967032967032850e+00 -1.650167511338902386e+02
-9.028083028083027983e+00 -1.647663313894116186e+02
-9.023199023199023117e+00 -1.645434587441873475e+02
-9.018315018315018250e+00 -1.644252469685320932e+02
-9.013431013431013383e+00 -1.644697125422381419e+02
-9.008547008547008517e+00 -1.644791219147769539e+02
-9.003663003663003650e+00 -1.644446011966378762e+02
-8.998778998778998783e+00 -1.643775277696116746e+02
-8.993894993894993917e+00 -1.643694800191100853e+02
-8.989010989010989050e+00 -1.644360932846352625e+02
-8.984126984126984183e+00 -1.643890242431090201e+02
-8.979242979242979317e+00 -1.643844504720338477e+02
-8.974358974358974450e+00 -1.643693101591668722e+02
-8.969474969474969583e+00 -1.643004434563177369e+02
-8.964590964590964717e+00 -1.642972322907016292e+02
-8.959706959706959850e+00 -1.643214180718459545e+02
-8.954822954822954983e+00 -1.643245661785094853e+02
-8.949938949938950117e+00 -1.643328342327020550e+02
-8.945054945054945250e+00 -1.643764919799797326e+02
-8.940170940170940383e+00 -1.644612992199959649e+02
-8.935286935286935517e+00 -1.645714334186565964e+02
-8.930402930402930650e+00 -1.645972837858113280e+02
-8.925518925518925784e+00 -1.644759563900397836e+02
-8.920634920634920917e+00 -1.644124684444113313e+02
-8.915750915750916050e+00 -1.644859775896956933e+02
-8.910866910866911184e+00 -1.645128364354482073e+02
-8.905982905982906317e+00 -1.644864279946206409e+02
-8.901098901098901450e+00 -1.644611927900138255e+02
-8.896214896214896584e+00 -1.643903290311850469e+02
-8.891330891330891717e+00 -1.641306709580180723e+02
-8.886446886446886850e+00 -1.642331425146824131e+02
-8.881562881562881984e+00 -1.643103786802305422e+02
-8.876678876678877117e+00 -1.641397386426730804e+02
-8.871794871794872250e+00 -1.642175606371090453e+02
-8.866910866910867384e+00 -1.642049114541191557e+02
-8.862026862026862517e+00 -1.642227314367730742e+02
-8.857142857142857650e+00 -1.642700597419311066e+02
-8.852258852258852784e+00 -1.642602480098037745e+02
-8.847374847374847917e+00 -1.642568533563842266e+02
-8.842490842490843050e+00 -1.643888314313715853e+02
-8.837606837606838184e+00 -1.646263794940201706e+02
-8.832722832722833317e+00 -1.648120471878920057e+02
-8.827838827838828450e+00 -1.648967604206217743e+02
-8.822954822954823584e+00 -1.648887385300736810e+02
-8.818070818070818717e+00 -1.648485071993625013e+02
-8.813186813186813851e+00 -1.649134626487231969e+02
-8.808302808302808984e+00 -1.651236484678683780e+02
-8.803418803418804117e+00 -1.654153079086955529e+02
-8.798534798534799251e+00 -1.655312215432389849e+02
-8.793650793650794384e+00 -1.655081794809067901e+02
-8.788766788766789517e+00 -1.654278081123641471e+02
-8.783882783882784651e+00 -1.650842582664411395e+02
-8.778998778998779784e+00 -1.647484293739933321e+02
-8.774114774114774917e+00 -1.647177664371268975e+02
-8.769230769230770051e+00 -1.647513098919459651e+02
-8.764346764346765184e+00 -1.647644731611239877e+02
-8.759462759462760317e+00 -1.648278111209008898e+02
-8.754578754578755451e+00 -1.648484184988353718e+02
-8.749694749694750584e+00 -1.648374984838162050e+02
-8.744810744810745717e+00 -1.647969466216828778e+02
-8.739926739926740851e+00 -1.647411425251726769e+02
-8.735042735042735984e+00 -1.647427234353494612e+02
-8.730158730158731117e+00 -1.647716449896325059e+02
-8.725274725274726251e+00 -1.648008131515107095e+02
-8.720390720390721384e+00 -1.646459378595103829e+02
-8.715506715506714741e+00 -1.645092039198440261e+02
-8.710622710622709874e+00 -1.645810008406616589e+02
-8.705738705738705008e+00 -1.647257527302331823e+02
-8.700854700854700141e+00 -1.646817291345812464e+02
-8.695970695970695274e+00 -1.640270620570844926e+02
-8.691086691086690408e+00 -1.637471907440177006e+02
-8.686202686202685541e+00 -1.638152357518886220e+02
-8.681318681318680675e+00 -1.638537807373395765e+02
-8.676434676434675808e+00 -1.640576147159893026e+02
-8.671550671550670941e+00 -1.642351284319484535e+02
-8.666666666666666075e+00 -1.642666118921321186e+02
-8.661782661782661208e+00 -1.643164524072947188e+02
-8.656898656898656341e+00 -1.645084021684713207e+02
-8.652014652014651475e+00 -1.644342073029089590e+02
-8.647130647130646608e+00 -1.643669366724158181e+02
-8.642246642246641741e+00 -1.644211668307339380e+02
-8.637362637362636875e+00 -1.643545855385735592e+02
-8.632478632478632008e+00 -1.642999716281259452e+02
-8.627594627594627141e+00 -1.643102971216501089e+02
-8.622710622710622275e+00 -1.643319339564722554e+02
-8.617826617826617408e+00 -1.643353037129825225e+02
-8.612942612942612541e+00 -1.643247816051484449e+02
-8.608058608058607675e+00 -1.644334220344966297e+02
-8.603174603174602808e+00 -1.645295281699884242e+02
-8.598290598290597941e+00 -1.642541928797279809e+02
-8.593406593406593075e+00 -1.639759489659941494e+02
-8.588522588522588208e+00 -1.639512191276468229e+02
-8.583638583638583341e+00 -1.639421897722820063e+02
-8.578754578754578475e+00 -1.639856315201877237e+02
-8.573870573870573608e+00 -1.639855671201236760e+02
-8.568986568986568741e+00 -1.639876592923000089e+02
-8.564102564102563875e+00 -1.642997801622461793e+02
-8.559218559218559008e+00 -1.645355264751759705e+02
-8.554334554334554142e+00 -1.643906748165275360e+02
-8.549450549450549275e+00 -1.643319574664380127e+02
-8.544566544566544408e+00 -1.643792628064052792e+02
-8.539682539682539542e+00 -1.644307845637322885e+02
-8.534798534798534675e+00 -1.645146908069675078e+02
-8.529914529914529808e+00 -1.645726460556659561e+02
-8.525030525030524942e+00 -1.646214283202212414e+02
-8.520146520146520075e+00 -1.646828316965023760e+02
-8.515262515262515208e+00 -1.646833795558044358e+02
-8.510378510378510342e+00 -1.646124310219613562e+02
-8.505494505494505475e+00 -1.644322955958193120e+02
-8.500610500610500608e+00 -1.643739690385502854e+02
-8.495726495726495742e+00 -1.643932421871224960e+02
-8.490842490842490875e+00 -1.643751781307467468e+02
-8.485958485958486008e+00 -1.643755948770127588e+02
-8.481074481074481142e+00 -1.644747827960925406e+02
-8.476190476190476275e+00 -1.651770493234675712e+02
-8.471306471306471408e+00 -1.653847969237227176e+02
-8.466422466422466542e+00 -1.650912809561088466e+02
-8.461538461538461675e+00 -1.650617862657252317e+02
-8.456654456654456808e+00 -1.650608636911882172e+02
-8.451770451770451942e+00 -1.652368308986825411e+02
-8.446886446886447075e+00 -1.652793605830723891e+02
-8.442002442002442208e+00 -1.652215675532136459e+02
-8.437118437118437342e+00 -1.652462617293765561e+02
-8.432234432234432475e+00 -1.653986404779788586e+02
-8.427350427350427609e+00 -1.653061043630910092e+02
-8.422466422466422742e+00 -1.651589155307366923e+02
-8.417582417582417875e+00 -1.652287448542595882e+02
-8.412698412698413009e+00 -1.651192412703895798e+02
-8.407814407814408142e+00 -1.650219822806418790e+02
-8.402930402930403275e+00 -1.649843939825183554e+02
-8.398046398046398409e+00 -1.648819494764804290e+02
-8.393162393162393542e+00 -1.649026364405547156e+02
-8.388278388278388675e+00 -1.646692092405457970e+02
-8.383394383394383809e+00 -1.644384091719676917e+02
-8.378510378510378942e+00 -1.646913818117300252e+02
-8.373626373626374075e+00 -1.649576052701850131e+02
-8.368742368742369209e+00 -1.650282125753952016e+02
-8.363858363858364342e+00 -1.650402093022294139e+02
-8.358974358974359475e+00 -1.650061625819946016e+02
-8.354090354090354609e+00 -1.650323839900198664e+02
-8.349206349206349742e+00 -1.651131751424992444e+02
-8.344322344322344875e+00 -1.650539153540389066e+02
-8.339438339438340009e+00 -1.650198192732645737e+02
-8.334554334554335142e+00 -1.651541294626610465e+02
-8.329670329670330275e+00 -1.651984190971916178e+02
-8.324786324786325409e+00 -1.650769780697413580e+02
-8.319902319902320542e+00 -1.649964688854122130e+02
-8.315018315018315676e+00 -1.650027726834333919e+02
-8.310134310134310809e+00 -1.650268589162690773e+02
-8.305250305250305942e+00 -1.650548630297521129e+02
-8.300366300366301076e+00 -1.650949331987048367e+02
-8.295482295482296209e+00 -1.650511289648181332e+02
-8.290598290598291342e+00 -1.650245944057246845e+02
-8.285714285714286476e+00 -1.652317959353874812e+02
-8.280830280830279833e+00 -1.654575523040770975e+02
-8.275946275946274966e+00 -1.655255742298430164e+02
-8.271062271062270099e+00 -1.654598210579230226e+02
-8.266178266178265233e+00 -1.654087605315613132e+02
-8.261294261294260366e+00 -1.654095116200153086e+02
-8.256410256410255499e+00 -1.653654233494789878e+02
-8.251526251526250633e+00 -1.654291485320105437e+02
-8.246642246642245766e+00 -1.655726001836251839e+02
-8.241758241758240899e+00 -1.655490620576949539e+02
-8.236874236874236033e+00 -1.654364815004203422e+02
-8.231990231990231166e+00 -1.653889551696664739e+02
-8.227106227106226299e+00 -1.654078531691807825e+02
-8.222222222222221433e+00 -1.654367216060134638e+02
-8.217338217338216566e+00 -1.654499134634576478e+02
-8.212454212454211699e+00 -1.654969245031423668e+02
-8.207570207570206833e+00 -1.656928701780325355e+02
-8.202686202686201966e+00 -1.658271518975311380e+02
-8.197802197802197099e+00 -1.658501520023753528e+02
-8.192918192918192233e+00 -1.661013772026192896e+02
-8.188034188034187366e+00 -1.662037876380754255e+02
-8.183150183150182500e+00 -1.662399275118103503e+02
-8.178266178266177633e+00 -1.664174807089437991e+02
-8.173382173382172766e+00 -1.664185297684828697e+02
-8.168498168498167900e+00 -1.667697388832372098e+02
-8.163614163614163033e+00 -1.673152331593860822e+02
-8.158730158730158166e+00 -1.673440454346868478e+02
-8.153846153846153300e+00 -1.670912358437968521e+02
-8.148962148962148433e+00 -1.668209893391866956e+02
-8.144078144078143566e+00 -1.666733742745285269e+02
-8.139194139194138700e+00 -1.666211445802430262e+02
-8.134310134310133833e+00 -1.666070625717158009e+02
-8.129426129426128966e+00 -1.662603798300760616e+02
-8.124542124542124100e+00 -1.660701208611048685e+02
-8.119658119658119233e+00 -1.661636358875088035e+02
-8.114774114774114366e+00 -1.662453720027057216e+02
-8.109890109890109500e+00 -1.661965379086300345e+02
-8.105006105006104633e+00 -1.658592129163664026e+02
-8.100122100122099766e+00 -1.656808861126867782e+02
-8.095238095238094900e+00 -1.654812227769764092e+02
-8.090354090354090033e+00 -1.652522070076182388e+02
-8.085470085470085166e+00 -1.652209366265677488e+02
-8.080586080586080300e+00 -1.652269809278238881e+02
-8.075702075702075433e+00 -1.652801403850993722e+02
-8.070818070818070566e+00 -1.653000740725266837e+02
-8.065934065934065700e+00 -1.651989654836147281e+02
-8.061050061050060833e+00 -1.651663535991800131e+02
-8.056166056166055967e+00 -1.651525176048700132e+02
-8.051282051282051100e+00 -1.650254828702904319e+02
-8.046398046398046233e+00 -1.649056498409079552e+02
-8.041514041514041367e+00 -1.649323651566884052e+02
-8.036630036630036500e+00 -1.649118940226655923e+02
-8.031746031746031633e+00 -1.649053863694635425e+02
-8.026862026862026767e+00 -1.649616713011027400e+02
-8.021978021978021900e+00 -1.647213858086539631e+02
-8.017094017094017033e+00 -1.644789897455142977e+02
-8.012210012210012167e+00 -1.644173783021169299e+02
-8.007326007326007300e+00 -1.641138142388788879e+02
-8.002442002442002433e+00 -1.639016811176497299e+02
-7.997557997557997567e+00 -1.638238838102638795e+02
-7.992673992673992700e+00 -1.636757991441006084e+02
-7.987789987789987833e+00 -1.636290549859256771e+02
-7.982905982905982967e+00 -1.636127631022596915e+02
-7.978021978021978100e+00 -1.635524213934622253e+02
-7.973137973137973233e+00 -1.635568677198162959e+02
-7.968253968253968367e+00 -1.635919144380370938e+02
-7.963369963369963500e+00 -1.636019340761212106e+02
-7.958485958485958633e+00 -1.635068214620443143e+02
-7.953601953601953767e+00 -1.632639319944873364e+02
-7.948717948717948900e+00 -1.631341762147229701e+02
-7.943833943833944033e+00 -1.631136670362562313e+02
-7.938949938949939167e+00 -1.631467329964556257e+02
-7.934065934065934300e+00 -1.632925248102582998e+02
-7.929181929181929434e+00 -1.634212172303709281e+02
-7.924297924297924567e+00 -1.633672676620518871e+02
-7.919413919413919700e+00 -1.633633023519102778e+02
-7.914529914529914834e+00 -1.633770177249670326e+02
-7.909645909645909967e+00 -1.635478815748476507e+02
-7.904761904761905100e+00 -1.636360260348067754e+02
-7.899877899877900234e+00 -1.636891182065924113e+02
-7.894993894993895367e+00 -1.635710902631294630e+02
-7.890109890109890500e+00 -1.631323566835612269e+02
-7.885225885225885634e+00 -1.632341991148401235e+02
-7.880341880341880767e+00 -1.633607022206971067e+02
-7.875457875457875900e+00 -1.633555041220752742e+02
-7.870573870573871034e+00 -1.634777999366098697e+02
-7.865689865689866167e+00 -1.635101434724040246e+02
-7.860805860805861300e+00 -1.634722050513161378e+02
-7.855921855921856434e+00 -1.633339789362788110e+02
-7.851037851037851567e+00 -1.633235545485120497e+02
-7.846153846153846700e+00 -1.633366510482883882e+02
-7.841269841269841834e+00 -1.632661296398273976e+02
-7.836385836385836967e+00 -1.633023341041610479e+02
-7.831501831501832100e+00 -1.634188725194994447e+02
-7.826617826617827234e+00 -1.634211568609393055e+02
-7.821733821733822367e+00 -1.633421799209892811e+02
-7.816849816849817500e+00 -1.633892326347543928e+02
-7.811965811965811746e+00 -1.634648433805978698e+02
-7.807081807081806879e+00 -1.635277998506440156e+02
-7.802197802197802012e+00 -1.637422426002695488e+02
-7.797313797313797146e+00 -1.639058990490798919e+02
-7.792429792429792279e+00 -1.638160373317695075e+02
-7.787545787545787412e+00 -1.639483912441959887e+02
-7.782661782661782546e+00 -1.640781396163486079e+02
-7.777777777777777679e+00 -1.639661101014951896e+02
-7.772893772893772812e+00 -1.639646281429427006e+02
-7.768009768009767946e+00 -1.640059829242696594e+02
-7.763125763125763079e+00 -1.640500739344679744e+02
-7.758241758241758212e+00 -1.640738965198576977e+02
-7.753357753357753346e+00 -1.640454127364166936e+02
-7.748473748473748479e+00 -1.640473880510468518e+02
-7.743589743589743613e+00 -1.640422491349104632e+02
-7.738705738705738746e+00 -1.640580570480335609e+02
-7.733821733821733879e+00 -1.640260980388585494e+02
-7.728937728937729013e+00 -1.640250766585625684e+02
-7.724053724053724146e+00 -1.640428354193019800e+02
-7.719169719169719279e+00 -1.640396636016895968e+02
-7.714285714285714413e+00 -1.640080506023211342e+02
-7.709401709401709546e+00 -1.638838907979213673e+02
-7.704517704517704679e+00 -1.639831823160619138e+02
-7.699633699633699813e+00 -1.640483687028032023e+02
-7.694749694749694946e+00 -1.640308833186705044e+02
-7.689865689865690079e+00 -1.639406373418781016e+02
-7.684981684981684324e+00 -1.639615750718756999e+02
-7.680097680097679458e+00 -1.639963325098601672e+02
-7.675213675213674591e+00 -1.641888087900669575e+02
-7.670329670329669725e+00 -1.647330251969795256e+02
-7.665445665445664858e+00 -1.647128262180163460e+02
-7.660561660561659991e+00 -1.646467099353775154e+02
-7.655677655677655125e+00 -1.648016828835310434e+02
-7.650793650793650258e+00 -1.647863315347033790e+02
-7.645909645909645391e+00 -1.646837945090873063e+02
-7.641025641025640525e+00 -1.646712438805381851e+02
-7.636141636141635658e+00 -1.648376398462095267e+02
-7.631257631257630791e+00 -1.649205044567922869e+02
-7.626373626373625925e+00 -1.648941293979922307e+02
-7.621489621489621058e+00 -1.649937921085094104e+02
-7.616605616605616191e+00 -1.650128737862291928e+02
-7.611721611721611325e+00 -1.649230489229205432e+02
-7.606837606837606458e+00 -1.650648086556010696e+02
-7.601953601953601591e+00 -1.651743190626283138e+02
-7.597069597069596725e+00 -1.651781517827143375e+02
-7.592185592185591858e+00 -1.652084501669370127e+02
-7.587301587301586991e+00 -1.652167547332409470e+02
-7.582417582417582125e+00 -1.651883209321482298e+02
-7.577533577533577258e+00 -1.650543718904174852e+02
-7.572649572649572391e+00 -1.650104099096026005e+02
-7.567765567765567525e+00 -1.650411651051526860e+02
-7.562881562881562658e+00 -1.651560323944356696e+02
-7.557997557997557792e+00 -1.654524147031850418e+02
-7.553113553113552925e+00 -1.655369397662757933e+02
-7.548229548229548058e+00 -1.655393009470822108e+02
-7.543345543345543192e+00 -1.653685813405651288e+02
-7.538461538461538325e+00 -1.651193607170686164e+02
-7.533577533577533458e+00 -1.651210117725816531e+02
-7.528693528693528592e+00 -1.651063266318772378e+02
-7.523809523809523725e+00 -1.650680756354225593e+02
-7.518925518925518858e+00 -1.649054636807611018e+02
-7.514041514041513992e+00 -1.648982494912212644e+02
-7.509157509157509125e+00 -1.648708433941785074e+02
-7.504273504273504258e+00 -1.647565762396736488e+02
-7.499389499389499392e+00 -1.646452828552214953e+02
-7.494505494505494525e+00 -1.646652766586088319e+02
-7.489621489621489658e+00 -1.647793699856837293e+02
-7.484737484737484792e+00 -1.647523023376741946e+02
-7.479853479853479925e+00 -1.647536457811479238e+02
-7.474969474969475058e+00 -1.646951565392505472e+02
-7.470085470085470192e+00 -1.646638668576504472e+02
-7.465201465201465325e+00 -1.646056043292826416e+02
-7.460317460317460458e+00 -1.645513172575346346e+02
-7.455433455433455592e+00 -1.645395959240190109e+02
-7.450549450549450725e+00 -1.645763523668283028e+02
-7.445665445665445858e+00 -1.646536275167443364e+02
-7.440781440781440992e+00 -1.644849495360984974e+02
-7.435897435897436125e+00 -1.642278228969082079e+02
-7.431013431013431259e+00 -1.642669186899502449e+02
-7.426129426129426392e+00 -1.642147196772220070e+02
-7.421245421245421525e+00 -1.640996140258783669e+02
-7.416361416361416659e+00 -1.640493001026463560e+02
-7.411477411477411792e+00 -1.640557410624076056e+02
-7.406593406593406925e+00 -1.640186891209264672e+02
-7.401709401709402059e+00 -1.637967986574647057e+02
-7.396825396825397192e+00 -1.637641495775327201e+02
-7.391941391941392325e+00 -1.638232905913292825e+02
-7.387057387057387459e+00 -1.637913676992637875e+02
-7.382173382173382592e+00 -1.637762650255339736e+02
-7.377289377289377725e+00 -1.636942967289712669e+02
-7.372405372405372859e+00 -1.636903769791609875e+02
-7.367521367521367992e+00 -1.636595932102614483e+02
-7.362637362637363125e+00 -1.637176716983615847e+02
-7.357753357753358259e+00 -1.638902502415196523e+02
-7.352869352869353392e+00 -1.640364682469131026e+02
-7.347985347985348525e+00 -1.641167872199846443e+02
-7.343101343101343659e+00 -1.639397144965305984e+02
-7.338217338217338792e+00 -1.636909453444953328e+02
-7.333333333333333925e+00 -1.636442863891808770e+02
-7.328449328449329059e+00 -1.636211793570378745e+02
-7.323565323565324192e+00 -1.636984511158210864e+02
-7.318681318681319325e+00 -1.638449534883162357e+02
-7.313797313797314459e+00 -1.637287051454765674e+02
-7.308913308913308704e+00 -1.637086496942242491e+02
-7.304029304029303837e+00 -1.637119375712555893e+02
-7.299145299145298971e+00 -1.638661596449138358e+02
-7.294261294261294104e+00 -1.641805401819959229e+02
-7.289377289377289237e+00 -1.643113343511344908e+02
-7.284493284493284371e+00 -1.643450463954692964e+02
-7.279609279609279504e+00 -1.642656395674454757e+02
-7.274725274725274637e+00 -1.642168899691824606e+02
-7.269841269841269771e+00 -1.641804039032262779e+02
-7.264957264957264904e+00 -1.640032290595822246e+02
-7.260073260073260037e+00 -1.639757349523045775e+02
-7.255189255189255171e+00 -1.639838943943250911e+02
-7.250305250305250304e+00 -1.639518780885373417e+02
-7.245421245421245438e+00 -1.639606593076134970e+02
-7.240537240537240571e+00 -1.638868131857371964e+02
-7.235653235653235704e+00 -1.637016277407146276e+02
-7.230769230769230838e+00 -1.636825020341680954e+02
-7.225885225885225971e+00 -1.638062151125580783e+02
-7.221001221001221104e+00 -1.640368701871287840e+02
-7.216117216117216238e+00 -1.642812644573538705e+02
-7.211233211233211371e+00 -1.642568043037578605e+02
-7.206349206349206504e+00 -1.643230022356139557e+02
-7.201465201465201638e+00 -1.644437259406130636e+02
-7.196581196581196771e+00 -1.645000631541112739e+02
-7.191697191697191904e+00 -1.642862521891704830e+02
-7.186813186813187038e+00 -1.643164175546449712e+02
-7.181929181929181283e+00 -1.646233464460378570e+02
-7.177045177045176416e+00 -1.646354390010615703e+02
-7.172161172161171550e+00 -1.646650406077305036e+02
-7.167277167277166683e+00 -1.645918347249252633e+02
-7.162393162393161816e+00 -1.645362918513806676e+02
-7.157509157509156950e+00 -1.646230121245967837e+02
-7.152625152625152083e+00 -1.641963489928585886e+02
-7.147741147741147216e+00 -1.639249959582748772e+02
-7.142857142857142350e+00 -1.639434396606109772e+02
-7.137973137973137483e+00 -1.639088532743446649e+02
-7.133089133089132616e+00 -1.639771409364789747e+02
-7.128205128205127750e+00 -1.638177878575274917e+02
-7.123321123321122883e+00 -1.638500155366850208e+02
-7.118437118437118016e+00 -1.640053098668154803e+02
-7.113553113553113150e+00 -1.638804956910057626e+02
-7.108669108669108283e+00 -1.638769850993866726e+02
-7.103785103785103416e+00 -1.639172928385960688e+02
-7.098901098901098550e+00 -1.639752862290295070e+02
-7.094017094017093683e+00 -1.640253627745920539e+02
-7.089133089133088816e+00 -1.640493969334235089e+02
-7.084249084249083950e+00 -1.639316071083018755e+02
-7.079365079365079083e+00 -1.636995704152424764e+02
-7.074481074481074216e+00 -1.635954920357622484e+02
-7.069597069597069350e+00 -1.636086503178168812e+02
-7.064713064713064483e+00 -1.635864464757884775e+02
-7.059829059829059617e+00 -1.636972910942499198e+02
-7.054945054945054750e+00 -1.637178485263316361e+02
-7.050061050061049883e+00 -1.637557169726582629e+02
-7.045177045177045017e+00 -1.639172944092273099e+02
-7.040293040293040150e+00 -1.638640739369791106e+02
-7.035409035409035283e+00 -1.639281424051706040e+02
-7.030525030525030417e+00 -1.639774262405722709e+02
-7.025641025641025550e+00 -1.640549119078598039e+02
-7.020757020757020683e+00 -1.641180589976506781e+02
-7.015873015873015817e+00 -1.643284469109413521e+02
-7.010989010989010950e+00 -1.642934581806906067e+02
-7.006105006105006083e+00 -1.641155691349028984e+02
-7.001221001221001217e+00 -1.639822825322547715e+02
-6.996336996336996350e+00 -1.639204910345910662e+02
-6.991452991452991483e+00 -1.639220945475106817e+02
-6.986568986568986617e+00 -1.639133108013124058e+02
-6.981684981684981750e+00 -1.639217162329430835e+02
-6.976800976800976883e+00 -1.637692172097880245e+02
-6.971916971916972017e+00 -1.635431957779999550e+02
-6.967032967032967150e+00 -1.635261436207833299e+02
-6.962148962148962283e+00 -1.634728821765563680e+02
-6.957264957264957417e+00 -1.634383707336981502e+02
-6.952380952380952550e+00 -1.634369723876409068e+02
-6.947496947496947683e+00 -1.634534916586304405e+02
-6.942612942612942817e+00 -1.635132861847051799e+02
-6.937728937728937950e+00 -1.635342343941589149e+02
-6.932844932844933084e+00 -1.638458404789852523e+02
-6.927960927960928217e+00 -1.640782828341508264e+02
-6.923076923076923350e+00 -1.640574713732997338e+02
-6.918192918192918484e+00 -1.640167298717544497e+02
-6.913308913308913617e+00 -1.638206759114959539e+02
-6.908424908424908750e+00 -1.638561355907963843e+02
-6.903540903540903884e+00 -1.638436731554689629e+02
-6.898656898656899017e+00 -1.638126251142473393e+02
-6.893772893772894150e+00 -1.640364863649321592e+02
-6.888888888888889284e+00 -1.640624758754910317e+02
-6.884004884004884417e+00 -1.640447312997036704e+02
-6.879120879120879550e+00 -1.639636974510588630e+02
-6.874236874236874684e+00 -1.640348044652205886e+02
-6.869352869352869817e+00 -1.640295901259299285e+02
-6.864468864468864950e+00 -1.641755310857015786e+02
-6.859584859584860084e+00 -1.644546490318039105e+02
-6.854700854700855217e+00 -1.645536530354781064e+02
-6.849816849816850350e+00 -1.645957700585657335e+02
-6.844932844932845484e+00 -1.646729392780025023e+02
-6.840048840048840617e+00 -1.646006304094113659e+02
-6.835164835164835750e+00 -1.645139498543054231e+02
-6.830280830280830884e+00 -1.645549403513279856e+02
-6.825396825396826017e+00 -1.645941401458706821e+02
-6.820512820512821150e+00 -1.645880117538069385e+02
-6.815628815628816284e+00 -1.644579738998636742e+02
-6.810744810744810529e+00 -1.645224228742639525e+02
-6.805860805860805662e+00 -1.644811824980665733e+02
-6.800976800976800796e+00 -1.642415204583936088e+02
-6.796092796092795929e+00 -1.640705702812597622e+02
-6.791208791208791062e+00 -1.641587200998330047e+02
-6.786324786324786196e+00 -1.643144001238903797e+02
-6.781440781440781329e+00 -1.644285985735071165e+02
-6.776556776556776462e+00 -1.645099056028133759e+02
-6.771672771672771596e+00 -1.644229428877288228e+02
-6.766788766788766729e+00 -1.644386749171818565e+02
-6.761904761904761862e+00 -1.644611952538515709e+02
-6.757020757020756996e+00 -1.646513935339011141e+02
-6.752136752136752129e+00 -1.651752482716775603e+02
-6.747252747252747263e+00 -1.653023105679386333e+02
-6.742368742368742396e+00 -1.653768668140583316e+02
-6.737484737484737529e+00 -1.654288345125210640e+02
-6.732600732600732663e+00 -1.653545427002393069e+02
-6.727716727716727796e+00 -1.654259430050664719e+02
-6.722832722832722929e+00 -1.654538904162601511e+02
-6.717948717948718063e+00 -1.653908244146952597e+02
-6.713064713064713196e+00 -1.654133481405480381e+02
-6.708180708180708329e+00 -1.654439164037759156e+02
-6.703296703296703463e+00 -1.654453766371037204e+02
-6.698412698412698596e+00 -1.656262173816132588e+02
-6.693528693528693729e+00 -1.659130896086331290e+02
-6.688644688644688863e+00 -1.661522049142404285e+02
-6.683760683760683108e+00 -1.663779993762557865e+02
-6.678876678876678241e+00 -1.664722030079136346e+02
-6.673992673992673375e+00 -1.663926167863277783e+02
-6.669108669108668508e+00 -1.664010057391193698e+02
-6.664224664224663641e+00 -1.664318391324151492e+02
-6.659340659340658775e+00 -1.666088613501558768e+02
-6.654456654456653908e+00 -1.666884868112681488e+02
-6.649572649572649041e+00 -1.666517689988961592e+02
-6.644688644688644175e+00 -1.666320957114268424e+02
-6.639804639804639308e+00 -1.666727568740148229e+02
-6.634920634920634441e+00 -1.665976208380101866e+02
-6.630036630036629575e+00 -1.664891132721474776e+02
-6.625152625152624708e+00 -1.663896980926404012e+02
-6.620268620268619841e+00 -1.665631419591184965e+02
-6.615384615384614975e+00 -1.667957051039626890e+02
-6.610500610500610108e+00 -1.668196552363807541e+02
-6.605616605616605241e+00 -1.668691958911048800e+02
-6.600732600732600375e+00 -1.670352380158809069e+02
-6.595848595848595508e+00 -1.672783483400120019e+02
-6.590964590964590641e+00 -1.673561203346955324e+02
-6.586080586080585775e+00 -1.673224976332989229e+02
-6.581196581196580908e+00 -1.677165157370656630e+02
-6.576312576312576041e+00 -1.680174862246191765e+02
-6.571428571428571175e+00 -1.678902104339253469e+02
-6.566544566544566308e+00 -1.671601452595759838e+02
-6.561660561660561441e+00 -1.668234192367221169e+02
-6.556776556776556575e+00 -1.668380262807736472e+02
-6.551892551892551708e+00 -1.668882972080714637e+02
-6.547008547008546842e+00 -1.669189220342695421e+02
-6.542124542124541975e+00 -1.666962440041920104e+02
-6.537240537240537108e+00 -1.663949939600921653e+02
-6.532356532356532242e+00 -1.661730282330404123e+02
-6.527472527472527375e+00 -1.661472121659983259e+02
-6.522588522588522508e+00 -1.657023710630676874e+02
-6.517704517704517642e+00 -1.654367607925824473e+02
-6.512820512820512775e+00 -1.654712744608886794e+02
-6.507936507936507908e+00 -1.655147812417255295e+02
-6.503052503052503042e+00 -1.655193955989078063e+02
-6.498168498168498175e+00 -1.655776322795543649e+02
-6.493284493284493308e+00 -1.655344027738475461e+02
-6.488400488400488442e+00 -1.655123353652837466e+02
-6.483516483516483575e+00 -1.652483801300612072e+02
-6.478632478632478708e+00 -1.649048833057248657e+02
-6.473748473748473842e+00 -1.649397873114439506e+02
-6.468864468864468975e+00 -1.647500815643306282e+02
-6.463980463980464108e+00 -1.645926849012133744e+02
-6.459096459096459242e+00 -1.646930677679775101e+02
-6.454212454212454375e+00 -1.647588946214366956e+02
-6.449328449328449508e+00 -1.647801617389469868e+02
-6.444444444444444642e+00 -1.647698271224252835e+02
-6.439560439560439775e+00 -1.646876670174437436e+02
-6.434676434676434909e+00 -1.645686736225998459e+02
-6.429792429792430042e+00 -1.645553511266883220e+02
-6.424908424908425175e+00 -1.645726188676769368e+02
-6.420024420024420309e+00 -1.645866327940946690e+02
-6.415140415140415442e+00 -1.646672639512346166e+02
-6.410256410256410575e+00 -1.647341818829703470e+02
-6.405372405372405709e+00 -1.647810408633312989e+02
-6.400488400488400842e+00 -1.647787606149751127e+02
-6.395604395604395975e+00 -1.646980518680525734e+02
-6.390720390720391109e+00 -1.644863632211348659e+02
-6.385836385836386242e+00 -1.643920264039825270e+02
-6.380952380952381375e+00 -1.643784451918990612e+02
-6.376068376068376509e+00 -1.643479318028688567e+02
-6.371184371184371642e+00 -1.641740936243853639e+02
-6.366300366300366775e+00 -1.640087028131520412e+02
-6.361416361416361909e+00 -1.640187062220278165e+02
-6.356532356532357042e+00 -1.639504529473925913e+02
-6.351648351648352175e+00 -1.639016226028189180e+02
-6.346764346764347309e+00 -1.641818237719647300e+02
-6.341880341880342442e+00 -1.643409800543519168e+02
-6.336996336996337575e+00 -1.643057850538407649e+02
-6.332112332112332709e+00 -1.643685389091537274e+02
-6.327228327228327842e+00 -1.643795901973951459e+02
-6.322344322344322975e+00 -1.644679007287933530e+02
-6.317460317460318109e+00 -1.646968948305796232e+02
-6.312576312576313242e+00 -1.647523982867812720e+02
-6.307692307692307487e+00 -1.646400433534817864e+02
-6.302808302808302621e+00 -1.649970763893110757e+02
-6.297924297924297754e+00 -1.652439985466793075e+02
-6.293040293040292887e+00 -1.652946878465302234e+02
-6.288156288156288021e+00 -1.652414889653756802e+02
-6.283272283272283154e+00 -1.648818307381669683e+02
-6.278388278388278287e+00 -1.640727089026777890e+02
-6.273504273504273421e+00 -1.637319796252694459e+02
-6.268620268620268554e+00 -1.637251254726208742e+02
-6.263736263736263687e+00 -1.637835198423385634e+02
-6.258852258852258821e+00 -1.638722254888564578e+02
-6.253968253968253954e+00 -1.637904349318351365e+02
-6.249084249084249088e+00 -1.639558631017617927e+02
-6.244200244200244221e+00 -1.640257499309146851e+02
-6.239316239316239354e+00 -1.640376035446641936e+02
-6.234432234432234488e+00 -1.638552864993459650e+02
-6.229548229548229621e+00 -1.636518581587005201e+02
-6.224664224664224754e+00 -1.636362055522695584e+02
-6.219780219780219888e+00 -1.637020501721304413e+02
-6.214896214896215021e+00 -1.637550336272882134e+02
-6.210012210012210154e+00 -1.636581804857843565e+02
-6.205128205128205288e+00 -1.635278112358180351e+02
-6.200244200244200421e+00 -1.634724720776705738e+02
-6.195360195360195554e+00 -1.634607643117068676e+02
-6.190476190476190688e+00 -1.634549929184384496e+02
-6.185592185592184933e+00 -1.634322401874987918e+02
-6.180708180708180066e+00 -1.633524077620116941e+02
-6.175824175824175200e+00 -1.633889849524495048e+02
-6.170940170940170333e+00 -1.635276502214978507e+02
-6.166056166056165466e+00 -1.634759697870670720e+02
-6.161172161172160600e+00 -1.634181648930031372e+02
-6.156288156288155733e+00 -1.634393227650261053e+02
-6.151404151404150866e+00 -1.634612604647283547e+02
-6.146520146520146000e+00 -1.634545905185544825e+02
-6.141636141636141133e+00 -1.633960674488982932e+02
-6.136752136752136266e+00 -1.634488154910146704e+02
-6.131868131868131400e+00 -1.635444102969974551e+02
-6.126984126984126533e+00 -1.636005819716999383e+02
-6.122100122100121666e+00 -1.636276314828131149e+02
-6.117216117216116800e+00 -1.635802434533068777e+02
-6.112332112332111933e+00 -1.634407182558073828e+02
-6.107448107448107066e+00 -1.632551011286458333e+02
-6.102564102564102200e+00 -1.631509137397119673e+02
-6.097680097680097333e+00 -1.630856857059505671e+02
-6.092796092796092466e+00 -1.631528756317075874e+02
-6.087912087912087600e+00 -1.632378593785446128e+02
-6.083028083028082733e+00 -1.629887632499827816e+02
-6.078144078144077866e+00 -1.627804407813656269e+02
-6.073260073260073000e+00 -1.627682658910080988e+02
-6.068376068376068133e+00 -1.627665163078020498e+02
-6.063492063492063266e+00 -1.629259060435178981e+02
-6.058608058608058400e+00 -1.634889313013939898e+02
-6.053724053724053533e+00 -1.637636436077604856e+02
-6.048840048840048667e+00 -1.637314907157632433e+02
-6.043956043956043800e+00 -1.638664046633057580e+02
-6.039072039072038933e+00 -1.640260343966516814e+02
-6.034188034188034067e+00 -1.641162883308126936e+02
-6.029304029304029200e+00 -1.640374111888327207e+02
-6.024420024420024333e+00 -1.640440480739714246e+02
-6.019536019536019467e+00 -1.639340318597112400e+02
-6.014652014652014600e+00 -1.639944020994174139e+02
-6.009768009768009733e+00 -1.639865380905399661e+02
-6.004884004884004867e+00 -1.636914240567152774e+02
-6.000000000000000000e+00 -1.636003461085266508e+02
-5.995115995115995133e+00 -1.636366345832010154e+02
-5.990231990231990267e+00 -1.636915028804528731e+02
-5.985347985347985400e+00 -1.637971799831877888e+02
-5.980463980463980533e+00 -1.638149836584366881e+02
-5.975579975579975667e+00 -1.637485462848496809e+02
-5.970695970695970800e+00 -1.637376449866662256e+02
-5.965811965811965933e+00 -1.638158719606542775e+02
-5.960927960927961067e+00 -1.639417202227561177e+02
-5.956043956043956200e+00 -1.639608919677280596e+02
-5.951159951159951333e+00 -1.639619201051476125e+02
-5.946275946275946467e+00 -1.640166490615574162e+02
-5.941391941391941600e+00 -1.640457208427013711e+02
-5.936507936507936734e+00 -1.640495169965666946e+02
-5.931623931623931867e+00 -1.641530046783190926e+02
-5.926739926739927000e+00 -1.643776586845894201e+02
-5.921855921855922134e+00 -1.645169999011985169e+02
-5.916971916971917267e+00 -1.644923659275567616e+02
-5.912087912087912400e+00 -1.645003539337224368e+02
-5.907203907203907534e+00 -1.644517019046016344e+02
-5.902319902319902667e+00 -1.644343851345205110e+02
-5.897435897435897800e+00 -1.644996250327670850e+02
-5.892551892551892934e+00 -1.644251829521812169e+02
-5.887667887667888067e+00 -1.643025080728396858e+02
-5.882783882783883200e+00 -1.642302269543505133e+02
-5.877899877899878334e+00 -1.642757325401086064e+02
-5.873015873015872579e+00 -1.641845264874083341e+02
-5.868131868131867712e+00 -1.641415396854997937e+02
-5.863247863247862846e+00 -1.644399139309670659e+02
-5.858363858363857979e+00 -1.646913024568765138e+02
-5.853479853479853112e+00 -1.647188194195848894e+02
-5.848595848595848246e+00 -1.647403733326419797e+02
-5.843711843711843379e+00 -1.647195147293503510e+02
-5.838827838827838512e+00 -1.647149594859157560e+02
-5.833943833943833646e+00 -1.648314015243976769e+02
-5.829059829059828779e+00 -1.649507831390103547e+02
-5.824175824175823912e+00 -1.648667027895314448e+02
-5.819291819291819046e+00 -1.648280030599812562e+02
-5.814407814407814179e+00 -1.648126233675860135e+02
-5.809523809523809312e+00 -1.647360374978781010e+02
-5.804639804639804446e+00 -1.646904132057832442e+02
-5.799755799755799579e+00 -1.647381462110197674e+02
-5.794871794871794712e+00 -1.648260264213216715e+02
-5.789987789987789846e+00 -1.648652417749077586e+02
-5.785103785103784979e+00 -1.651394080307385366e+02
-5.780219780219780112e+00 -1.652548382550965016e+02
-5.775335775335775246e+00 -1.652692400823559353e+02
-5.770451770451770379e+00 -1.653038176146999376e+02
-5.765567765567765512e+00 -1.652895298982923009e+02
-5.760683760683760646e+00 -1.653564663641863319e+02
-5.755799755799755779e+00 -1.654693951371750131e+02
-5.750915750915750912e+00 -1.654676242196032376e+02
-5.746031746031746046e+00 -1.654038469125825657e+02
-5.741147741147741179e+00 -1.652587818553993202e+02
-5.736263736263736313e+00 -1.652511020273940403e+02
-5.731379731379731446e+00 -1.650862515408938407e+02
-5.726495726495726579e+00 -1.647951097736806219e+02
-5.721611721611721713e+00 -1.648259154577286836e+02
-5.716727716727716846e+00 -1.646821417725965091e+02
-5.711843711843711979e+00 -1.645656004807255499e+02
-5.706959706959707113e+00 -1.645765566353058489e+02
-5.702075702075702246e+00 -1.643745860764400675e+02
-5.697191697191697379e+00 -1.642848338195815927e+02
-5.692307692307692513e+00 -1.642627959771851636e+02
-5.687423687423687646e+00 -1.639464485704384060e+02
-5.682539682539682779e+00 -1.637629368038760163e+02
-5.677655677655677913e+00 -1.637728362300019569e+02
-5.672771672771673046e+00 -1.638972037236872552e+02
-5.667887667887668179e+00 -1.641698865000816454e+02
-5.663003663003663313e+00 -1.643179907361968048e+02
-5.658119658119658446e+00 -1.642260610484825349e+02
-5.653235653235653579e+00 -1.642297973650467497e+02
-5.648351648351648713e+00 -1.642083886960447785e+02
-5.643467643467643846e+00 -1.642283656308361799e+02
-5.638583638583638979e+00 -1.642663195978329611e+02
-5.633699633699634113e+00 -1.640489173931020446e+02
-5.628815628815629246e+00 -1.638983488721120239e+02
-5.623931623931623491e+00 -1.639659985946464076e+02
-5.619047619047618625e+00 -1.639656558392131274e+02
-5.614163614163613758e+00 -1.639626041897483901e+02
-5.609279609279608891e+00 -1.639664276026854850e+02
-5.604395604395604025e+00 -1.640295635530790150e+02
-5.599511599511599158e+00 -1.639660601135410047e+02
-5.594627594627594291e+00 -1.639455959823768580e+02
-5.589743589743589425e+00 -1.639414344588958272e+02
-5.584859584859584558e+00 -1.638584794998078280e+02
-5.579975579975579691e+00 -1.639191599779112494e+02
-5.575091575091574825e+00 -1.639592661220923446e+02
-5.570207570207569958e+00 -1.641509792457339358e+02
-5.565323565323565091e+00 -1.642422012650091574e+02
-5.560439560439560225e+00 -1.641994740396336283e+02
-5.555555555555555358e+00 -1.641006832862523765e+02
-5.550671550671550492e+00 -1.640148110283145684e+02
-5.545787545787545625e+00 -1.635839970395549585e+02
-5.540903540903540758e+00 -1.633219606166246649e+02
-5.536019536019535892e+00 -1.633158860343180550e+02
-5.531135531135531025e+00 -1.633287670900744502e+02
-5.526251526251526158e+00 -1.633254057824146628e+02
-5.521367521367521292e+00 -1.634017775013070377e+02
-5.516483516483516425e+00 -1.634185752715860076e+02
-5.511599511599511558e+00 -1.635400804289727432e+02
-5.506715506715506692e+00 -1.637936968513759552e+02
-5.501831501831501825e+00 -1.637971929044705917e+02
-5.496947496947496958e+00 -1.637680751780556250e+02
-5.492063492063492092e+00 -1.635744686117646438e+02
-5.487179487179487225e+00 -1.634623425586551662e+02
-5.482295482295482358e+00 -1.636090480302743799e+02
-5.477411477411477492e+00 -1.636505975058213096e+02
-5.472527472527472625e+00 -1.635028207263024456e+02
-5.467643467643467758e+00 -1.636143804836233073e+02
-5.462759462759462892e+00 -1.635901275760636793e+02
-5.457875457875458025e+00 -1.634804163838045952e+02
-5.452991452991453158e+00 -1.635267680371321148e+02
-5.448107448107448292e+00 -1.635640366912593890e+02
-5.443223443223443425e+00 -1.635645061476307660e+02
-5.438339438339438559e+00 -1.635827468010715791e+02
-5.433455433455433692e+00 -1.636756201224131928e+02
-5.428571428571428825e+00 -1.637489917374874722e+02
-5.423687423687423959e+00 -1.637530601152560621e+02
-5.418803418803419092e+00 -1.637751582944534903e+02
-5.413919413919414225e+00 -1.639364549895256005e+02
-5.409035409035409359e+00 -1.641191319826438928e+02
-5.404151404151404492e+00 -1.641289673605861310e+02
-5.399267399267399625e+00 -1.641949733743177262e+02
-5.394383394383394759e+00 -1.642208418884243883e+02
-5.389499389499389892e+00 -1.642041149426522395e+02
-5.384615384615385025e+00 -1.641548429435788137e+02
-5.379731379731380159e+00 -1.641825710901511286e+02
-5.374847374847375292e+00 -1.641449426469742434e+02
-5.369963369963369537e+00 -1.641679286080634199e+02
-5.365079365079364671e+00 -1.642932335591542028e+02
-5.360195360195359804e+00 -1.642713644169273550e+02
-5.355311355311354937e+00 -1.642477554507867126e+02
-5.350427350427350071e+00 -1.641045675180600938e+02
-5.345543345543345204e+00 -1.639884986622159317e+02
-5.340659340659340337e+00 -1.639866157901461179e+02
-5.335775335775335471e+00 -1.640599597358771859e+02
-5.330891330891330604e+00 -1.642021427632647885e+02
-5.326007326007325737e+00 -1.646440401600219730e+02
-5.321123321123320871e+00 -1.649094249602126752e+02
-5.316239316239316004e+00 -1.647876331843097546e+02
-5.311355311355311137e+00 -1.647665542454635670e+02
-5.306471306471306271e+00 -1.647478146544438573e+02
-5.301587301587301404e+00 -1.647022928233799917e+02
-5.296703296703296537e+00 -1.646378969731593429e+02
-5.291819291819291671e+00 -1.644354861385138804e+02
-5.286935286935286804e+00 -1.644734556018956084e+02
-5.282051282051281937e+00 -1.644440989792170740e+02
-5.277167277167277071e+00 -1.645506498813822986e+02
-5.272283272283272204e+00 -1.649380873447047691e+02
-5.267399267399267337e+00 -1.650991227346437427e+02
-5.262515262515262471e+00 -1.651096000126298406e+02
-5.257631257631257604e+00 -1.651222880928449115e+02
-5.252747252747252737e+00 -1.653579274841100926e+02
-5.247863247863247871e+00 -1.656151681295139895e+02
-5.242979242979243004e+00 -1.658745962677189993e+02
-5.238095238095238138e+00 -1.660501468437026347e+02
-5.233211233211233271e+00 -1.661169547887948852e+02
-5.228327228327228404e+00 -1.662164666102745230e+02
-5.223443223443223538e+00 -1.663556635579464853e+02
-5.218559218559218671e+00 -1.663548387194019256e+02
-5.213675213675213804e+00 -1.661306265286908967e+02
-5.208791208791208938e+00 -1.659607455255185471e+02
-5.203907203907204071e+00 -1.658841992626179831e+02
-5.199023199023199204e+00 -1.659009523533296431e+02
-5.194139194139194338e+00 -1.659700580650657002e+02
-5.189255189255189471e+00 -1.659859364755569970e+02
-5.184371184371184604e+00 -1.659905528250908446e+02
-5.179487179487179738e+00 -1.659855127663425662e+02
-5.174603174603174871e+00 -1.659060092851426305e+02
-5.169719169719170004e+00 -1.658779048145532613e+02
-5.164835164835165138e+00 -1.659696668331600335e+02
-5.159951159951160271e+00 -1.660751926083048033e+02
-5.155067155067155404e+00 -1.661797558308883538e+02
-5.150183150183150538e+00 -1.664078372861383173e+02
-5.145299145299145671e+00 -1.665287120462772350e+02
-5.140415140415140804e+00 -1.664024275334647882e+02
-5.135531135531135938e+00 -1.663774546809495405e+02
-5.130647130647131071e+00 -1.665559353422045206e+02
-5.125763125763126205e+00 -1.667751905516689135e+02
-5.120879120879120450e+00 -1.668778125789968669e+02
-5.115995115995115583e+00 -1.667420022900582808e+02
-5.111111111111110716e+00 -1.662778707192969989e+02
-5.106227106227105850e+00 -1.661128171270166263e+02
-5.101343101343100983e+00 -1.660320609822113909e+02
-5.096459096459096116e+00 -1.660026264101928746e+02
-5.091575091575091250e+00 -1.658934036594928045e+02
-5.086691086691086383e+00 -1.658132738835720374e+02
-5.081807081807081516e+00 -1.658340819895921925e+02
-5.076923076923076650e+00 -1.655809822529376447e+02
-5.072039072039071783e+00 -1.654677003577659775e+02
-5.067155067155066916e+00 -1.654376793649385036e+02
-5.062271062271062050e+00 -1.653830305814440749e+02
-5.057387057387057183e+00 -1.652243764361445244e+02
-5.052503052503052317e+00 -1.649498347013936268e+02
-5.047619047619047450e+00 -1.644637875943887195e+02
-5.042735042735042583e+00 -1.640399804930285370e+02
-5.037851037851037717e+00 -1.638646097257826284e+02
-5.032967032967032850e+00 -1.637892366084109881e+02
-5.028083028083027983e+00 -1.638169838177272197e+02
-5.023199023199023117e+00 -1.638401054209708718e+02
-5.018315018315018250e+00 -1.638320592231962110e+02
-5.013431013431013383e+00 -1.638309760064175862e+02
-5.008547008547008517e+00 -1.638002976635714845e+02
-5.003663003663003650e+00 -1.637500517081648468e+02
-4.998778998778998783e+00 -1.636829207176149055e+02
-4.993894993894993917e+00 -1.637068346253128084e+02
-4.989010989010989050e+00 -1.638012902128419910e+02
-4.984126984126984183e+00 -1.637037712865592880e+02
-4.979242979242979317e+00 -1.634966630275352202e+02
-4.974358974358974450e+00 -1.634908593456724191e+02
-4.969474969474969583e+00 -1.633222648863369386e+02
-4.964590964590964717e+00 -1.631352807536236469e+02
-4.959706959706959850e+00 -1.631187215126365118e+02
-4.954822954822954983e+00 -1.630279874836014073e+02
-4.949938949938950117e+00 -1.630316090195190100e+02
-4.945054945054945250e+00 -1.629011903712263916e+02
-4.940170940170940383e+00 -1.627734306333459244e+02
-4.935286935286935517e+00 -1.627282946475685890e+02
-4.930402930402930650e+00 -1.625739174393945348e+02
-4.925518925518925784e+00 -1.625638109646938005e+02
-4.920634920634920917e+00 -1.626251572327799693e+02
-4.915750915750916050e+00 -1.626816265165655295e+02
-4.910866910866911184e+00 -1.626524773174286338e+02
-4.905982905982906317e+00 -1.625119703291268252e+02
-4.901098901098901450e+00 -1.624319080349279716e+02
-4.896214896214896584e+00 -1.623840677965808368e+02
-4.891330891330891717e+00 -1.625103600218757265e+02
-4.886446886446886850e+00 -1.626496757346404536e+02
-4.881562881562881984e+00 -1.627382325868139787e+02
-4.876678876678877117e+00 -1.627962078063484626e+02
-4.871794871794871362e+00 -1.626218287195394510e+02
-4.866910866910866496e+00 -1.624306006542876730e+02
-4.862026862026861629e+00 -1.624291331778514973e+02
-4.857142857142856762e+00 -1.625849222204663533e+02
-4.852258852258851896e+00 -1.627677108822540220e+02
-4.847374847374847029e+00 -1.626592443409447242e+02
-4.842490842490842162e+00 -1.626694711568927403e+02
-4.837606837606837296e+00 -1.626241945786526628e+02
-4.832722832722832429e+00 -1.625822295856292783e+02
-4.827838827838827562e+00 -1.628816913057039812e+02
-4.822954822954822696e+00 -1.631361356902996533e+02
-4.818070818070817829e+00 -1.633252301083698512e+02
-4.813186813186812962e+00 -1.633995144802549930e+02
-4.808302808302808096e+00 -1.634015238552613596e+02
-4.803418803418803229e+00 -1.634002851456918393e+02
-4.798534798534798362e+00 -1.633078546012815195e+02
-4.793650793650793496e+00 -1.631040987733072711e+02
-4.788766788766788629e+00 -1.630666800412181772e+02
-4.783882783882783762e+00 -1.630366947951983434e+02
-4.778998778998778896e+00 -1.631199714698862522e+02
-4.774114774114774029e+00 -1.631655613821396287e+02
-4.769230769230769162e+00 -1.629890802225546622e+02
-4.764346764346764296e+00 -1.629238430764375494e+02
-4.759462759462759429e+00 -1.630496313854293362e+02
-4.754578754578754562e+00 -1.630360902660366378e+02
-4.749694749694749696e+00 -1.631993657091156820e+02
-4.744810744810744829e+00 -1.633689882690453032e+02
-4.739926739926739963e+00 -1.633890755518820299e+02
-4.735042735042735096e+00 -1.635044738320045781e+02
-4.730158730158730229e+00 -1.634645222970165150e+02
-4.725274725274725363e+00 -1.634680748998097499e+02
-4.720390720390720496e+00 -1.634842475905076924e+02
-4.715506715506715629e+00 -1.633940300702548427e+02
-4.710622710622710763e+00 -1.634335147261728025e+02
-4.705738705738705896e+00 -1.633820068339691147e+02
-4.700854700854701029e+00 -1.632883642866127047e+02
-4.695970695970696163e+00 -1.629988979919111216e+02
-4.691086691086691296e+00 -1.627064325550695685e+02
-4.686202686202686429e+00 -1.628502938225707624e+02
-4.681318681318681563e+00 -1.628164824924945151e+02
-4.676434676434676696e+00 -1.628491393691370774e+02
-4.671550671550671829e+00 -1.628596646968287871e+02
-4.666666666666666963e+00 -1.626486909251636348e+02
-4.661782661782662096e+00 -1.625893418326587607e+02
-4.656898656898657229e+00 -1.625430547413657791e+02
-4.652014652014652363e+00 -1.625564327287980859e+02
-4.647130647130647496e+00 -1.626293916543374678e+02
-4.642246642246642629e+00 -1.625536303588528426e+02
-4.637362637362637763e+00 -1.624970407797460439e+02
-4.632478632478632896e+00 -1.623877186892262614e+02
-4.627594627594628029e+00 -1.622915538248770702e+02
-4.622710622710622275e+00 -1.621177620903735033e+02
-4.617826617826617408e+00 -1.622310902397812242e+02
-4.612942612942612541e+00 -1.623314920032558746e+02
-4.608058608058607675e+00 -1.621300993009666627e+02
-4.603174603174602808e+00 -1.621235702821109044e+02
-4.598290598290597941e+00 -1.621460421234525313e+02
-4.593406593406593075e+00 -1.621274661247397546e+02
-4.588522588522588208e+00 -1.620418961756006127e+02
-4.583638583638583341e+00 -1.620397609537374990e+02
-4.578754578754578475e+00 -1.621138871488806785e+02
-4.573870573870573608e+00 -1.622098429904075942e+02
-4.568986568986568741e+00 -1.622605289612929198e+02
-4.564102564102563875e+00 -1.622892832151334233e+02
-4.559218559218559008e+00 -1.622887499292575342e+02
-4.554334554334554142e+00 -1.623193432217083796e+02
-4.549450549450549275e+00 -1.622933857549080585e+02
-4.544566544566544408e+00 -1.622606171813775688e+02
-4.539682539682539542e+00 -1.622820069807787320e+02
-4.534798534798534675e+00 -1.622955871404900279e+02
-4.529914529914529808e+00 -1.622997289376472168e+02
-4.525030525030524942e+00 -1.623153360729362475e+02
-4.520146520146520075e+00 -1.623054471329829198e+02
-4.515262515262515208e+00 -1.623059960904544425e+02
-4.510378510378510342e+00 -1.623186347702196031e+02
-4.505494505494505475e+00 -1.623466688182713824e+02
-4.500610500610500608e+00 -1.623357643513454036e+02
-4.495726495726495742e+00 -1.624182695861989885e+02
-4.490842490842490875e+00 -1.624681856844155163e+02
-4.485958485958486008e+00 -1.625242829810539718e+02
-4.481074481074481142e+00 -1.625990589415438876e+02
-4.476190476190476275e+00 -1.628508832355676645e+02
-4.471306471306471408e+00 -1.632149857359626139e+02
-4.466422466422466542e+00 -1.632283128541019153e+02
-4.461538461538461675e+00 -1.633302693992490049e+02
-4.456654456654456808e+00 -1.634014492935095291e+02
-4.451770451770451942e+00 -1.634463744091111721e+02
-4.446886446886447075e+00 -1.636466196950901519e+02
-4.442002442002442208e+00 -1.637135082934669299e+02
-4.437118437118437342e+00 -1.636873912642463154e+02
-4.432234432234432475e+00 -1.639797446230573712e+02
-4.427350427350427609e+00 -1.642262029400721985e+02
-4.422466422466422742e+00 -1.643912181042595080e+02
-4.417582417582417875e+00 -1.642108618517513037e+02
-4.412698412698413009e+00 -1.638278287815701617e+02
-4.407814407814408142e+00 -1.637282190789153731e+02
-4.402930402930403275e+00 -1.637328248048860928e+02
-4.398046398046398409e+00 -1.636124775547159231e+02
-4.393162393162393542e+00 -1.633656973567418049e+02
-4.388278388278388675e+00 -1.632590416810738247e+02
-4.383394383394383809e+00 -1.633501909737176447e+02
-4.378510378510378942e+00 -1.632727723222210443e+02
-4.373626373626374075e+00 -1.631832867004362697e+02
-4.368742368742368321e+00 -1.632927671184599205e+02
-4.363858363858363454e+00 -1.632997499360507163e+02
-4.358974358974358587e+00 -1.633097438537092501e+02
-4.354090354090353721e+00 -1.633948898379910020e+02
-4.349206349206348854e+00 -1.632530776966569590e+02
-4.344322344322343987e+00 -1.630902363570466491e+02
-4.339438339438339121e+00 -1.631134136699243697e+02
-4.334554334554334254e+00 -1.630750408339454509e+02
-4.329670329670329387e+00 -1.632128511561494122e+02
-4.324786324786324521e+00 -1.634394962454794040e+02
-4.319902319902319654e+00 -1.634577725268101460e+02
-4.315018315018314787e+00 -1.634140217298167670e+02
-4.310134310134309921e+00 -1.633455271367034527e+02
-4.305250305250305054e+00 -1.633460048682509864e+02
-4.300366300366300187e+00 -1.633446994286766767e+02
-4.295482295482295321e+00 -1.633615124131291623e+02
-4.290598290598290454e+00 -1.633625520499906258e+02
-4.285714285714285587e+00 -1.634266658591708676e+02
-4.280830280830280721e+00 -1.635796678845858310e+02
-4.275946275946275854e+00 -1.636098201466575404e+02
-4.271062271062270987e+00 -1.636454768750210746e+02
-4.266178266178266121e+00 -1.634773555571837846e+02
-4.261294261294261254e+00 -1.634263265868375754e+02
-4.256410256410256387e+00 -1.633851859996068185e+02
-4.251526251526251521e+00 -1.633009072566393911e+02
-4.246642246642246654e+00 -1.631649959031886965e+02
-4.241758241758241788e+00 -1.628808352889982416e+02
-4.236874236874236921e+00 -1.627803481737147422e+02
-4.231990231990232054e+00 -1.627556131717203129e+02
-4.227106227106227188e+00 -1.627881813145049534e+02
-4.222222222222222321e+00 -1.627546999162056522e+02
-4.217338217338217454e+00 -1.628373599165187784e+02
-4.212454212454212588e+00 -1.627755094625134120e+02
-4.207570207570207721e+00 -1.626427663123098171e+02
-4.202686202686202854e+00 -1.625856372260608396e+02
-4.197802197802197988e+00 -1.627610027024061310e+02
-4.192918192918193121e+00 -1.631888173944387859e+02
-4.188034188034188254e+00 -1.634280562892858768e+02
-4.183150183150183388e+00 -1.635904011930470858e+02
-4.178266178266178521e+00 -1.637666991240416792e+02
-4.173382173382173654e+00 -1.639490939042334503e+02
-4.168498168498168788e+00 -1.640866480545981290e+02
-4.163614163614163921e+00 -1.640641362379947736e+02
-4.158730158730159054e+00 -1.640469094405701185e+02
-4.153846153846154188e+00 -1.641045305970687878e+02
-4.148962148962149321e+00 -1.641289824542226938e+02
-4.144078144078144454e+00 -1.641041641565901159e+02
-4.139194139194139588e+00 -1.640568525143702061e+02
-4.134310134310134721e+00 -1.639745989042684187e+02
-4.129426129426129854e+00 -1.639662748906783918e+02
-4.124542124542124988e+00 -1.642074860187931336e+02
-4.119658119658119233e+00 -1.642378635140474046e+02
-4.114774114774114366e+00 -1.642845330244414015e+02
-4.109890109890109500e+00 -1.643883798398937870e+02
-4.105006105006104633e+00 -1.642860220056348908e+02
-4.100122100122099766e+00 -1.641572361201243666e+02
-4.095238095238094900e+00 -1.641256333077199940e+02
-4.090354090354090033e+00 -1.641914770454692984e+02
-4.085470085470085166e+00 -1.641929418342880354e+02
-4.080586080586080300e+00 -1.641361058134785367e+02
-4.075702075702075433e+00 -1.639336085652959127e+02
-4.070818070818070566e+00 -1.637934222313850228e+02
-4.065934065934065700e+00 -1.638103230711865592e+02
-4.061050061050060833e+00 -1.638149987916038413e+02
-4.056166056166055967e+00 -1.638210022269609283e+02
-4.051282051282051100e+00 -1.638728426572711498e+02
-4.046398046398046233e+00 -1.640860754584801384e+02
-4.041514041514041367e+00 -1.641503564312279480e+02
-4.036630036630036500e+00 -1.641874111864001122e+02
-4.031746031746031633e+00 -1.643009925674563476e+02
-4.026862026862026767e+00 -1.644198979135978220e+02
-4.021978021978021900e+00 -1.648041507138983661e+02
-4.017094017094017033e+00 -1.649518942065154761e+02
-4.012210012210012167e+00 -1.645601271986404868e+02
-4.007326007326007300e+00 -1.643853568913937409e+02
-4.002442002442002433e+00 -1.643910108356114392e+02
-3.997557997557997567e+00 -1.644204817089683388e+02
-3.992673992673992700e+00 -1.642208197764099964e+02
-3.987789987789987833e+00 -1.639221850221693160e+02
-3.982905982905982967e+00 -1.636788454484848216e+02
-3.978021978021978100e+00 -1.632195973342916773e+02
-3.973137973137973233e+00 -1.630996500377473524e+02
-3.968253968253968367e+00 -1.632004574935983214e+02
-3.963369963369963500e+00 -1.631940867511424926e+02
-3.958485958485958633e+00 -1.631109063160616017e+02
-3.953601953601953767e+00 -1.632266328216066995e+02
-3.948717948717948900e+00 -1.634096467253938840e+02
-3.943833943833944033e+00 -1.634460303669947905e+02
-3.938949938949939167e+00 -1.634832480909949481e+02
-3.934065934065934300e+00 -1.635007824859235086e+02
-3.929181929181929434e+00 -1.635023910033892776e+02
-3.924297924297924567e+00 -1.635539911615824167e+02
-3.919413919413919700e+00 -1.635962086311711232e+02
-3.914529914529914834e+00 -1.636192677336426300e+02
-3.909645909645909967e+00 -1.635862959108574444e+02
-3.904761904761905100e+00 -1.635111284395183873e+02
-3.899877899877900234e+00 -1.634877135458001476e+02
-3.894993894993895367e+00 -1.633437439932219490e+02
-3.890109890109890500e+00 -1.630119465969079897e+02
-3.885225885225885634e+00 -1.628847977342173294e+02
-3.880341880341880767e+00 -1.630011246208937052e+02
-3.875457875457875900e+00 -1.629861934568419315e+02
-3.870573870573870146e+00 -1.629568589588357668e+02
-3.865689865689865279e+00 -1.628909978620813490e+02
-3.860805860805860412e+00 -1.628818851638440890e+02
-3.855921855921855546e+00 -1.629747571633913878e+02
-3.851037851037850679e+00 -1.630802530510074462e+02
-3.846153846153845812e+00 -1.630095545574586424e+02
-3.841269841269840946e+00 -1.628693943023373549e+02
-3.836385836385836079e+00 -1.628050154018188778e+02
-3.831501831501831212e+00 -1.627068468032840372e+02
-3.826617826617826346e+00 -1.626431651164183450e+02
-3.821733821733821479e+00 -1.626413196220955228e+02
-3.816849816849816612e+00 -1.626605767387278547e+02
-3.811965811965811746e+00 -1.626424813159633800e+02
-3.807081807081806879e+00 -1.626240935060820618e+02
-3.802197802197802012e+00 -1.625385134701928962e+02
-3.797313797313797146e+00 -1.624210527724877124e+02
-3.792429792429792279e+00 -1.626419129000314570e+02
-3.787545787545787412e+00 -1.627674976141969125e+02
-3.782661782661782546e+00 -1.627517725971236757e+02
-3.777777777777777679e+00 -1.626967597574090405e+02
-3.772893772893772812e+00 -1.628071436892367103e+02
-3.768009768009767946e+00 -1.631405351444016389e+02
-3.763125763125763079e+00 -1.634250605730553616e+02
-3.758241758241758212e+00 -1.638759095827245744e+02
-3.753357753357753346e+00 -1.640154870709248485e+02
-3.748473748473748479e+00 -1.640358339859087096e+02
-3.743589743589743613e+00 -1.640507513233720545e+02
-3.738705738705738746e+00 -1.639923668388993860e+02
-3.733821733821733879e+00 -1.640098018588642503e+02
-3.728937728937729013e+00 -1.639962293213343685e+02
-3.724053724053724146e+00 -1.639392421825954784e+02
-3.719169719169719279e+00 -1.640247087433718036e+02
-3.714285714285714413e+00 -1.640153213393498106e+02
-3.709401709401709546e+00 -1.639533422193820229e+02
-3.704517704517704679e+00 -1.639486780387925933e+02
-3.699633699633699813e+00 -1.639213785707435989e+02
-3.694749694749694946e+00 -1.638519224010287019e+02
-3.689865689865690079e+00 -1.638860469288765103e+02
-3.684981684981685213e+00 -1.639135580221385169e+02
-3.680097680097680346e+00 -1.639196482604527318e+02
-3.675213675213675479e+00 -1.640998666827445618e+02
-3.670329670329670613e+00 -1.644524167101803300e+02
-3.665445665445665746e+00 -1.646646080415586084e+02
-3.660561660561660879e+00 -1.646171132536856589e+02
-3.655677655677656013e+00 -1.646568006587254729e+02
-3.650793650793651146e+00 -1.646314617741397228e+02
-3.645909645909646279e+00 -1.645176880954633702e+02
-3.641025641025641413e+00 -1.643872179844911159e+02
-3.636141636141636546e+00 -1.642286209603829832e+02
-3.631257631257631679e+00 -1.636293479846162029e+02
-3.626373626373626813e+00 -1.634698322552750369e+02
-3.621489621489621058e+00 -1.635900579425202181e+02
-3.616605616605616191e+00 -1.634354700322966210e+02
-3.611721611721611325e+00 -1.635320615643151996e+02
-3.606837606837606458e+00 -1.635231481304145689e+02
-3.601953601953601591e+00 -1.634377145095778587e+02
-3.597069597069596725e+00 -1.633584747668305113e+02
-3.592185592185591858e+00 -1.631165302072137138e+02
-3.587301587301586991e+00 -1.629623109740133202e+02
-3.582417582417582125e+00 -1.630645020746021601e+02
-3.577533577533577258e+00 -1.632219951214756293e+02
-3.572649572649572391e+00 -1.632314514192295860e+02
-3.567765567765567525e+00 -1.632269460521809208e+02
-3.562881562881562658e+00 -1.631702490921732078e+02
-3.557997557997557792e+00 -1.630687200961992005e+02
-3.553113553113552925e+00 -1.631326736228858465e+02
-3.548229548229548058e+00 -1.631747071199037578e+02
-3.543345543345543192e+00 -1.631262949927982504e+02
-3.538461538461538325e+00 -1.631381758369102215e+02
-3.533577533577533458e+00 -1.631267180416175506e+02
-3.528693528693528592e+00 -1.628683288823239366e+02
-3.523809523809523725e+00 -1.626313436309124256e+02
-3.518925518925518858e+00 -1.627013729245338425e+02
-3.514041514041513992e+00 -1.627501191909071849e+02
-3.509157509157509125e+00 -1.628232334511217516e+02
-3.504273504273504258e+00 -1.628515495050415041e+02
-3.499389499389499392e+00 -1.628170585614023480e+02
-3.494505494505494525e+00 -1.628587506066159847e+02
-3.489621489621489658e+00 -1.628762294817136365e+02
-3.484737484737484792e+00 -1.627376942088214662e+02
-3.479853479853479925e+00 -1.625739380663975737e+02
-3.474969474969475058e+00 -1.626505070855337181e+02
-3.470085470085470192e+00 -1.627343091694756083e+02
-3.465201465201465325e+00 -1.628027380938795261e+02
-3.460317460317460458e+00 -1.626696218876298872e+02
-3.455433455433455592e+00 -1.623579598862099544e+02
-3.450549450549450725e+00 -1.622268352641297895e+02
-3.445665445665445858e+00 -1.622630428103714166e+02
-3.440781440781440992e+00 -1.622357223041310021e+02
-3.435897435897436125e+00 -1.621983577742609555e+02
-3.431013431013431259e+00 -1.622170654124714133e+02
-3.426129426129426392e+00 -1.623327383016346062e+02
-3.421245421245421525e+00 -1.623904270234293676e+02
-3.416361416361416659e+00 -1.624990988067795001e+02
-3.411477411477411792e+00 -1.630081264846285762e+02
-3.406593406593406925e+00 -1.632098153051540521e+02
-3.401709401709402059e+00 -1.632354244809441184e+02
-3.396825396825397192e+00 -1.634655323858029874e+02
-3.391941391941392325e+00 -1.634722918536561451e+02
-3.387057387057387459e+00 -1.635041359951867150e+02
-3.382173382173382592e+00 -1.635996306964925679e+02
-3.377289377289377725e+00 -1.636551571383368469e+02
-3.372405372405371971e+00 -1.639069338168829120e+02
-3.367521367521367104e+00 -1.641917317649244978e+02
-3.362637362637362237e+00 -1.642316101166858573e+02
-3.357753357753357371e+00 -1.642619339606731046e+02
-3.352869352869352504e+00 -1.643005398153671592e+02
-3.347985347985347637e+00 -1.642667512143316060e+02
-3.343101343101342771e+00 -1.642146382636992996e+02
-3.338217338217337904e+00 -1.640888371611243315e+02
-3.333333333333333037e+00 -1.640284362818114801e+02
-3.328449328449328171e+00 -1.640681022912128242e+02
-3.323565323565323304e+00 -1.641085979605412604e+02
-3.318681318681318437e+00 -1.641398273842602862e+02
-3.313797313797313571e+00 -1.641154338341672485e+02
-3.308913308913308704e+00 -1.644243222994207940e+02
-3.304029304029303837e+00 -1.649470649829031572e+02
-3.299145299145298971e+00 -1.650155419753841386e+02
-3.294261294261294104e+00 -1.649842604412367280e+02
-3.289377289377289237e+00 -1.649095998831778331e+02
-3.284493284493284371e+00 -1.648160781711837046e+02
-3.279609279609279504e+00 -1.646785441209296437e+02
-3.274725274725274637e+00 -1.644635268845519249e+02
-3.269841269841269771e+00 -1.643586241384228970e+02
-3.264957264957264904e+00 -1.645224061083878269e+02
-3.260073260073260037e+00 -1.647991273519055540e+02
-3.255189255189255171e+00 -1.648326409889472188e+02
-3.250305250305250304e+00 -1.647996137631787121e+02
-3.245421245421245438e+00 -1.646657528885694148e+02
-3.240537240537240571e+00 -1.648445548219507089e+02
-3.235653235653235704e+00 -1.653941313679299867e+02
-3.230769230769230838e+00 -1.657832742031812359e+02
-3.225885225885225971e+00 -1.658394097789066564e+02
-3.221001221001221104e+00 -1.658786477141095190e+02
-3.216117216117216238e+00 -1.658156942332782364e+02
-3.211233211233211371e+00 -1.656845931789116548e+02
-3.206349206349206504e+00 -1.656286320384114958e+02
-3.201465201465201638e+00 -1.656543578562076391e+02
-3.196581196581196771e+00 -1.656840587647404277e+02
-3.191697191697191904e+00 -1.656468499886391896e+02
-3.186813186813187038e+00 -1.656790048309080987e+02
-3.181929181929182171e+00 -1.656659459901351568e+02
-3.177045177045177304e+00 -1.656495857705086223e+02
-3.172161172161172438e+00 -1.656812715709659471e+02
-3.167277167277167571e+00 -1.657750195742509050e+02
-3.162393162393162704e+00 -1.657785451839218922e+02
-3.157509157509157838e+00 -1.658347825594568690e+02
-3.152625152625152971e+00 -1.658392012200049521e+02
-3.147741147741148104e+00 -1.657078224901269721e+02
-3.142857142857143238e+00 -1.656771420899025316e+02
-3.137973137973138371e+00 -1.656568057144215231e+02
-3.133089133089133504e+00 -1.655925572971983968e+02
-3.128205128205128638e+00 -1.655692758670271019e+02
-3.123321123321122883e+00 -1.657282037049382950e+02
-3.118437118437118016e+00 -1.654504391414480438e+02
-3.113553113553113150e+00 -1.651331442876137316e+02
-3.108669108669108283e+00 -1.651266450111213544e+02
-3.103785103785103416e+00 -1.645900783741265627e+02
-3.098901098901098550e+00 -1.642802119929283435e+02
-3.094017094017093683e+00 -1.643486518542565307e+02
-3.089133089133088816e+00 -1.642327721615942266e+02
-3.084249084249083950e+00 -1.640538032672222641e+02
-3.079365079365079083e+00 -1.640365781888213519e+02
-3.074481074481074216e+00 -1.639900903141892172e+02
-3.069597069597069350e+00 -1.638193724852434343e+02
-3.064713064713064483e+00 -1.637797597091256421e+02
-3.059829059829059617e+00 -1.635798544924791145e+02
-3.054945054945054750e+00 -1.635034124868023753e+02
-3.050061050061049883e+00 -1.635666425055557625e+02
-3.045177045177045017e+00 -1.635449984392481326e+02
-3.040293040293040150e+00 -1.635712656584400975e+02
-3.035409035409035283e+00 -1.634545253927322506e+02
-3.030525030525030417e+00 -1.632078725837974957e+02
-3.025641025641025550e+00 -1.631422125984024945e+02
-3.020757020757020683e+00 -1.631935542958203769e+02
-3.015873015873015817e+00 -1.631793668662018035e+02
-3.010989010989010950e+00 -1.631772542618580246e+02
-3.006105006105006083e+00 -1.631626137011230355e+02
-3.001221001221001217e+00 -1.631975795542730907e+02
-2.996336996336996350e+00 -1.633349792456674550e+02
-2.991452991452991483e+00 -1.634110650215001499e+02
-2.986568986568986617e+00 -1.632714936741811584e+02
-2.981684981684981750e+00 -1.631670500707288340e+02
-2.976800976800976883e+00 -1.632022471119626630e+02
-2.971916971916972017e+00 -1.630522153941204238e+02
-2.967032967032967150e+00 -1.627877796577745357e+02
-2.962148962148962283e+00 -1.627604390515849673e+02
-2.957264957264957417e+00 -1.627226777214929143e+02
-2.952380952380952550e+00 -1.625629039398380371e+02
-2.947496947496947683e+00 -1.624512312681690958e+02
-2.942612942612942817e+00 -1.623434706713748028e+02
-2.937728937728937950e+00 -1.621955679656110476e+02
-2.932844932844933084e+00 -1.620373252001695334e+02
-2.927960927960928217e+00 -1.619606965301424566e+02
-2.923076923076923350e+00 -1.619498168544498924e+02
-2.918192918192918484e+00 -1.619552046328206529e+02
-2.913308913308913617e+00 -1.619939741016960397e+02
-2.908424908424908750e+00 -1.620172220749920484e+02
-2.903540903540903884e+00 -1.620579312516157984e+02
-2.898656898656899017e+00 -1.623553934245213668e+02
-2.893772893772894150e+00 -1.624636762759405713e+02
-2.888888888888889284e+00 -1.623756132256230558e+02
-2.884004884004884417e+00 -1.627015577509141053e+02
-2.879120879120879550e+00 -1.628781085670743209e+02
-2.874236874236874684e+00 -1.628285125198117385e+02
-2.869352869352868929e+00 -1.628150839547716942e+02
-2.864468864468864062e+00 -1.628677224345117054e+02
-2.859584859584859196e+00 -1.628811451901538589e+02
-2.854700854700854329e+00 -1.629507781715840906e+02
-2.849816849816849462e+00 -1.631076239802398504e+02
-2.844932844932844596e+00 -1.631923984917085875e+02
-2.840048840048839729e+00 -1.633953640817466635e+02
-2.835164835164834862e+00 -1.633022013565873465e+02
-2.830280830280829996e+00 -1.631273199594617154e+02
-2.825396825396825129e+00 -1.630174443631607062e+02
-2.820512820512820262e+00 -1.629782318742564939e+02
-2.815628815628815396e+00 -1.630754365186998029e+02
-2.810744810744810529e+00 -1.633881790641039515e+02
-2.805860805860805662e+00 -1.634846515706021819e+02
-2.800976800976800796e+00 -1.634522953364158866e+02
-2.796092796092795929e+00 -1.632886360041754585e+02
-2.791208791208791062e+00 -1.631107425756809164e+02
-2.786324786324786196e+00 -1.631075762895104617e+02
-2.781440781440781329e+00 -1.628998486896815052e+02
-2.776556776556776462e+00 -1.628503524751646978e+02
-2.771672771672771596e+00 -1.628109259868856498e+02
-2.766788766788766729e+00 -1.628474818112580920e+02
-2.761904761904761862e+00 -1.629429084757028363e+02
-2.757020757020756996e+00 -1.629468671914510765e+02
-2.752136752136752129e+00 -1.629311012803472352e+02
-2.747252747252747263e+00 -1.630668849639776568e+02
-2.742368742368742396e+00 -1.631224852879307718e+02
-2.737484737484737529e+00 -1.630389886019785024e+02
-2.732600732600732663e+00 -1.629726298926020718e+02
-2.727716727716727796e+00 -1.630860624256910114e+02
-2.722832722832722929e+00 -1.631070879857869613e+02
-2.717948717948718063e+00 -1.631402600611204434e+02
-2.713064713064713196e+00 -1.631327785216396933e+02
-2.708180708180708329e+00 -1.630521359354946753e+02
-2.703296703296703463e+00 -1.630584972783178728e+02
-2.698412698412698596e+00 -1.630622833235744622e+02
-2.693528693528693729e+00 -1.629695511569524342e+02
-2.688644688644688863e+00 -1.628298114950288777e+02
-2.683760683760683996e+00 -1.628379855827023732e+02
-2.678876678876679129e+00 -1.626325427679313691e+02
-2.673992673992674263e+00 -1.626416594487065765e+02
-2.669108669108669396e+00 -1.626373743022340079e+02
-2.664224664224664529e+00 -1.625173407448754688e+02
-2.659340659340659663e+00 -1.625309977008879798e+02
-2.654456654456654796e+00 -1.625283611559767110e+02
-2.649572649572649929e+00 -1.626134210218704084e+02
-2.644688644688645063e+00 -1.626068193092509944e+02
-2.639804639804640196e+00 -1.624995659073874492e+02
-2.634920634920635329e+00 -1.624795974072931131e+02
-2.630036630036630463e+00 -1.624123604320171808e+02
-2.625152625152625596e+00 -1.622413930287733592e+02
-2.620268620268619841e+00 -1.622492424778191662e+02
-2.615384615384614975e+00 -1.625153792708778724e+02
-2.610500610500610108e+00 -1.626705165543250473e+02
-2.605616605616605241e+00 -1.628130780429683568e+02
-2.600732600732600375e+00 -1.628203601250029919e+02
-2.595848595848595508e+00 -1.627706961261862375e+02
-2.590964590964590641e+00 -1.627759516998588651e+02
-2.586080586080585775e+00 -1.627409720874533434e+02
-2.581196581196580908e+00 -1.626876791750813993e+02
-2.576312576312576041e+00 -1.628467664540430064e+02
-2.571428571428571175e+00 -1.629315242733362084e+02
-2.566544566544566308e+00 -1.628305508058384987e+02
-2.561660561660561441e+00 -1.629716931816876979e+02
-2.556776556776556575e+00 -1.629889174233881590e+02
-2.551892551892551708e+00 -1.630322253508785764e+02
-2.547008547008546842e+00 -1.631647876635862531e+02
-2.542124542124541975e+00 -1.632503871608352881e+02
-2.537240537240537108e+00 -1.632696102629651307e+02
-2.532356532356532242e+00 -1.634180730802223707e+02
-2.527472527472527375e+00 -1.635321097463706792e+02
-2.522588522588522508e+00 -1.635019452607789674e+02
-2.517704517704517642e+00 -1.633422800089344662e+02
-2.512820512820512775e+00 -1.630980994120854461e+02
-2.507936507936507908e+00 -1.629328832721375875e+02
-2.503052503052503042e+00 -1.630380802846954964e+02
-2.498168498168498175e+00 -1.631094476018728301e+02
-2.493284493284493308e+00 -1.633387371262845988e+02
-2.488400488400488442e+00 -1.635384988425495862e+02
-2.483516483516483575e+00 -1.634551131523224115e+02
-2.478632478632478708e+00 -1.634131014929341177e+02
-2.473748473748473842e+00 -1.634923786196940796e+02
-2.468864468864468975e+00 -1.635816207361816055e+02
-2.463980463980464108e+00 -1.634321252592607436e+02
-2.459096459096459242e+00 -1.635101068435753575e+02
-2.454212454212454375e+00 -1.634988723593180566e+02
-2.449328449328449508e+00 -1.635366200340304488e+02
-2.444444444444444642e+00 -1.634912030003888503e+02
-2.439560439560439775e+00 -1.633855223119387006e+02
-2.434676434676434909e+00 -1.634318351742506366e+02
-2.429792429792430042e+00 -1.634282895403333953e+02
-2.424908424908425175e+00 -1.634989574333147004e+02
-2.420024420024420309e+00 -1.635706952493276845e+02
-2.415140415140415442e+00 -1.635645645228706826e+02
-2.410256410256410575e+00 -1.636932359102493990e+02
-2.405372405372405709e+00 -1.639798851904294565e+02
-2.400488400488400842e+00 -1.639681414783839557e+02
-2.395604395604395975e+00 -1.638100880148070644e+02
-2.390720390720391109e+00 -1.638648246160965982e+02
-2.385836385836386242e+00 -1.637995586785847308e+02
-2.380952380952381375e+00 -1.637901781562708265e+02
-2.376068376068376509e+00 -1.637050059432106934e+02
-2.371184371184370754e+00 -1.633441578910978080e+02
-2.366300366300365887e+00 -1.634113557349594998e+02
-2.361416361416361021e+00 -1.633603441684565212e+02
-2.356532356532356154e+00 -1.630778171466567414e+02
-2.351648351648351287e+00 -1.631198616448945131e+02
-2.346764346764346421e+00 -1.632043424175759583e+02
-2.341880341880341554e+00 -1.632777115301731214e+02
-2.336996336996336687e+00 -1.632530792632262262e+02
-2.332112332112331821e+00 -1.631628220778572995e+02
-2.327228327228326954e+00 -1.631527267973721962e+02
-2.322344322344322087e+00 -1.630975211172864192e+02
-2.317460317460317221e+00 -1.630215553773199986e+02
-2.312576312576312354e+00 -1.630517419714945220e+02
-2.307692307692307487e+00 -1.631028627725872298e+02
-2.302808302808302621e+00 -1.630962059968176163e+02
-2.297924297924297754e+00 -1.633282564894063853e+02
-2.293040293040292887e+00 -1.638506578031705203e+02
-2.288156288156288021e+00 -1.638766976155588395e+02
-2.283272283272283154e+00 -1.638293234824601825e+02
-2.278388278388278287e+00 -1.638643266075436316e+02
-2.273504273504273421e+00 -1.638494804309161168e+02
-2.268620268620268554e+00 -1.637686378311211399e+02
-2.263736263736263687e+00 -1.637274732572287235e+02
-2.258852258852258821e+00 -1.636241375021569127e+02
-2.253968253968253954e+00 -1.634795508085770450e+02
-2.249084249084249088e+00 -1.634838805070612580e+02
-2.244200244200244221e+00 -1.635941510796191096e+02
-2.239316239316239354e+00 -1.637728458148017125e+02
-2.234432234432234488e+00 -1.635393882656954645e+02
-2.229548229548229621e+00 -1.633004562194564073e+02
-2.224664224664224754e+00 -1.634400815351736185e+02
-2.219780219780219888e+00 -1.635665248118344550e+02
-2.214896214896215021e+00 -1.635264754643195602e+02
-2.210012210012210154e+00 -1.633444499588462691e+02
-2.205128205128205288e+00 -1.630958240521590312e+02
-2.200244200244200421e+00 -1.631188301179576570e+02
-2.195360195360195554e+00 -1.628539191793447003e+02
-2.190476190476190688e+00 -1.626011162673308093e+02
-2.185592185592185821e+00 -1.625702067761716592e+02
-2.180708180708180954e+00 -1.626712504737386382e+02
-2.175824175824176088e+00 -1.627546568091685231e+02
-2.170940170940171221e+00 -1.626707702687720598e+02
-2.166056166056166354e+00 -1.627286398224085815e+02
-2.161172161172161488e+00 -1.627381989974057888e+02
-2.156288156288156621e+00 -1.627566580336697939e+02
-2.151404151404151754e+00 -1.629713777287644803e+02
-2.146520146520146888e+00 -1.630102525850803659e+02
-2.141636141636142021e+00 -1.630885403768882611e+02
-2.136752136752137154e+00 -1.633170848621978735e+02
-2.131868131868132288e+00 -1.633689097238402326e+02
-2.126984126984127421e+00 -1.633768574300058276e+02
-2.122100122100121666e+00 -1.633732063601874529e+02
-2.117216117216116800e+00 -1.633588922183205057e+02
-2.112332112332111933e+00 -1.633325628238779927e+02
-2.107448107448107066e+00 -1.632290242087764796e+02
-2.102564102564102200e+00 -1.632588346419058780e+02
-2.097680097680097333e+00 -1.633122611498163792e+02
-2.092796092796092466e+00 -1.630834552164636193e+02
-2.087912087912087600e+00 -1.628431175848085388e+02
-2.083028083028082733e+00 -1.628580463996038361e+02
-2.078144078144077866e+00 -1.627944306712645357e+02
-2.073260073260073000e+00 -1.627713843710279491e+02
-2.068376068376068133e+00 -1.627474388285365308e+02
-2.063492063492063266e+00 -1.625401924682115578e+02
-2.058608058608058400e+00 -1.625647523218677577e+02
-2.053724053724053533e+00 -1.625373345764730288e+02
-2.048840048840048667e+00 -1.626020977597757167e+02
-2.043956043956043800e+00 -1.626468015342774436e+02
-2.039072039072038933e+00 -1.626432189833049620e+02
-2.034188034188034067e+00 -1.626952864532611898e+02
-2.029304029304029200e+00 -1.626228822829003775e+02
-2.024420024420024333e+00 -1.625683739764574227e+02
-2.019536019536019467e+00 -1.625445933362401263e+02
-2.014652014652014600e+00 -1.628693637138796930e+02
-2.009768009768009733e+00 -1.629694363961331476e+02
-2.004884004884004867e+00 -1.626074373120020482e+02
-2.000000000000000000e+00 -1.624919563376658971e+02
-1.995115995115995133e+00 -1.624608344187471403e+02
-1.990231990231990267e+00 -1.624349141156476435e+02
-1.985347985347985400e+00 -1.624416154444653557e+02
-1.980463980463980533e+00 -1.623680698436112380e+02
-1.975579975579975667e+00 -1.626088972484358237e+02
-1.970695970695970800e+00 -1.628409318822145337e+02
-1.965811965811965933e+00 -1.628013000678643607e+02
-1.960927960927961067e+00 -1.627821466382334279e+02
-1.956043956043956200e+00 -1.628276734856327153e+02
-1.951159951159951333e+00 -1.629138781516626011e+02
-1.946275946275946467e+00 -1.628922009945706009e+02
-1.941391941391941600e+00 -1.628819651049224149e+02
-1.936507936507936734e+00 -1.629918190318136908e+02
-1.931623931623931867e+00 -1.630903978201153848e+02
-1.926739926739927000e+00 -1.630442199902543905e+02
-1.921855921855922134e+00 -1.629981622760458038e+02
-1.916971916971917267e+00 -1.630383164040645454e+02
-1.912087912087912400e+00 -1.629683786089972557e+02
-1.907203907203907534e+00 -1.627800484066017077e+02
-1.902319902319902667e+00 -1.627340948782096461e+02
-1.897435897435897800e+00 -1.627896723439118887e+02
-1.892551892551892934e+00 -1.629095295601277655e+02
-1.887667887667888067e+00 -1.630219696561578075e+02
-1.882783882783883200e+00 -1.630300897126312805e+02
-1.877899877899878334e+00 -1.630319387073066082e+02
-1.873015873015873467e+00 -1.632670917389299063e+02
-1.868131868131868600e+00 -1.634339026421193637e+02
-1.863247863247863734e+00 -1.634396024529506803e+02
-1.858363858363858867e+00 -1.635281186639800808e+02
-1.853479853479854000e+00 -1.635497917331348106e+02
-1.848595848595849134e+00 -1.635094532006152122e+02
-1.843711843711844267e+00 -1.634077535993588697e+02
-1.838827838827839400e+00 -1.634024285764499780e+02
-1.833943833943834534e+00 -1.631633194201669426e+02
-1.829059829059829667e+00 -1.628379975116355354e+02
-1.824175824175824800e+00 -1.628543903953635095e+02
-1.819291819291819934e+00 -1.629775504516293836e+02
-1.814407814407815067e+00 -1.630412958578040161e+02
-1.809523809523810201e+00 -1.631868079648065191e+02
-1.804639804639805334e+00 -1.632891777639495103e+02
-1.799755799755800467e+00 -1.632572695717387319e+02
-1.794871794871795601e+00 -1.630566233862537899e+02
-1.789987789987790734e+00 -1.631927965108501155e+02
-1.785103785103785867e+00 -1.636626508522405743e+02
-1.780219780219781001e+00 -1.637976705343332640e+02
-1.775335775335776134e+00 -1.638904009185921211e+02
-1.770451770451771267e+00 -1.641132668003720312e+02
-1.765567765567766401e+00 -1.644010648719626602e+02
-1.760683760683761534e+00 -1.644365110406706947e+02
-1.755799755799756667e+00 -1.641536132954289258e+02
-1.750915750915751801e+00 -1.640322048152075354e+02
-1.746031746031745158e+00 -1.641251076795165318e+02
-1.741147741147740291e+00 -1.641341955375130794e+02
-1.736263736263735424e+00 -1.640235942530506463e+02
-1.731379731379730558e+00 -1.637810761168117892e+02
-1.726495726495725691e+00 -1.636382900988500637e+02
-1.721611721611720824e+00 -1.635480479711403063e+02
-1.716727716727715958e+00 -1.634749248772629358e+02
-1.711843711843711091e+00 -1.634431037769323325e+02
-1.706959706959706224e+00 -1.634680646717219474e+02
-1.702075702075701358e+00 -1.634739338251987988e+02
-1.697191697191696491e+00 -1.634684642424520007e+02
-1.692307692307691624e+00 -1.634386587585539985e+02
-1.687423687423686758e+00 -1.636336901631590308e+02
-1.682539682539681891e+00 -1.636905345284670261e+02
-1.677655677655677025e+00 -1.636973289430350746e+02
-1.672771672771672158e+00 -1.635449763854014691e+02
-1.667887667887667291e+00 -1.631865149672311759e+02
-1.663003663003662425e+00 -1.631748605393358389e+02
-1.658119658119657558e+00 -1.630488849495936279e+02
-1.653235653235652691e+00 -1.628284995019918142e+02
-1.648351648351647825e+00 -1.628514587841951879e+02
-1.643467643467642958e+00 -1.628590075346520223e+02
-1.638583638583638091e+00 -1.628073526810875364e+02
-1.633699633699633225e+00 -1.628018387157515008e+02
-1.628815628815628358e+00 -1.629962946171267504e+02
-1.623931623931623491e+00 -1.633424963390735911e+02
-1.619047619047618625e+00 -1.633457994944502616e+02
-1.614163614163613758e+00 -1.636100030797544207e+02
-1.609279609279608891e+00 -1.640583147642267363e+02
-1.604395604395604025e+00 -1.639854382623364586e+02
-1.599511599511599158e+00 -1.638487475599837069e+02
-1.594627594627594291e+00 -1.638124608465313088e+02
-1.589743589743589425e+00 -1.636189428452771608e+02
-1.584859584859584558e+00 -1.636088347720263982e+02
-1.579975579975579691e+00 -1.634815984078125268e+02
-1.575091575091574825e+00 -1.635579165966985045e+02
-1.570207570207569958e+00 -1.635920964229307515e+02
-1.565323565323565091e+00 -1.635102872491509061e+02
-1.560439560439560225e+00 -1.634691594214308168e+02
-1.555555555555555358e+00 -1.632032659684790303e+02
-1.550671550671550492e+00 -1.632594904984333368e+02
-1.545787545787545625e+00 -1.631862976158725758e+02
-1.540903540903540758e+00 -1.632212453625659805e+02
-1.536019536019535892e+00 -1.634024419820692060e+02
-1.531135531135531025e+00 -1.634461939688115422e+02
-1.526251526251526158e+00 -1.634290687358145533e+02
-1.521367521367521292e+00 -1.631964277169443562e+02
-1.516483516483516425e+00 -1.630342974322896339e+02
-1.511599511599511558e+00 -1.631710153195268163e+02
-1.506715506715506692e+00 -1.632858368530145583e+02
-1.501831501831501825e+00 -1.633677037525937692e+02
-1.496947496947496958e+00 -1.634547573996372307e+02
-1.492063492063492092e+00 -1.634831153558862411e+02
-1.487179487179487225e+00 -1.635007378881771274e+02
-1.482295482295482358e+00 -1.634994907646847366e+02
-1.477411477411477492e+00 -1.634410532238531744e+02
-1.472527472527472625e+00 -1.635491357996305055e+02
-1.467643467643467758e+00 -1.635672190755202564e+02
-1.462759462759462892e+00 -1.635091894092761038e+02
-1.457875457875458025e+00 -1.633439059185229780e+02
-1.452991452991453158e+00 -1.634707636030805702e+02
-1.448107448107448292e+00 -1.637759857870315443e+02
-1.443223443223443425e+00 -1.636978260482698033e+02
-1.438339438339438559e+00 -1.638769202947042629e+02
-1.433455433455433692e+00 -1.641266633594534881e+02
-1.428571428571428825e+00 -1.640034508890945801e+02
-1.423687423687423959e+00 -1.636164304926052466e+02
-1.418803418803419092e+00 -1.636362948898058676e+02
-1.413919413919414225e+00 -1.636490063903357282e+02
-1.409035409035409359e+00 -1.635803219080378312e+02
-1.404151404151404492e+00 -1.634934269457389178e+02
-1.399267399267399625e+00 -1.634741340286195168e+02
-1.394383394383394759e+00 -1.634677483426779077e+02
-1.389499389499389892e+00 -1.633965963251771143e+02
-1.384615384615385025e+00 -1.635280055575367442e+02
-1.379731379731380159e+00 -1.634855209060260961e+02
-1.374847374847375292e+00 -1.633237274772498040e+02
-1.369963369963370425e+00 -1.635025285255998710e+02
-1.365079365079365559e+00 -1.633535810636741985e+02
-1.360195360195360692e+00 -1.633620303279062114e+02
-1.355311355311355825e+00 -1.634537991113115822e+02
-1.350427350427350959e+00 -1.634819312313709929e+02
-1.345543345543346092e+00 -1.634718239034840508e+02
-1.340659340659341225e+00 -1.634004690630796404e+02
-1.335775335775336359e+00 -1.636297983456460088e+02
-1.330891330891331492e+00 -1.633055146326319402e+02
-1.326007326007326625e+00 -1.629795262481122222e+02
-1.321123321123321759e+00 -1.627468401969301794e+02
-1.316239316239316892e+00 -1.627012382363572840e+02
-1.311355311355312026e+00 -1.627675670039308784e+02
-1.306471306471307159e+00 -1.627677795851562053e+02
-1.301587301587302292e+00 -1.628875149602720853e+02
-1.296703296703297426e+00 -1.629688491001622310e+02
-1.291819291819292559e+00 -1.629277106533851338e+02
-1.286935286935287692e+00 -1.629459230255598641e+02
-1.282051282051282826e+00 -1.629261067858146816e+02
-1.277167277167277959e+00 -1.628965987657547885e+02
-1.272283272283273092e+00 -1.628554797758445432e+02
-1.267399267399268226e+00 -1.627073836772504194e+02
-1.262515262515263359e+00 -1.627585110316239820e+02
-1.257631257631258492e+00 -1.627692305453716415e+02
-1.252747252747253626e+00 -1.627068043546504441e+02
-1.247863247863246983e+00 -1.627223430783455171e+02
-1.242979242979242116e+00 -1.627558639328362347e+02
-1.238095238095237249e+00 -1.628343951831062100e+02
-1.233211233211232383e+00 -1.628057392687350671e+02
-1.228327228327227516e+00 -1.628399442440729104e+02
-1.223443223443222649e+00 -1.628787941582423571e+02
-1.218559218559217783e+00 -1.628320300817375141e+02
-1.213675213675212916e+00 -1.628367552414124475e+02
-1.208791208791208049e+00 -1.629961291167388140e+02
-1.203907203907203183e+00 -1.633235353950019260e+02
-1.199023199023198316e+00 -1.634026741666645535e+02
-1.194139194139193449e+00 -1.634141277458316495e+02
-1.189255189255188583e+00 -1.634257400586086533e+02
-1.184371184371183716e+00 -1.633780303008741441e+02
-1.179487179487178850e+00 -1.633582008164014496e+02
-1.174603174603173983e+00 -1.633573563242896682e+02
-1.169719169719169116e+00 -1.629812900926237376e+02
-1.164835164835164250e+00 -1.625278901838245815e+02
-1.159951159951159383e+00 -1.625266511347320204e+02
-1.155067155067154516e+00 -1.627146749005677293e+02
-1.150183150183149650e+00 -1.626500092796885610e+02
-1.145299145299144783e+00 -1.627627833927262486e+02
-1.140415140415139916e+00 -1.629472039127817879e+02
-1.135531135531135050e+00 -1.629504804978408856e+02
-1.130647130647130183e+00 -1.629299538500015387e+02
-1.125763125763125316e+00 -1.630078737043180013e+02
-1.120879120879120450e+00 -1.631066427783141535e+02
-1.115995115995115583e+00 -1.631208448355399696e+02
-1.111111111111110716e+00 -1.634170431852849674e+02
-1.106227106227105850e+00 -1.637884127413534543e+02
-1.101343101343100983e+00 -1.641606744444658830e+02
-1.096459096459096116e+00 -1.642085357779846788e+02
-1.091575091575091250e+00 -1.642112159196799155e+02
-1.086691086691086383e+00 -1.641390964796966330e+02
-1.081807081807081516e+00 -1.641467336228598128e+02
-1.076923076923076650e+00 -1.643585887876437823e+02
-1.072039072039071783e+00 -1.644784981075042367e+02
-1.067155067155066916e+00 -1.642994093511199480e+02
-1.062271062271062050e+00 -1.640979617490072542e+02
-1.057387057387057183e+00 -1.641092178357858700e+02
-1.052503052503052317e+00 -1.641065289753353227e+02
-1.047619047619047450e+00 -1.642399800591636563e+02
-1.042735042735042583e+00 -1.642959475317825309e+02
-1.037851037851037717e+00 -1.641900234862623904e+02
-1.032967032967032850e+00 -1.640335121116414712e+02
-1.028083028083027983e+00 -1.639987184873104979e+02
-1.023199023199023117e+00 -1.639487759906799624e+02
-1.018315018315018250e+00 -1.639645919801337186e+02
-1.013431013431013383e+00 -1.640481936345188103e+02
-1.008547008547008517e+00 -1.639161233293955888e+02
-1.003663003663003650e+00 -1.638039642754340264e+02
-9.987789987789987833e-01 -1.638153995221921093e+02
-9.938949938949939167e-01 -1.637133341516153280e+02
-9.890109890109890500e-01 -1.636501620376794790e+02
-9.841269841269841834e-01 -1.636046973545964249e+02
-9.792429792429793167e-01 -1.635159799601833583e+02
-9.743589743589744501e-01 -1.634585131991956928e+02
-9.694749694749695834e-01 -1.634627989523222880e+02
-9.645909645909647168e-01 -1.635744033918105345e+02
-9.597069597069598501e-01 -1.635822825193538392e+02
-9.548229548229549835e-01 -1.636444915631066692e+02
-9.499389499389501168e-01 -1.640474393133786748e+02
-9.450549450549452501e-01 -1.644965907209205511e+02
-9.401709401709403835e-01 -1.645414211258166404e+02
-9.352869352869355168e-01 -1.643840017860607077e+02
-9.304029304029306502e-01 -1.644433759437987135e+02
-9.255189255189257835e-01 -1.643930711988605537e+02
-9.206349206349209169e-01 -1.643652998177718416e+02
-9.157509157509160502e-01 -1.643850525626999683e+02
-9.108669108669111836e-01 -1.642794835040431281e+02
-9.059829059829063169e-01 -1.641192234190992281e+02
-9.010989010989014503e-01 -1.640551397141813084e+02
-8.962148962148965836e-01 -1.640802399117811774e+02
-8.913308913308917170e-01 -1.640838027563014805e+02
-8.864468864468868503e-01 -1.642086312721253307e+02
-8.815628815628819837e-01 -1.640233927825042315e+02
-8.766788766788771170e-01 -1.637885270252024270e+02
-8.717948717948722503e-01 -1.637465068695186687e+02
-8.669108669108673837e-01 -1.637271172923353220e+02
-8.620268620268625170e-01 -1.637086499039837406e+02
-8.571428571428576504e-01 -1.635728659154696061e+02
-8.522588522588527837e-01 -1.633847696301882308e+02
-8.473748473748479171e-01 -1.634516422805639024e+02
-8.424908424908430504e-01 -1.636077812558139613e+02
-8.376068376068381838e-01 -1.636040319324856682e+02
-8.327228327228333171e-01 -1.636304674490367006e+02
-8.278388278388284505e-01 -1.635906382604298983e+02
-8.229548229548235838e-01 -1.633718432617151848e+02
-8.180708180708187172e-01 -1.633665103056988528e+02
-8.131868131868138505e-01 -1.635093729457642553e+02
-8.083028083028089839e-01 -1.634726602356118406e+02
-8.034188034188041172e-01 -1.632881115503641922e+02
-7.985347985347992505e-01 -1.632988438445395047e+02
-7.936507936507943839e-01 -1.632094657922685599e+02
-7.887667887667895172e-01 -1.630937622007669745e+02
-7.838827838827846506e-01 -1.630664667989509553e+02
-7.789987789987797839e-01 -1.629773312206553726e+02
-7.741147741147749173e-01 -1.630234132269755492e+02
-7.692307692307700506e-01 -1.629759074862062391e+02
-7.643467643467651840e-01 -1.629498427155994591e+02
-7.594627594627603173e-01 -1.628552903688856759e+02
-7.545787545787554507e-01 -1.625540694588408712e+02
-7.496947496947505840e-01 -1.621226592371070296e+02
-7.448107448107439410e-01 -1.617001402824024012e+02
-7.399267399267390743e-01 -1.615446693049639748e+02
-7.350427350427342077e-01 -1.615412717983669211e+02
-7.301587301587293410e-01 -1.614023498812922526e+02
-7.252747252747244744e-01 -1.613830145091856423e+02
-7.203907203907196077e-01 -1.613536926105173848e+02
-7.155067155067147411e-01 -1.606846039566167974e+02
-7.106227106227098744e-01 -1.603764634876716570e+02
-7.057387057387050078e-01 -1.603692239214057906e+02
-7.008547008547001411e-01 -1.602381324354443848e+02
-6.959706959706952745e-01 -1.602433645761946650e+02
-6.910866910866904078e-01 -1.600524674227202127e+02
-6.862026862026855412e-01 -1.599814377721216658e+02
-6.813186813186806745e-01 -1.600186986348164169e+02
-6.764346764346758079e-01 -1.600120272012029261e+02
-6.715506715506709412e-01 -1.600088805605054745e+02
-6.666666666666660745e-01 -1.599986781670700680e+02
-6.617826617826612079e-01 -1.600680504972135054e+02
-6.568986568986563412e-01 -1.601404561811840210e+02
-6.520146520146514746e-01 -1.601471995340392880e+02
-6.471306471306466079e-01 -1.601582261144534129e+02
-6.422466422466417413e-01 -1.600982245642950943e+02
-6.373626373626368746e-01 -1.600741769757037787e+02
-6.324786324786320080e-01 -1.601728537087086295e+02
-6.275946275946271413e-01 -1.601458824762045197e+02
-6.227106227106222747e-01 -1.601392866143496292e+02
-6.178266178266174080e-01 -1.601087013004553796e+02
-6.129426129426125414e-01 -1.600355476983427252e+02
-6.080586080586076747e-01 -1.600868781975790966e+02
-6.031746031746028081e-01 -1.600357204510291069e+02
-5.982905982905979414e-01 -1.599679035732650902e+02
-5.934065934065930747e-01 -1.599929185918672374e+02
-5.885225885225882081e-01 -1.600033251853619447e+02
-5.836385836385833414e-01 -1.600768062595182641e+02
-5.787545787545784748e-01 -1.600726209662249460e+02
-5.738705738705736081e-01 -1.601088980632981418e+02
-5.689865689865687415e-01 -1.602384534903288795e+02
-5.641025641025638748e-01 -1.603245452359128080e+02
-5.592185592185590082e-01 -1.603674943443645873e+02
-5.543345543345541415e-01 -1.603897500266918996e+02
-5.494505494505492749e-01 -1.604467116228420878e+02
-5.445665445665444082e-01 -1.604901092770349464e+02
-5.396825396825395416e-01 -1.605796078206790298e+02
-5.347985347985346749e-01 -1.607711059876490651e+02
-5.299145299145298083e-01 -1.611174905297446287e+02
-5.250305250305249416e-01 -1.615150027119676110e+02
-5.201465201465200749e-01 -1.616835767437270022e+02
-5.152625152625152083e-01 -1.616529612314217843e+02
-5.103785103785103416e-01 -1.618348585508977351e+02
-5.054945054945054750e-01 -1.619679588431789341e+02
-5.006105006105006083e-01 -1.620781298745293952e+02
-4.957264957264957417e-01 -1.630063409188994967e+02
-4.908424908424908750e-01 -1.635643358784112422e+02
-4.859584859584860084e-01 -1.636094712814281706e+02
-4.810744810744811417e-01 -1.638337883945796420e+02
-4.761904761904762751e-01 -1.638544347977135374e+02
-4.713064713064714084e-01 -1.643704928150756643e+02
-4.664224664224665418e-01 -1.645427912344827064e+02
-4.615384615384616751e-01 -1.644082161546615453e+02
-4.566544566544568085e-01 -1.642370881507739568e+02
-4.517704517704519418e-01 -1.641050471020911914e+02
-4.468864468864470751e-01 -1.641440493778786163e+02
-4.420024420024422085e-01 -1.640934810125386605e+02
-4.371184371184373418e-01 -1.640712944384315790e+02
-4.322344322344324752e-01 -1.638262503772097034e+02
-4.273504273504276085e-01 -1.637157942520597942e+02
-4.224664224664227419e-01 -1.639132836203096417e+02
-4.175824175824178752e-01 -1.640577549890625448e+02
-4.126984126984130086e-01 -1.639900148657467867e+02
-4.078144078144081419e-01 -1.641194991639662533e+02
-4.029304029304032753e-01 -1.641867767076299742e+02
-3.980463980463984086e-01 -1.642512499236256645e+02
-3.931623931623935420e-01 -1.644540233547618300e+02
-3.882783882783886753e-01 -1.643411326260256260e+02
-3.833943833943838086e-01 -1.644321704240331314e+02
-3.785103785103789420e-01 -1.643682447577188555e+02
-3.736263736263740753e-01 -1.640981336263380399e+02
-3.687423687423692087e-01 -1.641702321923346517e+02
-3.638583638583643420e-01 -1.641694795070980035e+02
-3.589743589743594754e-01 -1.641871953536377760e+02
-3.540903540903546087e-01 -1.641736569482432628e+02
-3.492063492063497421e-01 -1.639945723359163026e+02
-3.443223443223448754e-01 -1.636950828959202227e+02
-3.394383394383400088e-01 -1.632928074002969083e+02
-3.345543345543351421e-01 -1.630485746825520721e+02
-3.296703296703302755e-01 -1.629413849158081291e+02
-3.247863247863254088e-01 -1.629412071507074700e+02
-3.199023199023205422e-01 -1.627994158349213194e+02
-3.150183150183156755e-01 -1.624801061497420562e+02
-3.101343101343108088e-01 -1.622635688409751538e+02
-3.052503052503059422e-01 -1.622310849807206807e+02
-3.003663003663010755e-01 -1.622320407354644090e+02
-2.954822954822962089e-01 -1.622684409195490502e+02
-2.905982905982913422e-01 -1.622349361400235068e+02
-2.857142857142864756e-01 -1.620812065643723940e+02
-2.808302808302816089e-01 -1.620753766657568917e+02
-2.759462759462767423e-01 -1.620724251942052661e+02
-2.710622710622718756e-01 -1.618257916579250661e+02
-2.661782661782670090e-01 -1.617490783555360281e+02
-2.612942612942621423e-01 -1.617457765064408477e+02
-2.564102564102572757e-01 -1.615898907995849640e+02
-2.515262515262524090e-01 -1.616112192607624252e+02
-2.466422466422457660e-01 -1.617039070735044106e+02
-2.417582417582408993e-01 -1.617490307673263032e+02
-2.368742368742360327e-01 -1.618666251094535653e+02
-2.319902319902311660e-01 -1.619376091881702564e+02
-2.271062271062262994e-01 -1.618969688235671640e+02
-2.222222222222214327e-01 -1.618819750541539406e+02
-2.173382173382165661e-01 -1.616524566636906002e+02
-2.124542124542116994e-01 -1.612310756670632941e+02
-2.075702075702068328e-01 -1.610020465150313669e+02
-2.026862026862019661e-01 -1.610028167509271384e+02
-1.978021978021970995e-01 -1.610025589968293502e+02
-1.929181929181922328e-01 -1.609976574049089777e+02
-1.880341880341873662e-01 -1.609690998871504917e+02
-1.831501831501824995e-01 -1.609636059897779319e+02
-1.782661782661776328e-01 -1.608992017030172121e+02
-1.733821733821727662e-01 -1.607289040316936450e+02
-1.684981684981678995e-01 -1.604653362662180029e+02
-1.636141636141630329e-01 -1.605288739838839263e+02
-1.587301587301581662e-01 -1.606076844170458173e+02
-1.538461538461532996e-01 -1.605494117576159852e+02
-1.489621489621484329e-01 -1.605411050357587328e+02
-1.440781440781435663e-01 -1.604753444712251280e+02
-1.391941391941386996e-01 -1.603952681216851488e+02
-1.343101343101338330e-01 -1.602930428785462595e+02
-1.294261294261289663e-01 -1.602567848319788197e+02
-1.245421245421240997e-01 -1.596184788739350324e+02
-1.196581196581192330e-01 -1.592896625627923299e+02
-1.147741147741143664e-01 -1.590937064852533638e+02
-1.098901098901094997e-01 -1.582985031516207357e+02
-1.050061050061046330e-01 -1.562500326877347163e+02
-1.001221001220997664e-01 -1.550418973671341689e+02
-9.523809523809489974e-02 -1.547495435627164966e+02
-9.035409035409003309e-02 -1.545061700827389188e+02
-8.547008547008516643e-02 -1.543624437993638026e+02
-8.058608058608029978e-02 -1.542738219252022418e+02
-7.570207570207543313e-02 -1.542685368662117753e+02
-7.081807081807056647e-02 -1.542690128123665261e+02
-6.593406593406569982e-02 -1.542632951509291388e+02
-6.105006105006083317e-02 -1.542448520110457935e+02
-5.616605616605596651e-02 -1.542410564462098819e+02
-5.128205128205109986e-02 -1.541567395451699269e+02
-4.639804639804623321e-02 -1.541573332544355708e+02
-4.151404151404136655e-02 -1.541135492327451857e+02
-3.663003663003649990e-02 -1.540535701426108233e+02
-3.174603174603163325e-02 -1.540430025037497899e+02
-2.686202686202676659e-02 -1.540356971153902919e+02
-2.197802197802189994e-02 -1.540227227942937702e+02
-1.709401709401703329e-02 -1.540203696817344508e+02
-1.221001221001216663e-02 -1.539993636800993499e+02
-7.326007326007299980e-03 -1.539923852923903382e+02
-2.442002442002433327e-03 -1.539781922761672206e+02
2.442002442002433327e-03 -1.540113541030224269e+02
7.326007326007299980e-03 -1.541175014547308706e+02
1.221001221001216663e-02 -1.541705733812095218e+02
1.709401709401703329e-02 -1.541720456158224124e+02
2.197802197802189994e-02 -1.541763670841812086e+02
2.686202686202676659e-02 -1.541794308264318545e+02
3.174603174603163325e-02 -1.541820129821024352e+02
3.663003663003649990e-02 -1.541609780508153165e+02
4.151404151404136655e-02 -1.541731572760679967e+02
4.639804639804623321e-02 -1.541821805675537007e+02
5.128205128205109986e-02 -1.542184268517711132e+02
5.616605616605596651e-02 -1.542313533296490675e+02
6.105006105006083317e-02 -1.542237430165690739e+02
6.593406593406569982e-02 -1.542448739861816591e+02
7.081807081807056647e-02 -1.542343500349367957e+02
7.570207570207543313e-02 -1.542595414710743000e+02
8.058608058608029978e-02 -1.542842730099722246e+02
8.547008547008516643e-02 -1.543118735310316083e+02
9.035409035409003309e-02 -1.543369661920342537e+02
9.523809523809489974e-02 -1.545341364527419330e+02
1.001221001220997664e-01 -1.546072494876968619e+02
1.050061050061046330e-01 -1.546502444741802265e+02
1.098901098901094997e-01 -1.549890572615465771e+02
1.147741147741143664e-01 -1.564195017578265947e+02
1.196581196581192330e-01 -1.582289154943158849e+02
1.245421245421240997e-01 -1.590359684513064167e+02
1.294261294261289663e-01 -1.598362781010873164e+02
1.343101343101338330e-01 -1.603290768402599156e+02
1.391941391941386996e-01 -1.606976419383005066e+02
1.440781440781435663e-01 -1.606406560696358383e+02
1.489621489621484329e-01 -1.605763301639549354e+02
1.538461538461532996e-01 -1.606759968186362926e+02
1.587301587301581662e-01 -1.606935288301329763e+02
1.636141636141630329e-01 -1.607309568839187932e+02
1.684981684981678995e-01 -1.613309238506673751e+02
1.733821733821727662e-01 -1.614239271340538551e+02
1.782661782661776328e-01 -1.616089674769447129e+02
1.831501831501824995e-01 -1.620050644836815081e+02
1.880341880341873662e-01 -1.621097403014284737e+02
1.929181929181922328e-01 -1.620879204844425203e+02
1.978021978021970995e-01 -1.620598817109931815e+02
2.026862026862019661e-01 -1.619935893948793648e+02
2.075702075702068328e-01 -1.621355267890076561e+02
2.124542124542116994e-01 -1.622244994288115265e+02
2.173382173382165661e-01 -1.623894778461434214e+02
2.222222222222214327e-01 -1.625196624060532713e+02
2.271062271062262994e-01 -1.624157316887975355e+02
2.319902319902311660e-01 -1.625001436099403804e+02
2.368742368742360327e-01 -1.624510533460442900e+02
2.417582417582408993e-01 -1.622285285998995050e+02
2.466422466422457660e-01 -1.621891396227983364e+02
2.515262515262506327e-01 -1.622234947731663794e+02
2.564102564102572757e-01 -1.621944802490429254e+02
2.612942612942621423e-01 -1.621331237125729103e+02
2.661782661782670090e-01 -1.622579546786488436e+02
2.710622710622718756e-01 -1.622600336071569131e+02
2.759462759462767423e-01 -1.622487012353546447e+02
2.808302808302816089e-01 -1.623546414783026819e+02
2.857142857142864756e-01 -1.622391826971450257e+02
2.905982905982913422e-01 -1.622470113067400348e+02
2.954822954822962089e-01 -1.622607798970903445e+02
3.003663003663010755e-01 -1.622659942522643064e+02
3.052503052503059422e-01 -1.622685547817195015e+02
3.101343101343108088e-01 -1.622674551538528362e+02
3.150183150183156755e-01 -1.623668540713931066e+02
3.199023199023205422e-01 -1.629505128928687725e+02
3.247863247863254088e-01 -1.633703900228104544e+02
3.296703296703302755e-01 -1.633798880301055192e+02
3.345543345543351421e-01 -1.633650079942950128e+02
3.394383394383400088e-01 -1.633008784139085208e+02
3.443223443223448754e-01 -1.633646110954867936e+02
3.492063492063497421e-01 -1.634312215185630635e+02
3.540903540903546087e-01 -1.634082621212347419e+02
3.589743589743594754e-01 -1.634113368757004423e+02
3.638583638583643420e-01 -1.635177855776262845e+02
3.687423687423692087e-01 -1.635234895046426686e+02
3.736263736263740753e-01 -1.635050381045947461e+02
3.785103785103789420e-01 -1.636537723324532578e+02
3.833943833943838086e-01 -1.637057960143058892e+02
3.882783882783886753e-01 -1.637413603909816970e+02
3.931623931623935420e-01 -1.634705169100258217e+02
3.980463980463984086e-01 -1.634297140911957626e+02
4.029304029304032753e-01 -1.635066292558966552e+02
4.078144078144081419e-01 -1.634206601614386045e+02
4.126984126984130086e-01 -1.635146340459662042e+02
4.175824175824178752e-01 -1.636564225373561214e+02
4.224664224664227419e-01 -1.637069639958262997e+02
4.273504273504276085e-01 -1.637408558320648808e+02
4.322344322344324752e-01 -1.635743971159196519e+02
4.371184371184373418e-01 -1.634230539885299720e+02
4.420024420024422085e-01 -1.634271210722480419e+02
4.468864468864470751e-01 -1.632739289399890765e+02
4.517704517704519418e-01 -1.631637174625490445e+02
4.566544566544568085e-01 -1.632738330522697083e+02
4.615384615384616751e-01 -1.635559236007326831e+02
4.664224664224665418e-01 -1.635995531350806402e+02
4.713064713064714084e-01 -1.633584794616469082e+02
4.761904761904762751e-01 -1.634603863572132241e+02
4.810744810744811417e-01 -1.634147249528376733e+02
4.859584859584860084e-01 -1.634350962337996407e+02
4.908424908424908750e-01 -1.636905525234643619e+02
4.957264957264957417e-01 -1.636770689616159586e+02
5.006105006105006083e-01 -1.626792524698059879e+02
5.054945054945054750e-01 -1.611845924095831322e+02
5.103785103785103416e-01 -1.607932688912107722e+02
5.152625152625152083e-01 -1.607818753468154682e+02
5.201465201465200749e-01 -1.607197375467007419e+02
5.250305250305249416e-01 -1.606429533522205304e+02
5.299145299145298083e-01 -1.605739507543379432e+02
5.347985347985346749e-01 -1.603779095286725749e+02
5.396825396825395416e-01 -1.600445476679913099e+02
5.445665445665444082e-01 -1.599897968320554469e+02
5.494505494505492749e-01 -1.599602756697956067e+02
5.543345543345541415e-01 -1.599485263686009375e+02
5.592185592185590082e-01 -1.599164568141414122e+02
5.641025641025638748e-01 -1.598661056310746744e+02
5.689865689865687415e-01 -1.598871596574910257e+02
5.738705738705736081e-01 -1.599133358763511978e+02
5.787545787545784748e-01 -1.597818760487710961e+02
5.836385836385833414e-01 -1.597320440325070194e+02
5.885225885225882081e-01 -1.598097822687043674e+02
5.934065934065930747e-01 -1.597664360311856626e+02
5.982905982905979414e-01 -1.595277597065382054e+02
6.031746031746028081e-01 -1.594418614778047072e+02
6.080586080586076747e-01 -1.594595773058401278e+02
6.129426129426125414e-01 -1.595379414694496347e+02
6.178266178266174080e-01 -1.596227610993640837e+02
6.227106227106222747e-01 -1.595364307592751061e+02
6.275946275946271413e-01 -1.593967629410307723e+02
6.324786324786320080e-01 -1.593354523323851026e+02
6.373626373626368746e-01 -1.593564228304212520e+02
6.422466422466417413e-01 -1.593674493601862707e+02
6.471306471306466079e-01 -1.593530902838204497e+02
6.520146520146514746e-01 -1.593032121278258444e+02
6.568986568986563412e-01 -1.591729990885013706e+02
6.617826617826612079e-01 -1.591218654343753087e+02
6.666666666666660745e-01 -1.592193676733884331e+02
6.715506715506709412e-01 -1.592670220978227462e+02
6.764346764346758079e-01 -1.592469412079892948e+02
6.813186813186806745e-01 -1.592266421269564205e+02
6.862026862026855412e-01 -1.592361073170980603e+02
6.910866910866904078e-01 -1.593107978972740852e+02
6.959706959706952745e-01 -1.592976856990874808e+02
7.008547008547001411e-01 -1.592871885599250845e+02
7.057387057387050078e-01 -1.592555712879898806e+02
7.106227106227098744e-01 -1.591681910643943354e+02
7.155067155067147411e-01 -1.591296980211272398e+02
7.203907203907196077e-01 -1.595958314431443341e+02
7.252747252747244744e-01 -1.605499603876296533e+02
7.301587301587293410e-01 -1.607941135256374423e+02
7.350427350427342077e-01 -1.607824190733560670e+02
7.399267399267390743e-01 -1.608244451554572834e+02
7.448107448107439410e-01 -1.608879482320660372e+02
7.496947496947488077e-01 -1.608476040801588454e+02
7.545787545787554507e-01 -1.610449331803949917e+02
7.594627594627603173e-01 -1.614648841050615431e+02
7.643467643467651840e-01 -1.615124374762456227e+02
7.692307692307700506e-01 -1.613584837796991565e+02
7.741147741147749173e-01 -1.611856736835768515e+02
7.789987789987797839e-01 -1.612236475818355643e+02
7.838827838827846506e-01 -1.612921767306707750e+02
7.887667887667895172e-01 -1.612838358259116944e+02
7.936507936507943839e-01 -1.612912550923607284e+02
7.985347985347992505e-01 -1.614191482949511851e+02
8.034188034188041172e-01 -1.615036145078796039e+02
8.083028083028089839e-01 -1.615341935890452305e+02
8.131868131868138505e-01 -1.616388379749279238e+02
8.180708180708187172e-01 -1.619012167224114478e+02
8.229548229548235838e-01 -1.620585199916664010e+02
8.278388278388284505e-01 -1.620100290257125835e+02
8.327228327228333171e-01 -1.619599155991681414e+02
8.376068376068381838e-01 -1.619297044960250673e+02
8.424908424908430504e-01 -1.621155080458156306e+02
8.473748473748479171e-01 -1.624338790401749293e+02
8.522588522588527837e-01 -1.624499917101454685e+02
8.571428571428576504e-01 -1.624414506145354835e+02
8.620268620268625170e-01 -1.623834209032666536e+02
8.669108669108673837e-01 -1.623063453922611359e+02
8.717948717948722503e-01 -1.625234195456510520e+02
8.766788766788771170e-01 -1.628103174322022824e+02
8.815628815628819837e-01 -1.628592415672671905e+02
8.864468864468868503e-01 -1.628039858897829504e+02
8.913308913308917170e-01 -1.626993263354390535e+02
8.962148962148965836e-01 -1.626586734331978050e+02
9.010989010989014503e-01 -1.625115932048285003e+02
9.059829059829063169e-01 -1.624231966208267295e+02
9.108669108669111836e-01 -1.624851460085220367e+02
9.157509157509160502e-01 -1.625990339820581312e+02
9.206349206349209169e-01 -1.627410735906100854e+02
9.255189255189257835e-01 -1.628360276690027320e+02
9.304029304029306502e-01 -1.629485230595910252e+02
9.352869352869355168e-01 -1.629675925323577985e+02
9.401709401709403835e-01 -1.629813545027311079e+02
9.450549450549452501e-01 -1.632046537784157749e+02
9.499389499389501168e-01 -1.633810419570671684e+02
9.548229548229549835e-01 -1.633251603454044130e+02
9.597069597069598501e-01 -1.633313708226350798e+02
9.645909645909647168e-01 -1.632139142665393194e+02
9.694749694749695834e-01 -1.632278660410479461e+02
9.743589743589744501e-01 -1.632797069618449086e+02
9.792429792429793167e-01 -1.630925890894814643e+02
9.841269841269841834e-01 -1.630085967687496691e+02
9.890109890109890500e-01 -1.632786799170940526e+02
9.938949938949939167e-01 -1.634854494789881869e+02
9.987789987789987833e-01 -1.635609945138351122e+02
1.003663003663003650e+00 -1.635796039267155493e+02
1.008547008547008517e+00 -1.635928960201974860e+02
1.013431013431013383e+00 -1.635971466499366045e+02
1.018315018315018250e+00 -1.636464459907483899e+02
1.023199023199023117e+00 -1.636625409595210385e+02
1.028083028083027983e+00 -1.636131607457325288e+02
1.032967032967032850e+00 -1.634827628344572190e+02
1.037851037851037717e+00 -1.633945787517714052e+02
1.042735042735042583e+00 -1.633260018276195638e+02
1.047619047619047450e+00 -1.633919038729695785e+02
1.052503052503052317e+00 -1.634961415000456668e+02
1.057387057387057183e+00 -1.635230151791053288e+02
1.062271062271062050e+00 -1.633834643278312910e+02
1.067155067155066916e+00 -1.633024388664863977e+02
1.072039072039071783e+00 -1.634530176232426868e+02
1.076923076923076650e+00 -1.634533243452543161e+02
1.081807081807081516e+00 -1.635432050363391454e+02
1.086691086691086383e+00 -1.636146690246517892e+02
1.091575091575091250e+00 -1.634740315791163994e+02
1.096459096459096116e+00 -1.636233861114813521e+02
1.101343101343100983e+00 -1.634458370785912678e+02
1.106227106227105850e+00 -1.632101464876986086e+02
1.111111111111110716e+00 -1.632270534356088376e+02
1.115995115995115583e+00 -1.624773717680708103e+02
1.120879120879120450e+00 -1.620984970811186940e+02
1.125763125763125316e+00 -1.621849993861276289e+02
1.130647130647130183e+00 -1.620334500950065149e+02
1.135531135531135050e+00 -1.619132694434143218e+02
1.140415140415139916e+00 -1.619332981494627859e+02
1.145299145299144783e+00 -1.619140251889925537e+02
1.150183150183149650e+00 -1.619567976847012005e+02
1.155067155067154516e+00 -1.620407491861688243e+02
1.159951159951159383e+00 -1.619823338656865417e+02
1.164835164835164250e+00 -1.620240875839344881e+02
1.169719169719169116e+00 -1.621161200836045850e+02
1.174603174603173983e+00 -1.621791189740042114e+02
1.179487179487178850e+00 -1.621925197197024033e+02
1.184371184371183716e+00 -1.622043494753729931e+02
1.189255189255188583e+00 -1.622540693495873825e+02
1.194139194139193449e+00 -1.622338781326678259e+02
1.199023199023198316e+00 -1.623841657425188032e+02
1.203907203907203183e+00 -1.624900884486892210e+02
1.208791208791208049e+00 -1.624299945717768878e+02
1.213675213675212916e+00 -1.623558214496583503e+02
1.218559218559217783e+00 -1.622318406633254426e+02
1.223443223443222649e+00 -1.622265861358873451e+02
1.228327228327227516e+00 -1.621743194277402722e+02
1.233211233211232383e+00 -1.621391086979720626e+02
1.238095238095237249e+00 -1.621356007733868978e+02
1.242979242979242116e+00 -1.620899849641959918e+02
1.247863247863246983e+00 -1.621185400944054322e+02
1.252747252747251849e+00 -1.622185916299619635e+02
1.257631257631258492e+00 -1.623887762368543690e+02
1.262515262515263359e+00 -1.624603785245946597e+02
1.267399267399268226e+00 -1.624379920668640125e+02
1.272283272283273092e+00 -1.624647855727238550e+02
1.277167277167277959e+00 -1.624689287759927936e+02
1.282051282051282826e+00 -1.625354300554268150e+02
1.286935286935287692e+00 -1.625066543686171201e+02
1.291819291819292559e+00 -1.624613747835082904e+02
1.296703296703297426e+00 -1.624613717420973273e+02
1.301587301587302292e+00 -1.624488230971101643e+02
1.306471306471307159e+00 -1.623905735102384540e+02
1.311355311355312026e+00 -1.623678924177868907e+02
1.316239316239316892e+00 -1.623561795367824061e+02
1.321123321123321759e+00 -1.624471553964179122e+02
1.326007326007326625e+00 -1.625954408409322411e+02
1.330891330891331492e+00 -1.625974801900053706e+02
1.335775335775336359e+00 -1.633926010303309226e+02
1.340659340659341225e+00 -1.641915596361729399e+02
1.345543345543346092e+00 -1.640310471301972370e+02
1.350427350427350959e+00 -1.642256859803642044e+02
1.355311355311355825e+00 -1.644785650427028827e+02
1.360195360195360692e+00 -1.644249552363959310e+02
1.365079365079365559e+00 -1.645121117582850161e+02
1.369963369963370425e+00 -1.644858300080914546e+02
1.374847374847375292e+00 -1.643547086972201328e+02
1.379731379731380159e+00 -1.644223578207049457e+02
1.384615384615385025e+00 -1.644533932876009885e+02
1.389499389499389892e+00 -1.644030374037875220e+02
1.394383394383394759e+00 -1.643445089302318252e+02
1.399267399267399625e+00 -1.643341077291497072e+02
1.404151404151404492e+00 -1.644743030947992111e+02
1.409035409035409359e+00 -1.645255258532026801e+02
1.413919413919414225e+00 -1.644630770102834845e+02
1.418803418803419092e+00 -1.644174967717336813e+02
1.423687423687423959e+00 -1.644298403231391035e+02
1.428571428571428825e+00 -1.645712120362326800e+02
1.433455433455433692e+00 -1.648741814117252886e+02
1.438339438339438559e+00 -1.651362963092472285e+02
1.443223443223443425e+00 -1.651531198975461905e+02
1.448107448107448292e+00 -1.652573004267158296e+02
1.452991452991453158e+00 -1.654076329123499249e+02
1.457875457875458025e+00 -1.654960852366132258e+02
1.462759462759462892e+00 -1.655982912080630740e+02
1.467643467643467758e+00 -1.655523644647262245e+02
1.472527472527472625e+00 -1.653656689084048708e+02
1.477411477411477492e+00 -1.652619182556462647e+02
1.482295482295482358e+00 -1.651715572307277569e+02
1.487179487179487225e+00 -1.648204793147292264e+02
1.492063492063492092e+00 -1.646604517569361121e+02
1.496947496947496958e+00 -1.647007372412109589e+02
1.501831501831501825e+00 -1.648445509443625951e+02
1.506715506715506692e+00 -1.647548518445275363e+02
1.511599511599511558e+00 -1.645228322947321260e+02
1.516483516483516425e+00 -1.645215900575577734e+02
1.521367521367521292e+00 -1.643603211306520677e+02
1.526251526251526158e+00 -1.643954129775331694e+02
1.531135531135531025e+00 -1.646130019054433546e+02
1.536019536019535892e+00 -1.644373728714581944e+02
1.540903540903540758e+00 -1.644701255326244222e+02
1.545787545787545625e+00 -1.646275424980919126e+02
1.550671550671550492e+00 -1.647247424851826736e+02
1.555555555555555358e+00 -1.646409291402827648e+02
1.560439560439560225e+00 -1.645037937187320836e+02
1.565323565323565091e+00 -1.642422829818957837e+02
1.570207570207569958e+00 -1.638789380203386372e+02
1.575091575091574825e+00 -1.638992414945857377e+02
1.579975579975579691e+00 -1.637828925311450803e+02
1.584859584859584558e+00 -1.636692986858597294e+02
1.589743589743589425e+00 -1.637488366809034233e+02
1.594627594627594291e+00 -1.637689482057331816e+02
1.599511599511599158e+00 -1.637344869956472735e+02
1.604395604395604025e+00 -1.637615265006273546e+02
1.609279609279608891e+00 -1.637850515827589959e+02
1.614163614163613758e+00 -1.637692690907099973e+02
1.619047619047618625e+00 -1.636708132605493233e+02
1.623931623931623491e+00 -1.635837027316224521e+02
1.628815628815628358e+00 -1.636262660582040667e+02
1.633699633699633225e+00 -1.636531310274859266e+02
1.638583638583638091e+00 -1.636373620857463038e+02
1.643467643467642958e+00 -1.636165961299304286e+02
1.648351648351647825e+00 -1.635933625167791661e+02
1.653235653235652691e+00 -1.635318136781107796e+02
1.658119658119657558e+00 -1.635179246692889876e+02
1.663003663003662425e+00 -1.634340792575582384e+02
1.667887667887667291e+00 -1.632989335795161310e+02
1.672771672771672158e+00 -1.632917234611625759e+02
1.677655677655677025e+00 -1.633112283668321822e+02
1.682539682539681891e+00 -1.633285461586851000e+02
1.687423687423686758e+00 -1.632972578886003134e+02
1.692307692307691624e+00 -1.633981676911859893e+02
1.697191697191696491e+00 -1.635034323087779740e+02
1.702075702075701358e+00 -1.636192920135665076e+02
1.706959706959706224e+00 -1.638037678184749097e+02
1.711843711843711091e+00 -1.638140975090053075e+02
1.716727716727715958e+00 -1.637969498310084191e+02
1.721611721611720824e+00 -1.637930331036768052e+02
1.726495726495725691e+00 -1.638594519074289053e+02
1.731379731379730558e+00 -1.638212879548965475e+02
1.736263736263735424e+00 -1.636589838027715587e+02
1.741147741147740291e+00 -1.636360365854985162e+02
1.746031746031745158e+00 -1.636307331089179513e+02
1.750915750915750024e+00 -1.636183565089756371e+02
1.755799755799756667e+00 -1.637720666373258211e+02
1.760683760683761534e+00 -1.639245853326227689e+02
1.765567765567766401e+00 -1.638357309663922763e+02
1.770451770451771267e+00 -1.635093667449472150e+02
1.775335775335776134e+00 -1.634131365961953293e+02
1.780219780219781001e+00 -1.635031380624840835e+02
1.785103785103785867e+00 -1.638866401235878811e+02
1.789987789987790734e+00 -1.642762817341750008e+02
1.794871794871795601e+00 -1.642013330168826428e+02
1.799755799755800467e+00 -1.643096543236906371e+02
1.804639804639805334e+00 -1.643681958703814416e+02
1.809523809523810201e+00 -1.643278916893848987e+02
1.814407814407815067e+00 -1.643716397815801997e+02
1.819291819291819934e+00 -1.643863491061581499e+02
1.824175824175824800e+00 -1.644046624995283139e+02
1.829059829059829667e+00 -1.644295321071793126e+02
1.833943833943834534e+00 -1.643615800349133167e+02
1.838827838827839400e+00 -1.643154244514948914e+02
1.843711843711844267e+00 -1.643582088495386984e+02
1.848595848595849134e+00 -1.642478143429785860e+02
1.853479853479854000e+00 -1.641942963634650710e+02
1.858363858363858867e+00 -1.642689561383005241e+02
1.863247863247863734e+00 -1.643188337125192220e+02
1.868131868131868600e+00 -1.641825333577158403e+02
1.873015873015873467e+00 -1.638870246929856194e+02
1.877899877899878334e+00 -1.636869677272754302e+02
1.882783882783883200e+00 -1.637187314299791865e+02
1.887667887667888067e+00 -1.637762493533058432e+02
1.892551892551892934e+00 -1.637035109893031404e+02
1.897435897435897800e+00 -1.636998140450384938e+02
1.902319902319902667e+00 -1.636336139930195372e+02
1.907203907203907534e+00 -1.635291461815958485e+02
1.912087912087912400e+00 -1.633924592764751367e+02
1.916971916971917267e+00 -1.632815439067786087e+02
1.921855921855922134e+00 -1.630765969118511975e+02
1.926739926739927000e+00 -1.630834590331926961e+02
1.931623931623931867e+00 -1.631405600442722061e+02
1.936507936507936734e+00 -1.629480901442314007e+02
1.941391941391941600e+00 -1.628831742330674786e+02
1.946275946275946467e+00 -1.629714888178775141e+02
1.951159951159951333e+00 -1.629751574065542172e+02
1.956043956043956200e+00 -1.629810264632826033e+02
1.960927960927961067e+00 -1.631399016949879126e+02
1.965811965811965933e+00 -1.632372811383374369e+02
1.970695970695970800e+00 -1.631966909330361659e+02
1.975579975579975667e+00 -1.631047949985872378e+02
1.980463980463980533e+00 -1.630856901897714692e+02
1.985347985347985400e+00 -1.631637025608655449e+02
1.990231990231990267e+00 -1.634483263506853916e+02
1.995115995115995133e+00 -1.636561094679599648e+02
2.000000000000000000e+00 -1.635800442242227746e+02
2.004884004884004867e+00 -1.635601635847047532e+02
2.009768009768009733e+00 -1.635555113672938887e+02
2.014652014652014600e+00 -1.635909810968811655e+02
2.019536019536019467e+00 -1.636334839711778955e+02
2.024420024420024333e+00 -1.636674752557771626e+02
2.029304029304029200e+00 -1.635520231828676287e+02
2.034188034188034067e+00 -1.633321184246174766e+02
2.039072039072038933e+00 -1.633598831882661102e+02
2.043956043956043800e+00 -1.633122288493060523e+02
2.048840048840048667e+00 -1.633245555591461766e+02
2.053724053724053533e+00 -1.633333604500278966e+02
2.058608058608058400e+00 -1.633820900943409242e+02
2.063492063492063266e+00 -1.634490769364065272e+02
2.068376068376068133e+00 -1.635745016741068980e+02
2.073260073260073000e+00 -1.636409081041438185e+02
2.078144078144077866e+00 -1.636194189873906168e+02
2.083028083028082733e+00 -1.636209963892791279e+02
2.087912087912087600e+00 -1.636978587115425228e+02
2.092796092796092466e+00 -1.640027219882267673e+02
2.097680097680097333e+00 -1.642388925629583980e+02
2.102564102564102200e+00 -1.642747314063054773e+02
2.107448107448107066e+00 -1.642955804317347202e+02
2.112332112332111933e+00 -1.643351308072050472e+02
2.117216117216116800e+00 -1.643429316992019267e+02
2.122100122100121666e+00 -1.643021627023098858e+02
2.126984126984126533e+00 -1.643026782527091427e+02
2.131868131868131400e+00 -1.644076910376288936e+02
2.136752136752136266e+00 -1.642402616264641892e+02
2.141636141636141133e+00 -1.642644744742682690e+02
2.146520146520146000e+00 -1.643331714009236748e+02
2.151404151404150866e+00 -1.643537279927586781e+02
2.156288156288155733e+00 -1.645841727430556034e+02
2.161172161172160600e+00 -1.646273415498471877e+02
2.166056166056165466e+00 -1.645607624418152852e+02
2.170940170940170333e+00 -1.648202283175306775e+02
2.175824175824175200e+00 -1.650434931737769375e+02
2.180708180708180066e+00 -1.650061680418714616e+02
2.185592185592184933e+00 -1.648985716186075763e+02
2.190476190476189799e+00 -1.649384474753284167e+02
2.195360195360194666e+00 -1.650877698715207202e+02
2.200244200244199533e+00 -1.650963682404400288e+02
2.205128205128204399e+00 -1.650962020659394511e+02
2.210012210012209266e+00 -1.651548694239088206e+02
2.214896214896214133e+00 -1.651558160601454119e+02
2.219780219780218999e+00 -1.651188038310080231e+02
2.224664224664223866e+00 -1.650212605038373397e+02
2.229548229548228733e+00 -1.648623612403087861e+02
2.234432234432233599e+00 -1.643375057171435856e+02
2.239316239316238466e+00 -1.639935949740304011e+02
2.244200244200243333e+00 -1.639709418442357958e+02
2.249084249084248199e+00 -1.640738461991677468e+02
2.253968253968254842e+00 -1.642724715652911698e+02
2.258852258852259709e+00 -1.642863346351262521e+02
2.263736263736264576e+00 -1.642663405246336197e+02
2.268620268620269442e+00 -1.641611606549817566e+02
2.273504273504274309e+00 -1.642970476031308067e+02
2.278388278388279176e+00 -1.643561022181789895e+02
2.283272283272284042e+00 -1.642762399028837024e+02
2.288156288156288909e+00 -1.642796740198988914e+02
2.293040293040293776e+00 -1.643007984386738940e+02
2.297924297924298642e+00 -1.642387200591725787e+02
2.302808302808303509e+00 -1.642297604114354499e+02
2.307692307692308376e+00 -1.642767261934678800e+02
2.312576312576313242e+00 -1.642903986633683360e+02
2.317460317460318109e+00 -1.642933376850954232e+02
2.322344322344322975e+00 -1.643165331194551300e+02
2.327228327228327842e+00 -1.643791634858615680e+02
2.332112332112332709e+00 -1.641755023659936512e+02
2.336996336996337575e+00 -1.638349871209167929e+02
2.341880341880342442e+00 -1.638223487627196278e+02
2.346764346764347309e+00 -1.639847025903979443e+02
2.351648351648352175e+00 -1.639196744687950513e+02
2.356532356532357042e+00 -1.639934387730430672e+02
2.361416361416361909e+00 -1.638960497015792157e+02
2.366300366300366775e+00 -1.636526437892431147e+02
2.371184371184371642e+00 -1.636149677880171112e+02
2.376068376068376509e+00 -1.636689491117502655e+02
2.380952380952381375e+00 -1.637122970005515015e+02
2.385836385836386242e+00 -1.637564553833399543e+02
2.390720390720391109e+00 -1.636698068133699451e+02
2.395604395604395975e+00 -1.635176386238251212e+02
2.400488400488400842e+00 -1.635350152145205698e+02
2.405372405372405709e+00 -1.636052483783539913e+02
2.410256410256410575e+00 -1.635538242963698679e+02
2.415140415140415442e+00 -1.633620840310934454e+02
2.420024420024420309e+00 -1.633292009268706408e+02
2.424908424908425175e+00 -1.632874920752063304e+02
2.429792429792430042e+00 -1.632459338794542703e+02
2.434676434676434909e+00 -1.632780620847568116e+02
2.439560439560439775e+00 -1.633805120239251210e+02
2.444444444444444642e+00 -1.634738818065541182e+02
2.449328449328449508e+00 -1.636137546694739342e+02
2.454212454212454375e+00 -1.639788244217438660e+02
2.459096459096459242e+00 -1.638416791066674421e+02
2.463980463980464108e+00 -1.633632646144211549e+02
2.468864468864468975e+00 -1.632523676640911390e+02
2.473748473748473842e+00 -1.632414854913754425e+02
2.478632478632478708e+00 -1.631582877138740457e+02
2.483516483516483575e+00 -1.631037285489428541e+02
2.488400488400488442e+00 -1.630732127218558958e+02
2.493284493284493308e+00 -1.630690645093957301e+02
2.498168498168498175e+00 -1.631181467863692092e+02
2.503052503052503042e+00 -1.631418167974047151e+02
2.507936507936507908e+00 -1.631015590064083653e+02
2.512820512820512775e+00 -1.631024336693185717e+02
2.517704517704517642e+00 -1.631455905016844667e+02
2.522588522588522508e+00 -1.631547925128874681e+02
2.527472527472527375e+00 -1.631575588274565689e+02
2.532356532356532242e+00 -1.631566995488064435e+02
2.537240537240537108e+00 -1.631408060407392213e+02
2.542124542124541975e+00 -1.631111528366162702e+02
2.547008547008546842e+00 -1.631119258696226382e+02
2.551892551892551708e+00 -1.633250727352960325e+02
2.556776556776556575e+00 -1.635872561246894747e+02
2.561660561660561441e+00 -1.636873866322915205e+02
2.566544566544566308e+00 -1.635924440880582438e+02
2.571428571428571175e+00 -1.636373139153481588e+02
2.576312576312576041e+00 -1.637421714780364255e+02
2.581196581196580908e+00 -1.639968202754536435e+02
2.586080586080585775e+00 -1.642592857153070156e+02
2.590964590964590641e+00 -1.640478070549659435e+02
2.595848595848595508e+00 -1.638573837046395170e+02
2.600732600732600375e+00 -1.638521204305301637e+02
2.605616605616605241e+00 -1.638939370771453525e+02
2.610500610500610108e+00 -1.640701751922474614e+02
2.615384615384614975e+00 -1.641818983204219933e+02
2.620268620268619841e+00 -1.640238938900229186e+02
2.625152625152624708e+00 -1.638977235051945343e+02
2.630036630036629575e+00 -1.639128143757714611e+02
2.634920634920634441e+00 -1.640952117619029593e+02
2.639804639804639308e+00 -1.641709325740785061e+02
2.644688644688644175e+00 -1.641849407370710594e+02
2.649572649572649041e+00 -1.641594957179245000e+02
2.654456654456653908e+00 -1.641566331446211109e+02
2.659340659340658775e+00 -1.641450164335586805e+02
2.664224664224663641e+00 -1.640125063366832023e+02
2.669108669108668508e+00 -1.639168522212311530e+02
2.673992673992673375e+00 -1.640122497507668697e+02
2.678876678876678241e+00 -1.645286689842302223e+02
2.683760683760683108e+00 -1.651305640654168201e+02
2.688644688644687974e+00 -1.652847752189525465e+02
2.693528693528692841e+00 -1.654042532783279853e+02
2.698412698412697708e+00 -1.654855713600705371e+02
2.703296703296702574e+00 -1.656754694436017985e+02
2.708180708180707441e+00 -1.658565960905232828e+02
2.713064713064712308e+00 -1.658267302601836377e+02
2.717948717948717174e+00 -1.657730369361954104e+02
2.722832722832722041e+00 -1.655991816181573029e+02
2.727716727716726908e+00 -1.656288447166851938e+02
2.732600732600731774e+00 -1.655577506463559416e+02
2.737484737484736641e+00 -1.653433626709143596e+02
2.742368742368741508e+00 -1.652219845893969534e+02
2.747252747252746374e+00 -1.652540850612529653e+02
2.752136752136751241e+00 -1.652130918398039512e+02
2.757020757020757884e+00 -1.650994603606358737e+02
2.761904761904762751e+00 -1.651518304220839468e+02
2.766788766788767617e+00 -1.650711303433853914e+02
2.771672771672772484e+00 -1.649141557039232282e+02
2.776556776556777351e+00 -1.648256806376714962e+02
2.781440781440782217e+00 -1.645907215105521288e+02
2.786324786324787084e+00 -1.646372088443389714e+02
2.791208791208791951e+00 -1.647716334181066600e+02
2.796092796092796817e+00 -1.648421802758840897e+02
2.800976800976801684e+00 -1.648606873421697969e+02
2.805860805860806551e+00 -1.648388692778426048e+02
2.810744810744811417e+00 -1.651566857941422199e+02
2.815628815628816284e+00 -1.654063472049951997e+02
2.820512820512821150e+00 -1.653628069268184220e+02
2.825396825396826017e+00 -1.653755424294193404e+02
2.830280830280830884e+00 -1.653560987340276540e+02
2.835164835164835750e+00 -1.654072271257703903e+02
2.840048840048840617e+00 -1.656450542016065413e+02
2.844932844932845484e+00 -1.657977492697591231e+02
2.849816849816850350e+00 -1.658794382320661782e+02
2.854700854700855217e+00 -1.659121627563145580e+02
2.859584859584860084e+00 -1.656430055748876953e+02
2.864468864468864950e+00 -1.654642018579286571e+02
2.869352869352869817e+00 -1.655580453910440326e+02
2.874236874236874684e+00 -1.654757132519416700e+02
2.879120879120879550e+00 -1.654428504213090605e+02
2.884004884004884417e+00 -1.656203477920851981e+02
2.888888888888889284e+00 -1.656758934347064098e+02
2.893772893772894150e+00 -1.656581555458232629e+02
2.898656898656899017e+00 -1.656700217330874239e+02
2.903540903540903884e+00 -1.657715402424063029e+02
2.908424908424908750e+00 -1.658509986832098093e+02
2.913308913308913617e+00 -1.658519516228890893e+02
2.918192918192918484e+00 -1.659136184201523463e+02
2.923076923076923350e+00 -1.658407922891050248e+02
2.927960927960928217e+00 -1.658267682364594862e+02
2.932844932844933084e+00 -1.657984151197479434e+02
2.937728937728937950e+00 -1.655375243939977565e+02
2.942612942612942817e+00 -1.653770484044466684e+02
2.947496947496947683e+00 -1.653667214932542890e+02
2.952380952380952550e+00 -1.654070520134798699e+02
2.957264957264957417e+00 -1.656006625683266691e+02
2.962148962148962283e+00 -1.657089967752609709e+02
2.967032967032967150e+00 -1.656807241146152592e+02
2.971916971916972017e+00 -1.656011631719441084e+02
2.976800976800976883e+00 -1.655662686010469429e+02
2.981684981684981750e+00 -1.654525773037785257e+02
2.986568986568986617e+00 -1.655652356588492751e+02
2.991452991452991483e+00 -1.657540009326393715e+02
2.996336996336996350e+00 -1.658967848024373666e+02
3.001221001221001217e+00 -1.661219820885938532e+02
3.006105006105006083e+00 -1.662300120257460208e+02
3.010989010989010950e+00 -1.661341133263409802e+02
3.015873015873015817e+00 -1.660960533648997171e+02
3.020757020757020683e+00 -1.661604738233440912e+02
3.025641025641025550e+00 -1.661770949815752090e+02
3.030525030525030417e+00 -1.657735426168986237e+02
3.035409035409035283e+00 -1.655595570529177962e+02
3.040293040293040150e+00 -1.655830737800750967e+02
3.045177045177045017e+00 -1.652067936340489780e+02
3.050061050061049883e+00 -1.650457127839359259e+02
3.054945054945054750e+00 -1.649721557693827094e+02
3.059829059829059617e+00 -1.649344796561773592e+02
3.064713064713064483e+00 -1.648710594859075513e+02
3.069597069597069350e+00 -1.647364046594060767e+02
3.074481074481074216e+00 -1.646989086258897714e+02
3.079365079365079083e+00 -1.648688542448020655e+02
3.084249084249083950e+00 -1.646947244556727128e+02
3.089133089133088816e+00 -1.643525265409438134e+02
3.094017094017093683e+00 -1.643948672782663039e+02
3.098901098901098550e+00 -1.643905090154152049e+02
3.103785103785103416e+00 -1.642160987162222909e+02
3.108669108669108283e+00 -1.641573797265990606e+02
3.113553113553113150e+00 -1.641436303312632106e+02
3.118437118437118016e+00 -1.641442964906892144e+02
3.123321123321122883e+00 -1.641615771373498660e+02
3.128205128205127750e+00 -1.641851779732983800e+02
3.133089133089132616e+00 -1.642112007433556187e+02
3.137973137973137483e+00 -1.642100614718901284e+02
3.142857142857142350e+00 -1.641574212669542021e+02
3.147741147741147216e+00 -1.641505719116348132e+02
3.152625152625152083e+00 -1.641505978601261972e+02
3.157509157509156950e+00 -1.643235590925854126e+02
3.162393162393161816e+00 -1.645960045026895955e+02
3.167277167277166683e+00 -1.645660166098698767e+02
3.172161172161171550e+00 -1.645824566767022645e+02
3.177045177045176416e+00 -1.646114881404088806e+02
3.181929181929181283e+00 -1.646267475975638206e+02
3.186813186813186149e+00 -1.646061148727662840e+02
3.191697191697191016e+00 -1.645182667695735859e+02
3.196581196581195883e+00 -1.643162710506080089e+02
3.201465201465200749e+00 -1.642255807582647549e+02
3.206349206349205616e+00 -1.640644498434285765e+02
3.211233211233210483e+00 -1.637165491646091198e+02
3.216117216117215349e+00 -1.636570595831990715e+02
3.221001221001220216e+00 -1.636734388049543725e+02
3.225885225885225083e+00 -1.635691962612196448e+02
3.230769230769229949e+00 -1.636153403398580792e+02
3.235653235653234816e+00 -1.636940357295409854e+02
3.240537240537239683e+00 -1.636652961508457906e+02
3.245421245421244549e+00 -1.637111584870852994e+02
3.250305250305249416e+00 -1.637617137474025242e+02
3.255189255189256059e+00 -1.636079278987474481e+02
3.260073260073260926e+00 -1.636095293782927058e+02
3.264957264957265792e+00 -1.638240063978522585e+02
3.269841269841270659e+00 -1.639384025633856368e+02
3.274725274725275526e+00 -1.639481485546255897e+02
3.279609279609280392e+00 -1.638609089235827128e+02
3.284493284493285259e+00 -1.638670737497545815e+02
3.289377289377290126e+00 -1.638926248617559907e+02
3.294261294261294992e+00 -1.638706042491557184e+02
3.299145299145299859e+00 -1.638618178542193959e+02
3.304029304029304726e+00 -1.641915571618091576e+02
3.308913308913309592e+00 -1.645046405475193581e+02
3.313797313797314459e+00 -1.644557409485889252e+02
3.318681318681319325e+00 -1.645157206904212899e+02
3.323565323565324192e+00 -1.646953723814573038e+02
3.328449328449329059e+00 -1.647640189678374156e+02
3.333333333333333925e+00 -1.647197961888082887e+02
3.338217338217338792e+00 -1.646905824025295715e+02
3.343101343101343659e+00 -1.646827624834981236e+02
3.347985347985348525e+00 -1.645972521248184535e+02
3.352869352869353392e+00 -1.643884275027895399e+02
3.357753357753358259e+00 -1.641964306428853604e+02
3.362637362637363125e+00 -1.641950462484528828e+02
3.367521367521367992e+00 -1.642182928934913662e+02
3.372405372405372859e+00 -1.642502315642085478e+02
3.377289377289377725e+00 -1.642922257295734880e+02
3.382173382173382592e+00 -1.643175137855815251e+02
3.387057387057387459e+00 -1.642748822251958529e+02
3.391941391941392325e+00 -1.641055339914234708e+02
3.396825396825397192e+00 -1.640857928023413024e+02
3.401709401709402059e+00 -1.639421070402888745e+02
3.406593406593406925e+00 -1.636254749857004924e+02
3.411477411477411792e+00 -1.636414464682775076e+02
3.416361416361416659e+00 -1.639199238380486179e+02
3.421245421245421525e+00 -1.640722334354455541e+02
3.426129426129426392e+00 -1.641936193332528546e+02
3.431013431013431259e+00 -1.645566112135819594e+02
3.435897435897436125e+00 -1.646516922019187632e+02
3.440781440781440992e+00 -1.647165799471648597e+02
3.445665445665445858e+00 -1.647546680205604730e+02
3.450549450549450725e+00 -1.646347375769242660e+02
3.455433455433455592e+00 -1.646160617697260022e+02
3.460317460317460458e+00 -1.646406453110852794e+02
3.465201465201465325e+00 -1.645547997150295316e+02
3.470085470085470192e+00 -1.646996512088952329e+02
3.474969474969475058e+00 -1.650511935844984919e+02
3.479853479853479925e+00 -1.650790747273651391e+02
3.484737484737484792e+00 -1.650818226792426913e+02
3.489621489621489658e+00 -1.649609074567909488e+02
3.494505494505494525e+00 -1.649599964408634207e+02
3.499389499389499392e+00 -1.650756558252242030e+02
3.504273504273504258e+00 -1.651780404916260068e+02
3.509157509157509125e+00 -1.651032242032692920e+02
3.514041514041513992e+00 -1.650176908526131569e+02
3.518925518925518858e+00 -1.650459862289337991e+02
3.523809523809523725e+00 -1.650282618119521203e+02
3.528693528693528592e+00 -1.650704345323779876e+02
3.533577533577533458e+00 -1.651224853519772466e+02
3.538461538461538325e+00 -1.650346567418000063e+02
3.543345543345543192e+00 -1.650126193846672322e+02
3.548229548229548058e+00 -1.650449554790961884e+02
3.553113553113552925e+00 -1.651444039200055443e+02
3.557997557997557792e+00 -1.651427693320055994e+02
3.562881562881562658e+00 -1.649974236400913128e+02
3.567765567765567525e+00 -1.646566480501924161e+02
3.572649572649572391e+00 -1.647114059712641279e+02
3.577533577533577258e+00 -1.648320045625943067e+02
3.582417582417582125e+00 -1.645718491315410006e+02
3.587301587301586991e+00 -1.645207450783117054e+02
3.592185592185591858e+00 -1.645011217357982787e+02
3.597069597069596725e+00 -1.644589165109371720e+02
3.601953601953601591e+00 -1.644605029045019080e+02
3.606837606837606458e+00 -1.646194731367127702e+02
3.611721611721611325e+00 -1.647737593727422052e+02
3.616605616605616191e+00 -1.646861509596329256e+02
3.621489621489621058e+00 -1.648239097578025110e+02
3.626373626373625925e+00 -1.651871276769228416e+02
3.631257631257630791e+00 -1.651465520116012442e+02
3.636141636141635658e+00 -1.649573585502367337e+02
3.641025641025640525e+00 -1.648768519397494856e+02
3.645909645909645391e+00 -1.649240445943394207e+02
3.650793650793650258e+00 -1.649322427500453330e+02
3.655677655677655125e+00 -1.648653381653648182e+02
3.660561660561659991e+00 -1.648510602867035857e+02
3.665445665445664858e+00 -1.649547131666578821e+02
3.670329670329669725e+00 -1.650741083505853624e+02
3.675213675213674591e+00 -1.650764713134242072e+02
3.680097680097679458e+00 -1.650810717661771605e+02
3.684981684981684324e+00 -1.651673959495886095e+02
3.689865689865689191e+00 -1.652399835880726755e+02
3.694749694749694058e+00 -1.651465129766928044e+02
3.699633699633698924e+00 -1.650525764003728000e+02
3.704517704517703791e+00 -1.648192453286512489e+02
3.709401709401708658e+00 -1.647926726673313738e+02
3.714285714285713524e+00 -1.648423222331342117e+02
3.719169719169718391e+00 -1.646850175932345337e+02
3.724053724053723258e+00 -1.645390433507695320e+02
3.728937728937728124e+00 -1.645203174622538427e+02
3.733821733821732991e+00 -1.646077304897541467e+02
3.738705738705737858e+00 -1.646334268768881088e+02
3.743589743589742724e+00 -1.645275272983890602e+02
3.748473748473747591e+00 -1.642257876434622403e+02
3.753357753357754234e+00 -1.641854532645260747e+02
3.758241758241759101e+00 -1.642432291370255655e+02
3.763125763125763967e+00 -1.642669987243456262e+02
3.768009768009768834e+00 -1.642567902945845333e+02
3.772893772893773701e+00 -1.642190521445913305e+02
3.777777777777778567e+00 -1.641971750826948551e+02
3.782661782661783434e+00 -1.642654119936306927e+02
3.787545787545788301e+00 -1.646879398113411526e+02
3.792429792429793167e+00 -1.647924398016066903e+02
3.797313797313798034e+00 -1.648214202768317875e+02
3.802197802197802901e+00 -1.650219082473420258e+02
3.807081807081807767e+00 -1.649532698101629080e+02
3.811965811965812634e+00 -1.650010269385161621e+02
3.816849816849817500e+00 -1.649970250824205777e+02
3.821733821733822367e+00 -1.648637842822106450e+02
3.826617826617827234e+00 -1.647623817191463900e+02
3.831501831501832100e+00 -1.647779699090816052e+02
3.836385836385836967e+00 -1.647099598251202224e+02
3.841269841269841834e+00 -1.646158049527471690e+02
3.846153846153846700e+00 -1.646433872530469671e+02
3.851037851037851567e+00 -1.647549976685490378e+02
3.855921855921856434e+00 -1.648581531179960109e+02
3.860805860805861300e+00 -1.647588593969132944e+02
3.865689865689866167e+00 -1.647351393085006634e+02
3.870573870573871034e+00 -1.646803290498485808e+02
3.875457875457875900e+00 -1.646767012492829281e+02
3.880341880341880767e+00 -1.646003700642361594e+02
3.885225885225885634e+00 -1.643805183348610512e+02
3.890109890109890500e+00 -1.643246044724640456e+02
3.894993894993895367e+00 -1.642282631397691830e+02
3.899877899877900234e+00 -1.640157700436066648e+02
3.904761904761905100e+00 -1.638934007406618605e+02
3.909645909645909967e+00 -1.638129428547079840e+02
3.914529914529914834e+00 -1.636120959059045390e+02
3.919413919413919700e+00 -1.633013106938843748e+02
3.924297924297924567e+00 -1.633670721724160444e+02
3.929181929181929434e+00 -1.634103845535697701e+02
3.934065934065934300e+00 -1.632636745269479661e+02
3.938949938949939167e+00 -1.633476216025164263e+02
3.943833943833944033e+00 -1.633878067364704521e+02
3.948717948717948900e+00 -1.634961051328464237e+02
3.953601953601953767e+00 -1.635418803668890178e+02
3.958485958485958633e+00 -1.634572399635129329e+02
3.963369963369963500e+00 -1.634137736824334581e+02
3.968253968253968367e+00 -1.635040852536248224e+02
3.973137973137973233e+00 -1.635027087748899817e+02
3.978021978021978100e+00 -1.634081681432712969e+02
3.982905982905982967e+00 -1.633156019058715174e+02
3.987789987789987833e+00 -1.633520622554552801e+02
3.992673992673992700e+00 -1.633474862734385056e+02
3.997557997557997567e+00 -1.633263687207172836e+02
4.002442002442002433e+00 -1.632086430223509979e+02
4.007326007326007300e+00 -1.631253143471157330e+02
4.012210012210012167e+00 -1.631919906194286796e+02
4.017094017094017033e+00 -1.630975504093259474e+02
4.021978021978021900e+00 -1.629845738372636674e+02
4.026862026862026767e+00 -1.630164318996657187e+02
4.031746031746031633e+00 -1.629795822777955721e+02
4.036630036630036500e+00 -1.629837436287652963e+02
4.041514041514041367e+00 -1.630780723082027635e+02
4.046398046398046233e+00 -1.631088863624698320e+02
4.051282051282051100e+00 -1.629951272078101852e+02
4.056166056166055967e+00 -1.630162930779106318e+02
4.061050061050060833e+00 -1.630877636543796143e+02
4.065934065934065700e+00 -1.630684537495999109e+02
4.070818070818070566e+00 -1.631382917828660766e+02
4.075702075702075433e+00 -1.631714717753386594e+02
4.080586080586080300e+00 -1.632949539530210643e+02
4.085470085470085166e+00 -1.632788091711975369e+02
4.090354090354090033e+00 -1.633165248630062365e+02
4.095238095238094900e+00 -1.632817861545023561e+02
4.100122100122099766e+00 -1.633264901218810792e+02
4.105006105006104633e+00 -1.634734236867268180e+02
4.109890109890109500e+00 -1.634144690772280057e+02
4.114774114774114366e+00 -1.634250664920051292e+02
4.119658119658119233e+00 -1.635202330198216885e+02
4.124542124542124100e+00 -1.635701622337169283e+02
4.129426129426128966e+00 -1.636661739917593366e+02
4.134310134310133833e+00 -1.638747765740706086e+02
4.139194139194138700e+00 -1.640683439666417485e+02
4.144078144078143566e+00 -1.640936698066269912e+02
4.148962148962148433e+00 -1.641373171479391999e+02
4.153846153846153300e+00 -1.642450098315690354e+02
4.158730158730158166e+00 -1.641898089804113283e+02
4.163614163614163033e+00 -1.641259823633911878e+02
4.168498168498167900e+00 -1.640216494228673412e+02
4.173382173382172766e+00 -1.639865992738191949e+02
4.178266178266177633e+00 -1.640702210414312106e+02
4.183150183150182500e+00 -1.641414773334467441e+02
4.188034188034187366e+00 -1.641678718560016819e+02
4.192918192918192233e+00 -1.641546519179763379e+02
4.197802197802197099e+00 -1.641951767323014337e+02
4.202686202686201966e+00 -1.640698508131926587e+02
4.207570207570206833e+00 -1.640220379387590128e+02
4.212454212454211699e+00 -1.640253953853001576e+02
4.217338217338216566e+00 -1.640385359355210539e+02
4.222222222222221433e+00 -1.642044949300083374e+02
4.227106227106226299e+00 -1.643015048935104971e+02
4.231990231990231166e+00 -1.642713397681881133e+02
4.236874236874236033e+00 -1.644649916073120437e+02
4.241758241758240899e+00 -1.647113499031286779e+02
4.246642246642245766e+00 -1.647506130725434730e+02
4.251526251526250633e+00 -1.647928562616391730e+02
4.256410256410257276e+00 -1.648363927353456404e+02
4.261294261294262142e+00 -1.648071916642254280e+02
4.266178266178267009e+00 -1.647604920773816275e+02
4.271062271062271876e+00 -1.649658005431229242e+02
4.275946275946276742e+00 -1.651085929962801231e+02
4.280830280830281609e+00 -1.648573095692156585e+02
4.285714285714286476e+00 -1.647793364833507042e+02
4.290598290598291342e+00 -1.648169488977368360e+02
4.295482295482296209e+00 -1.647561325225740916e+02
4.300366300366301076e+00 -1.646084537319143521e+02
4.305250305250305942e+00 -1.643364477607022422e+02
4.310134310134310809e+00 -1.641431708494802706e+02
4.315018315018315676e+00 -1.640198039492808846e+02
4.319902319902320542e+00 -1.638910210217335077e+02
4.324786324786325409e+00 -1.638738461007052933e+02
4.329670329670330275e+00 -1.639026614252358627e+02
4.334554334554335142e+00 -1.637474938305007015e+02
4.339438339438340009e+00 -1.637179727091950383e+02
4.344322344322344875e+00 -1.637914558761645480e+02
4.349206349206349742e+00 -1.637984633562350609e+02
4.354090354090354609e+00 -1.638969139263671195e+02
4.358974358974359475e+00 -1.641084115904314729e+02
4.363858363858364342e+00 -1.642387615339530953e+02
4.368742368742369209e+00 -1.642804921674409968e+02
4.373626373626374075e+00 -1.643116519000250548e+02
4.378510378510378942e+00 -1.643585824321194195e+02
4.383394383394383809e+00 -1.645089994105882738e+02
4.388278388278388675e+00 -1.645584185550078189e+02
4.393162393162393542e+00 -1.642812251235446865e+02
4.398046398046398409e+00 -1.641304762060958922e+02
4.402930402930403275e+00 -1.640808418134716078e+02
4.407814407814408142e+00 -1.640418159053939178e+02
4.412698412698413009e+00 -1.640575152875815945e+02
4.417582417582417875e+00 -1.640643966521754749e+02
4.422466422466422742e+00 -1.642606468789317375e+02
4.427350427350427609e+00 -1.643003782348995685e+02
4.432234432234432475e+00 -1.642634648647619997e+02
4.437118437118437342e+00 -1.641949818827805245e+02
4.442002442002442208e+00 -1.640926831790871177e+02
4.446886446886447075e+00 -1.640181142615274439e+02
4.451770451770451942e+00 -1.639513487454267420e+02
4.456654456654456808e+00 -1.637855700848696472e+02
4.461538461538461675e+00 -1.636564537671675623e+02
4.466422466422466542e+00 -1.636001258433125827e+02
4.471306471306471408e+00 -1.636084191455799157e+02
4.476190476190476275e+00 -1.635665779580465937e+02
4.481074481074481142e+00 -1.634621319900005005e+02
4.485958485958486008e+00 -1.634560075996028843e+02
4.490842490842490875e+00 -1.634608884595934910e+02
4.495726495726495742e+00 -1.634146931468769708e+02
4.500610500610500608e+00 -1.634108401108246085e+02
4.505494505494505475e+00 -1.634405600110139005e+02
4.510378510378510342e+00 -1.634172795373508507e+02
4.515262515262515208e+00 -1.634927793225794801e+02
4.520146520146520075e+00 -1.635881640106326813e+02
4.525030525030524942e+00 -1.637785261005117832e+02
4.529914529914529808e+00 -1.639720472606943531e+02
4.534798534798534675e+00 -1.641282808389211709e+02
4.539682539682539542e+00 -1.641882396665812962e+02
4.544566544566544408e+00 -1.641612221394264566e+02
4.549450549450549275e+00 -1.641820595549980339e+02
4.554334554334554142e+00 -1.644003830128131654e+02
4.559218559218559008e+00 -1.645380115811653354e+02
4.564102564102563875e+00 -1.645227606016239008e+02
4.568986568986568741e+00 -1.645376499427242152e+02
4.573870573870573608e+00 -1.644836009898120324e+02
4.578754578754578475e+00 -1.644970949002378688e+02
4.583638583638583341e+00 -1.644665756042066960e+02
4.588522588522588208e+00 -1.644014242910302528e+02
4.593406593406593075e+00 -1.644667945988277040e+02
4.598290598290597941e+00 -1.645396670182294656e+02
4.603174603174602808e+00 -1.645617140802213498e+02
4.608058608058607675e+00 -1.646507777995723245e+02
4.612942612942612541e+00 -1.647810985481618502e+02
4.617826617826617408e+00 -1.648668003292306139e+02
4.622710622710622275e+00 -1.649504968232261604e+02
4.627594627594627141e+00 -1.649862660394273348e+02
4.632478632478632008e+00 -1.650319027543818322e+02
4.637362637362636875e+00 -1.651242780977649431e+02
4.642246642246641741e+00 -1.651319135470392894e+02
4.647130647130646608e+00 -1.648718914574949963e+02
4.652014652014651475e+00 -1.648210269209465082e+02
4.656898656898656341e+00 -1.648253811819226371e+02
4.661782661782661208e+00 -1.648602986075399599e+02
4.666666666666666075e+00 -1.649150517926649684e+02
4.671550671550670941e+00 -1.646103024129812127e+02
4.676434676434675808e+00 -1.646571917422097897e+02
4.681318681318680675e+00 -1.648866500369563823e+02
4.686202686202685541e+00 -1.646018918558647215e+02
4.691086691086690408e+00 -1.642154870807981411e+02
4.695970695970695274e+00 -1.641397988235262915e+02
4.700854700854700141e+00 -1.642717950736617922e+02
4.705738705738705008e+00 -1.642417916984362591e+02
4.710622710622709874e+00 -1.641131263273257730e+02
4.715506715506714741e+00 -1.639365974464885767e+02
4.720390720390719608e+00 -1.638959342194886233e+02
4.725274725274724474e+00 -1.640016840517918979e+02
4.730158730158729341e+00 -1.638930035999723884e+02
4.735042735042734208e+00 -1.638201488531906591e+02
4.739926739926739074e+00 -1.638337202965900303e+02
4.744810744810743941e+00 -1.638904218862441837e+02
4.749694749694748808e+00 -1.638923731660920851e+02
4.754578754578755451e+00 -1.639481056677195454e+02
4.759462759462760317e+00 -1.640505539579290257e+02
4.764346764346765184e+00 -1.641128210090615198e+02
4.769230769230770051e+00 -1.640453132833557959e+02
4.774114774114774917e+00 -1.639641437279330489e+02
4.778998778998779784e+00 -1.639769007499691327e+02
4.783882783882784651e+00 -1.639139873775773992e+02
4.788766788766789517e+00 -1.638429236504941571e+02
4.793650793650794384e+00 -1.638111964249820574e+02
4.798534798534799251e+00 -1.637760219662380052e+02
4.803418803418804117e+00 -1.637641725069046572e+02
4.808302808302808984e+00 -1.637954245590164248e+02
4.813186813186813851e+00 -1.637621292979766849e+02
4.818070818070818717e+00 -1.637046576922842291e+02
4.822954822954823584e+00 -1.635614464413744145e+02
4.827838827838828450e+00 -1.635217537988541494e+02
4.832722832722833317e+00 -1.636420143630316488e+02
4.837606837606838184e+00 -1.636124383567419045e+02
4.842490842490843050e+00 -1.636129228266107134e+02
4.847374847374847917e+00 -1.636627667728564290e+02
4.852258852258852784e+00 -1.635863588333813539e+02
4.857142857142857650e+00 -1.635489519092188004e+02
4.862026862026862517e+00 -1.635800433968619245e+02
4.866910866910867384e+00 -1.637751256202282093e+02
4.871794871794872250e+00 -1.638627679695938184e+02
4.876678876678877117e+00 -1.639793277495599000e+02
4.881562881562881984e+00 -1.640672174716850691e+02
4.886446886446886850e+00 -1.640810720010570662e+02
4.891330891330891717e+00 -1.644385245584238078e+02
4.896214896214896584e+00 -1.645821854712168886e+02
4.901098901098901450e+00 -1.646118893966951191e+02
4.905982905982906317e+00 -1.649393718892806078e+02
4.910866910866911184e+00 -1.653932251556888673e+02
4.915750915750916050e+00 -1.655301432676770901e+02
4.920634920634920917e+00 -1.655153933899539709e+02
4.925518925518925784e+00 -1.656527856110451751e+02
4.930402930402930650e+00 -1.656270177520784728e+02
4.935286935286935517e+00 -1.659548789880657012e+02
4.940170940170940383e+00 -1.663689905333621937e+02
4.945054945054945250e+00 -1.662128695865818031e+02
4.949938949938950117e+00 -1.663930427204252567e+02
4.954822954822954983e+00 -1.665361109024556185e+02
4.959706959706959850e+00 -1.665052450708371339e+02
4.964590964590964717e+00 -1.665326083298062088e+02
4.969474969474969583e+00 -1.665170452263633365e+02
4.974358974358974450e+00 -1.663688978790994497e+02
4.979242979242979317e+00 -1.659519443788281592e+02
4.984126984126984183e+00 -1.655957256893070451e+02
4.989010989010989050e+00 -1.656648067603495917e+02
4.993894993894993917e+00 -1.658229197228178009e+02
4.998778998778998783e+00 -1.657581177874292848e+02
5.003663003663003650e+00 -1.657919976672370410e+02
5.008547008547008517e+00 -1.658702580656732550e+02
5.013431013431013383e+00 -1.659628678073110848e+02
5.018315018315018250e+00 -1.659907775608309066e+02
5.023199023199023117e+00 -1.660652629890421679e+02
5.028083028083027983e+00 -1.660958163202271010e+02
5.032967032967032850e+00 -1.661215653545330611e+02
5.037851037851037717e+00 -1.661609905710834596e+02
5.042735042735042583e+00 -1.663580075452317715e+02
5.047619047619047450e+00 -1.664844129941541837e+02
5.052503052503052317e+00 -1.663427684744848705e+02
5.057387057387057183e+00 -1.664891564031821645e+02
5.062271062271062050e+00 -1.665943586238545038e+02
5.067155067155066916e+00 -1.667375219240446143e+02
5.072039072039071783e+00 -1.669629714694468419e+02
5.076923076923076650e+00 -1.670716948554505166e+02
5.081807081807081516e+00 -1.669842932829804454e+02
5.086691086691086383e+00 -1.668368230269091157e+02
5.091575091575091250e+00 -1.666985459642893659e+02
5.096459096459096116e+00 -1.665338024057821826e+02
5.101343101343100983e+00 -1.665600584244384663e+02
5.106227106227105850e+00 -1.663782397999596014e+02
5.111111111111110716e+00 -1.662189003368132774e+02
5.115995115995115583e+00 -1.662136887875041111e+02
5.120879120879120450e+00 -1.662368071766609035e+02
5.125763125763125316e+00 -1.662983182833387445e+02
5.130647130647130183e+00 -1.662085494505882934e+02
5.135531135531135050e+00 -1.662396375772645456e+02
5.140415140415139916e+00 -1.662932662708213343e+02
5.145299145299144783e+00 -1.662196682734902424e+02
5.150183150183149650e+00 -1.662855695261006588e+02
5.155067155067154516e+00 -1.663434493313387463e+02
5.159951159951159383e+00 -1.662569063544788719e+02
5.164835164835164250e+00 -1.661529438947808046e+02
5.169719169719169116e+00 -1.661690381164581254e+02
5.174603174603173983e+00 -1.661412479042892016e+02
5.179487179487178850e+00 -1.661878224740472660e+02
5.184371184371183716e+00 -1.661045043001464876e+02
5.189255189255188583e+00 -1.658018377024042138e+02
5.194139194139193449e+00 -1.658669408787193333e+02
5.199023199023198316e+00 -1.662256482441404160e+02
5.203907203907203183e+00 -1.665782201566834431e+02
5.208791208791208049e+00 -1.666078248601239693e+02
5.213675213675212916e+00 -1.664596573498496923e+02
5.218559218559217783e+00 -1.663711521826879220e+02
5.223443223443222649e+00 -1.663317368959154123e+02
5.228327228327227516e+00 -1.663315377051533517e+02
5.233211233211232383e+00 -1.662891627409838975e+02
5.238095238095237249e+00 -1.662039036503665272e+02
5.242979242979242116e+00 -1.661476123462592795e+02
5.247863247863246983e+00 -1.661034301873361585e+02
5.252747252747251849e+00 -1.660904362347673668e+02
5.257631257631258492e+00 -1.661066314570071256e+02
5.262515262515263359e+00 -1.660354888092581689e+02
5.267399267399268226e+00 -1.659761596126975576e+02
5.272283272283273092e+00 -1.657542130514269161e+02
5.277167277167277959e+00 -1.655351802348707224e+02
5.282051282051282826e+00 -1.655225300012878904e+02
5.286935286935287692e+00 -1.655315635922004276e+02
5.291819291819292559e+00 -1.654607444853641596e+02
5.296703296703297426e+00 -1.654018145630174672e+02
5.301587301587302292e+00 -1.654430745069798263e+02
5.306471306471307159e+00 -1.654155968084606627e+02
5.311355311355312026e+00 -1.655151212299679742e+02
5.316239316239316892e+00 -1.656292476855681173e+02
5.321123321123321759e+00 -1.655679424405877569e+02
5.326007326007326625e+00 -1.657457815681215436e+02
5.330891330891331492e+00 -1.658881482642878495e+02
5.335775335775336359e+00 -1.658714849478383542e+02
5.340659340659341225e+00 -1.658690302888713575e+02
5.345543345543346092e+00 -1.658198312422522349e+02
5.350427350427350959e+00 -1.658586663085773125e+02
5.355311355311355825e+00 -1.658296702918598271e+02
5.360195360195360692e+00 -1.657807069477465234e+02
5.365079365079365559e+00 -1.658751736061644237e+02
5.369963369963370425e+00 -1.659288669691829909e+02
5.374847374847375292e+00 -1.658472004896825638e+02
5.379731379731380159e+00 -1.659458273215916790e+02
5.384615384615385025e+00 -1.661502394825600675e+02
5.389499389499389892e+00 -1.660657373547294924e+02
5.394383394383394759e+00 -1.659488969428599603e+02
5.399267399267399625e+00 -1.657244248895205487e+02
5.404151404151404492e+00 -1.656824071745151912e+02
5.409035409035409359e+00 -1.659859428727789066e+02
5.413919413919414225e+00 -1.660111500529441741e+02
5.418803418803419092e+00 -1.659455734149358932e+02
5.423687423687423959e+00 -1.659688349377412919e+02
5.428571428571428825e+00 -1.661004001283943410e+02
5.433455433455433692e+00 -1.662737920521694264e+02
5.438339438339438559e+00 -1.663844859323387197e+02
5.443223443223443425e+00 -1.664738200846962286e+02
5.448107448107448292e+00 -1.665228297816399845e+02
5.452991452991453158e+00 -1.665901894547649249e+02
5.457875457875458025e+00 -1.666894178838204539e+02
5.462759462759462892e+00 -1.666636535020185192e+02
5.467643467643467758e+00 -1.666718484509068787e+02
5.472527472527472625e+00 -1.667274130795964027e+02
5.477411477411477492e+00 -1.667826275543092720e+02
5.482295482295482358e+00 -1.668818903134524589e+02
5.487179487179487225e+00 -1.667771286929596499e+02
5.492063492063492092e+00 -1.669455419481684260e+02
5.496947496947496958e+00 -1.671343521279009678e+02
5.501831501831501825e+00 -1.671674140147669618e+02
5.506715506715506692e+00 -1.672082351091513885e+02
5.511599511599511558e+00 -1.673124706698852719e+02
5.516483516483516425e+00 -1.673640356427526399e+02
5.521367521367521292e+00 -1.671868740138899341e+02
5.526251526251526158e+00 -1.669935796116097322e+02
5.531135531135531025e+00 -1.666168793910324268e+02
5.536019536019535892e+00 -1.664468990986800634e+02
5.540903540903540758e+00 -1.665234011970798349e+02
5.545787545787545625e+00 -1.665173583254910739e+02
5.550671550671550492e+00 -1.665504668733778715e+02
5.555555555555555358e+00 -1.665436658933330705e+02
5.560439560439560225e+00 -1.664102713518228143e+02
5.565323565323565091e+00 -1.663613133768338912e+02
5.570207570207569958e+00 -1.664066215110691189e+02
5.575091575091574825e+00 -1.663854768917389322e+02
5.579975579975579691e+00 -1.663902605223989610e+02
5.584859584859584558e+00 -1.663790472686219175e+02
5.589743589743589425e+00 -1.663703662707900435e+02
5.594627594627594291e+00 -1.660672262345247248e+02
5.599511599511599158e+00 -1.656055701223886558e+02
5.604395604395604025e+00 -1.655804336191617949e+02
5.609279609279608891e+00 -1.656821353735511479e+02
5.614163614163613758e+00 -1.657390303520277257e+02
5.619047619047618625e+00 -1.652788237083469198e+02
5.623931623931623491e+00 -1.647971129941269623e+02
5.628815628815628358e+00 -1.647567333331412556e+02
5.633699633699633225e+00 -1.647526222698650429e+02
5.638583638583638091e+00 -1.648293079725354175e+02
5.643467643467642958e+00 -1.648094197561566148e+02
5.648351648351647825e+00 -1.646963147167718375e+02
5.653235653235652691e+00 -1.646117348132547136e+02
5.658119658119657558e+00 -1.645936486457164278e+02
5.663003663003662425e+00 -1.646130368175557237e+02
5.667887667887667291e+00 -1.646137610824656576e+02
5.672771672771672158e+00 -1.646198342995225801e+02
5.677655677655677025e+00 -1.645254641588315963e+02
5.682539682539681891e+00 -1.642225505832226418e+02
5.687423687423686758e+00 -1.640979805112387453e+02
5.692307692307691624e+00 -1.639315754956116677e+02
5.697191697191696491e+00 -1.635657569983335691e+02
5.702075702075701358e+00 -1.634994046436495978e+02
5.706959706959706224e+00 -1.635794842349012868e+02
5.711843711843711091e+00 -1.637417935317467084e+02
5.716727716727715958e+00 -1.636799261869492170e+02
5.721611721611720824e+00 -1.635407776424110011e+02
5.726495726495725691e+00 -1.635233326851453057e+02
5.731379731379730558e+00 -1.634014797612633174e+02
5.736263736263735424e+00 -1.633787919546351475e+02
5.741147741147740291e+00 -1.634626901451372305e+02
5.746031746031745158e+00 -1.635919155879138032e+02
5.750915750915750024e+00 -1.637403304043104413e+02
5.755799755799756667e+00 -1.638439834279545835e+02
5.760683760683761534e+00 -1.638202581321197613e+02
5.765567765567766401e+00 -1.638193060006132100e+02
5.770451770451771267e+00 -1.638144856726170246e+02
5.775335775335776134e+00 -1.638275822362845418e+02
5.780219780219781001e+00 -1.638734240923100742e+02
5.785103785103785867e+00 -1.639063022112808312e+02
5.789987789987790734e+00 -1.638932420452329097e+02
5.794871794871795601e+00 -1.639321314660064104e+02
5.799755799755800467e+00 -1.639015713702733592e+02
5.804639804639805334e+00 -1.637360684089675829e+02
5.809523809523810201e+00 -1.636567429892958785e+02
5.814407814407815067e+00 -1.638235469223906193e+02
5.819291819291819934e+00 -1.641023144461355514e+02
5.824175824175824800e+00 -1.641386440226661989e+02
5.829059829059829667e+00 -1.641125238346855326e+02
5.833943833943834534e+00 -1.640267847317367966e+02
5.838827838827839400e+00 -1.642773778672168419e+02
5.843711843711844267e+00 -1.646582476491443288e+02
5.848595848595849134e+00 -1.646729562870203267e+02
5.853479853479854000e+00 -1.646802773319106734e+02
5.858363858363858867e+00 -1.643148976873046081e+02
5.863247863247863734e+00 -1.640465868732891295e+02
5.868131868131868600e+00 -1.641516362988892297e+02
5.873015873015873467e+00 -1.641352999871125462e+02
5.877899877899878334e+00 -1.640888300607123824e+02
5.882783882783883200e+00 -1.640610541500475392e+02
5.887667887667888067e+00 -1.640499934321489945e+02
5.892551892551892934e+00 -1.640493834387127947e+02
5.897435897435897800e+00 -1.641398188989579410e+02
5.902319902319902667e+00 -1.644527712941055597e+02
5.907203907203907534e+00 -1.646247407077147784e+02
5.912087912087912400e+00 -1.648290398852580836e+02
5.916971916971917267e+00 -1.653294704195555198e+02
5.921855921855922134e+00 -1.653877876439702845e+02
5.926739926739927000e+00 -1.654033437030230971e+02
5.931623931623931867e+00 -1.654060684936380028e+02
5.936507936507936734e+00 -1.655944293447147970e+02
5.941391941391941600e+00 -1.657171634356832897e+02
5.946275946275946467e+00 -1.655171741964545618e+02
5.951159951159951333e+00 -1.656755401619209067e+02
5.956043956043956200e+00 -1.656936532450188508e+02
5.960927960927961067e+00 -1.655602129620993708e+02
5.965811965811965933e+00 -1.655311563577535026e+02
5.970695970695970800e+00 -1.655889818056375873e+02
5.975579975579975667e+00 -1.655386819198844535e+02
5.980463980463980533e+00 -1.655190112888463716e+02
5.985347985347985400e+00 -1.655196652403644180e+02
5.990231990231990267e+00 -1.655093513467021467e+02
5.995115995115995133e+00 -1.654613307178897799e+02
6.000000000000000000e+00 -1.654979007624914402e+02
6.004884004884004867e+00 -1.655494185870332728e+02
6.009768009768009733e+00 -1.654895222648034121e+02
6.014652014652014600e+00 -1.654340113408165962e+02
6.019536019536019467e+00 -1.654833321842768328e+02
6.024420024420024333e+00 -1.655832993826687130e+02
6.029304029304029200e+00 -1.655024730732034186e+02
6.034188034188034067e+00 -1.653642961239748104e+02
6.039072039072038933e+00 -1.653542134828161920e+02
6.043956043956043800e+00 -1.653612965598464939e+02
6.048840048840048667e+00 -1.652910161343585855e+02
6.053724053724053533e+00 -1.653385746507898091e+02
6.058608058608058400e+00 -1.655537172359255464e+02
6.063492063492063266e+00 -1.657002884684570176e+02
6.068376068376068133e+00 -1.656902037427774985e+02
6.073260073260073000e+00 -1.655430015615118862e+02
6.078144078144077866e+00 -1.658938185004562342e+02
6.083028083028082733e+00 -1.662093613802635446e+02
6.087912087912087600e+00 -1.658804398906364668e+02
6.092796092796092466e+00 -1.658610605969434459e+02
6.097680097680097333e+00 -1.658279214581444876e+02
6.102564102564102200e+00 -1.658448801626395266e+02
6.107448107448107066e+00 -1.658354342571179529e+02
6.112332112332111933e+00 -1.658399859896213115e+02
6.117216117216116800e+00 -1.657299239583125257e+02
6.122100122100121666e+00 -1.655701464293289575e+02
6.126984126984126533e+00 -1.655781881291990771e+02
6.131868131868131400e+00 -1.654870257586478033e+02
6.136752136752136266e+00 -1.654517938996200996e+02
6.141636141636141133e+00 -1.654917255922387938e+02
6.146520146520146000e+00 -1.653844239900299726e+02
6.151404151404150866e+00 -1.652819539928150334e+02
6.156288156288155733e+00 -1.652632512776153533e+02
6.161172161172160600e+00 -1.653667842512296033e+02
6.166056166056165466e+00 -1.655567366761808898e+02
6.170940170940170333e+00 -1.655530249753718124e+02
6.175824175824175200e+00 -1.654169832213010523e+02
6.180708180708180066e+00 -1.651370919739404144e+02
6.185592185592184933e+00 -1.649374871963791804e+02
6.190476190476189799e+00 -1.649258090409470014e+02
6.195360195360194666e+00 -1.649415126928095958e+02
6.200244200244199533e+00 -1.649659195889560124e+02
6.205128205128204399e+00 -1.649909104762592449e+02
6.210012210012209266e+00 -1.649561945372775540e+02
6.214896214896214133e+00 -1.649563686215699931e+02
6.219780219780218999e+00 -1.649534942203047194e+02
6.224664224664223866e+00 -1.649829666196041273e+02
6.229548229548228733e+00 -1.650381471126679855e+02
6.234432234432233599e+00 -1.649310481065818124e+02
6.239316239316238466e+00 -1.648384958968324554e+02
6.244200244200243333e+00 -1.649262452656377604e+02
6.249084249084248199e+00 -1.650967755294642814e+02
6.253968253968253066e+00 -1.652255837561054079e+02
6.258852258852257933e+00 -1.649067337727052802e+02
6.263736263736262799e+00 -1.646870584814459448e+02
6.268620268620267666e+00 -1.647389370035941170e+02
6.273504273504272533e+00 -1.645239911567508955e+02
6.278388278388277399e+00 -1.642595888325915894e+02
6.283272283272282266e+00 -1.641922495100279207e+02
6.288156288156287133e+00 -1.642271191446013745e+02
6.293040293040291999e+00 -1.643592675839837796e+02
6.297924297924296866e+00 -1.644061049765302300e+02
6.302808302808301733e+00 -1.644609253692258335e+02
6.307692307692306599e+00 -1.646526817626138666e+02
6.312576312576311466e+00 -1.647653655950282428e+02
6.317460317460316332e+00 -1.649096721064023257e+02
6.322344322344321199e+00 -1.649341159852645262e+02
6.327228327228326066e+00 -1.649421021440874711e+02
6.332112332112330932e+00 -1.649208680044150697e+02
6.336996336996335799e+00 -1.650135090399144246e+02
6.341880341880340666e+00 -1.651872140131469280e+02
6.346764346764345532e+00 -1.651567688528672022e+02
6.351648351648350399e+00 -1.652375067943171132e+02
6.356532356532355266e+00 -1.652338346172153933e+02
6.361416361416360132e+00 -1.651888911620852696e+02
6.366300366300364999e+00 -1.652715765184719316e+02
6.371184371184369866e+00 -1.651743459871246387e+02
6.376068376068374732e+00 -1.651278786495508655e+02
6.380952380952379599e+00 -1.651256084257583439e+02
6.385836385836384466e+00 -1.651399524423449634e+02
6.390720390720389332e+00 -1.651578428194131334e+02
6.395604395604394199e+00 -1.652511925935107513e+02
6.400488400488399066e+00 -1.656256216805144845e+02
6.405372405372403932e+00 -1.658744385620245509e+02
6.410256410256408799e+00 -1.659068238345622603e+02
6.415140415140413666e+00 -1.659227203999132030e+02
6.420024420024418532e+00 -1.659103151690715379e+02
6.424908424908423399e+00 -1.658951183543247225e+02
6.429792429792428266e+00 -1.659269190505804943e+02
6.434676434676433132e+00 -1.659739814032532763e+02
6.439560439560437999e+00 -1.658706677597411385e+02
6.444444444444442865e+00 -1.658088458054576790e+02
6.449328449328447732e+00 -1.657054999797245216e+02
6.454212454212452599e+00 -1.656541841151064887e+02
6.459096459096457465e+00 -1.656844799133070012e+02
6.463980463980462332e+00 -1.656782126998518549e+02
6.468864468864467199e+00 -1.657813904077694644e+02
6.473748473748472065e+00 -1.658797143953941315e+02
6.478632478632476932e+00 -1.662685638724040018e+02
6.483516483516481799e+00 -1.663643373253829054e+02
6.488400488400486665e+00 -1.663399793475868478e+02
6.493284493284491532e+00 -1.666375925670170659e+02
6.498168498168496399e+00 -1.670126111616376079e+02
6.503052503052501265e+00 -1.672117261676271482e+02
6.507936507936509685e+00 -1.671628444054805982e+02
6.512820512820514551e+00 -1.671715022486069984e+02
6.517704517704519418e+00 -1.670504739878246596e+02
6.522588522588524285e+00 -1.669565243447428884e+02
6.527472527472529151e+00 -1.669871205350408445e+02
6.532356532356534018e+00 -1.668847308228054658e+02
6.537240537240538885e+00 -1.668112382625137116e+02
6.542124542124543751e+00 -1.666637848715313339e+02
6.547008547008548618e+00 -1.663607533904794309e+02
6.551892551892553485e+00 -1.662892631021325087e+02
6.556776556776558351e+00 -1.663319254053652401e+02
6.561660561660563218e+00 -1.663447084310053583e+02
6.566544566544568085e+00 -1.663238817657247068e+02
6.571428571428572951e+00 -1.662320814559277267e+02
6.576312576312577818e+00 -1.662275974637887543e+02
6.581196581196582684e+00 -1.663422832190889835e+02
6.586080586080587551e+00 -1.663621826122986818e+02
6.590964590964592418e+00 -1.665833703291012284e+02
6.595848595848597284e+00 -1.666808507113844939e+02
6.600732600732602151e+00 -1.666764835477388544e+02
6.605616605616607018e+00 -1.666968862722895039e+02
6.610500610500611884e+00 -1.667234774016878305e+02
6.615384615384616751e+00 -1.668025737985246622e+02
6.620268620268621618e+00 -1.668754859021642574e+02
6.625152625152626484e+00 -1.668530413940806625e+02
6.630036630036631351e+00 -1.666521622371090530e+02
6.634920634920636218e+00 -1.663941354287562149e+02
6.639804639804641084e+00 -1.661698630169578905e+02
6.644688644688645951e+00 -1.661905079614030285e+02
6.649572649572650818e+00 -1.659002926794920540e+02
6.654456654456655684e+00 -1.654799867309932893e+02
6.659340659340660551e+00 -1.653752519971917252e+02
6.664224664224665418e+00 -1.653599582504540422e+02
6.669108669108670284e+00 -1.654882966209829078e+02
6.673992673992675151e+00 -1.656264800697257726e+02
6.678876678876680018e+00 -1.655119929894329971e+02
6.683760683760684884e+00 -1.654427666734729030e+02
6.688644688644689751e+00 -1.652645335267422411e+02
6.693528693528694617e+00 -1.651619330866089115e+02
6.698412698412699484e+00 -1.651353286821407380e+02
6.703296703296704351e+00 -1.650506206750734464e+02
6.708180708180709217e+00 -1.650770471782336131e+02
6.713064713064714084e+00 -1.651682680516960886e+02
6.717948717948718951e+00 -1.652727193548702189e+02
6.722832722832723817e+00 -1.652212428681693268e+02
6.727716727716728684e+00 -1.652175187615056871e+02
6.732600732600733551e+00 -1.652268971428155453e+02
6.737484737484738417e+00 -1.653399989819194502e+02
6.742368742368743284e+00 -1.653133019288978289e+02
6.747252747252748151e+00 -1.650941507847285266e+02
6.752136752136753017e+00 -1.651403202466161986e+02
6.757020757020757884e+00 -1.651517112113527901e+02
6.761904761904762751e+00 -1.652266483044322740e+02
6.766788766788767617e+00 -1.654646467760970268e+02
6.771672771672772484e+00 -1.654237164205867430e+02
6.776556776556777351e+00 -1.652036259063375496e+02
6.781440781440782217e+00 -1.649284893934895422e+02
6.786324786324787084e+00 -1.648067002517704509e+02
6.791208791208791951e+00 -1.647814869860043814e+02
6.796092796092796817e+00 -1.645354591861035942e+02
6.800976800976801684e+00 -1.643873241127747065e+02
6.805860805860806551e+00 -1.643936239671810995e+02
6.810744810744811417e+00 -1.644244933817268191e+02
6.815628815628816284e+00 -1.643543019917132142e+02
6.820512820512821150e+00 -1.643334277800991856e+02
6.825396825396826017e+00 -1.642608677281539542e+02
6.830280830280830884e+00 -1.641339900028782779e+02
6.835164835164835750e+00 -1.641435800673049243e+02
6.840048840048840617e+00 -1.639251106989918867e+02
6.844932844932845484e+00 -1.639112119071928646e+02
6.849816849816850350e+00 -1.639644672741843010e+02
6.854700854700855217e+00 -1.639103363887685134e+02
6.859584859584860084e+00 -1.639990985964401204e+02
6.864468864468864950e+00 -1.639801260056251238e+02
6.869352869352869817e+00 -1.641237292354969668e+02
6.874236874236874684e+00 -1.644363300062116195e+02
6.879120879120879550e+00 -1.645652800906559037e+02
6.884004884004884417e+00 -1.645552530406302765e+02
6.888888888888889284e+00 -1.644606249340524187e+02
6.893772893772894150e+00 -1.644576259109379919e+02
6.898656898656899017e+00 -1.646251715736057690e+02
6.903540903540903884e+00 -1.647176276335283944e+02
6.908424908424908750e+00 -1.648814480819427217e+02
6.913308913308913617e+00 -1.649561796016543269e+02
6.918192918192918484e+00 -1.649898349821987722e+02
6.923076923076923350e+00 -1.650527557177429117e+02
6.927960927960928217e+00 -1.648892774324647803e+02
6.932844932844933084e+00 -1.647609181106219012e+02
6.937728937728937950e+00 -1.647534043624307003e+02
6.942612942612942817e+00 -1.647189825484146581e+02
6.947496947496947683e+00 -1.646643397486080573e+02
6.952380952380952550e+00 -1.646613179813305123e+02
6.957264957264957417e+00 -1.645885862651299476e+02
6.962148962148962283e+00 -1.647177810654841608e+02
6.967032967032967150e+00 -1.649045670707265572e+02
6.971916971916972017e+00 -1.648865098699193936e+02
6.976800976800976883e+00 -1.648916994087433352e+02
6.981684981684981750e+00 -1.649210358655925006e+02
6.986568986568986617e+00 -1.648696586338381849e+02
6.991452991452991483e+00 -1.649548766229166858e+02
6.996336996336996350e+00 -1.650682649940085582e+02
7.001221001221001217e+00 -1.650622149588627963e+02
7.006105006105006083e+00 -1.651286731854637537e+02
7.010989010989010950e+00 -1.652179507501855937e+02
7.015873015873015817e+00 -1.655163192744150535e+02
7.020757020757020683e+00 -1.657058138278170816e+02
7.025641025641025550e+00 -1.657105018526269191e+02
7.030525030525030417e+00 -1.657101662387348142e+02
7.035409035409035283e+00 -1.658254523083722631e+02
7.040293040293040150e+00 -1.658600945224848999e+02
7.045177045177045017e+00 -1.659522086426735825e+02
7.050061050061049883e+00 -1.661237377476716404e+02
7.054945054945054750e+00 -1.661149778239172861e+02
7.059829059829059617e+00 -1.663794748329412698e+02
7.064713064713064483e+00 -1.662828198448746946e+02
7.069597069597069350e+00 -1.659564016128461503e+02
7.074481074481074216e+00 -1.660916303356435435e+02
7.079365079365079083e+00 -1.661921488124040707e+02
7.084249084249083950e+00 -1.661783823174143322e+02
7.089133089133088816e+00 -1.662713034572007018e+02
7.094017094017093683e+00 -1.662135049938935936e+02
7.098901098901098550e+00 -1.659896928145052186e+02
7.103785103785103416e+00 -1.659311970608751494e+02
7.108669108669108283e+00 -1.660448664964216050e+02
7.113553113553113150e+00 -1.659687935061752455e+02
7.118437118437118016e+00 -1.659829553095591450e+02
7.123321123321122883e+00 -1.658805092570465263e+02
7.128205128205127750e+00 -1.657530793831469396e+02
7.133089133089132616e+00 -1.657987835865287138e+02
7.137973137973137483e+00 -1.657110879847757872e+02
7.142857142857142350e+00 -1.658055444352856682e+02
7.147741147741147216e+00 -1.660423664844573466e+02
7.152625152625152083e+00 -1.661750535371881483e+02
7.157509157509156950e+00 -1.660972400657286130e+02
7.162393162393161816e+00 -1.661504259582060001e+02
7.167277167277166683e+00 -1.662246206857074355e+02
7.172161172161171550e+00 -1.660700100345138139e+02
7.177045177045176416e+00 -1.660739542529591972e+02
7.181929181929181283e+00 -1.661091016404935772e+02
7.186813186813186149e+00 -1.661603111499541114e+02
7.191697191697191016e+00 -1.661582186170708155e+02
7.196581196581195883e+00 -1.661083848373901333e+02
7.201465201465200749e+00 -1.660885109675760702e+02
7.206349206349205616e+00 -1.660815092875800474e+02
7.211233211233210483e+00 -1.657265331120143514e+02
7.216117216117215349e+00 -1.655936406289388287e+02
7.221001221001220216e+00 -1.657696972070380070e+02
7.225885225885225083e+00 -1.654977906765324747e+02
7.230769230769229949e+00 -1.654170495544126425e+02
7.235653235653234816e+00 -1.654182094310074547e+02
7.240537240537239683e+00 -1.653311697621552980e+02
7.245421245421244549e+00 -1.653224995169690601e+02
7.250305250305249416e+00 -1.652949025661225164e+02
7.255189255189254283e+00 -1.650874089961309892e+02
7.260073260073259149e+00 -1.648293585737209810e+02
7.264957264957264016e+00 -1.648015933016946803e+02
7.269841269841268883e+00 -1.648127183307707639e+02
7.274725274725273749e+00 -1.648197875412648727e+02
7.279609279609278616e+00 -1.648731194317922188e+02
7.284493284493283483e+00 -1.650404281989772812e+02
7.289377289377288349e+00 -1.653606647657581448e+02
7.294261294261293216e+00 -1.655371133394889966e+02
7.299145299145298083e+00 -1.654849146202227246e+02
7.304029304029302949e+00 -1.653967737060668242e+02
7.308913308913307816e+00 -1.653693762887168646e+02
7.313797313797312682e+00 -1.652804302245912140e+02
7.318681318681317549e+00 -1.653665042615075720e+02
7.323565323565322416e+00 -1.653655876477797619e+02
7.328449328449327282e+00 -1.652484111533803457e+02
7.333333333333332149e+00 -1.653577163865862758e+02
7.338217338217337016e+00 -1.653395453764821923e+02
7.343101343101341882e+00 -1.653645820856475552e+02
7.347985347985346749e+00 -1.653710572633117692e+02
7.352869352869351616e+00 -1.653585771373514604e+02
7.357753357753356482e+00 -1.654427948905775452e+02
7.362637362637361349e+00 -1.653933229123479691e+02
7.367521367521366216e+00 -1.652434229836617874e+02
7.372405372405371082e+00 -1.653069368084282473e+02
7.377289377289375949e+00 -1.654126372577646009e+02
7.382173382173380816e+00 -1.653936244411019061e+02
7.387057387057385682e+00 -1.652505484207960080e+02
7.391941391941390549e+00 -1.651480562716648706e+02
7.396825396825395416e+00 -1.651504642940907388e+02
7.401709401709400282e+00 -1.650978575572569014e+02
7.406593406593405149e+00 -1.650011896144227421e+02
7.411477411477410016e+00 -1.648455288676863120e+02
7.416361416361414882e+00 -1.646688494477616587e+02
7.421245421245419749e+00 -1.645022912950093428e+02
7.426129426129424616e+00 -1.645263705413978528e+02
7.431013431013429482e+00 -1.648107697358073835e+02
7.435897435897434349e+00 -1.649665055758131302e+02
7.440781440781439215e+00 -1.649597603651482132e+02
7.445665445665444082e+00 -1.651089184350208257e+02
7.450549450549448949e+00 -1.650710894535289697e+02
7.455433455433453815e+00 -1.650359253460894422e+02
7.460317460317458682e+00 -1.650328939755192152e+02
7.465201465201463549e+00 -1.649759288470962986e+02
7.470085470085468415e+00 -1.649822643211223294e+02
7.474969474969473282e+00 -1.650648139369149874e+02
7.479853479853478149e+00 -1.651026335845132280e+02
7.484737484737483015e+00 -1.650845981720087536e+02
7.489621489621487882e+00 -1.650251608870264022e+02
7.494505494505492749e+00 -1.649350331799984133e+02
7.499389499389497615e+00 -1.649469090638232274e+02
7.504273504273506035e+00 -1.649545373483031199e+02
7.509157509157510901e+00 -1.649358404098050812e+02
7.514041514041515768e+00 -1.648985733469587558e+02
7.518925518925520635e+00 -1.649459227161958097e+02
7.523809523809525501e+00 -1.649597032832180616e+02
7.528693528693530368e+00 -1.649552384134995009e+02
7.533577533577535235e+00 -1.650489043222408725e+02
7.538461538461540101e+00 -1.651904578152489762e+02
7.543345543345544968e+00 -1.651802953511007104e+02
7.548229548229549835e+00 -1.651753563428567588e+02
7.553113553113554701e+00 -1.652179485196856490e+02
7.557997557997559568e+00 -1.650913835106628369e+02
7.562881562881564435e+00 -1.651191776913657634e+02
7.567765567765569301e+00 -1.652388214879996440e+02
7.572649572649574168e+00 -1.652494449371749283e+02
7.577533577533579034e+00 -1.651802073004124622e+02
7.582417582417583901e+00 -1.651566129859290868e+02
7.587301587301588768e+00 -1.652909108385541117e+02
7.592185592185593634e+00 -1.652551211250927850e+02
7.597069597069598501e+00 -1.652631926977564376e+02
7.601953601953603368e+00 -1.652578775891398095e+02
7.606837606837608234e+00 -1.651121447718773538e+02
7.611721611721613101e+00 -1.651353460085542224e+02
7.616605616605617968e+00 -1.652068135966801776e+02
7.621489621489622834e+00 -1.650877482575071724e+02
7.626373626373627701e+00 -1.649820573654689042e+02
7.631257631257632568e+00 -1.651313294281772244e+02
7.636141636141637434e+00 -1.653669610378170489e+02
7.641025641025642301e+00 -1.655955140403657140e+02
7.645909645909647168e+00 -1.655445150396123211e+02
7.650793650793652034e+00 -1.652249580260810546e+02
7.655677655677656901e+00 -1.649420692728311622e+02
7.660561660561661768e+00 -1.649530067606899593e+02
7.665445665445666634e+00 -1.651446221002673269e+02
7.670329670329671501e+00 -1.650722236561848888e+02
7.675213675213676368e+00 -1.649299418598463944e+02
7.680097680097681234e+00 -1.649674610501970164e+02
7.684981684981686101e+00 -1.650443687478386892e+02
7.689865689865690968e+00 -1.649561427605166557e+02
7.694749694749695834e+00 -1.648700345835189296e+02
7.699633699633700701e+00 -1.650277826853051977e+02
7.704517704517705567e+00 -1.650828157621244259e+02
7.709401709401710434e+00 -1.651318463365541049e+02
7.714285714285715301e+00 -1.651277524540711568e+02
7.719169719169720167e+00 -1.650061520638923014e+02
7.724053724053725034e+00 -1.649337146552662432e+02
7.728937728937729901e+00 -1.648943020413543650e+02
7.733821733821734767e+00 -1.648292778726216170e+02
7.738705738705739634e+00 -1.647471879434924347e+02
7.743589743589744501e+00 -1.647895296171508051e+02
7.748473748473749367e+00 -1.647965004775994657e+02
7.753357753357754234e+00 -1.648243384285987645e+02
7.758241758241759101e+00 -1.648045323524573860e+02
7.763125763125763967e+00 -1.648744322095576820e+02
7.768009768009768834e+00 -1.648945455550102395e+02
7.772893772893773701e+00 -1.648558040622751264e+02
7.777777777777778567e+00 -1.649946139725121839e+02
7.782661782661783434e+00 -1.650185409427896559e+02
7.787545787545788301e+00 -1.649962351908481537e+02
7.792429792429793167e+00 -1.649093893726721376e+02
7.797313797313798034e+00 -1.649145155468501116e+02
7.802197802197802901e+00 -1.650315299543903507e+02
7.807081807081807767e+00 -1.649883392032074312e+02
7.811965811965812634e+00 -1.649869569205887387e+02
7.816849816849817500e+00 -1.649753007135799692e+02
7.821733821733822367e+00 -1.650301784534566707e+02
7.826617826617827234e+00 -1.652501134611157454e+02
7.831501831501832100e+00 -1.653484244466564235e+02
7.836385836385836967e+00 -1.653582826184739929e+02
7.841269841269841834e+00 -1.654947166747375320e+02
7.846153846153846700e+00 -1.656733031921387465e+02
7.851037851037851567e+00 -1.657184791354539470e+02
7.855921855921856434e+00 -1.657011136459758518e+02
7.860805860805861300e+00 -1.655013875920216719e+02
7.865689865689866167e+00 -1.654460011015542023e+02
7.870573870573871034e+00 -1.657526278675135814e+02
7.875457875457875900e+00 -1.659252765632885200e+02
7.880341880341880767e+00 -1.659302915444966970e+02
7.885225885225885634e+00 -1.656694919303284337e+02
7.890109890109890500e+00 -1.655944553109496553e+02
7.894993894993895367e+00 -1.658398782752192631e+02
7.899877899877900234e+00 -1.657567062983366384e+02
7.904761904761905100e+00 -1.655527458464907795e+02
7.909645909645909967e+00 -1.656245464470449917e+02
7.914529914529914834e+00 -1.656708263640427674e+02
7.919413919413919700e+00 -1.657024459768601048e+02
7.924297924297924567e+00 -1.655969437755828153e+02
7.929181929181929434e+00 -1.653011531099357398e+02
7.934065934065934300e+00 -1.653014533498298988e+02
7.938949938949939167e+00 -1.654419948809487551e+02
7.943833943833944033e+00 -1.654905836539917914e+02
7.948717948717948900e+00 -1.655190105379911074e+02
7.953601953601953767e+00 -1.655363349800374806e+02
7.958485958485958633e+00 -1.656037932586623924e+02
7.963369963369963500e+00 -1.656447410308133783e+02
7.968253968253968367e+00 -1.656676851574629836e+02
7.973137973137973233e+00 -1.655873006167041694e+02
7.978021978021978100e+00 -1.653011530783970784e+02
7.982905982905982967e+00 -1.651356352560444236e+02
7.987789987789987833e+00 -1.650446802634861569e+02
7.992673992673992700e+00 -1.647502377135375866e+02
7.997557997557997567e+00 -1.642619234839279159e+02
8.002442002442002433e+00 -1.639967138704173522e+02
8.007326007326007300e+00 -1.638838101834185750e+02
8.012210012210012167e+00 -1.638444949540775326e+02
8.017094017094017033e+00 -1.638557454722001978e+02
8.021978021978021900e+00 -1.636777065703143137e+02
8.026862026862026767e+00 -1.636217581543959909e+02
8.031746031746031633e+00 -1.636309337511943340e+02
8.036630036630036500e+00 -1.633766931228851718e+02
8.041514041514041367e+00 -1.632109655946144073e+02
8.046398046398046233e+00 -1.632173837168907937e+02
8.051282051282051100e+00 -1.631340353544990478e+02
8.056166056166055967e+00 -1.629629533686903073e+02
8.061050061050060833e+00 -1.628059667494135283e+02
8.065934065934065700e+00 -1.627276083328791287e+02
8.070818070818070566e+00 -1.627374845543189963e+02
8.075702075702075433e+00 -1.627390287905283799e+02
8.080586080586080300e+00 -1.627704522744249971e+02
8.085470085470085166e+00 -1.628340863088190815e+02
8.090354090354090033e+00 -1.627665035238261737e+02
8.095238095238094900e+00 -1.627743214805817615e+02
8.100122100122099766e+00 -1.628469562689008399e+02
8.105006105006104633e+00 -1.629144173215076421e+02
8.109890109890109500e+00 -1.629888758647968530e+02
8.114774114774114366e+00 -1.629786276757614019e+02
8.119658119658119233e+00 -1.630070088569192421e+02
8.124542124542124100e+00 -1.631000776658967482e+02
8.129426129426128966e+00 -1.631168796480793048e+02
8.134310134310133833e+00 -1.631459056330746762e+02
8.139194139194138700e+00 -1.630971738375177154e+02
8.144078144078143566e+00 -1.630952737892297364e+02
8.148962148962148433e+00 -1.632830991913331218e+02
8.153846153846153300e+00 -1.632032935958564508e+02
8.158730158730158166e+00 -1.630935616233797418e+02
8.163614163614163033e+00 -1.631147371455303983e+02
8.168498168498167900e+00 -1.631359961865381365e+02
8.173382173382172766e+00 -1.631871436093743739e+02
8.178266178266177633e+00 -1.631240125508539052e+02
8.183150183150182500e+00 -1.630908783417745838e+02
8.188034188034187366e+00 -1.630954207771938229e+02
8.192918192918192233e+00 -1.631374705501619360e+02
8.197802197802197099e+00 -1.633229189897157880e+02
8.202686202686201966e+00 -1.633929764831557918e+02
8.207570207570206833e+00 -1.634738524449717545e+02
8.212454212454211699e+00 -1.637117513569428695e+02
8.217338217338216566e+00 -1.639686928975128808e+02
8.222222222222221433e+00 -1.641957356245716255e+02
8.227106227106226299e+00 -1.642739642140028593e+02
8.231990231990231166e+00 -1.641847197633370001e+02
8.236874236874236033e+00 -1.641894448073812782e+02
8.241758241758240899e+00 -1.644461213292785260e+02
8.246642246642245766e+00 -1.645730483066471379e+02
8.251526251526250633e+00 -1.646271368057781501e+02
8.256410256410255499e+00 -1.649704532776710266e+02
8.261294261294260366e+00 -1.651954036186607482e+02
8.266178266178265233e+00 -1.652541649517949054e+02
8.271062271062270099e+00 -1.653983531863063661e+02
8.275946275946274966e+00 -1.656603960130024689e+02
8.280830280830279833e+00 -1.660368196224883377e+02
8.285714285714284699e+00 -1.662519900648377416e+02
8.290598290598289566e+00 -1.662735724554108003e+02
8.295482295482294433e+00 -1.661955338679204033e+02
8.300366300366299299e+00 -1.660106242024094172e+02
8.305250305250304166e+00 -1.659859969954570715e+02
8.310134310134309032e+00 -1.660230189319955798e+02
8.315018315018313899e+00 -1.658971217675230321e+02
8.319902319902318766e+00 -1.657563807737329284e+02
8.324786324786323632e+00 -1.658713426944924549e+02
8.329670329670328499e+00 -1.659900671868345228e+02
8.334554334554333366e+00 -1.659793900890747977e+02
8.339438339438338232e+00 -1.660480033140148635e+02
8.344322344322343099e+00 -1.660339108796749770e+02
8.349206349206347966e+00 -1.659753455299763232e+02
8.354090354090352832e+00 -1.660569121155866412e+02
8.358974358974357699e+00 -1.661932053973247037e+02
8.363858363858362566e+00 -1.662661591957261180e+02
8.368742368742367432e+00 -1.662684220074377777e+02
8.373626373626372299e+00 -1.664832771418792277e+02
8.378510378510377166e+00 -1.666914639593497327e+02
8.383394383394382032e+00 -1.666622014805514880e+02
8.388278388278386899e+00 -1.667030438073066421e+02
8.393162393162391766e+00 -1.666963784810739071e+02
8.398046398046396632e+00 -1.668975835011727327e+02
8.402930402930401499e+00 -1.668299578302649877e+02
8.407814407814406366e+00 -1.663480439584424460e+02
8.412698412698411232e+00 -1.660137725724621305e+02
8.417582417582416099e+00 -1.659436357852216020e+02
8.422466422466420966e+00 -1.660280650339988995e+02
8.427350427350425832e+00 -1.660744783754528839e+02
8.432234432234430699e+00 -1.661007484618474450e+02
8.437118437118435565e+00 -1.663887638525475268e+02
8.442002442002440432e+00 -1.663899520718016163e+02
8.446886446886445299e+00 -1.663537453509218835e+02
8.451770451770450165e+00 -1.667046326902285784e+02
8.456654456654455032e+00 -1.666096465452775703e+02
8.461538461538459899e+00 -1.660101800538117516e+02
8.466422466422464765e+00 -1.654828359121103745e+02
8.471306471306469632e+00 -1.653185391757784828e+02
8.476190476190474499e+00 -1.653584122779852805e+02
8.481074481074479365e+00 -1.653833075032924000e+02
8.485958485958484232e+00 -1.653686350239405272e+02
8.490842490842489099e+00 -1.654304959300451401e+02
8.495726495726493965e+00 -1.654834368147321300e+02
8.500610500610498832e+00 -1.654263462518694610e+02
8.505494505494507251e+00 -1.652207431457165683e+02
8.510378510378512118e+00 -1.649128537746789789e+02
8.515262515262516985e+00 -1.649145567765494036e+02
8.520146520146521851e+00 -1.651575713960272651e+02
8.525030525030526718e+00 -1.650810669653614866e+02
8.529914529914531585e+00 -1.651647364334540953e+02
8.534798534798536451e+00 -1.654211742355578281e+02
8.539682539682541318e+00 -1.653503831684842851e+02
8.544566544566546185e+00 -1.651975320128137241e+02
8.549450549450551051e+00 -1.651910439756166511e+02
8.554334554334555918e+00 -1.651718024794654411e+02
8.559218559218560785e+00 -1.651803891808144158e+02
8.564102564102565651e+00 -1.651902707420269962e+02
8.568986568986570518e+00 -1.650912392854510529e+02
8.573870573870575384e+00 -1.649181388774287598e+02
8.578754578754580251e+00 -1.647116993223410191e+02
8.583638583638585118e+00 -1.645782856747243557e+02
8.588522588522589984e+00 -1.644951601264671694e+02
8.593406593406594851e+00 -1.645404344232403844e+02
8.598290598290599718e+00 -1.644962880145455131e+02
8.603174603174604584e+00 -1.644181312662432219e+02
8.608058608058609451e+00 -1.643814321346363556e+02
8.612942612942614318e+00 -1.643834574139189044e+02
8.617826617826619184e+00 -1.643193771468560271e+02
8.622710622710624051e+00 -1.643395262340550573e+02
8.627594627594628918e+00 -1.646201036652016114e+02
8.632478632478633784e+00 -1.648702979906155406e+02
8.637362637362638651e+00 -1.648737509903027103e+02
8.642246642246643518e+00 -1.647389426586362049e+02
8.647130647130648384e+00 -1.646868177096264390e+02
8.652014652014653251e+00 -1.646791864667344498e+02
8.656898656898658118e+00 -1.646083377916323514e+02
8.661782661782662984e+00 -1.646301968305268986e+02
8.666666666666667851e+00 -1.647126274390572007e+02
8.671550671550672718e+00 -1.646878246174569256e+02
8.676434676434677584e+00 -1.646722570899338507e+02
8.681318681318682451e+00 -1.649752717611933690e+02
8.686202686202687318e+00 -1.654456925914973340e+02
8.691086691086692184e+00 -1.655698081956353462e+02
8.695970695970697051e+00 -1.655290078359015524e+02
8.700854700854701917e+00 -1.654460760504386201e+02
8.705738705738706784e+00 -1.653354512584506324e+02
8.710622710622711651e+00 -1.652404054233075499e+02
8.715506715506716517e+00 -1.652097813305169325e+02
8.720390720390721384e+00 -1.651639561496105557e+02
8.725274725274726251e+00 -1.653005150853017824e+02
8.730158730158731117e+00 -1.656239117587645069e+02
8.735042735042735984e+00 -1.657089778964185882e+02
8.739926739926740851e+00 -1.656930776784474517e+02
8.744810744810745717e+00 -1.656989132640006801e+02
8.749694749694750584e+00 -1.652130928663921168e+02
8.754578754578755451e+00 -1.646920622646887011e+02
8.759462759462760317e+00 -1.647213895775492176e+02
8.764346764346765184e+00 -1.648680228260232923e+02
8.769230769230770051e+00 -1.647492825453871319e+02
8.774114774114774917e+00 -1.646174688997805902e+02
8.778998778998779784e+00 -1.645935208529238025e+02
8.783882783882784651e+00 -1.645841515300604669e+02
8.788766788766789517e+00 -1.646589279003436275e+02
8.793650793650794384e+00 -1.648552082024173444e+02
8.798534798534799251e+00 -1.650565421466231726e+02
8.803418803418804117e+00 -1.651813350940661280e+02
8.808302808302808984e+00 -1.652355301565369814e+02
8.813186813186813851e+00 -1.648715736595438841e+02
8.818070818070818717e+00 -1.646563346720489847e+02
8.822954822954823584e+00 -1.647171604863031575e+02
8.827838827838828450e+00 -1.647240619330527807e+02
8.832722832722833317e+00 -1.647424863034285067e+02
8.837606837606838184e+00 -1.647454421607139352e+02
8.842490842490843050e+00 -1.647064958095297129e+02
8.847374847374847917e+00 -1.646824590569572706e+02
8.852258852258852784e+00 -1.646382729648021552e+02
8.857142857142857650e+00 -1.646056491552494379e+02
8.862026862026862517e+00 -1.646797979775138572e+02
8.866910866910867384e+00 -1.644031318312163990e+02
8.871794871794872250e+00 -1.642977266795197693e+02
8.876678876678877117e+00 -1.643179419059761130e+02
8.881562881562881984e+00 -1.642452154822639727e+02
8.886446886446886850e+00 -1.642447039100750033e+02
8.891330891330891717e+00 -1.642498830235043101e+02
8.896214896214896584e+00 -1.642928647614604643e+02
8.901098901098901450e+00 -1.643405760093599497e+02
8.905982905982906317e+00 -1.643197819684486660e+02
8.910866910866911184e+00 -1.642552046847550002e+02
8.915750915750916050e+00 -1.642241679027215469e+02
8.920634920634920917e+00 -1.641963081538133622e+02
8.925518925518925784e+00 -1.642615911010509535e+02
8.930402930402930650e+00 -1.643224595540103792e+02
8.935286935286935517e+00 -1.642365954376710420e+02
8.940170940170940383e+00 -1.640423853589379917e+02
8.945054945054945250e+00 -1.639524859731290576e+02
8.949938949938950117e+00 -1.639331243128109463e+02
8.954822954822954983e+00 -1.639262554261416938e+02
8.959706959706959850e+00 -1.639441443243840126e+02
8.964590964590964717e+00 -1.639517581240034190e+02
8.969474969474969583e+00 -1.643138491287051579e+02
8.974358974358974450e+00 -1.647416716744922667e+02
8.979242979242979317e+00 -1.646710951945135264e+02
8.984126984126984183e+00 -1.644901224941019109e+02
8.989010989010989050e+00 -1.644897460106221274e+02
8.993894993894993917e+00 -1.646231961183414398e+02
8.998778998778998783e+00 -1.646506344393277459e+02
9.003663003663003650e+00 -1.645391280860346512e+02
9.008547008547008517e+00 -1.644067394573010858e+02
9.013431013431013383e+00 -1.643588402434736508e+02
9.018315018315018250e+00 -1.643696527408204702e+02
9.023199023199023117e+00 -1.644150085499233001e+02
9.028083028083027983e+00 -1.644178147614246370e+02
9.032967032967032850e+00 -1.647413577019165132e+02
9.037851037851037717e+00 -1.649950162391759534e+02
9.042735042735042583e+00 -1.650401174388246943e+02
9.047619047619047450e+00 -1.649997011438163952e+02
9.052503052503052317e+00 -1.648532617999061358e+02
9.057387057387057183e+00 -1.648572259499192967e+02
9.062271062271062050e+00 -1.649868663098688444e+02
9.067155067155066916e+00 -1.648963665959198579e+02
9.072039072039071783e+00 -1.646917815367353910e+02
9.076923076923076650e+00 -1.644364326339454863e+02
9.081807081807081516e+00 -1.642205414618844088e+02
9.086691086691086383e+00 -1.645142315329957228e+02
9.091575091575091250e+00 -1.646166825830273979e+02
9.096459096459096116e+00 -1.646669300690183491e+02
9.101343101343100983e+00 -1.646519221056502147e+02
9.106227106227105850e+00 -1.644978613423315323e+02
9.111111111111110716e+00 -1.645116033613901152e+02
9.115995115995115583e+00 -1.645297184621045972e+02
9.120879120879120450e+00 -1.644712924065762820e+02
9.125763125763125316e+00 -1.644613204285004713e+02
9.130647130647130183e+00 -1.645615049213613190e+02
9.135531135531135050e+00 -1.645933746238621325e+02
9.140415140415139916e+00 -1.645010308560640055e+02
9.145299145299144783e+00 -1.641656222893888355e+02
9.150183150183149650e+00 -1.640252457856660726e+02
9.155067155067154516e+00 -1.640940641677725012e+02
9.159951159951159383e+00 -1.641081421290337801e+02
9.164835164835164250e+00 -1.641583202965010173e+02
9.169719169719169116e+00 -1.641447788715592822e+02
9.174603174603173983e+00 -1.641220099236984424e+02
9.179487179487178850e+00 -1.640867592628372336e+02
9.184371184371183716e+00 -1.641481786126192901e+02
9.189255189255188583e+00 -1.641604524962776850e+02
9.194139194139193449e+00 -1.641725277575084192e+02
9.199023199023198316e+00 -1.643643687921726553e+02
9.203907203907203183e+00 -1.644841616337683945e+02
9.208791208791208049e+00 -1.645641900724528455e+02
9.213675213675212916e+00 -1.646062843030548493e+02
9.218559218559217783e+00 -1.645265623575348002e+02
9.223443223443222649e+00 -1.645264165097503621e+02
9.228327228327227516e+00 -1.647293074682984866e+02
9.233211233211232383e+00 -1.647534669240441758e+02
9.238095238095237249e+00 -1.646200368235545852e+02
9.242979242979242116e+00 -1.646166369776409226e+02
9.247863247863246983e+00 -1.646034223779596459e+02
9.252747252747251849e+00 -1.644786867293799446e+02
9.257631257631256716e+00 -1.643803597462791686e+02
9.262515262515261583e+00 -1.643043725509906494e+02
9.267399267399266449e+00 -1.642678477644248574e+02
9.272283272283271316e+00 -1.642915103841160374e+02
9.277167277167276183e+00 -1.642306464679036253e+02
9.282051282051281049e+00 -1.640307987649774475e+02
9.286935286935285916e+00 -1.639985320469902774e+02
9.291819291819290783e+00 -1.641393355473407496e+02
9.296703296703295649e+00 -1.644178563325171467e+02
9.301587301587300516e+00 -1.644565841049501955e+02
9.306471306471305383e+00 -1.641510656424249532e+02
9.311355311355310249e+00 -1.640989747905020408e+02
9.316239316239315116e+00 -1.640817753166309103e+02
9.321123321123319982e+00 -1.641630234592664692e+02
9.326007326007324849e+00 -1.642045782391974171e+02
9.330891330891329716e+00 -1.641695994129602525e+02
9.335775335775334582e+00 -1.641846990666613522e+02
9.340659340659339449e+00 -1.640578930584507020e+02
9.345543345543344316e+00 -1.639640131604503210e+02
9.350427350427349182e+00 -1.637622944214869563e+02
9.355311355311354049e+00 -1.635428580620086620e+02
9.360195360195358916e+00 -1.635746109076353605e+02
9.365079365079363782e+00 -1.638313829235723063e+02
9.369963369963368649e+00 -1.639388524445125483e+02
9.374847374847373516e+00 -1.639486943442117024e+02
9.379731379731378382e+00 -1.641304056589196989e+02
9.384615384615383249e+00 -1.641123930111072298e+02
9.389499389499388116e+00 -1.641135690975297905e+02
9.394383394383392982e+00 -1.641372428787277045e+02
9.399267399267397849e+00 -1.641231499064114701e+02
9.404151404151402716e+00 -1.641139574450332077e+02
9.409035409035407582e+00 -1.640975603273484751e+02
9.413919413919412449e+00 -1.641371204393743142e+02
9.418803418803417316e+00 -1.640336308399490122e+02
9.423687423687422182e+00 -1.637912305618149276e+02
9.428571428571427049e+00 -1.636696888203691742e+02
9.433455433455431915e+00 -1.636120481874787060e+02
9.438339438339436782e+00 -1.636149967446274331e+02
9.443223443223441649e+00 -1.637287743424914765e+02
9.448107448107446515e+00 -1.636643447208554676e+02
9.452991452991451382e+00 -1.636951117972725740e+02
9.457875457875456249e+00 -1.637436456591659066e+02
9.462759462759461115e+00 -1.636722546756107306e+02
9.467643467643465982e+00 -1.636956101883371275e+02
9.472527472527470849e+00 -1.638028573617931443e+02
9.477411477411475715e+00 -1.639047497210371489e+02
9.482295482295480582e+00 -1.638879037162055283e+02
9.487179487179485449e+00 -1.639553217995075158e+02
9.492063492063490315e+00 -1.640360981543303751e+02
9.496947496947495182e+00 -1.640461187623845376e+02
9.501831501831500049e+00 -1.640728829625379035e+02
9.506715506715508468e+00 -1.640820808190478886e+02
9.511599511599513335e+00 -1.641205780720750056e+02
9.516483516483518201e+00 -1.640923583153275160e+02
9.521367521367523068e+00 -1.642726375892999329e+02
9.526251526251527935e+00 -1.646320985410556546e+02
9.531135531135532801e+00 -1.646896042371207045e+02
9.536019536019537668e+00 -1.646655784273478389e+02
9.540903540903542535e+00 -1.646854982299138896e+02
9.545787545787547401e+00 -1.647438041642492976e+02
9.550671550671552268e+00 -1.647822264418008444e+02
9.555555555555557135e+00 -1.647644087592681501e+02
9.560439560439562001e+00 -1.649302025403090681e+02
9.565323565323566868e+00 -1.650379271519034035e+02
9.570207570207571734e+00 -1.652925782570108026e+02
9.575091575091576601e+00 -1.655655925817152365e+02
9.579975579975581468e+00 -1.656733124019768297e+02
9.584859584859586334e+00 -1.657631898846205161e+02
9.589743589743591201e+00 -1.658250573472734857e+02
9.594627594627596068e+00 -1.658770091564677500e+02
9.599511599511600934e+00 -1.657913729343723617e+02
9.604395604395605801e+00 -1.658533973113586057e+02
9.609279609279610668e+00 -1.659052776094864043e+02
9.614163614163615534e+00 -1.659115252867246113e+02
9.619047619047620401e+00 -1.659902952811377190e+02
9.623931623931625268e+00 -1.660186632492029446e+02
9.628815628815630134e+00 -1.659931061031039121e+02
9.633699633699635001e+00 -1.659309883259443268e+02
9.638583638583639868e+00 -1.660608393821533184e+02
9.643467643467644734e+00 -1.665525894942196601e+02
9.648351648351649601e+00 -1.668856298378613587e+02
9.653235653235654468e+00 -1.670164929177749684e+02
9.658119658119659334e+00 -1.671681653827495495e+02
9.663003663003664201e+00 -1.671608993457698773e+02
9.667887667887669068e+00 -1.672428150981051260e+02
9.672771672771673934e+00 -1.671111865570274801e+02
9.677655677655678801e+00 -1.670756238683407560e+02
9.682539682539683668e+00 -1.670859707198926571e+02
9.687423687423688534e+00 -1.667939020290833980e+02
9.692307692307693401e+00 -1.667152194413484949e+02
9.697191697191698267e+00 -1.666750595234326227e+02
9.702075702075703134e+00 -1.667514528954674233e+02
9.706959706959708001e+00 -1.668011354523846705e+02
9.711843711843712867e+00 -1.667818481306834144e+02
9.716727716727717734e+00 -1.669632698513489970e+02
9.721611721611722601e+00 -1.672979930295421980e+02
9.726495726495727467e+00 -1.675157460715591640e+02
9.731379731379732334e+00 -1.674228777857110799e+02
9.736263736263737201e+00 -1.674648389313954056e+02
9.741147741147742067e+00 -1.672710009825497082e+02
9.746031746031746934e+00 -1.668787748413606096e+02
9.750915750915751801e+00 -1.666015129773945773e+02
9.755799755799756667e+00 -1.664991414338715003e+02
9.760683760683761534e+00 -1.665123854178828537e+02
9.765567765567766401e+00 -1.666014082380320929e+02
9.770451770451771267e+00 -1.666013506498478591e+02
9.775335775335776134e+00 -1.666953326229938739e+02
9.780219780219781001e+00 -1.668678180776315116e+02
9.785103785103785867e+00 -1.667704768143323690e+02
9.789987789987790734e+00 -1.665739120564876146e+02
9.794871794871795601e+00 -1.666456704216435014e+02
9.799755799755800467e+00 -1.667720323277495424e+02
9.804639804639805334e+00 -1.667589926471383706e+02
9.809523809523810201e+00 -1.667739895265868029e+02
9.814407814407815067e+00 -1.667682644295445300e+02
9.819291819291819934e+00 -1.668980800796541359e+02
9.824175824175824800e+00 -1.669026211988879993e+02
9.829059829059829667e+00 -1.667921977384502839e+02
9.833943833943834534e+00 -1.666994601025125462e+02
9.838827838827839400e+00 -1.665825938398352264e+02
9.843711843711844267e+00 -1.665934867028506119e+02
9.848595848595849134e+00 -1.666158868896604872e+02
9.853479853479854000e+00 -1.666098144695487520e+02
9.858363858363858867e+00 -1.665741323408309142e+02
9.863247863247863734e+00 -1.664914423964748664e+02
9.868131868131868600e+00 -1.665191309431063189e+02
9.873015873015873467e+00 -1.664417370000429059e+02
9.877899877899878334e+00 -1.663696123601601471e+02
9.882783882783883200e+00 -1.663314794125541880e+02
9.887667887667888067e+00 -1.662265415195795697e+02
9.892551892551892934e+00 -1.661159472497931517e+02
9.897435897435897800e+00 -1.661369533505394998e+02
9.902319902319902667e+00 -1.661580615483228200e+02
9.907203907203907534e+00 -1.661792728404473678e+02
9.912087912087912400e+00 -1.662005882389019007e+02
9.916971916971917267e+00 -1.662220087706495235e+02
9.921855921855922134e+00 -1.662435354779243823e+02
9.926739926739927000e+00 -1.662651694185361748e+02
9.931623931623931867e+00 -1.662869116661818794e+02
9.936507936507936734e+00 -1.663087633107656416e+02
9.941391941391941600e+00 -1.663307254587265334e+02
9.946275946275946467e+00 -1.663527992333746965e+02
9.951159951159951333e+00 -1.663749857752362118e+02
9.956043956043956200e+00 -1.663972862424066363e+02
9.960927960927961067e+00 -1.664197018109136934e+02
9.965811965811965933e+00 -1.664422336750894829e+02
9.970695970695970800e+00 -1.664648830479523554e+02
9.975579975579975667e+00 -1.664876511615986772e+02
9.980463980463980533e+00 -1.665105392676050826e+02
9.985347985347985400e+00 -1.665335486374412710e+02
9.990231990231990267e+00 -1.665566805628939164e+02
9.995115995115995133e+00 -1.665799363565017188e+02
1.000000000000000000e+01 -1.666033173520023638e+02


==> figures/data/convergence_1000.dat <==
1.000000000000000000e+00 8.218648064203321058e-02 5.721309063940421824e-01
2.000000000000000000e+00 1.276447601730881454e+00 2.996262014250199002e+00
3.000000000000000000e+00 4.650848960539621046e+00 5.645226761785515635e+00
4.000000000000000000e+00 5.946248110241127982e+00 6.155176016508153936e+00
5.000000000000000000e+00 6.211987712945594708e+00 6.363983463751802461e+00
6.000000000000000000e+00 6.342545027709336480e+00 6.525506149669260125e+00
7.000000000000000000e+00 6.520308486025292893e+00 6.823626825708977606e+00
8.000000000000000000e+00 6.605515398516068615e+00 6.351235865906851075e+00
9.000000000000000000e+00 6.694953401561697603e+00 6.765640559332638304e+00
1.000000000000000000e+01 6.755889738784946807e+00 6.459403567158172876e+00
1.100000000000000000e+01 6.795107468704262743e+00 6.749894452776543652e+00
1.200000000000000000e+01 6.833277527695972964e+00 6.467268324021720360e+00
1.300000000000000000e+01 6.877611496386997203e+00 6.459281435108402469e+00
1.400000000000000000e+01 6.888091312823922507e+00 6.910807028946523545e+00
1.500000000000000000e+01 6.919227591721290871e+00 6.627669660695918452e+00
1.600000000000000000e+01 6.976433006129876269e+00 6.511505862968846259e+00
1.700000000000000000e+01 6.990622068626340280e+00 6.710964687656431060e+00
1.800000000000000000e+01 6.992268501963505578e+00 6.406828131330569498e+00
1.900000000000000000e+01 6.990613199536270805e+00 6.767305099842163330e+00
2.000000000000000000e+01 7.038422283219691877e+00 6.895916863673816621e+00
2.100000000000000000e+01 7.036392879976745007e+00 7.025956798175427842e+00
2.200000000000000000e+01 7.062037132034882703e+00 6.697009460794260960e+00
2.300000000000000000e+01 7.066584829236161269e+00 7.125403411378839813e+00
2.400000000000000000e+01 7.065586711791223884e+00 6.513495756239025880e+00
2.500000000000000000e+01 7.085299483505385965e+00 6.889308475519500874e+00
2.600000000000000000e+01 7.060142522954500954e+00 6.359472667380724253e+00
2.700000000000000000e+01 7.079397632946146324e+00 6.368000805835288602e+00
2.800000000000000000e+01 7.110050054150704568e+00 6.769689952477174977e+00
2.900000000000000000e+01 7.091677441583712493e+00 6.842706393415859623e+00
3.000000000000000000e+01 7.121699331941707456e+00 6.349202214417625001e+00
3.100000000000000000e+01 7.105259257645441195e+00 6.474796743174943359e+00
3.200000000000000000e+01 7.076674096543536407e+00 6.679824515343339542e+00
3.300000000000000000e+01 7.094533911600984233e+00 6.753769220543484053e+00
3.400000000000000000e+01 7.104156478535511354e+00 7.028090061378698294e+00
3.500000000000000000e+01 7.114203210911393072e+00 7.039797183463011088e+00
3.600000000000000000e+01 7.126364026810523278e+00 7.119848426677099162e+00
3.700000000000000000e+01 7.132049723360646354e+00 6.997273035845788414e+00
3.800000000000000000e+01 7.119870029957159119e+00 6.911278139670815612e+00
3.900000000000000000e+01 7.114951322024017699e+00 6.721723050335723926e+00
4.000000000000000000e+01 7.113154350341284626e+00 6.860897617418482142e+00
4.100000000000000000e+01 7.136905205639155980e+00 6.753681053535693479e+00
4.200000000000000000e+01 7.123859126927357011e+00 6.559228803244093520e+00
4.300000000000000000e+01 7.117225474210011171e+00 6.928408180692021467e+00
4.400000000000000000e+01 7.138587323862642720e+00 6.752182799370407551e+00
4.500000000000000000e+01 7.135175722792029163e+00 6.952812641240492475e+00
4.600000000000000000e+01 7.145752349227477040e+00 6.769274543042699932e+00
4.700000000000000000e+01 7.164308142215759290e+00 6.502951590203952748e+00
4.800000000000000000e+01 7.154255229379479886e+00 6.652233845931992740e+00
4.900000000000000000e+01 7.147595123300419573e+00 6.756429835869077749e+00
5.000000000000000000e+01 7.140123198947128103e+00 6.687002077628277696e+00
5.100000000000000000e+01 7.155559045987484268e+00 5.978809851113208396e+00
5.200000000000000000e+01 7.180459739219861248e+00 6.782217758162108368e+00
5.300000000000000000e+01 7.158961042956137888e+00 7.050038315851061554e+00
5.400000000000000000e+01 7.160241266911611113e+00 6.906959609072967687e+00
5.500000000000000000e+01 7.162764208794647480e+00 6.911971144576608772e+00
5.600000000000000000e+01 7.155180647810447603e+00 6.566258031738836820e+00
5.700000000000000000e+01 7.176998329455543946e+00 6.698355260682356871e+00
5.800000000000000000e+01 7.172568202141096805e+00 6.744417475658565309e+00
5.900000000000000000e+01 7.156762798276004922e+00 6.612401319169510572e+00
6.000000000000000000e+01 7.181526484156801615e+00 6.336903697107571176e+00
6.100000000000000000e+01 7.164259139014406585e+00 6.807514327052471614e+00
6.200000000000000000e+01 7.182289536460904955e+00 6.834162013417994785e+00
6.300000000000000000e+01 7.181229546249037199e+00 6.773952867577516024e+00
6.400000000000000000e+01 7.160619499295760804e+00 6.867159379615044301e+00
6.500000000000000000e+01 7.171836673869624867e+00 6.880079485294037234e+00
6.600000000000000000e+01 7.169818609767295570e+00 6.602450615606509920e+00
6.700000000000000000e+01 7.170323023496782966e+00 6.852747421615454471e+00
6.800000000000000000e+01 7.199120713197556753e+00 7.052577380537520035e+00
6.900000000000000000e+01 7.194801614291516323e+00 6.739801561257069196e+00
7.000000000000000000e+01 7.143827432699295876e+00 7.049541670870379306e+00
7.100000000000000000e+01 7.200699921241531243e+00 6.477711914571723462e+00
7.200000000000000000e+01 7.169747549303700396e+00 6.678261214862968309e+00
7.300000000000000000e+01 7.178046836387154350e+00 6.967120803625048708e+00
7.400000000000000000e+01 7.192725744136795107e+00 6.461309436213637625e+00
7.500000000000000000e+01 7.194584938824267084e+00 6.951745458302227121e+00
7.600000000000000000e+01 7.201927984715471354e+00 7.019148873794169852e+00
7.700000000000000000e+01 7.186598145387515402e+00 6.509049278861732901e+00
7.800000000000000000e+01 7.196079900216770575e+00 6.818181603526527468e+00
7.900000000000000000e+01 7.196106085717613787e+00 6.892634405569351586e+00
8.000000000000000000e+01 7.188669312416243073e+00 6.771953296734669614e+00
8.100000000000000000e+01 7.193647993017534326e+00 6.943706303106617739e+00
8.200000000000000000e+01 7.187558617104423675e+00 6.721507601530434250e+00
8.300000000000000000e+01 7.190848450323629848e+00 6.956283784013227667e+00
8.400000000000000000e+01 7.186817388158027953e+00 6.707924262547737548e+00
8.500000000000000000e+01 7.191346008424057246e+00 7.047539441186977172e+00
8.600000000000000000e+01 7.212310543249430772e+00 6.698504725769311996e+00
8.700000000000000000e+01 7.195511565829848522e+00 6.393599167567392882e+00
8.800000000000000000e+01 7.193105342555796256e+00 6.781730324875265836e+00
8.900000000000000000e+01 7.203654680005136868e+00 6.841522896814966614e+00
9.000000000000000000e+01 7.171510060644622264e+00 6.946015098446026492e+00
9.100000000000000000e+01 7.205084365182936601e+00 6.641637103585323665e+00
9.200000000000000000e+01 7.200842508219237104e+00 6.933939525703435081e+00
9.300000000000000000e+01 7.187559356507832398e+00 6.709986319838741942e+00
9.400000000000000000e+01 7.198356746475706558e+00 6.039108003723542062e+00
9.500000000000000000e+01 7.214470445938493626e+00 6.663523975639458641e+00
9.600000000000000000e+01 7.195916607401326992e+00 6.806427317411686495e+00
9.700000000000000000e+01 7.213641847321740741e+00 6.949343379532548326e+00
9.800000000000000000e+01 7.190412894405766586e+00 6.790955971559954563e+00
9.900000000000000000e+01 7.228993620065270242e+00 6.990537839960436983e+00
1.000000000000000000e+02 7.195807698066484015e+00 6.476770522228618709e+00
1.010000000000000000e+02 7.205668557626665915e+00 6.135276128113959615e+00
1.020000000000000000e+02 7.194152185898660790e+00 6.845689912286062828e+00
1.030000000000000000e+02 7.204410782472057129e+00 6.667494509144225034e+00
1.040000000000000000e+02 7.220861411047954093e+00 6.791010473417645521e+00
1.050000000000000000e+02 7.226561611057960910e+00 6.729933156753016732e+00
1.060000000000000000e+02 7.215182602775941589e+00 6.916337697222965986e+00
1.070000000000000000e+02 7.202075201871660504e+00 6.697465109688245377e+00
1.080000000000000000e+02 7.214921540902496488e+00 6.504922716442861130e+00
1.090000000000000000e+02 7.214648141520402014e+00 7.256112154040236462e+00
1.100000000000000000e+02 7.225197800099342871e+00 6.573513325554007913e+00
1.110000000000000000e+02 7.209145721757498571e+00 6.843250855288252055e+00
1.120000000000000000e+02 7.228769987203550684e+00 6.832490767589900926e+00
1.130000000000000000e+02 7.223668880146939308e+00 6.802075092020932523e+00
1.140000000000000000e+02 7.232925986425823517e+00 6.608549913517079766e+00
1.150000000000000000e+02 7.217291866849381066e+00 7.141534836800365049e+00
1.160000000000000000e+02 7.226184836893231100e+00 6.842495382575717322e+00
1.170000000000000000e+02 7.217277539817418486e+00 6.638332408784604510e+00
1.180000000000000000e+02 7.217134265986642205e+00 6.731059489333826029e+00
1.190000000000000000e+02 7.229389852488599111e+00 6.798688861011025431e+00
1.200000000000000000e+02 7.233658707256457987e+00 6.514173459039662717e+00
1.210000000000000000e+02 7.232769114759322271e+00 6.822292047286881989e+00
1.220000000000000000e+02 7.217769233182552924e+00 7.039247058589496397e+00
1.230000000000000000e+02 7.226387014364474837e+00 6.915820581502341469e+00
1.240000000000000000e+02 7.215941813505086344e+00 6.816564166991488705e+00
1.250000000000000000e+02 7.231179564223443101e+00 6.774191801484940711e+00
1.260000000000000000e+02 7.237333057672207026e+00 6.821713357986746828e+00
1.270000000000000000e+02 7.232660322614724357e+00 6.781272619336795593e+00
1.280000000000000000e+02 7.226335921250671923e+00 6.803365939879472357e+00
1.290000000000000000e+02 7.238039799571015287e+00 6.790907871372834137e+00
1.300000000000000000e+02 7.245491878595303525e+00 6.488607589857674718e+00
1.310000000000000000e+02 7.231005506662619098e+00 6.902680674988859622e+00
1.320000000000000000e+02 7.238650366444091766e+00 6.944157591544794172e+00
1.330000000000000000e+02 7.246128549408098252e+00 7.035004141074963080e+00
1.340000000000000000e+02 7.243185215819738509e+00 6.843147080598988907e+00
1.350000000000000000e+02 7.268105929988878167e+00 6.855740818306930606e+00
1.360000000000000000e+02 7.251753054866069803e+00 6.842972515724955684e+00
1.370000000000000000e+02 7.226763352399966145e+00 7.045723197025660411e+00
1.380000000000000000e+02 7.260551901403403896e+00 7.211284797763925170e+00
1.390000000000000000e+02 7.256800617783074614e+00 6.312855992297556895e+00
1.400000000000000000e+02 7.268546761320951788e+00 6.777604033766284175e+00
1.410000000000000000e+02 7.259694988318020847e+00 6.856425753144574919e+00
1.420000000000000000e+02 7.260056290415213276e+00 6.851900336172959349e+00
1.430000000000000000e+02 7.251475218630178965e+00 6.835195921917065931e+00
1.440000000000000000e+02 7.260533598789896459e+00 6.983000212051614142e+00
1.450000000000000000e+02 7.257023026308509372e+00 6.814665681547406706e+00
1.460000000000000000e+02 7.264731368304971681e+00 6.710226179942690550e+00
1.470000000000000000e+02 7.260873180477740441e+00 6.795001235603220557e+00
1.480000000000000000e+02 7.274181631779825352e+00 6.734132329328073929e+00
1.490000000000000000e+02 7.260678421712320585e+00 6.726837588654216660e+00
1.500000000000000000e+02 7.259733937565433948e+00 6.897392378271427482e+00
1.510000000000000000e+02 7.282249752718668034e+00 6.951540053586030332e+00
1.520000000000000000e+02 7.257608056260155038e+00 6.784546253008287842e+00
1.530000000000000000e+02 7.273325868178995179e+00 6.860946182463839804e+00
1.540000000000000000e+02 7.253076143505135853e+00 6.954237678306865789e+00
1.550000000000000000e+02 7.281858822125459874e+00 7.263875506195411447e+00
1.560000000000000000e+02 7.261202026619027805e+00 6.806374402334243179e+00
1.570000000000000000e+02 7.275421002078168442e+00 6.578532084315662942e+00
1.580000000000000000e+02 7.272545010796449105e+00 6.864913013443826095e+00
1.590000000000000000e+02 7.279073092998872951e+00 6.874513434855775706e+00
1.600000000000000000e+02 7.284241344160246712e+00 6.650406093800276253e+00
1.610000000000000000e+02 7.286870608301030394e+00 6.669303821431639356e+00
1.620000000000000000e+02 7.255507006231684208e+00 6.720975308248464231e+00
1.630000000000000000e+02 7.259198790226522036e+00 7.045245932805159761e+00
1.640000000000000000e+02 7.254645493085392971e+00 6.896446282691853114e+00
1.650000000000000000e+02 7.243683963141400284e+00 6.637569253100440214e+00
1.660000000000000000e+02 7.251812549445846301e+00 7.143671833954807759e+00
1.670000000000000000e+02 7.265514428292928706e+00 6.629286463655358119e+00
1.680000000000000000e+02 7.250621313322676897e+00 6.794037082588083365e+00
1.690000000000000000e+02 7.274515851693839075e+00 6.547477757289387412e+00
1.700000000000000000e+02 7.284560992353137365e+00 7.102858774586372270e+00
1.710000000000000000e+02 7.280616852551337281e+00 6.881069197176667096e+00
1.720000000000000000e+02 7.275802821230072936e+00 7.020888489820336531e+00
1.730000000000000000e+02 7.284864753675689641e+00 6.929362871113744049e+00
1.740000000000000000e+02 7.278085408947978507e+00 6.989719627566165272e+00
1.750000000000000000e+02 7.288935220422003702e+00 7.049243168710338736e+00
1.760000000000000000e+02 7.285569810812367209e+00 6.511839908163450374e+00
1.770000000000000000e+02 7.283051968791262709e+00 7.239233446012067752e+00
1.780000000000000000e+02 7.283317084894333604e+00 6.686548544431218488e+00
1.790000000000000000e+02 7.279491963916921549e+00 6.795790943062051781e+00
1.800000000000000000e+02 7.273842799164381923e+00 6.842836741875055750e+00
1.810000000000000000e+02 7.273355841139351519e+00 6.665669570328399907e+00
1.820000000000000000e+02 7.297924586317757978e+00 6.972798959400515528e+00
1.830000000000000000e+02 7.284219870132790930e+00 7.069083824412181194e+00
1.840000000000000000e+02 7.270880832622481194e+00 6.461406481985470407e+00
1.850000000000000000e+02 7.296573196401169525e+00 7.088300255560694652e+00
1.860000000000000000e+02 7.275584221870346369e+00 6.975575152728552553e+00
1.870000000000000000e+02 7.276477341942579891e+00 7.021258245414889743e+00
1.880000000000000000e+02 7.278926758284615772e+00 6.813100651806285768e+00
1.890000000000000000e+02 7.286320422856206847e+00 6.903294714308090718e+00
1.900000000000000000e+02 7.258705677157943015e+00 6.931396669823368661e+00
1.910000000000000000e+02 7.285193743067505778e+00 6.837838905248714738e+00
1.920000000000000000e+02 7.297789066637889732e+00 6.729990013270381155e+00
1.930000000000000000e+02 7.282131976919785643e+00 6.979931346267647996e+00
1.940000000000000000e+02 7.302857609334070688e+00 6.781447021492966520e+00
1.950000000000000000e+02 7.245447794775516037e+00 7.063700018550354898e+00
1.960000000000000000e+02 7.295567639462684717e+00 6.785552753587690944e+00
1.970000000000000000e+02 7.277409409768036852e+00 6.935783038732278527e+00
1.980000000000000000e+02 7.272066972470447865e+00 6.958629848208621738e+00
1.990000000000000000e+02 7.278974795730787761e+00 6.673075096796319272e+00
2.000000000000000000e+02 7.278978292435613895e+00 6.947099422804865476e+00
2.010000000000000000e+02 7.280015287448363459e+00 7.126060239140862507e+00
2.020000000000000000e+02 7.276264428313027111e+00 6.911217062986749760e+00
2.030000000000000000e+02 7.295642146374881065e+00 7.085707658138684195e+00
2.040000000000000000e+02 7.287477518323795422e+00 6.487710391479247107e+00
2.050000000000000000e+02 7.291480585134097581e+00 6.746069655818750732e+00
2.060000000000000000e+02 7.292155250147953183e+00 6.681405174127077018e+00
2.070000000000000000e+02 7.286010266951211456e+00 6.671516678984879434e+00
2.080000000000000000e+02 7.283247711265313562e+00 6.862309938016966093e+00
2.090000000000000000e+02 7.289859476256548731e+00 6.594335865581406608e+00
2.100000000000000000e+02 7.280432030143554556e+00 7.027475835891873857e+00
2.110000000000000000e+02 7.285622842881186223e+00 6.994159476981723245e+00
2.120000000000000000e+02 7.291579883673496632e+00 6.937266798268599821e+00
2.130000000000000000e+02 7.281439944334898939e+00 6.601602773446720640e+00
2.140000000000000000e+02 7.280679110445522184e+00 7.172928935747933110e+00
2.150000000000000000e+02 7.283444780346551184e+00 6.841183861647497366e+00
2.160000000000000000e+02 7.284588340226285652e+00 6.879364492911594908e+00
2.170000000000000000e+02 7.276818124427411938e+00 6.541492176250617518e+00
2.180000000000000000e+02 7.296201756506875746e+00 6.765584777931323401e+00
2.190000000000000000e+02 7.289629207103832442e+00 6.675853063193837755e+00
2.200000000000000000e+02 7.296469259664002394e+00 6.927105052282791497e+00
2.210000000000000000e+02 7.295318898486337744e+00 6.902564295397950467e+00
2.220000000000000000e+02 7.287233608657613715e+00 6.786358536811355258e+00
2.230000000000000000e+02 7.273165980519989304e+00 7.020930619238059833e+00
2.240000000000000000e+02 7.299872971522136211e+00 6.935576837547438700e+00
2.250000000000000000e+02 7.281965095841669289e+00 6.753087152269001692e+00
2.260000000000000000e+02 7.263471260214295455e+00 6.465829959707070529e+00
2.270000000000000000e+02 7.286671805210566788e+00 6.866165331243943015e+00
2.280000000000000000e+02 7.268776949038806556e+00 6.879778576716897298e+00
2.290000000000000000e+02 7.279410646723642131e+00 6.754956040569926046e+00
2.300000000000000000e+02 7.269566950940050454e+00 6.805539511983901946e+00
2.310000000000000000e+02 7.308664761815935051e+00 6.993944390187984084e+00
2.320000000000000000e+02 7.302378369580844186e+00 6.776916094285829750e+00
2.330000000000000000e+02 7.280999526349063444e+00 7.137932017036553667e+00
2.340000000000000000e+02 7.265534888446975259e+00 7.121170946118947853e+00
2.350000000000000000e+02 7.298760069274065287e+00 6.710337075791664496e+00
2.360000000000000000e+02 7.273073871806854385e+00 6.886266093645801334e+00
2.370000000000000000e+02 7.282375470789183680e+00 7.131855393577970048e+00
2.380000000000000000e+02 7.277868063189099068e+00 6.921391493520138383e+00
2.390000000000000000e+02 7.290451455437606754e+00 6.523811105306665858e+00
2.400000000000000000e+02 7.293428587965891552e+00 6.941963926733909496e+00
2.410000000000000000e+02 7.292565464972772915e+00 6.931249460919930883e+00
2.420000000000000000e+02 7.304637469469104971e+00 7.168180386015379213e+00
2.430000000000000000e+02 7.281870489959994863e+00 6.972379654307900410e+00
2.440000000000000000e+02 7.285521721582158605e+00 7.148200951816567006e+00
2.450000000000000000e+02 7.288018058024082535e+00 6.996268174708911047e+00
2.460000000000000000e+02 7.273939811923407994e+00 6.774763220381863960e+00
2.470000000000000000e+02 7.286918896724925432e+00 7.309070662231712312e+00
2.480000000000000000e+02 7.288375355019626411e+00 6.590723971333490638e+00
2.490000000000000000e+02 7.286644149861526643e+00 7.005223800357056163e+00
2.500000000000000000e+02 7.276049231855605370e+00 6.855727569342948691e+00
2.510000000000000000e+02 7.290946287489322941e+00 6.938741687446514206e+00
2.520000000000000000e+02 7.293256355125765644e+00 6.826472790699389392e+00
2.530000000000000000e+02 7.288000999905275279e+00 6.889957478545760239e+00
2.540000000000000000e+02 7.290123570118447915e+00 6.851692711185406459e+00
2.550000000000000000e+02 7.298027158213420407e+00 6.945018788264681220e+00
2.560000000000000000e+02 7.287458953889998980e+00 6.888726450862964867e+00
2.570000000000000000e+02 7.302545629912841285e+00 6.808528076325157663e+00
2.580000000000000000e+02 7.286728548716707721e+00 7.206086733354206686e+00
2.590000000000000000e+02 7.300990102976293805e+00 6.031749081719267380e+00
2.600000000000000000e+02 7.280867351925770947e+00 6.646792993156475760e+00
2.610000000000000000e+02 7.309833513687804540e+00 6.985388783159026893e+00
2.620000000000000000e+02 7.266747020324571871e+00 6.805822926084827529e+00
2.630000000000000000e+02 7.297063220121086324e+00 7.061525538657078549e+00
2.640000000000000000e+02 7.264970619973399657e+00 7.168592874778472179e+00
2.650000000000000000e+02 7.266444326740356452e+00 6.671935724023883907e+00
2.660000000000000000e+02 7.293285004655983172e+00 6.851819602638350659e+00
2.670000000000000000e+02 7.318508176122690223e+00 7.019834476399308798e+00
2.680000000000000000e+02 7.289760825002744582e+00 6.954645292784393362e+00
2.690000000000000000e+02 7.287403143031956354e+00 7.133024094548384042e+00
2.700000000000000000e+02 7.307691766896962982e+00 6.843605838258087104e+00
2.710000000000000000e+02 7.291585092062184081e+00 7.002860193582497672e+00
2.720000000000000000e+02 7.293175987421704143e+00 7.253607700910778000e+00
2.730000000000000000e+02 7.277110633321108857e+00 7.183903082006253271e+00
2.740000000000000000e+02 7.290259096180027321e+00 6.710998092236262202e+00
2.750000000000000000e+02 7.282876220130029665e+00 6.981355106192195237e+00
2.760000000000000000e+02 7.304179628583168160e+00 7.182149415645610269e+00
2.770000000000000000e+02 7.292232602414745912e+00 7.041263843236961861e+00
2.780000000000000000e+02 7.318002148156517173e+00 7.024090425126661152e+00
2.790000000000000000e+02 7.293730003104488269e+00 7.123732097918007433e+00
2.800000000000000000e+02 7.305307907828273883e+00 7.163502069682668782e+00
2.810000000000000000e+02 7.287175216266080113e+00 7.085193754534707899e+00
2.820000000000000000e+02 7.297562121011738512e+00 6.675736490939141454e+00
2.830000000000000000e+02 7.283359685175243570e+00 6.828309613304921477e+00
2.840000000000000000e+02 7.299598802133099085e+00 6.624153137433803629e+00
2.850000000000000000e+02 7.288385083960182698e+00 6.831080681050067938e+00
2.860000000000000000e+02 7.294604443552458406e+00 6.801128696156304443e+00
2.870000000000000000e+02 7.284614743712616303e+00 6.582396074338891623e+00
2.880000000000000000e+02 7.274597464831124682e+00 6.841773484481139533e+00
2.890000000000000000e+02 7.297269151683741129e+00 6.960272047864989986e+00
2.900000000000000000e+02 7.304929519273304805e+00 6.563172226926003994e+00
2.910000000000000000e+02 7.285001813014969407e+00 6.911720052279748394e+00
2.920000000000000000e+02 7.305737389828717454e+00 7.081801444521326871e+00
2.930000000000000000e+02 7.280314258649076109e+00 6.257858587937564998e+00
2.940000000000000000e+02 7.277251059919240816e+00 7.046338289730915250e+00
2.950000000000000000e+02 7.283024763544904800e+00 6.851506634614023206e+00
2.960000000000000000e+02 7.304559550949958791e+00 6.912265477145110637e+00
2.970000000000000000e+02 7.299816648435556665e+00 6.849820444883997439e+00
2.980000000000000000e+02 7.281875875156775813e+00 7.046557804453059681e+00
2.990000000000000000e+02 7.292471174848669691e+00 6.778870916884959463e+00
3.000000000000000000e+02 7.301178798730390440e+00 6.982260721407573811e+00
3.010000000000000000e+02 7.285429249473562408e+00 6.865832498754544488e+00
3.020000000000000000e+02 7.300274277741836570e+00 6.637738333570632143e+00
3.030000000000000000e+02 7.283600758809609665e+00 6.890963446246537671e+00
3.040000000000000000e+02 7.302475742384174850e+00 6.593784649234065931e+00
3.050000000000000000e+02 7.300041623743052988e+00 6.724565150243211775e+00
3.060000000000000000e+02 7.301187202103466056e+00 6.810529643347234874e+00
3.070000000000000000e+02 7.290163982961407996e+00 6.836090804774918261e+00
3.080000000000000000e+02 7.304590172345428734e+00 6.959457915616715340e+00
3.090000000000000000e+02 7.317710907388072172e+00 6.892828586416922754e+00
3.100000000000000000e+02 7.273186520908463848e+00 7.124871699955011017e+00
3.110000000000000000e+02 7.288025689407522378e+00 6.936137862563235501e+00
3.120000000000000000e+02 7.279951244785287656e+00 6.765101753010408281e+00
3.130000000000000000e+02 7.286776587261345028e+00 6.573038844787628676e+00
3.140000000000000000e+02 7.302849560751145219e+00 6.202671255718548160e+00
3.150000000000000000e+02 7.287607434319001598e+00 7.001179744892242596e+00
3.160000000000000000e+02 7.305824894935621927e+00 6.556691718811389791e+00
3.170000000000000000e+02 7.310734228272444568e+00 6.551048049615324942e+00
3.180000000000000000e+02 7.294690963742878509e+00 6.621891961309509966e+00
3.190000000000000000e+02 7.308997318369655716e+00 6.544230397854695624e+00
3.200000000000000000e+02 7.267138039031299179e+00 6.550050945429881644e+00
3.210000000000000000e+02 7.279059061826513854e+00 6.824419578036195588e+00
3.220000000000000000e+02 7.296580433652788855e+00 6.454083952664770862e+00
3.230000000000000000e+02 7.257449157974078524e+00 6.911579822396124229e+00
3.240000000000000000e+02 7.306279906737842111e+00 6.326172413229497415e+00
3.250000000000000000e+02 7.292652485197281820e+00 6.393443787092736308e+00
3.260000000000000000e+02 7.286161508387236196e+00 6.979588566826080864e+00
3.270000000000000000e+02 7.291955589732203258e+00 6.634518454335251114e+00
3.280000000000000000e+02 7.296489186212328448e+00 7.044048255908204048e+00
3.290000000000000000e+02 7.296082393445482595e+00 7.002787444957983887e+00
3.300000000000000000e+02 7.299179881566399075e+00 6.795800740541482199e+00
3.310000000000000000e+02 7.297758129348505207e+00 6.014744595722407716e+00
3.320000000000000000e+02 7.289015581545582378e+00 6.711768119907867813e+00
3.330000000000000000e+02 7.303128385016792734e+00 6.959400357585890262e+00
3.340000000000000000e+02 7.293592353633771452e+00 7.108671273472088714e+00
3.350000000000000000e+02 7.307039750483860452e+00 7.030030122676588888e+00
3.360000000000000000e+02 7.289367413390952066e+00 7.174020460899003027e+00
3.370000000000000000e+02 7.292258604324537430e+00 6.356287466188534907e+00
3.380000000000000000e+02 7.322636429703979211e+00 7.099738297402414133e+00
3.390000000000000000e+02 7.287567093211268165e+00 6.878836516197433859e+00
3.400000000000000000e+02 7.279961934979157334e+00 6.852563146388895632e+00
3.410000000000000000e+02 7.299458616954616730e+00 6.520382719127710835e+00
3.420000000000000000e+02 7.277249359725014521e+00 6.950997275147522636e+00
3.430000000000000000e+02 7.307774644530229402e+00 6.719525275234431660e+00
3.440000000000000000e+02 7.292435102743572983e+00 7.070646185911471093e+00
3.450000000000000000e+02 7.286654968985742720e+00 6.630384133774444244e+00
3.460000000000000000e+02 7.307207596330665744e+00 6.974179391902243452e+00
3.470000000000000000e+02 7.280382353766615466e+00 6.730142253494372007e+00
3.480000000000000000e+02 7.312299233289445866e+00 6.394621104989562710e+00
3.490000000000000000e+02 7.295413572178915729e+00 7.003378480061993372e+00
3.500000000000000000e+02 7.298364536531821933e+00 6.926725098179955964e+00
3.510000000000000000e+02 7.283870473614530106e+00 6.616815230173508589e+00
3.520000000000000000e+02 7.298369770609465235e+00 7.113618599447438129e+00
3.530000000000000000e+02 7.310096583721041874e+00 6.915979978433107078e+00
3.540000000000000000e+02 7.270579410443229307e+00 6.904597852158969040e+00
3.550000000000000000e+02 7.287078643513438259e+00 7.110208902651178775e+00
3.560000000000000000e+02 7.295067485762714021e+00 6.745163615180247874e+00
3.570000000000000000e+02 7.296317075086302673e+00 6.642298404151121716e+00
3.580000000000000000e+02 7.283732770354600206e+00 6.758134099224877289e+00
3.590000000000000000e+02 7.283905743934587562e+00 6.540297362523079805e+00
3.600000000000000000e+02 7.295983760524206829e+00 7.160287463395729191e+00
3.610000000000000000e+02 7.293969356751846433e+00 6.950583427831488414e+00
3.620000000000000000e+02 7.302822312716922504e+00 6.887661476776227865e+00
3.630000000000000000e+02 7.293774196455439451e+00 6.927685617540678464e+00
3.640000000000000000e+02 7.313961757684461773e+00 7.052318982538048786e+00
3.650000000000000000e+02 7.306507839990460162e+00 6.749074316535574880e+00
3.660000000000000000e+02 7.312493849697263570e+00 6.988499794839015955e+00
3.670000000000000000e+02 7.281565213851186158e+00 6.738631379303788194e+00
3.680000000000000000e+02 7.297829097755743177e+00 6.629368766687271375e+00
3.690000000000000000e+02 7.279776025754827629e+00 6.558570340916128671e+00
3.700000000000000000e+02 7.291487921800840155e+00 6.781296799413886411e+00
3.710000000000000000e+02 7.310508817623498246e+00 6.769085714113820984e+00
3.720000000000000000e+02 7.300540103345749543e+00 6.951545821929292046e+00
3.730000000000000000e+02 7.297004441704734390e+00 6.872836574459060266e+00
3.740000000000000000e+02 7.296796677115384711e+00 6.917401648807857129e+00
3.750000000000000000e+02 7.317742977250367709e+00 7.052493555373049006e+00
3.760000000000000000e+02 7.286360475812435844e+00 7.164552031608650395e+00
3.770000000000000000e+02 7.288183943434296097e+00 6.894787003142183401e+00
3.780000000000000000e+02 7.307516063111108018e+00 6.452202246100369187e+00
3.790000000000000000e+02 7.279478606437955968e+00 6.721126684322781486e+00
3.800000000000000000e+02 7.299599507867604586e+00 6.848685493423363191e+00
3.810000000000000000e+02 7.292319537104251737e+00 6.917934986675453146e+00
3.820000000000000000e+02 7.276077702684689008e+00 6.751748402326636089e+00
3.830000000000000000e+02 7.285187620037727463e+00 6.813977506151082331e+00
3.840000000000000000e+02 7.282304902091119914e+00 6.879242829856838881e+00
3.850000000000000000e+02 7.307114704579752207e+00 6.560452991124025246e+00
3.860000000000000000e+02 7.297211433026764560e+00 6.151364830557590757e+00
3.870000000000000000e+02 7.292857013204021577e+00 6.578044552436088210e+00
3.880000000000000000e+02 7.292345709098428053e+00 6.820281213433474932e+00
3.890000000000000000e+02 7.312602564261977633e+00 6.690552862603929007e+00
3.900000000000000000e+02 7.308748942957552508e+00 6.376232823624096824e+00
3.910000000000000000e+02 7.311949968360782037e+00 6.701701738665216013e+00
3.920000000000000000e+02 7.297651818803490009e+00 6.623625333963147455e+00
3.930000000000000000e+02 7.284130418676923568e+00 6.525974870022336560e+00
3.940000000000000000e+02 7.284121756994501595e+00 7.010385571906048163e+00
3.950000000000000000e+02 7.285737978623197719e+00 6.636382050302900737e+00
3.960000000000000000e+02 7.305626763118140410e+00 6.461217761681561811e+00
3.970000000000000000e+02 7.297247714354657688e+00 6.640277289136179206e+00
3.980000000000000000e+02 7.308371545215599951e+00 6.980925629848999669e+00
3.990000000000000000e+02 7.297934431940483968e+00 6.934867292917321180e+00
4.000000000000000000e+02 7.295188872679386094e+00 6.662453157632589829e+00
4.010000000000000000e+02 7.283128842863466623e+00 6.915084273875544696e+00
4.020000000000000000e+02 7.301855645610581647e+00 6.725956029768082267e+00
4.030000000000000000e+02 7.292737759255816243e+00 6.736794266506034745e+00
4.040000000000000000e+02 7.322417453361056872e+00 6.756229909871280803e+00
4.050000000000000000e+02 7.303531605979049601e+00 6.753006415706451548e+00
4.060000000000000000e+02 7.297094963523250044e+00 6.757922220530047319e+00
4.070000000000000000e+02 7.292230897701830195e+00 6.870541426049006972e+00
4.080000000000000000e+02 7.287554587454751598e+00 7.173215011856457934e+00
4.090000000000000000e+02 7.307856451103179829e+00 6.871386596856058127e+00
4.100000000000000000e+02 7.278536337289081892e+00 7.002799867363145303e+00
4.110000000000000000e+02 7.271708503230368770e+00 6.783824059782848970e+00
4.120000000000000000e+02 7.292502892203087228e+00 7.119480731880191371e+00
4.130000000000000000e+02 7.296545856309708533e+00 6.787936085460383850e+00
4.140000000000000000e+02 7.300472213875154104e+00 7.103729731220940202e+00
4.150000000000000000e+02 7.299341743345019395e+00 6.755490581626711233e+00
4.160000000000000000e+02 7.312035993464858663e+00 7.122884803524710762e+00
4.170000000000000000e+02 7.314163629634201413e+00 6.834248545316502721e+00
4.180000000000000000e+02 7.313854903320980760e+00 6.741365897416191189e+00
4.190000000000000000e+02 7.301729270500468161e+00 6.799336783359091640e+00
4.200000000000000000e+02 7.297213913057517765e+00 6.963085121559362989e+00
4.210000000000000000e+02 7.309587460130108738e+00 6.881254131791221695e+00
4.220000000000000000e+02 7.302497614422771122e+00 6.760236738487854780e+00
4.230000000000000000e+02 7.304004149911559551e+00 7.007902937189081527e+00
4.240000000000000000e+02 7.290588442196863639e+00 7.156611258288629429e+00
4.250000000000000000e+02 7.321830527737814620e+00 6.201740301958781565e+00
4.260000000000000000e+02 7.292539415968962047e+00 6.953063485631259866e+00
4.270000000000000000e+02 7.291179912638135363e+00 6.875570397011562918e+00
4.280000000000000000e+02 7.304589070318181498e+00 6.709849158102441535e+00
4.290000000000000000e+02 7.300376022576885227e+00 6.901177909282750988e+00
4.300000000000000000e+02 7.301273052491881188e+00 6.973568646422448225e+00
4.310000000000000000e+02 7.294416320413640520e+00 6.953238664153195359e+00
4.320000000000000000e+02 7.280958989662544845e+00 6.713869329961487331e+00
4.330000000000000000e+02 7.298427071556121248e+00 7.042266572978695294e+00
4.340000000000000000e+02 7.309334468375002558e+00 6.668757818876801302e+00
4.350000000000000000e+02 7.288900734466841058e+00 6.628074720448923429e+00
4.360000000000000000e+02 7.330019370422187208e+00 6.303254436605701727e+00
4.370000000000000000e+02 7.301678680325570880e+00 6.839366181192314542e+00
4.380000000000000000e+02 7.287437814623043408e+00 6.687746345668111658e+00
4.390000000000000000e+02 7.291154285829595239e+00 7.013868649649119824e+00
4.400000000000000000e+02 7.305093592283102844e+00 6.829022060567197627e+00
4.410000000000000000e+02 7.315376277065640309e+00 6.999025622825820747e+00
4.420000000000000000e+02 7.300682761543656696e+00 6.881340230384788370e+00
4.430000000000000000e+02 7.313914351975554951e+00 6.686043874619041816e+00
4.440000000000000000e+02 7.295413485112320018e+00 6.934655522580058573e+00
4.450000000000000000e+02 7.286313222813351587e+00 7.007135698405370761e+00
4.460000000000000000e+02 7.313168869246849724e+00 6.784135626510325423e+00
4.470000000000000000e+02 7.290236021018997370e+00 6.808019189253271541e+00
4.480000000000000000e+02 7.297497611697515651e+00 6.760317416237012544e+00
4.490000000000000000e+02 7.301855307929684180e+00 7.084628474548344101e+00
4.500000000000000000e+02 7.308458558528108107e+00 6.882355824097664332e+00
4.510000000000000000e+02 7.269812805611555184e+00 6.614263405817788488e+00
4.520000000000000000e+02 7.286181478115607568e+00 6.666547487312045384e+00
4.530000000000000000e+02 7.294099777144039898e+00 6.581312331757684930e+00
4.540000000000000000e+02 7.310846010294459241e+00 6.592832679413525909e+00
4.550000000000000000e+02 7.297570909176485543e+00 6.782061194317714481e+00
4.560000000000000000e+02 7.289795428090775964e+00 6.683080518833523165e+00
4.570000000000000000e+02 7.316312490541267977e+00 6.604348107719040684e+00
4.580000000000000000e+02 7.297493924814881794e+00 6.894187440001317668e+00
4.590000000000000000e+02 7.315027817271905874e+00 7.312478276550007372e+00
4.600000000000000000e+02 7.302901602870708331e+00 6.916115377988719004e+00
4.610000000000000000e+02 7.313032974968686872e+00 6.782551492282976824e+00
4.620000000000000000e+02 7.291073143215158758e+00 6.828569551978823426e+00
4.630000000000000000e+02 7.300510509442745821e+00 6.682364606812585706e+00
4.640000000000000000e+02 7.294780698619956816e+00 7.068231949683173809e+00
4.650000000000000000e+02 7.298075906572140781e+00 6.834900341937505175e+00
4.660000000000000000e+02 7.300819647010182933e+00 6.652890700489979992e+00
4.670000000000000000e+02 7.302406539547751763e+00 6.688696951194144091e+00
4.680000000000000000e+02 7.290149678566134384e+00 6.563384191060121609e+00
4.690000000000000000e+02 7.296336557439722093e+00 6.694969509508946537e+00
4.700000000000000000e+02 7.308902496485560007e+00 6.957497667917862394e+00
4.710000000000000000e+02 7.290743727745568670e+00 6.854894946993899119e+00
4.720000000000000000e+02 7.302243395603992937e+00 7.031855587473563318e+00
4.730000000000000000e+02 7.303420010133249818e+00 6.873059496873600516e+00
4.740000000000000000e+02 7.302790765159452135e+00 6.719221751800254161e+00
4.750000000000000000e+02 7.312094060248241156e+00 6.692894811059650451e+00
4.760000000000000000e+02 7.286646448841318957e+00 6.748443655963289878e+00
4.770000000000000000e+02 7.293575826409272267e+00 6.939935332842387616e+00
4.780000000000000000e+02 7.297281245284967355e+00 6.921133423174756771e+00
4.790000000000000000e+02 7.291965128550112141e+00 6.866345655052144004e+00
4.800000000000000000e+02 7.301671794349227085e+00 6.905882697603463072e+00
4.810000000000000000e+02 7.303281219807829849e+00 6.815663113141017249e+00
4.820000000000000000e+02 7.285078443613222987e+00 6.582937893938380469e+00
4.830000000000000000e+02 7.297017698953540688e+00 6.811426059971772418e+00
4.840000000000000000e+02 7.308084684189079638e+00 6.708544265927473660e+00
4.850000000000000000e+02 7.300645658997941823e+00 6.820149393741874455e+00
4.860000000000000000e+02 7.322400189588877950e+00 6.838878650676449844e+00
4.870000000000000000e+02 7.291008693637492044e+00 6.749908749797592478e+00
4.880000000000000000e+02 7.280185353179968288e+00 7.142538945518836613e+00
4.890000000000000000e+02 7.297761616384466521e+00 7.029100346442065828e+00
4.900000000000000000e+02 7.295901171702311672e+00 6.814486347997946503e+00
4.910000000000000000e+02 7.276305853108179456e+00 6.727315752672038407e+00
4.920000000000000000e+02 7.294725613939232467e+00 6.650409272528668758e+00
4.930000000000000000e+02 7.304003708842734532e+00 6.648178923859343392e+00
4.940000000000000000e+02 7.303419406115705392e+00 6.816711233870186071e+00
4.950000000000000000e+02 7.304967968387132693e+00 6.786138919180779716e+00
4.960000000000000000e+02 7.315466202320620503e+00 6.578186728613726331e+00
4.970000000000000000e+02 7.301758224230988858e+00 6.908590867609048836e+00
4.980000000000000000e+02 7.305567809196742424e+00 7.015392775603837450e+00
4.990000000000000000e+02 7.286459270516965070e+00 6.859967482098959124e+00
5.000000000000000000e+02 7.301518536153991157e+00 6.859237457293586360e+00
5.010000000000000000e+02 7.303459685796584999e+00 6.950860420099330916e+00
5.020000000000000000e+02 7.317393148865135366e+00 6.799198328708124350e+00
5.030000000000000000e+02 7.297969207517810197e+00 6.815881208224082499e+00
5.040000000000000000e+02 7.306989098637519220e+00 7.102036377998950378e+00
5.050000000000000000e+02 7.310596038559622478e+00 6.972215364789201786e+00
5.060000000000000000e+02 7.299296024377156300e+00 6.559540090080206554e+00
5.070000000000000000e+02 7.314259223452622471e+00 6.936705899235001027e+00
5.080000000000000000e+02 7.299451167170017740e+00 6.832181206585161704e+00
5.090000000000000000e+02 7.311270527171814138e+00 6.667692378829949362e+00
5.100000000000000000e+02 7.306838530447877567e+00 6.721709959646285704e+00
5.110000000000000000e+02 7.307501582755176806e+00 6.839102696467584508e+00
5.120000000000000000e+02 7.301399994501776014e+00 7.165565660727053476e+00
5.130000000000000000e+02 7.291660835664885099e+00 6.605982769195395399e+00
5.140000000000000000e+02 7.306005715844161585e+00 6.241100620693709189e+00
5.150000000000000000e+02 7.308503871484246517e+00 6.698066842604801785e+00
5.160000000000000000e+02 7.291581991546616237e+00 6.700752463875081943e+00
5.170000000000000000e+02 7.292299473492603212e+00 7.024818004593962328e+00
5.180000000000000000e+02 7.300067529648526232e+00 6.768343092628136048e+00
5.190000000000000000e+02 7.300565997539235852e+00 6.762050978392225353e+00
5.200000000000000000e+02 7.306941033504202210e+00 6.855668252129368589e+00
5.210000000000000000e+02 7.307213675734285374e+00 7.095682269421535793e+00
5.220000000000000000e+02 7.291893153925805393e+00 6.827751262852888026e+00
5.230000000000000000e+02 7.294702226732354688e+00 6.465325337874912037e+00
5.240000000000000000e+02 7.283758329790758879e+00 7.092345043048704056e+00
5.250000000000000000e+02 7.313588155298108795e+00 6.657359105535967991e+00
5.260000000000000000e+02 7.316480665178466403e+00 6.872360952793994393e+00
5.270000000000000000e+02 7.313688965280816134e+00 6.782657203259794265e+00
5.280000000000000000e+02 7.300920278154614529e+00 6.761352490303904617e+00
5.290000000000000000e+02 7.315665948169460364e+00 7.223256170433280943e+00
5.300000000000000000e+02 7.310264597242355222e+00 6.787878847098141932e+00
5.310000000000000000e+02 7.299022996098397442e+00 6.701734464057885532e+00
5.320000000000000000e+02 7.298287369285989534e+00 6.739219165399671141e+00
5.330000000000000000e+02 7.299505896647867864e+00 6.788021521211934584e+00
5.340000000000000000e+02 7.316831772462685457e+00 6.663022640578306621e+00
5.350000000000000000e+02 7.304485681462018931e+00 6.896344558115345968e+00
5.360000000000000000e+02 7.293421567067522204e+00 6.641679155193251027e+00
5.370000000000000000e+02 7.292881366945504595e+00 7.113906859233019020e+00
5.380000000000000000e+02 7.327698415208807603e+00 6.518433832855142995e+00
5.390000000000000000e+02 7.295779193634061244e+00 7.074149926611558392e+00
5.400000000000000000e+02 7.318432818686134489e+00 7.030638963782072537e+00
5.410000000000000000e+02 7.300082022345141475e+00 7.176021778765231396e+00
5.420000000000000000e+02 7.301406200658280277e+00 6.651708860434737858e+00
5.430000000000000000e+02 7.310507763283768945e+00 7.006442447308478094e+00
5.440000000000000000e+02 7.293630522528085081e+00 6.910361651794715065e+00
5.450000000000000000e+02 7.288480626033221554e+00 6.798126621326771257e+00
5.460000000000000000e+02 7.287954609028634678e+00 7.010649830396666005e+00
5.470000000000000000e+02 7.311568861816444276e+00 6.778190559197553533e+00
5.480000000000000000e+02 7.296564160904825513e+00 6.876175643301590590e+00
5.490000000000000000e+02 7.302254234926504495e+00 7.148781177698388056e+00
5.500000000000000000e+02 7.286591022287318253e+00 6.722034150863327895e+00
5.510000000000000000e+02 7.325414093812220528e+00 6.741074399548736551e+00
5.520000000000000000e+02 7.297498983136110340e+00 7.048271750278559011e+00
5.530000000000000000e+02 7.309777508872086216e+00 7.037729950182280092e+00
5.540000000000000000e+02 7.314503433532937748e+00 6.619696262528149688e+00
5.550000000000000000e+02 7.286633096923159414e+00 6.423359049171622814e+00
5.560000000000000000e+02 7.307837651683098734e+00 7.074108519522920524e+00
5.570000000000000000e+02 7.299884500745830174e+00 7.074812517111004340e+00
5.580000000000000000e+02 7.280087984717271254e+00 6.736501801439093384e+00
5.590000000000000000e+02 7.317041875876099333e+00 6.835694360692948557e+00
5.600000000000000000e+02 7.330254124483575495e+00 6.381299638618851411e+00
5.610000000000000000e+02 7.281253994138292995e+00 6.835021410803485686e+00
5.620000000000000000e+02 7.307880246874731256e+00 6.758128272947923065e+00
5.630000000000000000e+02 7.310485527612149426e+00 6.624704242141382871e+00
5.640000000000000000e+02 7.314075459196434537e+00 7.074814832157802158e+00
5.650000000000000000e+02 7.306460423372267421e+00 6.464599305054421485e+00
5.660000000000000000e+02 7.296081635559098721e+00 6.377085641083252376e+00
5.670000000000000000e+02 7.295794844946158264e+00 6.745142320726178475e+00
5.680000000000000000e+02 7.294485992940787256e+00 6.641885030992674466e+00
5.690000000000000000e+02 7.294310796477900816e+00 6.754959933986464549e+00
5.700000000000000000e+02 7.307223729220541308e+00 6.947178621815477406e+00
5.710000000000000000e+02 7.303621084985896239e+00 6.807933742811540512e+00
5.720000000000000000e+02 7.302346066947484893e+00 6.731987560333464238e+00
5.730000000000000000e+02 7.289232008081683034e+00 7.085770175973941321e+00
5.740000000000000000e+02 7.301137073858921411e+00 6.764880256116905244e+00
5.750000000000000000e+02 7.302073088936057665e+00 6.688500556387576346e+00
5.760000000000000000e+02 7.296723335407184763e+00 6.867316794900234278e+00
5.770000000000000000e+02 7.308483936707118822e+00 6.661741237664120519e+00
5.780000000000000000e+02 7.286361563346241965e+00 7.202718851684421608e+00
5.790000000000000000e+02 7.294327051624192926e+00 6.589040335015594607e+00
5.800000000000000000e+02 7.301990549530451347e+00 6.895705425796016641e+00
5.810000000000000000e+02 7.299913499196343025e+00 6.361132479027200581e+00
5.820000000000000000e+02 7.307609101088450743e+00 6.953995468967874238e+00
5.830000000000000000e+02 7.301803035681339260e+00 6.977337135798987511e+00
5.840000000000000000e+02 7.298154569502171007e+00 6.582203637168713151e+00
5.850000000000000000e+02 7.293498590198690401e+00 7.258341373011423237e+00
5.860000000000000000e+02 7.325574064398452379e+00 6.753983804661983115e+00
5.870000000000000000e+02 7.303885439727673123e+00 6.906907204619649576e+00
5.880000000000000000e+02 7.315436343565595578e+00 6.869991700626419728e+00
5.890000000000000000e+02 7.309612712460527462e+00 7.042431290315542824e+00
5.900000000000000000e+02 7.300250787571629374e+00 7.121710885082399578e+00
5.910000000000000000e+02 7.301890183836100334e+00 6.524579539186524002e+00
5.920000000000000000e+02 7.285679887908401930e+00 6.531138681526953427e+00
5.930000000000000000e+02 7.306479484557381276e+00 6.848739163328411372e+00
5.940000000000000000e+02 7.297576001842832838e+00 6.998610775992756494e+00
5.950000000000000000e+02 7.299786298890510672e+00 6.734173431616326866e+00
5.960000000000000000e+02 7.304338604584476258e+00 7.165519541747073617e+00
5.970000000000000000e+02 7.308964929512141495e+00 6.889228495002591934e+00
5.980000000000000000e+02 7.305937786202267858e+00 6.923182407330074284e+00
5.990000000000000000e+02 7.298106497001482396e+00 6.965237814663947091e+00
6.000000000000000000e+02 7.311850530353098954e+00 6.788748251517297660e+00
6.010000000000000000e+02 7.304967430193215705e+00 7.156906079679464128e+00
6.020000000000000000e+02 7.289560670695931499e+00 6.598906974357653610e+00
6.030000000000000000e+02 7.297544880195179218e+00 6.887788863571623565e+00
6.040000000000000000e+02 7.313066857093156514e+00 6.765425611421279406e+00
6.050000000000000000e+02 7.305867461659378392e+00 6.742780859297980101e+00
6.060000000000000000e+02 7.309567377378933806e+00 6.833661626829038660e+00
6.070000000000000000e+02 7.306563008310931195e+00 7.193532652365131952e+00
6.080000000000000000e+02 7.285723092429133629e+00 6.341880954526120107e+00
6.090000000000000000e+02 7.303852858111202551e+00 6.672125358359734193e+00
6.100000000000000000e+02 7.300576254310094271e+00 6.852646688295534361e+00
6.110000000000000000e+02 7.304515078882020340e+00 7.053916907875939835e+00
6.120000000000000000e+02 7.294447871888421808e+00 7.154470828960497464e+00
6.130000000000000000e+02 7.312952789450365643e+00 7.007235352147750618e+00
6.140000000000000000e+02 7.301602831021823725e+00 6.939194283566555654e+00
6.150000000000000000e+02 7.308865647995816062e+00 6.527148113067950064e+00
6.160000000000000000e+02 7.321704462428588300e+00 6.827934328713515910e+00
6.170000000000000000e+02 7.289047377141491424e+00 6.889807922758235392e+00
6.180000000000000000e+02 7.303202775686560955e+00 6.824996248645645913e+00
6.190000000000000000e+02 7.287354323200667672e+00 6.960301719552247413e+00
6.200000000000000000e+02 7.308871220640659416e+00 7.017976222525728502e+00
6.210000000000000000e+02 7.302005827393030835e+00 6.968469871770890833e+00
6.220000000000000000e+02 7.290210903174432211e+00 6.832142613443124901e+00
6.230000000000000000e+02 7.328299821791295798e+00 6.353049641325379859e+00
6.240000000000000000e+02 7.302653720274364879e+00 6.710998390919287182e+00
6.250000000000000000e+02 7.329456558255213139e+00 6.618810872617628682e+00
6.260000000000000000e+02 7.297055498849244870e+00 6.772989453837167773e+00
6.270000000000000000e+02 7.310531612825833747e+00 6.522581457283815887e+00
6.280000000000000000e+02 7.297941510016573652e+00 6.977903729189548265e+00
6.290000000000000000e+02 7.304444809868771316e+00 6.999350900957473698e+00
6.300000000000000000e+02 7.301091818330888827e+00 6.998506653059861193e+00
6.310000000000000000e+02 7.312998476702016859e+00 6.586394893965349162e+00
6.320000000000000000e+02 7.299749144535123691e+00 6.429262340046331126e+00
6.330000000000000000e+02 7.291304215236152686e+00 6.750836317174280232e+00
6.340000000000000000e+02 7.290500098006134522e+00 6.819481542983879763e+00
6.350000000000000000e+02 7.303097804259113701e+00 6.862216313493472164e+00
6.360000000000000000e+02 7.307486242327470016e+00 7.108454852238966559e+00
6.370000000000000000e+02 7.307037683111725634e+00 7.077419989742882223e+00
6.380000000000000000e+02 7.303262570357269112e+00 6.980634486446817277e+00
6.390000000000000000e+02 7.294223506055200978e+00 6.976784470905450064e+00
6.400000000000000000e+02 7.300772383442396318e+00 6.427612840407085137e+00
6.410000000000000000e+02 7.296156100300688507e+00 6.586053397984282576e+00
6.420000000000000000e+02 7.305526222099489431e+00 7.107410845274029221e+00
6.430000000000000000e+02 7.288969579012142930e+00 6.729538733506971404e+00
6.440000000000000000e+02 7.310700913254999378e+00 6.828809108609408263e+00
6.450000000000000000e+02 7.293438244711353491e+00 7.042547001849084332e+00
6.460000000000000000e+02 7.317693367214297417e+00 7.014388912709483392e+00
6.470000000000000000e+02 7.310628504365749514e+00 6.806011671497528503e+00
6.480000000000000000e+02 7.293222782159443973e+00 6.746985477115692298e+00
6.490000000000000000e+02 7.292691605319847170e+00 6.917535002819461099e+00
6.500000000000000000e+02 7.306902616880920576e+00 6.868770776227954400e+00
6.510000000000000000e+02 7.311006384502285016e+00 6.999657370024337411e+00
6.520000000000000000e+02 7.316447344888540094e+00 6.977705087109205451e+00
6.530000000000000000e+02 7.289050659365310381e+00 6.926688819700864919e+00
6.540000000000000000e+02 7.322940576377437338e+00 6.907914866289043054e+00
6.550000000000000000e+02 7.284802425857231256e+00 6.677143578220514186e+00
6.560000000000000000e+02 7.306860555943419655e+00 6.652628863837549034e+00
6.570000000000000000e+02 7.300755167102250809e+00 6.836027857238512695e+00
6.580000000000000000e+02 7.287732345629915898e+00 6.849850437245626367e+00
6.590000000000000000e+02 7.292037259299963381e+00 6.997712277056016283e+00
6.600000000000000000e+02 7.296142124216341784e+00 6.705061859692495574e+00
6.610000000000000000e+02 7.286542624203262264e+00 7.082466424240356773e+00
6.620000000000000000e+02 7.306119768357101307e+00 6.673925544479747174e+00
6.630000000000000000e+02 7.311706145151885217e+00 6.779335954858480839e+00
6.640000000000000000e+02 7.307832293832646542e+00 7.119888912233028222e+00
6.650000000000000000e+02 7.303381183146613331e+00 6.379425893517116641e+00
6.660000000000000000e+02 7.294985734608992800e+00 7.101771721121743042e+00
6.670000000000000000e+02 7.311774420376487171e+00 7.004416049018542978e+00
6.680000000000000000e+02 7.305381585854031634e+00 7.110641936009382214e+00
6.690000000000000000e+02 7.316269111809865500e+00 7.116256386640315235e+00
6.700000000000000000e+02 7.316808138017427687e+00 6.920385291687529694e+00
6.710000000000000000e+02 7.274666975647462230e+00 6.905407858736639426e+00
6.720000000000000000e+02 7.304621872412688788e+00 6.684145559251224000e+00
6.730000000000000000e+02 7.295344423035263759e+00 6.854897118090670816e+00
6.740000000000000000e+02 7.300539364953888111e+00 6.773434552282244780e+00
6.750000000000000000e+02 7.290271710550277895e+00 6.984333921140144952e+00
6.760000000000000000e+02 7.297637204320961857e+00 6.516627867160757148e+00
6.770000000000000000e+02 7.298795120111950752e+00 6.676499426048748909e+00
6.780000000000000000e+02 7.290798566525306335e+00 7.020131074308403996e+00
6.790000000000000000e+02 7.295198891524314000e+00 6.269054344389450861e+00
6.800000000000000000e+02 7.307204766553201836e+00 6.843585836746034268e+00
6.810000000000000000e+02 7.313921983235585955e+00 6.830574985411717037e+00
6.820000000000000000e+02 7.319364857602208119e+00 6.996172165968660650e+00
6.830000000000000000e+02 7.291014874301938065e+00 6.670150690346162037e+00
6.840000000000000000e+02 7.334006100606680789e+00 6.929203962157640895e+00
6.850000000000000000e+02 7.292800827799300833e+00 6.743359919790447243e+00
6.860000000000000000e+02 7.305955034023648764e+00 6.944725076991828061e+00
6.870000000000000000e+02 7.299423882212808579e+00 7.003005336696560335e+00
6.880000000000000000e+02 7.305481835545220015e+00 7.006017889297284640e+00
6.890000000000000000e+02 7.301368613861958679e+00 7.035122280999603461e+00
6.900000000000000000e+02 7.307525978051733873e+00 6.375946725062701326e+00
6.910000000000000000e+02 7.294617454794680711e+00 6.932474496074298109e+00
6.920000000000000000e+02 7.308530057191067186e+00 6.517247980013575415e+00
6.930000000000000000e+02 7.298595064817122946e+00 6.921819273646323545e+00
6.940000000000000000e+02 7.324591714549630872e+00 6.972511522325779865e+00
6.950000000000000000e+02 7.311429670950748694e+00 6.929247980391442852e+00
6.960000000000000000e+02 7.330356281799938145e+00 6.760575673413729447e+00
6.970000000000000000e+02 7.292713960934725570e+00 6.997341460410390290e+00
6.980000000000000000e+02 7.296784344817201173e+00 7.136656680725341317e+00
6.990000000000000000e+02 7.321462991514092522e+00 6.670313660824886526e+00
7.000000000000000000e+02 7.308268420452503022e+00 6.845729417189384769e+00
7.010000000000000000e+02 7.329487804761373404e+00 7.019432621280401463e+00
7.020000000000000000e+02 7.308940353592065620e+00 6.830359326869156256e+00
7.030000000000000000e+02 7.322691871323270263e+00 7.138680301388227178e+00
7.040000000000000000e+02 7.287609463893809369e+00 6.615556252910160140e+00
7.050000000000000000e+02 7.300483983657013454e+00 7.161625378616332860e+00
7.060000000000000000e+02 7.310088911734648143e+00 7.017783424509894452e+00
7.070000000000000000e+02 7.295265598324945699e+00 7.184993273024103289e+00
7.080000000000000000e+02 7.306067871935281843e+00 6.968039626903951067e+00
7.090000000000000000e+02 7.311254324517904024e+00 7.164008525286269524e+00
7.100000000000000000e+02 7.304169196975309752e+00 6.632210354791995499e+00
7.110000000000000000e+02 7.301555599409689457e+00 6.933341087357537624e+00
7.120000000000000000e+02 7.304715158121606322e+00 6.842714812092365761e+00
7.130000000000000000e+02 7.311633331779949785e+00 6.567808249899938389e+00
7.140000000000000000e+02 7.303938262342420273e+00 6.710226731810839063e+00
7.150000000000000000e+02 7.307494176031133826e+00 6.823777383736794988e+00
7.160000000000000000e+02 7.316579458622658905e+00 7.117032717435611389e+00
7.170000000000000000e+02 7.330643092367070679e+00 6.964661259057914222e+00
7.180000000000000000e+02 7.291833009742475724e+00 6.527096549102642697e+00
7.190000000000000000e+02 7.301749393659280329e+00 6.991125051518961797e+00
7.200000000000000000e+02 7.295110853868040479e+00 6.614251018301786189e+00
7.210000000000000000e+02 7.297137833007006691e+00 7.119134542534235166e+00
7.220000000000000000e+02 7.285730725781894179e+00 7.009330774361565375e+00
7.230000000000000000e+02 7.318513955700984397e+00 6.926557494492207923e+00
7.240000000000000000e+02 7.318450629818581632e+00 6.971575940564836316e+00
7.250000000000000000e+02 7.309795646260144331e+00 6.556372258768375261e+00
7.260000000000000000e+02 7.293737370221135663e+00 6.532772033984086235e+00
7.270000000000000000e+02 7.319697388385577597e+00 7.022823556847015425e+00
7.280000000000000000e+02 7.297851388811542606e+00 7.066377791783092555e+00
7.290000000000000000e+02 7.299780764237091546e+00 6.949155242523104903e+00
7.300000000000000000e+02 7.303747641041304028e+00 6.674454416825899017e+00
7.310000000000000000e+02 7.271802642469193501e+00 6.715319317187748993e+00
7.320000000000000000e+02 7.321359286400717536e+00 7.098184509060969205e+00
7.330000000000000000e+02 7.291751426374622369e+00 6.983443362391966502e+00
7.340000000000000000e+02 7.308607376845727366e+00 6.595107370077296416e+00
7.350000000000000000e+02 7.316191179108785470e+00 6.784107265551018173e+00
7.360000000000000000e+02 7.317455835354742533e+00 6.585862098786712693e+00
7.370000000000000000e+02 7.316848185029676266e+00 7.033791154800671741e+00
7.380000000000000000e+02 7.301328021216807684e+00 7.055770240523958847e+00
7.390000000000000000e+02 7.290565965070067378e+00 6.725976705254035792e+00
7.400000000000000000e+02 7.297748456654540306e+00 7.112450969854485550e+00
7.410000000000000000e+02 7.292598608735254118e+00 6.882443970363373076e+00
7.420000000000000000e+02 7.298630682845328010e+00 6.730788005381720396e+00
7.430000000000000000e+02 7.291676551222002090e+00 6.789078532117364340e+00
7.440000000000000000e+02 7.331355481029957488e+00 6.692243091539493705e+00
7.450000000000000000e+02 7.293463683959162225e+00 6.864795898704371346e+00
7.460000000000000000e+02 7.305737045647116901e+00 6.945310143750886844e+00
7.470000000000000000e+02 7.314142755406570551e+00 6.745976097542422778e+00
7.480000000000000000e+02 7.286173092401866391e+00 7.061833730208876503e+00
7.490000000000000000e+02 7.279336038053151547e+00 6.982877007438965222e+00
7.500000000000000000e+02 7.311223477243158797e+00 7.244337726758508289e+00
7.510000000000000000e+02 7.315500310271003670e+00 6.633714798668343349e+00
7.520000000000000000e+02 7.284765624276006157e+00 7.059086951074213800e+00
7.530000000000000000e+02 7.292586030129781349e+00 7.064747702140592445e+00
7.540000000000000000e+02 7.328145639685056167e+00 7.155551072301529203e+00
7.550000000000000000e+02 7.328688433918647327e+00 6.522334068142660257e+00
7.560000000000000000e+02 7.278157604256873192e+00 6.780869208076159893e+00
7.570000000000000000e+02 7.312718599766379057e+00 6.798660665740724696e+00
7.580000000000000000e+02 7.280667351411182153e+00 6.810374691001689129e+00
7.590000000000000000e+02 7.306091832395148700e+00 6.903092981958119267e+00
7.600000000000000000e+02 7.285184777448586502e+00 7.035062568276969408e+00
7.610000000000000000e+02 7.303453106335675571e+00 6.674242553567921732e+00
7.620000000000000000e+02 7.306896357307135048e+00 6.969368234036927845e+00
7.630000000000000000e+02 7.314952877139569765e+00 6.592156303861679945e+00
7.640000000000000000e+02 7.297936164738286990e+00 6.802681024139028310e+00
7.650000000000000000e+02 7.312690863274553976e+00 6.581063311432560958e+00
7.660000000000000000e+02 7.306971726441733317e+00 6.934893216473559718e+00
7.670000000000000000e+02 7.298245736517781523e+00 6.751387576342806618e+00
7.680000000000000000e+02 7.323216573086847703e+00 5.873093663187500368e+00
7.690000000000000000e+02 7.289465817610432552e+00 7.099950124252405459e+00
7.700000000000000000e+02 7.323966495986126368e+00 6.654536186887767713e+00
7.710000000000000000e+02 7.301042824483202409e+00 7.084897617670699255e+00
7.720000000000000000e+02 7.319990292307733348e+00 7.072678672765329466e+00
7.730000000000000000e+02 7.299903524484793849e+00 6.907528327048851224e+00
7.740000000000000000e+02 7.310175318333703487e+00 6.754750167565013896e+00
7.750000000000000000e+02 7.319465064434528045e+00 6.910278773453307544e+00
7.760000000000000000e+02 7.311412902917334478e+00 6.843365414802975444e+00
7.770000000000000000e+02 7.306500184926186137e+00 6.939211101296988815e+00
7.780000000000000000e+02 7.308331609686157471e+00 6.975241751972238724e+00
7.790000000000000000e+02 7.296788944511229502e+00 7.048455573830797682e+00
7.800000000000000000e+02 7.323694586723087596e+00 6.894283879883785104e+00
7.810000000000000000e+02 7.292044387303064923e+00 7.043899890065984160e+00
7.820000000000000000e+02 7.319703718310143437e+00 6.455044536843318248e+00
7.830000000000000000e+02 7.310205928044972268e+00 6.658871560836683301e+00
7.840000000000000000e+02 7.306953932417917130e+00 7.045234020645630757e+00
7.850000000000000000e+02 7.304899457912741312e+00 7.010597985075694538e+00
7.860000000000000000e+02 7.301243831288695141e+00 7.034206021922791763e+00
7.870000000000000000e+02 7.301026853555924845e+00 7.357598727917102011e+00
7.880000000000000000e+02 7.313794405302864732e+00 6.810123779185986770e+00
7.890000000000000000e+02 7.304818260481294345e+00 7.048190489841243966e+00
7.900000000000000000e+02 7.311750081426091619e+00 6.692289697301035289e+00
7.910000000000000000e+02 7.301476998669492957e+00 6.118055215187361284e+00
7.920000000000000000e+02 7.289384647455552368e+00 6.562778472753954873e+00
7.930000000000000000e+02 7.307246309438381715e+00 6.582646303198096405e+00
7.940000000000000000e+02 7.304530792618209034e+00 7.155230991597470336e+00
7.950000000000000000e+02 7.302751371223489940e+00 6.986226653182837865e+00
7.960000000000000000e+02 7.314844099805347000e+00 7.174071569529357539e+00
7.970000000000000000e+02 7.307093895567597031e+00 6.902747135844399473e+00
7.980000000000000000e+02 7.296226684811117913e+00 7.250332242695209040e+00
7.990000000000000000e+02 7.320757128251770496e+00 6.824943423273803766e+00
8.000000000000000000e+02 7.326692715184073279e+00 6.863672379574899729e+00
8.010000000000000000e+02 7.287620277669264013e+00 6.938852170972383604e+00
8.020000000000000000e+02 7.309178754619388485e+00 6.938546397219957029e+00
8.030000000000000000e+02 7.280808182510725146e+00 6.828836719541869549e+00
8.040000000000000000e+02 7.312766922379871914e+00 7.187194188816929952e+00
8.050000000000000000e+02 7.297810148409057618e+00 6.776159786501509075e+00
8.060000000000000000e+02 7.305376612715289042e+00 6.830625315057217151e+00
8.070000000000000000e+02 7.305398243841080053e+00 6.998858938395615681e+00
8.080000000000000000e+02 7.340626983885616852e+00 5.974021234557838511e+00
8.090000000000000000e+02 7.297780045211915478e+00 6.625698505263112992e+00
8.100000000000000000e+02 7.311885618036559897e+00 6.553709176980698103e+00
8.110000000000000000e+02 7.296875120393739422e+00 7.178948593246250454e+00
8.120000000000000000e+02 7.305142237376606396e+00 7.408008525772493691e+00
8.130000000000000000e+02 7.300077994101958900e+00 6.869536298560482201e+00
8.140000000000000000e+02 7.282376785617957538e+00 6.900202800384902524e+00
8.150000000000000000e+02 7.315050888703185095e+00 7.045839886739868163e+00
8.160000000000000000e+02 7.299771565987928312e+00 6.863613666528587842e+00
8.170000000000000000e+02 7.310909489942998718e+00 7.021623869418716524e+00
8.180000000000000000e+02 7.292063885803363732e+00 7.075464988226758400e+00
8.190000000000000000e+02 7.303195775195588269e+00 6.776456826647293319e+00
8.200000000000000000e+02 7.293404040255500931e+00 6.659279047872880497e+00
8.210000000000000000e+02 7.315560512023424167e+00 6.773404964252643268e+00
8.220000000000000000e+02 7.307921241495285436e+00 6.645401608710521657e+00
8.230000000000000000e+02 7.311100783749640009e+00 6.762904277623114524e+00
8.240000000000000000e+02 7.299578185888993431e+00 6.633343316056135919e+00
8.250000000000000000e+02 7.300470474062717763e+00 6.965681216116350605e+00
8.260000000000000000e+02 7.292692639139128019e+00 6.632301585571593883e+00
8.270000000000000000e+02 7.308767168794019220e+00 7.091060955419812295e+00
8.280000000000000000e+02 7.288727533972080508e+00 7.111402008684361675e+00
8.290000000000000000e+02 7.279536314380921525e+00 7.031454789688789120e+00
8.300000000000000000e+02 7.315054083707637211e+00 6.957662605465875671e+00
8.310000000000000000e+02 7.293617435579325736e+00 6.478138453669375352e+00
8.320000000000000000e+02 7.305948820758583651e+00 6.619724063582541618e+00
8.330000000000000000e+02 7.296409519038048686e+00 6.419643756031769399e+00
8.340000000000000000e+02 7.306522061780356125e+00 6.493566869981163059e+00
8.350000000000000000e+02 7.296886523861324747e+00 6.919137490616544817e+00
8.360000000000000000e+02 7.320821946059304253e+00 6.736687449828239416e+00
8.370000000000000000e+02 7.301447713299296538e+00 6.778805191495456128e+00
8.380000000000000000e+02 7.303859224753493251e+00 6.792738458742152652e+00
8.390000000000000000e+02 7.315862357918634373e+00 6.814391818071597662e+00
8.400000000000000000e+02 7.299822111417708648e+00 6.854812337444604609e+00
8.410000000000000000e+02 7.306193327135037663e+00 6.642952974292194668e+00
8.420000000000000000e+02 7.334296394840005284e+00 7.013479532708934094e+00
8.430000000000000000e+02 7.322951201848853842e+00 6.986536339776182380e+00
8.440000000000000000e+02 7.311710854240425661e+00 6.608805577156115163e+00
8.450000000000000000e+02 7.287826551330585545e+00 6.789867839691302365e+00
8.460000000000000000e+02 7.299404027190154132e+00 7.057629540400810697e+00
8.470000000000000000e+02 7.303590265549424032e+00 6.847673535377682086e+00
8.480000000000000000e+02 7.290873112993121907e+00 6.714262655443242522e+00
8.490000000000000000e+02 7.300266197007026392e+00 6.667517124799571704e+00
8.500000000000000000e+02 7.305817769225534164e+00 6.670358954765203130e+00
8.510000000000000000e+02 7.309265147197225865e+00 6.730345686385805770e+00
8.520000000000000000e+02 7.313967845603428941e+00 6.859554350642243392e+00
8.530000000000000000e+02 7.319418757230263139e+00 6.677042547809585393e+00
8.540000000000000000e+02 7.297384233971547118e+00 6.828227358155181115e+00
8.550000000000000000e+02 7.309896606900581517e+00 6.994354236187953155e+00
8.560000000000000000e+02 7.307511177597349139e+00 7.065039168011217008e+00
8.570000000000000000e+02 7.299973146565950088e+00 6.951017290143139959e+00
8.580000000000000000e+02 7.305288784436790195e+00 6.747316100218140988e+00
8.590000000000000000e+02 7.307119783117541623e+00 6.683616555002874549e+00
8.600000000000000000e+02 7.297899053051794205e+00 6.737960647522172941e+00
8.610000000000000000e+02 7.329359859658981513e+00 6.561920829255894816e+00
8.620000000000000000e+02 7.313553243164455431e+00 6.496798048831928796e+00
8.630000000000000000e+02 7.310425954354460742e+00 6.193467945010363351e+00
8.640000000000000000e+02 7.312560264802117516e+00 6.747213691587354845e+00
8.650000000000000000e+02 7.295728820509048695e+00 6.691082928921217921e+00
8.660000000000000000e+02 7.303599837473901957e+00 7.080873284330575501e+00
8.670000000000000000e+02 7.327354750309964970e+00 6.852778461200932369e+00
8.680000000000000000e+02 7.309543927588750378e+00 6.951618565840317565e+00
8.690000000000000000e+02 7.275003997050873750e+00 6.994019492741192501e+00
8.700000000000000000e+02 7.303239214686005454e+00 7.109344777792312442e+00
8.710000000000000000e+02 7.306168609301579409e+00 7.064371817455386449e+00
8.720000000000000000e+02 7.315215322762563588e+00 6.131719083698357942e+00
8.730000000000000000e+02 7.282842079845837979e+00 7.063111481632553534e+00
8.740000000000000000e+02 7.306515932687429604e+00 7.360605350244012968e+00
8.750000000000000000e+02 7.304091846497606788e+00 6.986219883920155027e+00
8.760000000000000000e+02 7.323191700113218516e+00 6.887748946848557097e+00
8.770000000000000000e+02 7.311629024954083178e+00 6.807566679427782930e+00
8.780000000000000000e+02 7.307227930083930900e+00 6.772290629381823024e+00
8.790000000000000000e+02 7.299860309114900581e+00 7.053627888800911627e+00
8.800000000000000000e+02 7.321091939301079599e+00 6.322613424105839819e+00
8.810000000000000000e+02 7.289779995753465691e+00 6.567123208159800996e+00
8.820000000000000000e+02 7.304101402676424826e+00 7.169967441338675584e+00
8.830000000000000000e+02 7.298124941026555845e+00 6.861891959875705993e+00
8.840000000000000000e+02 7.300966853308024085e+00 7.209217837973550758e+00
8.850000000000000000e+02 7.316817108679777526e+00 6.925342975992827554e+00
8.860000000000000000e+02 7.283299134949561271e+00 6.728547046553837951e+00
8.870000000000000000e+02 7.317475919218985325e+00 6.617139410745895844e+00
8.880000000000000000e+02 7.307325173206471902e+00 6.995152697146793663e+00
8.890000000000000000e+02 7.323969678426376362e+00 6.967172251637776981e+00
8.900000000000000000e+02 7.323059899357784452e+00 6.732139945032878714e+00
8.910000000000000000e+02 7.313364526464434690e+00 6.913428336538790298e+00
8.920000000000000000e+02 7.307021189237692838e+00 6.841418434563059314e+00
8.930000000000000000e+02 7.311768534356263061e+00 6.434691804498335443e+00
8.940000000000000000e+02 7.304459283814912496e+00 7.198904651158855472e+00
8.950000000000000000e+02 7.323310912309050735e+00 6.909844934435470876e+00
8.960000000000000000e+02 7.300425635041341899e+00 6.946794624414716957e+00
8.970000000000000000e+02 7.292781982494310533e+00 7.125299016437177890e+00
8.980000000000000000e+02 7.316544016602971823e+00 6.818776478989798662e+00
8.990000000000000000e+02 7.317793964578527266e+00 6.851555408201438269e+00
9.000000000000000000e+02 7.296224923768201087e+00 6.806846686828761150e+00
9.010000000000000000e+02 7.324783028446480770e+00 7.035408518524723043e+00
9.020000000000000000e+02 7.308380924210975849e+00 6.994885757668308557e+00
9.030000000000000000e+02 7.308567806511509168e+00 6.830346039676364001e+00
9.040000000000000000e+02 7.306519187160298578e+00 6.898684694172761311e+00
9.050000000000000000e+02 7.316359773489803153e+00 6.868216386664583339e+00
9.060000000000000000e+02 7.303856759475451099e+00 7.079520767346663135e+00
9.070000000000000000e+02 7.291040879281122322e+00 6.732355189577210908e+00
9.080000000000000000e+02 7.323954381782666445e+00 6.900560130517084723e+00
9.090000000000000000e+02 7.315392068257944302e+00 7.103940494675460293e+00
9.100000000000000000e+02 7.311150761843459911e+00 6.614906326908824852e+00
9.110000000000000000e+02 7.307588431356085934e+00 6.653470034732165139e+00
9.120000000000000000e+02 7.315288437892335516e+00 6.468066369199013010e+00
9.130000000000000000e+02 7.309200437109110382e+00 6.827381433463700411e+00
9.140000000000000000e+02 7.308235894339460970e+00 6.547961064148366539e+00
9.150000000000000000e+02 7.316418809071647544e+00 7.053617649786224852e+00
9.160000000000000000e+02 7.310828829278809060e+00 7.157050836714371478e+00
9.170000000000000000e+02 7.300041676967303772e+00 6.426806157565330579e+00
9.180000000000000000e+02 7.318625225786894006e+00 6.803358917621046054e+00
9.190000000000000000e+02 7.326223054990814276e+00 6.972440523780848665e+00
9.200000000000000000e+02 7.296601899635319910e+00 6.582640902523144710e+00
9.210000000000000000e+02 7.319741677271499825e+00 6.918948922952923297e+00
9.220000000000000000e+02 7.311103031566799082e+00 6.937912983158195601e+00
9.230000000000000000e+02 7.297828299685496845e+00 6.533532861647135093e+00
9.240000000000000000e+02 7.316177257786186772e+00 6.827269326958679052e+00
9.250000000000000000e+02 7.322998185014993666e+00 6.622404731897169938e+00
9.260000000000000000e+02 7.324633992681196304e+00 7.218841594970801800e+00
9.270000000000000000e+02 7.303093240676600928e+00 6.906479773476499773e+00
9.280000000000000000e+02 7.284784282560887725e+00 6.797361019569001073e+00
9.290000000000000000e+02 7.297835355291057091e+00 6.902507773645572442e+00
9.300000000000000000e+02 7.312823040720070722e+00 6.884780535834838844e+00
9.310000000000000000e+02 7.289826632049316579e+00 6.812028264985860559e+00
9.320000000000000000e+02 7.295109260498531256e+00 6.958573381305700245e+00
9.330000000000000000e+02 7.324633192517136848e+00 6.658236174948745756e+00
9.340000000000000000e+02 7.292711725950277390e+00 6.558635714086865853e+00
9.350000000000000000e+02 7.293223656758272000e+00 7.017716215710716909e+00
9.360000000000000000e+02 7.312422610813275270e+00 6.333737783810856392e+00
9.370000000000000000e+02 7.303575751129574911e+00 6.819122764636331269e+00
9.380000000000000000e+02 7.303512838341829294e+00 6.780742347694287631e+00
9.390000000000000000e+02 7.314989846346300340e+00 7.106668276916964899e+00
9.400000000000000000e+02 7.306422818476365322e+00 6.950397284772197537e+00
9.410000000000000000e+02 7.320240373503219544e+00 6.969676489992011170e+00
9.420000000000000000e+02 7.291989799360329982e+00 6.627988538797811024e+00
9.430000000000000000e+02 7.300550638703843020e+00 6.485060456433923370e+00
9.440000000000000000e+02 7.299283234954799582e+00 6.681560144560810599e+00
9.450000000000000000e+02 7.328386956948959252e+00 6.731560870804504049e+00
9.460000000000000000e+02 7.296165424346620298e+00 6.269356521587736708e+00
9.470000000000000000e+02 7.303175493138573948e+00 6.999307729154412350e+00
9.480000000000000000e+02 7.312964812542073645e+00 6.751672027327748182e+00
9.490000000000000000e+02 7.309783135236394003e+00 6.665323195390111977e+00
9.500000000000000000e+02 7.309972402073430686e+00 6.455453416074609763e+00
9.510000000000000000e+02 7.307215967555354297e+00 6.938799266954555733e+00
9.520000000000000000e+02 7.312266448108180938e+00 6.890701280356614333e+00
9.530000000000000000e+02 7.305228677660463354e+00 6.783678585878989864e+00
9.540000000000000000e+02 7.300052093079023585e+00 6.652438466384340998e+00
9.550000000000000000e+02 7.303063935906617843e+00 6.801013881675215700e+00
9.560000000000000000e+02 7.307038031479740070e+00 6.750820849945226243e+00
9.570000000000000000e+02 7.324080937730153451e+00 6.083174302043835802e+00
9.580000000000000000e+02 7.296565505156107356e+00 6.949590110780608398e+00
9.590000000000000000e+02 7.303750567512747871e+00 6.601038037216745202e+00
9.600000000000000000e+02 7.302109997553540843e+00 7.170988516857131678e+00
9.610000000000000000e+02 7.311378866942841448e+00 6.750793547309578813e+00
9.620000000000000000e+02 7.303398774106947045e+00 6.758202838771572907e+00
9.630000000000000000e+02 7.331558636281214625e+00 7.122483767847816338e+00
9.640000000000000000e+02 7.295839264500391330e+00 6.842211350730935671e+00
9.650000000000000000e+02 7.306025741610802093e+00 6.830026677896011478e+00
9.660000000000000000e+02 7.308649066455643606e+00 6.728949911863030486e+00
9.670000000000000000e+02 7.320352087954754339e+00 6.879068767772833937e+00
9.680000000000000000e+02 7.308352925177348247e+00 6.807499208796825130e+00
9.690000000000000000e+02 7.318314114152457250e+00 6.934481708350012319e+00
9.700000000000000000e+02 7.308621692087971411e+00 6.802590233258484886e+00
9.710000000000000000e+02 7.304597845355815799e+00 6.907588921858897280e+00
9.720000000000000000e+02 7.307473679005350498e+00 7.091579020241796094e+00
9.730000000000000000e+02 7.301322188229222299e+00 6.512352169072849861e+00
9.740000000000000000e+02 7.323996538778063226e+00 6.768189379085399082e+00
9.750000000000000000e+02 7.300618375633620261e+00 6.452572313203853938e+00
9.760000000000000000e+02 7.300497105206307680e+00 7.035839876234177837e+00
9.770000000000000000e+02 7.316924725427002230e+00 6.639180542710064969e+00
9.780000000000000000e+02 7.320071935448828171e+00 6.764697136322959103e+00
9.790000000000000000e+02 7.298445120586611878e+00 6.945019254789048802e+00
9.800000000000000000e+02 7.315893380989550110e+00 7.090687065841390968e+00
9.810000000000000000e+02 7.315231163977250262e+00 6.913437884809045642e+00
9.820000000000000000e+02 7.319211701792680103e+00 7.340397386302749183e+00
9.830000000000000000e+02 7.316597745504461514e+00 7.236275442825662374e+00
9.840000000000000000e+02 7.309809535034997197e+00 6.540918008487828672e+00
9.850000000000000000e+02 7.311041019078845515e+00 6.612811460856212520e+00
9.860000000000000000e+02 7.314889312701200907e+00 6.471109064094445529e+00
9.870000000000000000e+02 7.322402335618972913e+00 6.658588078319597869e+00
9.880000000000000000e+02 7.307574120162096065e+00 6.759416014631377756e+00
9.890000000000000000e+02 7.322903340795424931e+00 7.240725962338738775e+00
9.900000000000000000e+02 7.299459203361875481e+00 7.079197421614047414e+00
9.910000000000000000e+02 7.307774629101722930e+00 6.820891423841697332e+00
9.920000000000000000e+02 7.307344248509823004e+00 6.648178419857247334e+00
9.930000000000000000e+02 7.308977237855506459e+00 6.591923906624336027e+00
9.940000000000000000e+02 7.318226257009044389e+00 6.970557794478839497e+00
9.950000000000000000e+02 7.309027378869215497e+00 7.051244884349237907e+00
9.960000000000000000e+02 7.343466114972605041e+00 7.188592942832729982e+00
9.970000000000000000e+02 7.312358287479181485e+00 7.332710463893119979e+00
9.980000000000000000e+02 7.301926008958227854e+00 6.727587964700354917e+00
9.990000000000000000e+02 7.297955769016438943e+00 6.772582073103156297e+00
1.000000000000000000e+03 7.300357931053752303e+00 6.636124495109541499e+00


==> figures/data/convergence_20.dat <==
1.000000000000000000e+00 2.030376122972628317e-02 5.470227960280292789e-01
2.000000000000000000e+00 1.580526049512972264e+00 3.312318857995992349e+00
3.000000000000000000e+00 4.786967367124949746e+00 5.626688813394946642e+00
4.000000000000000000e+00 6.022554323593651837e+00 6.212729384492531537e+00
5.000000000000000000e+00 6.426352575361340413e+00 6.432135493188342323e+00
6.000000000000000000e+00 6.518276859272406298e+00 5.903428832269802307e+00
7.000000000000000000e+00 6.579201367690425073e+00 6.316822872097017871e+00
8.000000000000000000e+00 6.686370351895383202e+00 6.441719968520191131e+00
9.000000000000000000e+00 6.754484626747515819e+00 6.550516853364284131e+00
1.000000000000000000e+01 6.875324958777016882e+00 6.826963436241949346e+00
1.100000000000000000e+01 6.890983466311135786e+00 6.527482859697711248e+00
1.200000000000000000e+01 6.954440857782801189e+00 6.626370009088791591e+00
1.300000000000000000e+01 6.979089103277578587e+00 6.669179243608747143e+00
1.400000000000000000e+01 6.997557081910587229e+00 6.252799015526218085e+00
1.500000000000000000e+01 7.026891694303099456e+00 6.741081396404078774e+00
1.600000000000000000e+01 7.033511542812186157e+00 6.777612290788791682e+00
1.700000000000000000e+01 7.053587210951924646e+00 6.992703792033384325e+00
1.800000000000000000e+01 7.047144198660642900e+00 7.114373440559218054e+00
1.900000000000000000e+01 7.111923286343681205e+00 6.952776558492990588e+00
2.000000000000000000e+01 7.114764037719215395e+00 7.203633493362380236e+00

